Exact parametrization of a minimal seesaw model

We propose a parametrization of neutrino masses and mixing in the minimal seesaw model (MSM). The MSM, which introduces two heavy sterile neutrinos, is the minimal extension of the Standard Model in addressing the tiny masses of active neutrinos. The parametrization includes 11 free parameters: 6 neutrino oscillation parameters (2 mass-squared differences $\Delta m^2_{21}$, $\Delta m^2_{31}$, 3 mixing angles $\theta_{12}$, $\theta_{13}$, $\theta_{23}$, and 1 Dirac phase $\delta_{\rm CP}$), 1 mass parameter in $0\nu2\beta$ decay $m_{ee}$, and 4 additional parameters: 2 heavy neutrino masses $M_1$ and $M_2$, 1 active-sterile mixing angle $\theta_{14}$ and 1 CP-violating phase $\delta_{14}$. This parametrization is derived exactly from the most general neutrino mass matrix in the MSM without any approximation. We further discuss its implications in phenomenological studies.

==> data/Figure_2/a/current_constraints/ATLAS_LNC_data.dat <==
4.992548435171385	0.01300274626174633
5.469448584202671	0.012115276586285882
5.946348733233975	0.011288378916846888
6.423248882265268	0.010517919063817108
7.019374068554383	0.009701571868867782
7.6154992548435265	0.008858667904100831
8.092399403874825	0.008254041852680182
8.628912071535037	0.007613405252175253
9.165424739195224	0.007022491594833399
9.701937406855444	0.006543189129712969
10.	0.006284136559286965
10.715350223546931	0.005974695679970707
11.251862891207171	0.005796393953384968
11.78837555886736	0.005566907884274202
12.44411326378538	0.005346507439146112
13.15946348733234	0.005134832907437549
13.695976154992552	0.004931538819950574
14.23248882265276	0.004784367828586181
14.64977645305512	0.004641588833612777
15.245901639344279	0.004457822860419702
15.782414307004487	0.004324788885904353
16.4381520119225	0.004153565396068827
17.034277198211637	0.003989120846025494
17.630402384500744	0.003831186849557285
18.107302533532057	0.0037168534564041215
18.64381520119224	0.0036059320933354137
19.239940387481393	0.0034631689912697455
19.776453055141594	0.003359818286283781
20.07451564828613	0.0032926370418493367
20.49180327868851	0.0033260580486967942
20.968703427719834	0.003359818286283781
21.564828614008963	0.003359818286283781
22.101341281669185	0.0033939211978786304
22.697466467958307	0.003428370261699627
23.47242921013412	0.0034631689912697455
24.12816691505213	0.003498320935775036
24.962742175856924	0.003533829680426553
25.67809239940391	0.0035696988468260625
26.214605067064078	0.0036059320933354137
26.989567809239897	0.0036425331154496415
27.58569299552901	0.003679505646173878
28.42026825633387	0.0037168534564041215
29.31445603576748	0.0037545803553117813
30.08941877794342	0.00379269019073225
30.56631892697468	0.003831186849557285
30.983606557377083	0.003870074258131494
31.460506706408317	0.003909356382652736
31.8181818181818	0.003949037229576702
32.29508196721307	0.003989120846025494
32.59314456035773	0.0040296113202003955
33.18926974664686	0.004070512781798907
33.66616989567811	0.004111829402435833
34.38152011922501	0.004195725019428171
34.91803278688519	0.004238312572450904
35.45454545454545	0.004281332398719396
35.99105812220566	0.004368686466212335
36.58718330849476	0.004413029616837799
37.242921013412825	0.004457822860419702
37.83904619970186	0.004548777947003778
38.435171385990984	0.004594949066681454
38.97168405365122	0.004641588833612777
39.50819672131138	0.004736293385019994
40.22354694485848	0.004784367828586181
40.76005961251868	0.004881985567945642
41.35618479880771	0.004931538819950574
42.13114754098356	0.0050321593592599885
42.786885245901615	0.005083236909037192
43.800298062593136	0.0052396013530026445
45.23099850968706	0.005400775692665285
45.94634873323401	0.00551097029575484
46.661698956780974	0.005623413251903491
47.555886736214696	0.0057381504353313535
48.271236959761545	0.005796393953384968
48.98658718330859	0.005914660544591745
49.64232488822643	0.005974695679970707
49.94038748137098	0.006035340185482205

==> data/Figure_2/a/current_constraints/ATLAS_LNV_data.dat <==
4.932935916542471	0.01353876180022544
5.230998509687037	0.01300274626174633
5.588673621460501	0.012362470354499415
5.886736214605066	0.01175372265130636
6.304023845007458	0.01106266214330073
6.780923994038745	0.010307608019778593
7.198211624441133	0.009701571868867782
7.675111773472433	0.009039415531690754
8.092399403874825	0.008507942799627445
8.569299552906104	0.007927254606285171
8.986587183308503	0.007461171412234276
9.523099850968686	0.006812920690579608
9.82116244411327	0.006543189129712969
10.298062593144552	0.006284136559286965
10.89418777943369	0.006096600246370199
11.371087928464974	0.005914660544591745
11.96721311475407	0.0057381504353313535
12.56333830104321	0.005566907884274202
13.15946348733234	0.005400775692665285
13.695976154992552	0.0052396013530026445
14.23248882265276	0.005083236909037192
14.828614008941852	0.004931538819950574
15.424739195231	0.004784367828586181
16.140089418777926	0.004594949066681454
16.73621460506707	0.004457822860419702
17.33233979135617	0.004324788885904353
17.928464977645287	0.004195725019428171
18.464977645305527	0.004070512781798907
19.001490312965714	0.003949037229576702
19.538002980625922	0.003831186849557285
20.014903129657235	0.0037545803553117813
20.5514157973174	0.0037545803553117813
21.147540983606586	0.0037545803553117813
21.62444113263788	0.0037545803553117813
21.92250372578242	0.00379269019073225
22.63785394932937	0.00379269019073225
23.233979135618515	0.00379269019073225
23.47242921013412	0.003831186849557285
24.00894187779429	0.003831186849557285
24.724292101341295	0.003831186849557285
25.499254843517114	0.003831186849557285
26.214605067064078	0.003870074258131494
26.929955290611005	0.003870074258131494
27.466467958271227	0.003870074258131494
27.9433681073025	0.003870074258131494
28.42026825633387	0.003909356382652736
28.83755588673624	0.003909356382652736
29.374068554396366	0.003909356382652736
30.029806259314462	0.003909356382652736
30.447093889716818	0.003949037229576702
30.923994038748088	0.003989120846025494
31.460506706408317	0.0040296113202003955
32.23546944858424	0.004111829402435833
32.831594634873376	0.004153565396068827
33.42771982116249	0.004238312572450904
34.02384500745154	0.004281332398719396
34.50074515648291	0.004324788885904353
35.037257824143005	0.004368686466212335
35.63338301043223	0.004457822860419702
36.16989567809241	0.004503070765502854
36.76602086438157	0.004548777947003778
37.36214605067063	0.004594949066681454
37.95827123695979	0.004688702004672817
38.55439642324883	0.004736293385019994
39.21013412816694	0.004832930238571752
39.80625931445601	0.004881985567945642
40.3427719821162	0.004931538819950574
40.93889716840536	0.0050321593592599885
41.47540983606561	0.005083236909037192
42.01192250372584	0.005134832907437549
42.66766020864379	0.0052396013530026445
43.26378539493288	0.00529278448569264
43.74068554396413	0.005346507439146112
44.21758569299558	0.005400775692665285
44.754098360655775	0.00545559478116852
45.23099850968706	0.00551097029575484
45.70789865871827	0.005566907884274202
46.244411326378454	0.005623413251903491
46.780923994038666	0.005680492161728429
47.377049180327894	0.005796393953384968
47.97317436661691	0.0058552286562521426
48.45007451564827	0.005914660544591745
48.98658718330859	0.005974695679970707
49.403874813710885	0.006035340185482205
49.94038748137098	0.006096600246370199

==> data/Figure_2/a/current_constraints/ATLAS_data.dat <==
100.	0.20334327487837997
101.68674698795196	0.19690405426877333
103.79518072289142	0.18964889235988489
105.90361445783111	0.1816840365357212
108.43373493975916	0.17405368795549828
110.12048192771073	0.16854197336679888
115.18072289156618	0.17127566096730934
120.24096385542182	0.17405368795549828
124.87951807228926	0.17593069360762553
130.78313253012058	0.17878422347948544
137.53012048192778	0.1816840365357212
140.0602409638556	0.18266105544092434
144.69879518072293	0.18762552716089864
149.33734939759054	0.19376131835051846
153.1325301204821	0.1990274796734896
159.03614457831353	0.20664142653804085
164.09638554216875	0.21339908187176995
170.84337349397617	0.22275429519995563
178.43373493975878	0.233770023164498
182.22891566265088	0.24012356506305127
187.71084337349401	0.2466497873340074
192.34939759036118	0.2533533831880965
197.4096385542168	0.26023917339094516
202.89156626505996	0.2687495997249738
209.21686746987936	0.27903081905977273
217.65060240963825	0.2944042664199845
223.55421686746996	0.3056669244453807
228.19277108433772	0.31397452344877824
235.7831325301209	0.32950130794918
240.0000000000002	0.33845669212266766
245.90361445783117	0.34952501326754726
251.80722891566288	0.3609552942608135
256.44578313252987	0.370765553739536
261.50602409638515	0.3808424423343017
266.56626506024134	0.3911932066511433
270.361445783132	0.3996760039423537
275.4216867469874	0.41053863809244406
280.06024096385573	0.42169650342858206
286.8072289156632	0.43548696003426407
293.13253012048153	0.4473228858274711
297.77108433734924	0.4570228225842399
303.2530120481934	0.4694440629664628
309.1566265060238	0.48220289526972043
314.21686746988	0.4926591847559934
319.6987951807228	0.5060489715630542
325.18072289156584	0.5170223493523649
330.24096385542146	0.5282336784603691
337.409638554217	0.5455081485146394
343.31325301204816	0.5603342961561233
350.06024096385505	0.5786585310809811
356.3855421686748	0.5943856597025632
363.55421686746945	0.6138234534251192
368.61445783132535	0.6271338582058429
377.89156626506076	0.6546268116777288
385.48192771084285	0.6760346312018636
393.49397590361417	0.7018968476606752
398.97590361445725	0.7171170727995917
404.0361445783139	0.7326673396733462
410.36144578313224	0.7525802120652034
418.37349397590316	0.77719133563962
425.12048192771096	0.7983143078981468
431.02409638554195	0.8156252896162214
437.34939759036064	0.8377928429275788
444.51807228915663	0.8605628792983363
452.530120481928	0.8887052872788055
459.277108433735	0.9128590525980588
465.1807228915656	0.932653870521728
471.08433734939814	0.9528779275656273
480.36144578313207	0.989330993849694

==> data/Figure_2/a/current_constraints/BBN_data.dat <==
8.278444050080779	1.723848395205851e-7
6.85326358903184	2.2296203135389417e-7
3.3744665556542297	6.374839775619059e-7
1.584893192461111	2.1177980484238443e-6
1.0360593046256386	3.943693600768647e-6
0.7100387508468536	7.188045222520863e-6
0.5101434415464335	0.000012024706583479201
0.4028359352386569	0.000017687736233928892
0.38425133462543354	0.000019689159994751162
0.3334854751235185	0.000026017766912572705
0.2760740847324676	0.00003588680733415402
0.25118864315095824	0.000045431353929561554
0.2285463864134993	0.00005751439242433629
0.20794511283409225	0.00007281106658342716
0.19835168649489604	0.0000846007672448331
0.1804721766827174	0.00010260610087940302
0.17214619820847743	0.00012444345696305994
0.16420433388871666	0.00016095479179229925
0.1566288628412436	0.00019944069562306046
0.1494028817264181	0.0002692573689496934
0.14251026703029904	0.0003635142291658178
0.13593563908785242	0.0004907668648827476
0.13593563908785242	0.0005581374380534711
0.13593563908785242	0.0007375372932276888
0.12966432776590117	0.000838783554405905
0.10238973294320834	0.001464655773824143
0.04587102678234399	0.010528011937674229
0.021544346900318867	0.0665412948455803
0.010608183551394482	0.3860043321131751

==> data/Figure_2/a/current_constraints/BEBC_data.dat <==
0.19635627530364352	0.0036921148993956905
0.20647773279352213	0.0034422232035345754
0.21659919028340066	0.0031535628899350882
0.22672064777327916	0.0028891092508364856
0.23684210526315766	0.002693567012880207
0.24696356275303633	0.0024676880234408144
0.26214574898785414	0.002182903975475203
0.277327935222672	0.0018974819745534604
0.28744939271255043	0.0017082002304652124
0.3076923076923075	0.0015376911633534951
0.3279352226720648	0.001384201963965003
0.3481781376518217	0.001246033743775963
0.3684210526315788	0.001121657193854118
0.3836032388663966	0.0010457035409366683
0.408906882591093	0.0009412901926086971
0.4342105263157893	0.0008622631776353673
0.4595141700404858	0.0007761663232284474
0.4797570850202427	0.0007235821430609461
0.5050607287449392	0.0006745365676577271
0.5354251012145748	0.0006178832433524815
0.5607287449392713	0.0005861724822894289
0.596153846153846	0.0005276058559490212
0.631578947368421	0.00047489083442550883
0.6670040485829958	0.0004349900464159036
0.7125506072874492	0.00039150086426876384
0.7530364372469633	0.0003585938768929456
0.7935222672064777	0.00032845283441529393
0.8340080971659918	0.0003008452497019273
0.8795546558704452	0.00027554841391618466
0.9149797570850202	0.00025239656921201536
0.970647773279352	0.00023523870560826686
1.0313765182186234	0.00021923946187988068
1.0870445344129551	0.00020433561118476912
1.1325910931174088	0.0001938213083930198
1.1831983805668014	0.0001838415163125896
1.2388663967611335	0.0001743694021352267
1.284412955465587	0.0001712893814092737
1.3299595141700404	0.00016826376545592416
1.3856275303643724	0.00016527988090816713
1.4514170040485828	0.00016233740684717225
1.4969635627530364	0.00015670303773292172
1.5425101214574901	0.00015126422499678704
1.5880566801619431	0.00015660313186694185
1.6336032388663966	0.00015931743597845567
1.6892712550607292	0.00016492889534791495
1.719635627530364	0.00016780534013558954
1.7601214574898785	0.00017992358009052107
1.8006072874493928	0.00019291695154893557
1.8309716599190284	0.00021423290389748585
1.861336032388664	0.00023790411751715575
1.8917004048582995	0.00026885560442929104
1.9018218623481784	0.00027841396928167915
1.9170040485829958	0.0003146692604258199
1.9321862348178136	0.0003683157744760409
1.9473684210526312	0.00042362830323974685
1.9574898785425097	0.0005412190971753113
1.9574898785425097	0.0005804683139783261
1.9574898785425097	0.0010710896314262799
1.9574898785425097	0.0033412860155330962
1.9574898785425097	0.00535981919262652
1.9473684210526312	0.006274701586423453
1.9220647773279356	0.007219062868173851
1.8967611336032384	0.008161448042411364
1.8562753036437247	0.00906772680425637
1.8208502024291495	0.009899491686985914
1.7854251012145748	0.010807552739094704
1.7499999999999998	0.011798908459296495
1.719635627530364	0.01265725591795197
1.6892712550607292	0.013578046471434563
1.653846153846154	0.014823534174671032
1.6082995951417005	0.01647018029125295
1.5728744939271253	0.01798095778534973
1.5374493927125503	0.0196303159504718
1.4969635627530364	0.02143172584838358
1.4514170040485828	0.02381243126748598
1.4210526315789471	0.0255447389579275
1.3805668016194328	0.02788889611334389
1.3502024291497974	0.029917758629412806
1.304655870445344	0.03324112001432028
1.248987854251012	0.03758844577243806
1.2085020242914981	0.041037814515785406
1.173076923076923	0.04559319676083241
1.1275303643724697	0.0515522932737185
1.0870445344129551	0.058288187060461454
1.0465587044534412	0.06590420202562373
0.9959514170040484	0.07583641425653821
0.950404858299595	0.08726238671495438
0.9048582995951416	0.09866770639690149
0.8593117408906881	0.113533579300813
0.8137651821862346	0.13529331230053618
0.7783400809716596	0.15566638919745718
0.7378542510121457	0.17911368186762122
0.6973684210526314	0.2134348698861171
0.6619433198380564	0.24557485480285063
0.6214574898785425	0.2875538303065212
0.5759109311740889	0.3426661117042486
0.540485829959514	0.3942663196155739
0.4949392712550605	0.46983101068276517

==> data/Figure_2/a/current_constraints/BESIII_1_data.dat <==
0.2501976284584981	0.012651748135966805
0.3000000000000001	0.004152212484342455
0.34980237154150207	0.006983707179489598
0.39960474308300437	0.006019631310580246
0.4494071146245054	0.022920023245825403
0.4992094861660085	0.018341753824022207
0.550395256916997	0.025940509068319947
0.6001976284584973	0.018341753824022207
0.6500000000000001	0.01329400733246846
0.6998023715415027	0.011458817032970022
0.7496047430830037	0.03760701100651355
0.7994071146245055	0.02025123964243004
0.8492094861660073	0.054520413347293885
0.8990118577075082	0.09169920941137327
0.9501976284584964	0.10905219427943857
1.	0.096354270508342

==> data/Figure_2/a/current_constraints/BESIII_2_data.dat <==
0.2501976284584981	0.002555726939804719
0.3000000000000001	0.00510613726576519
0.34980237154150207	0.016039924219747998
0.39960474308300437	0.00893032063311274
0.4494071146245054	0.01296333555942501
0.4992094861660085	0.010476861768421348
0.5490118577075108	0.01932534107778355
0.6001976284584973	0.008028312657335706
0.6500000000000001	0.022672078127721294
0.6998023715415027	0.014808812391678316
0.7496047430830037	0.032910997115756215
0.7994071146245055	0.028052842835535153
0.8492094861660073	0.032046480992512665
0.8990118577075082	0.04294849766814142
0.9501976284584964	0.06934904142485972
1.	0.11197806227607351

==> data/Figure_2/a/current_constraints/BeEST_data.dat <==
0.00005555481286973237	0.1
0.00005910076333812742	0.09403484535822448
0.00006287304459722838	0.08808626189915827
0.0000668861028800769	0.08283178015871409
0.00007178704311604656	0.07729420088193234
0.00007569700467130962	0.07324443350304374
0.00008052859018667695	0.06914055926496938
0.00008491466987546478	0.06526662446333333
0.00008953964229777498	0.06208523278997751
0.00009441651901340106	0.05883232704032601
0.00009955902027128632	0.055964572243609186
0.00010314203613005271	0.054269721888589154
0.0001049816136090719	0.052828885949225426
0.00011069955455500819	0.050641610954463026
0.00011776528148394058	0.047804169354727435
0.00012200351996820068	0.04582493276102989
0.00012639428783313373	0.04426666405175339
0.00013210562351075644	0.04243389083228772
0.00013807503537031506	0.04052093573222091
0.0001443141850124299	0.03884324694702404
0.00015083526098650174	0.037235019530601446
0.0001562636504051912	0.03583084870363649
0.0001618874013824994	0.034612427049798764
0.0001662376406991865	0.03369348316900395
0.0001692025523052541	0.03279893682192834
0.00017529195963973253	0.03168361479377224
0.00018321281777544608	0.030488793140740825
0.00018980643862295848	0.029339029439330283
0.00019838315758181676	0.028124305253684534
0.00020734742982196936	0.0269598743079786
0.0002129192713224348	0.026043108564769966
0.00022254038198815345	0.024964845430386438
0.00023259623850786188	0.023747945490609903
0.00023884656616170768	0.02302875454119005
0.0002474423823121418	0.022075294742380795
0.0002540916556401232	0.021242812706258083
0.00026323612521463204	0.020520454628619306
0.00027270969384431685	0.01967084600099325
0.00028003795053428715	0.019075127334848428
0.00029011619773967927	0.01821520472572824
0.00029791220211702424	0.017461040387313928
0.0003059177007753668	0.017062922663454463
0.0003169273307452948	0.016546183244667282
0.0003312482182025587	0.016168924578184012
0.00034316946467298097	0.01598353321869613
0.0003618605732013333	0.015861121422530808
0.0003883751549552329	0.01573964713171147
0.00040952844194101285	0.015619103166241583
0.00042426690459454344	0.015440016007044985
0.00043183386635008955	0.01514608887371436
0.0004395357877491752	0.014743967240682132
0.00044343810885216295	0.014297455865530358
0.0004513469963338352	0.013811273415166473
0.0004593969418345408	0.013264916102401504
0.00046347559579341203	0.012789240115425761
0.0004717418594826552	0.01240192636886994
0.000475930115057585	0.012026342165032624
0.0004844185098391555	0.01161738853316259
0.0004930582983730615	0.011797400156461624
0.0004974358072275673	0.012072660977271037
0.0005018521808245067	0.012449691723538174
0.0005063077642158862	0.012838497188228893
0.0005108029055171753	0.013290436110465315
0.0005153379559345139	0.013705498129880783
0.000519913269792145	0.014407799718683648
0.000519913269792145	0.014972425251644475
0.0005245292045601036	0.015679259304904682
0.0005291861208821394	0.016738100723993853
0.0005338843826039023	0.01759579992037507
0.000538624356801361	0.018568691553430366
0.0005434064138094883	0.019075127334848428
0.0005482309272511969	0.019822660209265593
0.0005530982740665237	0.02036329627853185
0.0005629629923407883	0.020838419405125447
0.0005730036516208265	0.02020734154441925
0.0005780909375805429	0.01967084600099325
0.0005780909375805429	0.019075127334848428
0.000585806678583456	0.01835578469284382
0.0005884014095229159	0.017731599490647516
0.0005884014095229159	0.01712863959552255
0.0005910076333812748	0.01641946232614777
0.0005988957726574246	0.015861121422530808
0.0006042129360768112	0.01514608887371436
0.0006042129360768112	0.014352521750454872
0.0006095773067534857	0.013652914660858754
0.0006149893038066223	0.012987409597953362
0.0006259578721572968	0.012306944736088794
0.0006371220691000771	0.012594094418627645
0.0006427786162225773	0.013138049227417415
0.0006484853837453751	0.013705498129880783
0.0006542428175391684	0.014631048808453185
0.0006600513674332168	0.015800267538996427
0.0006659114872504926	0.01712863959552255
0.0006718236348431306	0.01807570140706355
0.000683805865123826	0.018568691553430366
0.0006898768839855308	0.01821520472572824
0.0006960018030430352	0.017731599490647516
0.0007021811008372843	0.016932244234443516
0.000708415260157845	0.01610688975561724
0.0007147047680806221	0.015499482401113474
0.0007274517996968173	0.01514608887371436
0.0007404261794744949	0.015499482401113474
0.000746999889251721	0.01623119832454486
0.0007536319622546601	0.017194609632832078
0.0007603229166482767	0.018006350911665105
0.0007670732751979539	0.018711999635182167
0.0007738835653103283	0.02005258120824496
0.0007807543190744985	0.020999244625529098
0.0007876860733036033	0.022075294742380795
0.0008088527786557747	0.023117448554967487
0.0008160339988324579	0.02259036278023733
0.000823278975881327	0.02190622846377273
0.0008379624698262367	0.02116131105098844
0.0008529078494754398	0.02199059912853022
0.0008529078494754398	0.02302875454119005
0.0008529078494754398	0.02458391723504399
0.0008529078494754398	0.026753398893983732
0.0008566856595729501	0.03254774225100651
0.0008529078494754398	0.04426666405175339
0.0008529078494754398	0.06137336938462854
0.0008529078494754398	0.07924982840727218
0.0008604802028370524	0.10038514464001438

==> data/Figure_2/a/current_constraints/Belle_data.dat <==
0.4961715044826708	0.9880542562591812
0.4962230132784592	0.8191457250445525
0.4981763588124869	0.6791122194030128
0.49823603266364247	0.5470107038344846
0.498295713662812	0.44060569308049585
0.49835142237854835	0.36005382763624966
0.4983991776633935	0.3028383393057397
0.49844295736124605	0.2584147670974862
0.4984907214175725	0.21735055403700232
0.4985384900509625	0.1828117791827673
0.49858228198610094	0.1559949887735252
0.4986380227397453	0.12747586715753187
0.4986818234179019	0.10877634119108819
0.49874155781593027	0.08761707013280289
0.4987813847230437	0.075850464787034
0.49884113104698224	0.06109596461951718
0.4988889332589092	0.05138731779390764
0.49894072415772583	0.042602621693826816
0.4989925204330821	0.035319675225440605
0.49904432208554456	0.029281753291989676
0.499096129115659	0.024276018122481216
0.4991439557631626	0.020418360947395447
0.49918381480368545	0.017676260638502406
0.5147027255358644	0.017173716944626837
0.528678088154919	0.016685460784150934
0.5472072977410751	0.015978980271309454
0.5707352673060178	0.015302412909892527
0.5952748559669375	0.014654492144613953
0.62086955975065	0.014034005047512456
0.647564744858596	0.013439790047312751
0.6550067534618037	0.014654492144613953
0.6626083582065354	0.013057691034777427
0.6937466010762078	0.01250481422914927
0.7208129288884637	0.011975346827326698
0.7518053237686451	0.011468297649754069
0.7781485252271205	0.011142249014172262
0.8147163974356489	0.01067047410189552
0.8628539119485166	0.010072366594757342
0.9068644146854421	0.00964589166490999
0.9641271331870539	0.009105214637560352
1.0289336714630468	0.00859484394767115
1.081415195318901	0.008230928929770604
1.1235973317640338	0.007996920079539888
1.1854327378467437	0.007658321806946057
1.231672226352944	0.007440592423539736
1.2846194979966765	0.007229053180165848
1.3553165049001121	0.0069229672252048065
1.4244340524866097	0.006726144288890108
1.4352692992616574	0.007658321806946057
1.4464063958691609	0.006629841281671191
1.49707641170721	0.00653491711332356
1.5915818447349106	0.006349126608619926
1.6855935308629273	0.0061686182078878405
1.7580399870548709	0.00608029769939291
1.8978190786678764	0.005993241738639147
1.9945709646587075	0.005993241738639147
1.9946506011011522	0.005576305456278397
2.0803636532031837	0.005576305456278397
2.161476674055261	0.005576305456278397
2.271651833243182	0.00565730513059873
2.3692491142982512	0.005739481380931887
2.4804892312486224	0.005907432220194201
2.616873661852005	0.0061686182078878405
2.7188399837131336	0.006441352042027227
2.8356045831111825	0.006726144288890108
2.946093741914456	0.0070235280884804316
3.0725935544074097	0.007440592423539736
3.204576212422424	0.007658321806946057
3.342228159820633	0.007882422468565197
3.499123291500176	0.008230928929770604
3.6354664161126227	0.00859484394767115
3.7770919814114405	0.009105214637560352
3.9543694681394492	0.00964589166490999
4.124129842174067	0.010367107932984782
4.252139410511405	0.010982717484493486
4.434576761214016	0.012325773881030367
4.57214932504626	0.013439790047312751
4.69588120426371	0.015302412909892527
4.8045878176927985	0.017173716944626837
4.9156539072693795	0.020418360947395447
4.980729410674546	0.9880542562591812
4.981166921084769	0.8431158719739321
4.981882930109177	0.6503578712164476
4.98267861640284	0.4874066390633703
4.983474429780294	0.36528385726877083
4.984111171996256	0.29001583544872866
4.984867409047348	0.22050772041326658
4.985424709770271	0.18019433249500877
4.985822819861009	0.1559949887735252
4.986380227397473	0.12747586715753187
4.986818234178978	0.10877634119108819
4.987216455549369	0.09416813441343372
4.987774018892219	0.07695224498773628
4.988212148105268	0.06566406522939773
4.988729986793231	0.05443874967489467
4.989208039450125	0.04578798857286797
4.989725981524021	0.03796050152130005
4.990164282198718	0.032392048450731264
4.990642472299156	0.02724468789550208
4.991160563285128	0.02258719040821521

==> data/Figure_2/a/current_constraints/Borexino_data.dat <==
0.0010482121622876301	0.3127127804610518
0.0010691832378591296	0.21770283152225042
0.0010908927846291325	0.1361383813103779
0.001112758419197672	0.09351338683530405
0.001156586776986237	0.06510168554437071
0.0012021414078932945	0.04532216834561354
0.0012969491191954093	0.03608124821837552
0.0013991827677720386	0.02911237721809933
0.0015674961254781394	0.02286774290713122
0.0017560565781562622	0.017962588961699066
0.002042918548380498	0.0137361200463098
0.002468084306136222	0.010089821778469083
0.002925708490798924	0.007819948330170481
0.003468183867079164	0.006060720717290478
0.003958775839455919	0.00495616356948307
0.004518929657439577	0.003998911083012665
0.005562516203977026	0.0030579958606136823
0.006592454106945332	0.0025686725097205177
0.007666847221372651	0.0022163128678297206
0.009257709133950678	0.001964282210566125
0.01036567220491865	0.0018868099392663395
0.011603691519577049	0.001964282210566125
0.012504191995958697	0.0024020526605470585
0.013221393007842407	0.0030992894357000137
0.013718058931507038	0.004107638663226076
0.013967983927100998	0.005444052818454747
0.01422194243439212	0.00731269853231323
0.014215186852684436	0.008705742657775663
0.013930766956797081	0.014493225469963924
0.013403846274566755	0.02026731028830929
0.013147667358201942	0.024128163762754715
0.012181221903357138	0.03560051746914248
0.011289117220040543	0.04718309309955627
0.01046272915261571	0.06170086636048272
0.009513591253343789	0.08862838090587861
0.008329745438167344	0.1343245331405305
0.007575487703795096	0.1804308020342147
0.006889276148636616	0.24563557327471228
0.006385432801736945	0.3127127804610518

==> data/Figure_2/a/current_constraints/Bugey_data.dat <==
0.001246930422919509	0.0691501747018695
0.001279672578444746	0.06476934558236053
0.0013124147339699862	0.05994842503189409
0.0013560709413369715	0.05482998004882839
0.0013888130968622108	0.050447816914298026
0.0014324693042291948	0.04559473844166775
0.0014652114597544343	0.0422010248018245
0.0014979536152796703	0.03905991250728764
0.0015525238744884021	0.036803699229840524
0.0015852660300136416	0.035302350096728434
0.0016616643929058647	0.032096667873857024
0.0017162346521145974	0.029884926797956235
0.0017598908594815808	0.02866581812463975
0.0018362892223738058	0.027009997737186764
0.0019236016371077741	0.02529884971601279
0.001989085948158253	0.02412286800997714
0.002087312414733971	0.02313881347924147
0.0022073669849931796	0.021932355227333153
0.0022946793997271476	0.021037659226748377
0.0023819918144611166	0.02017946094495236
0.0024802182810368333	0.019356271514803743
0.002611186903137789	0.018677460622235638
0.0027639836289222387	0.018022455152499974
0.002884038199181447	0.017494198776186277
0.0030040927694406573	0.016981426128185633
0.0031350613915416105	0.016681005372000575
0.003255115961800815	0.016385899400926364
0.003375170532060025	0.016096014190365177
0.0034952251023192375	0.01590561212780344
0.0036043656207366973	0.015811257379121355
0.0036916780354706706	0.015717462358573395
0.003789904502046386	0.015624223745758803
0.003888130968622099	0.01553153823997389
0.004008185538881311	0.015439402560095372
0.0040954979536152805	0.01553153823997389
0.0042155525238744855	0.01553153823997389
0.004335607094133694	0.015624223745758803
0.004499317871759894	0.015624223745758803
0.004630286493860849	0.015811257379121355
0.0047612551159617955	0.01590561212780344
0.004892223738062751	0.016096014190365177
0.0050231923601637115	0.016288695507892796
0.005132332878581177	0.016385899400926364
0.005274215552523879	0.016582050861039734
0.005416098226466574	0.01678055040070388
0.005536152796725782	0.016981426128185633
0.005656207366984994	0.01739042026608188
0.005787175989085944	0.017809264943242063
0.005918144611186904	0.01823819740786807
0.006016371077762623	0.018566662805158857
0.0060927694406548395	0.019013837040719805
0.006212824010914048	0.019587980548716456
0.006365620736698504	0.02042102417146828
0.0064747612551159656	0.02091286031720315
0.006583901773533425	0.021672914248794466
0.00671487039563438	0.02259462656908715
0.006856753069577075	0.023696107018632544
0.006976807639836295	0.02455731486058927
0.00710777626193725	0.025908167281643708
0.0072060027285129535	0.027009997737186764
0.007304229195088683	0.028158687175056308
0.007402455661664395	0.02935622842837259
0.007500682128240109	0.03060469908207169
0.007577080491132329	0.03190626507725692
0.007664392905866303	0.03346168477375651
0.007740791268758528	0.03488475352951634
0.007828103683492496	0.036803699229840524
0.00794815825375171	0.03905991250728764
0.008035470668485676	0.040964070111139936
0.008122783083219651	0.042961054758054146
0.008221009549795365	0.045055391735173624
0.00829740791268758	0.04669287829168912
0.00835197817189631	0.04810282058179279
0.008461118690313777	0.050748867676572905
0.008537517053206004	0.05259327708859669
0.008635743519781724	0.05482998004882839
0.008755798090040925	0.0575029231438639
0.008854024556616637	0.05994842503189409
0.008952251023192363	0.062497929971549994
0.00903956343792633	0.06476934558236053
0.0091487039563438	0.06672512648043309
0.009268758526603	0.0691501747018695
0.009377899045020465	0.07123823950419665
0.00949795361527967	0.074267881123834

==> data/Figure_2/a/current_constraints/CHARM_data.dat <==
0.16051716190481574	0.005351498337656019
0.17471544083499105	0.004685906623004039
0.1942421865872212	0.004042687275291288
0.2182514085400579	0.0034366421840899167
0.25047997204261185	0.002754278372335464
0.2784743994768827	0.002307376110609812
0.3128951078857685	0.0018494842877549251
0.347865246698931	0.0015956115214188213
0.39923351629481785	0.001336440459203106
0.4438531064764342	0.0011700626359585503
0.4987153788544462	0.0009946568554385317
0.5908434054700594	0.0008577753870652316
0.6926132531994899	0.0007183519793911547
0.8033558775909073	0.0006195784902707121
0.9026543354134753	0.0005585890476121993
1.0581320701514318	0.0004961214945598837
1.163994478598945	0.0004744328818618289
1.2669536767570275	0.00039750635886379903
1.3790199597684119	0.00035322000663032683
1.516986077946235	0.0003279941326925294
1.6865292008217194	0.00032777239885161075
1.8357083398807064	0.00035257565137552366
1.9980828718920072	0.00042035198765298925
2.06261027991357	0.0005162816612987595
2.0845792233305236	0.0006531079780216158
2.0845792233305236	0.0007454727921068948

==> data/Figure_2/a/current_constraints/CMB_BAO_H_data.dat <==
1.1702678678387714e-8	0.9771753923272026
1.2375549501334583e-8	0.8108349365719894
1.3087108487634113e-8	0.6322158170551084
1.3458086273749312e-8	0.492921492723465
1.4231888053253971e-8	0.3725607897621996
1.4635316688939558e-8	0.29965605455526256
1.4635316688939558e-8	0.19383574503249157
1.4231888053253971e-8	0.14199669186741193
1.4231888053253971e-8	0.10083924328230767
1.4231888053253971e-8	0.07161119637380865
1.4635316688939558e-8	0.039650135761068864
1.4231888053253971e-8	0.030911214191464656
1.5050181239767403e-8	0.02410177171058197
1.6830621437734585e-8	0.016594678033797876
1.8821688155611127e-8	0.012543803250374061
2.1644950696938898e-8	0.009781909844964043
2.632290637919796e-8	0.007628850255708151
3.201187242001952e-8	0.005949692559677459
4.116873537981999e-8	0.004498393656420643
5.294488090342729e-8	0.003401107752233578
6.808954387392121e-8	0.0025714810276314475
9.260108706174252e-8	0.0018848368166982984
1.1908924286304581e-7	0.0014250716141345177
1.574956592877078e-7	0.001077507070838928
2.0254663756035226e-7	0.0008404203801557486
2.678681588039127e-7	0.0006354479965169525
3.349947001636827e-7	0.0005112690095796095
4.430308724092096e-7	0.00037473080381482697
6.025174799668159e-7	0.0002923054101173596
9.163549557954686e-7	0.0001951950361282227
1.3178883046723413e-6	0.00014308701153879357
1.7429087835467105e-6	0.00010818913600485753
2.6507498195578367e-6	0.00007452965000003283
3.7071828391809444e-6	0.00005463110937678945
5.041730951824964e-6	0.00004004335446537955
7.667852464208443e-6	0.000027585183719352317
0.00001014074361493931	0.000022196594442226344
0.000013791308164680852	0.000017861474974782603
0.000020396701459586755	0.000013507742812932047
0.000029334237936377172	9.90180175723026e-6
0.00004102514038700487	7.968300533144825e-6
0.00005737534915424906	6.412349483784884e-6
0.00008024178977860966	5.002132012047729e-6
0.00010912801787948239	3.7823271873643307e-6
0.00015262002931084977	2.772490281003802e-6
0.00018048834613757167	2.3736982049816977e-6
0.00021949589557565842	1.9700986024398598e-6
0.0002595757015335556	1.4893246507446893e-6
0.00027450056794302595	1.1256639774988312e-6
0.00026693384479149697	7.993548487583164e-7
0.00028228178356289263	6.429630733618365e-7
0.0003530203136817907	4.861031757371982e-7
0.00045400030610448744	3.67528812651905e-7
0.0005521198787209877	2.6108762370982205e-7
0.0006904786072835938	1.8548196390120173e-7
0.0009131587443481292	1.3178260793857803e-7
0.0011743640050972562	8.797656010304828e-8
0.0014686542795053284	6.447567397395625e-8
0.001942296956933473	4.440570703087142e-8
0.0023620705666560628	3.254222150163145e-8
0.002953994699391081	2.2410372914921152e-8
0.003906661353519781	1.6425515528710745e-8
0.00462001514349223	1.2809551897984453e-8
0.005941551259408535	9.99103278955482e-9
0.0072256527510009255	9.103604595330287e-9
0.009555933990710273	8.296175042551684e-9
0.013743204603117745	7.329771429168954e-9
0.018690618464372956	6.679984554695224e-9
0.02613960001565138	5.720763100878028e-9
0.03554959012929362	4.603465960913575e-9
0.048347080965434615	3.821460915493574e-9
0.06217656238714636	3.272249495217746e-9
0.08942142329946635	2.802498707614034e-9
0.13985412021264715	3.1763443059258706e-9
0.21270090977664702	3.489600451167543e-9
0.3234919139387792	4.079912633680773e-9
0.42781842452909025	4.343931330419685e-9
0.598321693732767	4.771660812957484e-9
0.8367775408113705	5.080923603980736e-9
1.0176237948238087	5.579904269862588e-9

==> data/Figure_2/a/current_constraints/CMB_H_only_data.dat <==
2.862547194279084e-8	0.9786529661666669
2.632290637919796e-8	0.8639988101703572
2.420555376808459e-8	0.7394078526755495
2.353831753806489e-8	0.6528441223057927
2.489170401716836e-8	0.5764962100600435
2.632290637919796e-8	0.5090769279499183
2.5597304437433025e-8	0.42235907250476223
2.489170401716836e-8	0.350413024698366
2.5597304437433025e-8	0.2818422854238375
2.5597304437433025e-8	0.23384337515788922
2.420555376808459e-8	0.1880569827977732
2.353831753806489e-8	0.1560227314806249
2.353831753806489e-8	0.12164094031524648
2.288947395425012e-8	0.10092021835884284
2.288947395425012e-8	0.08637948570101975
2.489170401716836e-8	0.06735409794367189
2.5597304437433025e-8	0.05588605439522181
2.420555376808459e-8	0.04636404897003241
2.2258516015642438e-8	0.035034684911560705
2.046809339565114e-8	0.028173584351078394
2.1048298563285575e-8	0.02411543174555718
2.288947395425012e-8	0.02064376907517285
2.5597304437433025e-8	0.017131284820238624
2.7069076821805626e-8	0.014215098281930176
2.9436912775414292e-8	0.011795878861808632
3.201187242001952e-8	0.009488492695006607
3.5798884919124846e-8	0.0071722865165787675
4.003390194230836e-8	0.005592829071265329
4.603900705309573e-8	0.004499243339591611
5.294488090342729e-8	0.004099222315855732
6.808954387392121e-8	0.0032983097042976004
8.052264973711391e-8	0.002572209636828495
9.260108706174252e-8	0.0020692563511360202
1.126142433617521e-7	0.0016138000752089073
1.3317753002457102e-7	0.0013393426133346282
1.6196015891805125e-7	0.0010445449201802852
1.969633546433909e-7	0.000894340908354534
2.4632147481289985e-7	0.0007423112868611339
2.9129961387045277e-7	0.0005971927215583769
3.5425594502707224e-7	0.0004956521194060067
4.555893846567642e-7	0.0004244181566672972
5.540523925227731e-7	0.0003310010636302681
6.737954482663753e-7	0.0002663043970940775
8.665318337473492e-7	0.00022803175231554267
1.1143996606529346e-6	0.0001952595624837827
1.3936631432787023e-6	0.00016206725617187137
1.6948647727736424e-6	0.00011876916056848567
1.9490953277603533e-6	0.00009856554698845678
2.370338216756659e-6	0.0000818064596262251
3.0483636047887817e-6	0.00006790332982985144
3.8122696491285426e-6	0.000056360396440874095
4.767607071162903e-6	0.000045346470876899114
5.482750492119597e-6	0.00003647971437480638
6.8567028099984226e-6	0.00003123546030996033
9.06799727362847e-6	0.00002513381283844956
0.000011340396116240039	0.000022200787066125145
0.000014182247765693506	0.00001961003487705743
0.00001983445783908846	0.000016279586066071268
0.00002623109307676042	0.000013099473009577908
0.000029334237936377172	0.000010214749968071514
0.00003567401976173479	8.745884057798855e-6
0.00004851630399985647	7.260193598061074e-6
0.00006598167993199611	6.217362666459837e-6
0.00008024178977860966	5.1602252865792195e-6
0.00009489388773974215	4.282630622524769e-6
0.00011867386408554614	3.5546233196536454e-6
0.00014841299426597795	2.950370475139535e-6
0.00018560461510813743	2.526230850632555e-6
0.000245462314819773	2.163269005045008e-6
0.0002902835718284794	1.79536387875538e-6
0.00033382625131240503	1.5370480566658036e-6
0.0004174815904380348	1.236678755642007e-6
0.0005369004629651504	1.1269403124461408e-6
0.0006904786072835938	1.0269396656344256e-6
0.0008397064050109119	9.9580650277891e-7
0.0010799009296005846	1.0601969238765262e-6
0.0013888020989158024	1.2783570642041754e-6
0.001736829583592142	1.5413359412029006e-6
0.002233642462039533	1.692865291618847e-6
0.002793383096314734	1.8022435362590303e-6
0.0034933921858075925	2.041886413423939e-6
0.0043688203669456456	2.6200147495072126e-6
0.005313019702230481	3.06206810907011e-6
0.00683278688978243	3.4693926594941695e-6
0.010105373084533301	4.184288507901584e-6
0.012995973024412457	4.74089383953256e-6
0.015804692097384748	5.715903053739769e-6
0.01767439111817291	7.1082300227725566e-6
0.018690618464372956	9.406414384096817e-6
0.017187189122689808	0.000012063426897476485
0.01453339987766666	0.000014535458694884885
0.012637733583607756	0.000019228607408254224
0.011300841243256757	0.00002543826163478493
0.010105373084533301	0.00003471686818926567
0.009292520667000837	0.00005366216761443302
0.008309504240829263	0.00007099173802256957
0.0072256527510009255	0.00009391325642485621
0.0061099752878627876	0.0001242297138778116
0.005313019702230481	0.0001593056073334989
0.005024145584843837	0.00020431401514043487
0.004750977837915584	0.0002703203667557987
0.0043688203669456456	0.0003689371468529491
0.004248392003306329	0.00047319482551042366
0.003906661353519781	0.0006662344984632067
0.003592418712587567	0.0008814287674551457
0.003212391943672168	0.0011660758952998778
0.0027163823210363267	0.00159125183124961
0.002233642462039533	0.0021048298563285553
0.001942296956933473	0.002616429635390671
0.0018366923571798918	0.003571109627368794
0.0015102859442610956	0.004302696576597858
0.0013505191872500515	0.005184892753804887
0.0012418866036633756	0.007530787994817645
0.0010211856517761031	0.009656171868326395
0.0008397064050109119	0.012381394246501592
0.0006904786072835938	0.015875745127336062
0.000600415921772022	0.021665400551703778
0.0005369004629651504	0.027783874363624565
0.00044148559747293607	0.03791267246803655
0.0003733179801829411	0.04861490825894107
0.0002902835718284794	0.06041983157575216
0.00022571790416364996	0.07746456092569425
0.00019627635390766454	0.09334296979073728
0.00017551310926453175	0.11970373403456426
0.00014432192790456567	0.16334253467525917
0.00012203788963861573	0.2229006777951758
0.00010319461999769849	0.29485600308005017
0.00008485546504107523	0.36648906928407937
0.00007175335050099848	0.5001187358231791
0.00006416286728304775	0.7041087624045321
0.00005737534915424906	0.9609324507410196

==> data/Figure_2/a/current_constraints/CMB_Linear_data.dat <==
4.195859325437969e-9	0.01427270987172667
4.530033631808455e-9	0.01061087193483174
5.147175047561958e-9	0.00828809910711766
6.154934772761939e-9	0.0061616861128124
7.174381539590697e-9	0.0048128622683965665
8.80100946625893e-9	0.0035780637054147273
1.1075772063764402e-8	0.0026600677862887263
1.4299110861754246e-8	0.002077765670890798
1.893815032101707e-8	0.0015446895258541995
2.3833020185814232e-8	0.0013318751602534053
2.999304797718624e-8	0.0009901663304056692
3.496082049087622e-8	0.000736127071911523
4.0751409137376224e-8	0.0005208806177793946
4.750109761054435e-8	0.0003508038715426497
5.827089170280463e-8	0.00021402874405503246

==> data/Figure_2/a/current_constraints/CMB_data.dat <==
9.271570120212825e-9	0.0028956064481170706
8.81567309616167e-9	0.0030477564470202546
8.452930579573282e-9	0.003189699779493066
8.037287291927978e-9	0.0033764612627074646
7.642081809376117e-9	0.0035741581619873775
7.205501912064681e-9	0.003805020520628352
6.73700947375306e-9	0.004097157984876836
6.405740605859187e-9	0.004337054172077736
6.03979090461471e-9	0.0046171954394412336
5.840141423734084e-9	0.0048048167594992195
5.460422966837849e-9	0.005057290459969086
5.0626694267228514e-9	0.005383956034859453
4.69388944618323e-9	0.005731723223693247
4.388698818355601e-9	0.0060673321076414296
4.1379794910111255e-9	0.006386150614360903
3.901583358452778e-9	0.006721723432812095
3.678692159531402e-9	0.007115304964636456
3.4685343790509694e-9	0.007531934609536794
3.270382577247182e-9	0.0080642202356958
3.109572968957437e-9	0.008536420087776095
2.931928060065994e-9	0.009139704006436636
2.787760770553833e-9	0.00967488952702848
2.5846919583789433e-9	0.010597142879641055
2.457598791876e-9	0.011281709410923761
2.33675498828394e-9	0.012010510366007471
2.2406034830691644e-9	0.012713845687106644
2.1304296667442126e-9	0.01353519400006431
1.9752428281858567e-9	0.014657764314199816
1.8468151193125635e-9	0.01569381759029025
1.7413095586654832e-9	0.0166129495820066
1.6280918940518884e-9	0.017686325374804777
1.522235498759883e-9	0.018936581999101598
1.4352726592426752e-9	0.020045767198686434
1.3532778699331013e-9	0.021099522570845793
1.254701114965268e-9	0.02259127926668255
1.1439165057186363e-9	0.024326729210005543
1.0605902694550446e-9	0.025899044780387074
9.916321204924208e-10	0.02741656394587023
9.271575459112833e-10	0.029023142027768612
8.596206965923176e-10	0.03072403215335334
8.105120102204528e-10	0.03215637950536476
7.578136469373833e-10	0.03404128667642781
7.02612332375199e-10	0.036036953540655135
6.569294798287461e-10	0.03814993943047431
5.989255882891078e-10	0.04085020908239675
5.599843307858639e-10	0.0432463855231101
5.279934271559075e-10	0.04552336121154781
4.813740659492109e-10	0.04874774261482416
4.3887100973105846e-10	0.05220167669526311
4.103363356099554e-10	0.05526725528203363
3.772626938125059e-10	0.05884909817029758
3.3821976119436243e-10	0.06338490778559057
3.083566924708452e-10	0.06827338499572891
2.7644496276743567e-10	0.07312318990463203
2.541633057956782e-10	0.07787439308908016
2.259533849598541e-10	0.08437652908438104
1.9423474675601363e-10	0.09355351693796235
1.7123165272605854e-10	0.10197380644102458
1.5351138910508015e-10	0.10989614601576965
1.399576002663149e-10	0.11709129469120332
1.2760061077220162e-10	0.12477191869672592
1.1439597772891927e-10	0.13452424709755387
1.0169983913832158e-10	0.1459165800312193
9.19452582813395e-11	0.15466810831159253
8.174124735841007e-11	0.16687882225567557
7.145903174184223e-11	0.1801170940638502
6.247065895522208e-11	0.19448748294941734
5.5538731617476214e-11	0.20762019161083858
4.979295406087405e-11	0.22040778812041936
4.426864564486421e-11	0.2340783942155188
4.002445017315022e-11	0.24570621479446306
3.588502212658018e-11	0.259587455523648
3.190531657746988e-11	0.2760988889410032

==> data/Figure_2/a/current_constraints/CMS_SameSign_data.dat <==
20.312671517088265	0.01037528415818011
21.543877135629735	0.010185913880541169
23.60941506078634	0.01
26.385052007188328	0.009638290236239706
29.487777807973856	0.009462371613657929
31.687796872248327	0.009462371613657929
34.27588178911082	0.00954992586021435
36.59345444484849	0.009638290236239706
39.582206483572264	0.009727472237769642
42.53757494545859	0.01009252886076683
46.92736147365264	0.010764652136298333
50.43246865521823	0.011376272858234292
52.45740685802842	0.012359474334445108
54.92389947909772	0.013803842646028838
57.885285789512906	0.015703628043335506
60.2110410683069	0.017378008287493744
61.41395203352019	0.019408858775927774
62.23247100693842	0.02167704104819694
63.894022046661796	0.024660393372343374
65.17136513324482	0.02779713267759287
66.47511401856752	0.03162277660168378
67.80405723737796	0.03564511334262441
69.1604729555829	0.040550853544838374
70.08040305084539	0.04446312674691084
71.48142172950294	0.0501187233627272
73.39375214345287	0.05915616341754737
75.3542852013286	0.06792036326171844
78.38397303813205	0.07655966069112558
81.00279416803507	0.08550667128846823
85.37588670948236	0.10185913880541164
90.54364097953832	0.0946237161365792
92.92945904943642	0.08472274141405964
96.00033029807196	0.07379042301291004
98.5286426716522	0.06546361740672747
100.47077972947453	0.06081350012787176
106.57313154456217	0.06486344335482377
114.53930549457098	0.07112135136533285
125.54549586736064	0.08016780633876786
139.3958999335497	0.0794328234724281
150.77704490356305	0.0787045789695098
158.89416699362354	0.08472274141405964
168.5516291337768	0.09289663867799358
178.79606420536928	0.10185913880541164
188.42159761004172	0.10964781961431845
201.18546025883091	0.12022644346174124
220.50313718539425	0.12941958414499855
236.97299838013137	0.13677288255958484
256.3410635276149	0.14321878992735423
286.5152398983005	0.1513561248436207
303.90157757898356	0.15559656316050738
324.49665719611727	0.17378008287493737
341.9749684704407	0.19054607179632457
360.3994262427275	0.21086281499332876
384.81826909886183	0.23334580622810003
402.89093878303964	0.25118864315095785
441.5646703824125	0.26546055619755377
477.6542390727424	0.2779713267759288
506.6459151115999	0.28840315031266034
569.9703612533822	0.29376496519615286
604.5415238057433	0.29648313895243406
637.1288526357773	0.33419504002611394
671.4815602923836	0.3801893963205609
703.0355280319127	0.4168693834703351
755.4380639054625	0.3981071705534969
806.4749998064735	0.3872576449216169
866.814437754525	0.44463126746910836
901.5947281902911	0.4742419852602443
931.7049634264172	0.5248074602497722
969.1396535624748	0.5807644175213115
1008.0916093642974	0.6486344335482378
1055.491026620821	0.7244359600749894
1119.6722353563441	0.8090958991783817
1195.5668471739536	0.912010839355909
1251.7320250975688	0.9908319448927667

==> data/Figure_2/a/current_constraints/CMS_TriLepton_data.dat <==
1.0085965356911262	0.11557775422482083
1.0527005084892547	0.10640109754072641
1.11770485540233	0.09661174805176574
1.1867232263265417	0.0889409566484587
1.2817599322880646	0.07856146632756895
1.3726078186852004	0.07035668834248278
1.457366469509331	0.06477049938528166
1.54735897430961	0.0580060181162641
1.6570318457830764	0.05266921993534547
1.7744780516520744	0.04716856832561935
1.9002485461025815	0.0416639536145241
2.0349333335529676	0.03783069425487977
2.1791642364353465	0.03387974397489446
2.3943197953764783	0.029925947120071295
2.5421692486106746	0.027172633837429648
2.722351744008092	0.024672636982901522
2.9153051167439576	0.02209588379569306
3.095325458368275	0.02034151210812503
3.2584506839639915	0.019250017901895018
3.4301726918960673	0.017967639192938614
3.641986150555627	0.01700352335069056
3.900120872769162	0.015439127527048799
4.140953672004993	0.014213289788913784
4.359184036150084	0.013084781265632603
4.549802710068708	0.012213112210989956
4.830753418619087	0.01124341403199117
5.173144943531184	0.010208972546402961
5.492587088594378	0.009398399293928671
5.831754813581721	0.008652184035820671
6.245094773315449	0.008075801372175626
6.745222539004019	0.007434597905830033
7.161740610758888	0.006939327194255798
7.603978709257963	0.006566973586156078
8.004712253777292	0.006045568213142441
8.572065914282796	0.005565561447788899
9.023818146768905	0.00512366631837461
9.914767348618348	0.004782342968341054
10.987330625859897	0.004342347256123476
12.280592788434381	0.004166395361452409
13.378088112866582	0.003997573036899138
14.44944948686237	0.0038888425440030674
15.740771780960754	0.003783069425487977
17.001344647631136	0.0036801732433553226
18.67993947277153	0.003580075747449817
20.175890572126136	0.0034827008159520182
22.167918038711765	0.003580075747449817
23.739123729349174	0.0036801732433553226
26.08296011825556	0.003835591392309003
28.41394912426656	0.003942833004154873
30.689431787977025	0.004053073048871968
33.4320931950474	0.004224239205782397
36.41986150555627	0.0044637575606399985
39.33648401051629	0.004652267419165065
42.12455402318339	0.0049160553782064634
45.88915251453416	0.005340044918620081
49.141659017104644	0.005721172335248105
51.29052857579309	0.006045568213142441
53.993565512419806	0.0066581456821485085
57.32767282531637	0.007537815600410744
59.8345009110729	0.00818792116803898
61.39091257642111	0.00966117480517658
62.45094773315449	0.011089454405340803
64.07541826577206	0.012728886650745683
65.18180670656254	0.014813534137063327
66.30729912536792	0.01677068872418259
67.4522253900402	0.01847000724809159
68.61692106424641	0.020623921999107814
69.80172750582364	0.024001562819794382
71.61740610758918	0.02793236988665187
72.23306769529864	0.032506936875013874
73.48031403880893	0.036801732433553204
74.74909654977071	0.04109343591189225
76.0397870925787	0.046522674191650654
78.01772974873042	0.05194800363804117
80.0471225377729	0.0580060181162641
82.83533126887713	0.06750583559246741
84.99003923713535	0.07856146632756895
91.79632160310958	0.07965216868160661
99.14767348618308	0.0807580137217563
108.00832947845014	0.08772305998107979
117.66084696229466	0.09528881281005291
124.9264143789954	0.10069177854394298
134.93093324807873	0.10937602996583229
144.49449486862312	0.11718236949615216
157.4077178096082	0.11880926232587913
174.43582666387326	0.11880926232587913
188.40522239157286	0.11718236949615216
201.75890572126218	0.11557775422482083
214.2175354972934	0.1255458597740504
231.3727815405335	0.13450626552591688
247.7718962602914	0.1441061895492944
258.6064813357969	0.1501919675144914
269.9148418294565	0.15653475521367352
284.1394912426656	0.1654104237590278
299.1137869130334	0.1747893510983763
314.87723557949295	0.1821709159346438
328.64620715664626	0.1898642131452787
348.9401387064079	0.20062969345156403
376.8844146965764	0.2179331786598385
396.7464149927578	0.2271367593021515
417.65515280416497	0.24334786756310242
435.9184036150084	0.2607159881537868
454.98027100687085	0.27932369886651853
483.07534186190867	0.29925947120071295
517.3144943531183	0.33415817918401003
544.5772312543871	0.35800757474498174
578.2049221084793	0.38888425440030666
608.676615514586	0.4282886120881386
657.4214443432733	0.47823429683410534
698.0172750582364	0.5194800363804116
734.8031403880893	0.5721172335248109
786.8841194705569	0.6300879840864381
828.3533126887713	0.7035668834248278
894.6905752145444	0.8075801372175628
958.1039693222733	0.914277104693219
1000.	0.979530501678487

==> data/Figure_2/a/current_constraints/Ca45_data.dat <==
0.00002079290105078417	0.1399217688674435
0.000020985865676920823	0.13402383625654113
0.000021540583012844887	0.1272735490325892
0.00002209619577626848	0.12051674170152007
0.000022651808539692088	0.11411864555322399
0.000023206525875616183	0.10837090950410731
0.000024295365714976488	0.10440065944658744
0.000025383310126837308	0.10086503611951235
0.00002593802746276143	0.09578483558445439
0.00002630962987504311	0.09201113733972727
0.00002722430906575573	0.08712637116448779
0.000027783503539177194	0.08155889285628998
0.000028158687661456797	0.07745107168190081
0.000028716091279879282	0.07291936747039734
0.000029273494898301833	0.06865281573018445
0.000030013118012867262	0.06408157348971721
0.000031110016699722834	0.06015915751310357
0.00003220064739408214	0.05762335011291922
0.000033651239943229904	0.05503619225124698
0.00003491871756873528	0.053172341522828404
0.00003618798604923955	0.051077475768261126
0.000037460836239741716	0.04850489135536434
0.000038909637933890564	0.046593912208701536
0.000040359335055538847	0.044629902201469805
0.00004180186875719136	0.0437419113025491
0.000043962535313421964	0.042871588554300295
0.00004594277322850863	0.042139393369834056
0.000047738105364953825	0.042139393369834056
0.00004952806493640223	0.042871588554300295
0.00005113849129420614	0.04361650603363802
0.000051855728721284735	0.0437419113025491
0.00005274891765201	0.04437436686473238
0.00005435844858231438	0.04527519704676772
0.00005578755087147485	0.04632713163202859
0.00005703711994699065	0.0474035071130524
0.000058108051236361555	0.04836583092652642
0.00005863769660230038	0.049774565923227904
0.000058986913327095154	0.05137161179525906
0.00005969609190667851	0.05286789514213018
0.0000607616506310525	0.05487840699944639
0.0000616512578517799	0.05631491609667494
0.00006307588300344294	0.05845651462734744
0.00006414412801031527	0.06015915751310357
0.00006539011537583329	0.06226791718665878
0.0000659242378792695	0.06316823656908986
0.00006825637880164934	0.06353199875305517
0.00007022945329674013	0.0638978557070136
0.00007256607135661746	0.06334985656605795
0.0000738317581271238	0.0615569095392918
0.0000750983403251298	0.05964322209910535
0.00007601033323334394	0.056965376561718364
0.00007710006850020371	0.054721074107895805
0.00007765120412612999	0.052565191915787485
0.00007874183482048916	0.05034948265118998
0.00008019063651463796	0.04836583092652642
0.00008144736901014967	0.04836583092652642
0.00008252277743701789	0.048644351607848406
0.00008359191787138969	0.04991767671756162
0.00008447973423711809	0.05151931438259177
0.000085189808244201	0.05286789514213018
0.0000857194536101398	0.054407760221710885
0.00008642773676222377	0.056153464825193886
0.00008749329548659777	0.05828892352951576
0.00008820247406618103	0.059986685046749436
0.00008908849957691056	0.06226791718665878
0.0000899745250876399	0.0646359022463552
0.00009103918838451443	0.06728684644621688
0.00009210385168138897	0.07004651513056086
0.00009334715276440861	0.07312902371565921
0.00009459224470242718	0.07591004552292091
0.00009602224241908693	0.07745107168190081
0.00009763087792189191	0.07925058811213413
0.00009923772256969777	0.08155889285628998
0.00010066413857635978	0.0841757573280861
0.00010191191679687683	0.08662751578959309
0.00010297926637624972	0.08940700997362014
0.0001040519885206195	0.09069972808017186
0.00010475937624520385	0.09387902674199619
0.00010636084832801298	0.09829212023823451
0.00010724597841124304	0.10232342353844256
0.000108132899349472	0.105910167737295
0.00010919845807384583	0.10993782284771178
0.00011008537901207484	0.11379147467734738

==> data/Figure_2/a/current_constraints/CePr144_data.dat <==
0.00005205479452054794	0.21341786414289662
0.0000643835616438357	0.18653882239536396
0.00007979452054794533	0.16420433388871625
0.00009931506849315076	0.13370690811758262
0.00012294520547945196	0.08056637921061276
0.00015273972602739724	0.06399614977649311
0.0001886986301369864	0.047863009232263824
0.00023390410958904091	0.05083394868111248
0.00028938356164383576	0.05898875508149764
0.0002996575342465752	0.06467988376449271
0.00035000000000000005	0.09964638284286495
0.0003931506849315069	0.09482504924681091
0.0004393835616438358	0.1
0.00048561643835616486	0.10471285480508996
0.0005195205479452053	0.11360164374332782
0.0005791095890410962	0.10926008611173776
0.0006202054794520542	0.11360164374332782
0.0006715753424657534	0.06701219539630716
0.0007198630136986307	0.0630957344480193
0.0007650684931506853	0.051925969675911725
0.0008000000000000004	0.04349722373637538
0.0008575342465753422	0.04570881896148749
0.0008996575342465755	0.05083394868111248
0.0009499999999999997	0.07270067807853821

==> data/Figure_2/a/current_constraints/Cu64_data.dat <==
0.00003192612137203166	0.15649784597236258
0.00004221635883905017	0.1519723235014971
0.00005250659630606859	0.14757766771130107
0.00006121372031662267	0.14288652067057037
0.00007071240105540895	0.13632370848998013
0.00007783641160949863	0.12929563271840422
0.00008337730870712398	0.1226279791691245
0.00008891820580474936	0.11699110200500776
0.00009604221635883898	0.1093380775977919
0.0001	0.10431048052635875
0.00010474934036939322	0.09777215737886034
0.00010949868073878626	0.09057062417617
0.00011424802110817949	0.08464393410958594
0.0001182058047493403	0.07863998126015877
0.00012295514511873355	0.07327791583516846
0.00012849604221635893	0.06888783043184103
0.00013245382585751994	0.06591401885238385
0.0001372031662269128	0.06419320876380406
0.00014353562005277036	0.06325898445148043
0.0001522427440633244	0.06382570894717463
0.00016174142480211088	0.06632239139035474
0.0001680738786279682	0.0693216283174214
0.0001759894459102902	0.07203217643142894
0.00018311345646438018	0.07462806347069484
0.00019182058047493425	0.07574136870359453
0.00020052770448548821	0.07420255457265396
0.00020765171503957802	0.07248014351498494
0.0002139841688654354	0.07121531553810975
0.00022189973614775735	0.07122084852955857
0.00022981530343007913	0.07270968964939654
0.0002377308707124013	0.07533057807692645
0.00024327176781002642	0.07804411985205914
0.0002511873350923481	0.08157470531010043
0.000258311345646438	0.0845144848744179
0.000267018469656992	0.08807873666192877
0.000274934036939314	0.08965560628611771
0.00028126649076517173	0.08731633389339037
0.0002820580474934037	0.08208137954593067
0.0002828496042216359	0.0771602811037526
0.00028443271767810015	0.07339414555804173
0.00028601583113456463	0.06899441665476357
0.0002868073878627971	0.06543338959650252
0.0002891820580474936	0.06260772959702329
0.00029551451187335065	0.06061616427728063
0.00030343007915567305	0.060264928713007315
0.00030897097625329814	0.061342419256489616
0.0003153034300791553	0.06449514491631839
0.00031926121372031655	0.06721198264418203
0.00032321899736147776	0.06841261815047954
0.0003279683377308706	0.06761473746522892
0.0003311345646437991	0.06450516705678569
0.00033588390501319235	0.061903034027263965
0.00033984168865435334	0.06046424394523532
0.00034459102902374683	0.059935282135037744
0.00034934036939314017	0.060292090617518515
0.0003540897097625328	0.06246343396762971
0.0003580474934036939	0.06528663911837204
0.0003643799472295518	0.06823903716649748
0.00036833773087071247	0.0717445459166566
0.00037150395778364116	0.07476618151843961
0.0003762532981530342	0.07768720308198156
0.00037941952506596313	0.07837892443911024
0.00038258575197889155	0.07566020737066015
0.0003833773087071237	0.07154416612224956
0.00038575197889182067	0.0684546197965226
0.000388126649076517	0.06569163506567659
0.00039129287598944624	0.06435349841862978
0.00039604221635883947	0.06608476607759617
0.0003992084432717677	0.06806166625858787
0.00040237467018469674	0.07071965190169377
0.00040554089709762516	0.07326539225786316
0.00041029023746701817	0.07863387189256732
0.0004118733509234831	0.08098491534671182
0.00041424802110817986	0.08414693383700221
0.0004182058047493402	0.08590265220625397
0.0004237467018469654	0.08515180808088242
0.0004284960422163588	0.08391126272769697
0.00043324538258575216	0.08416262516687618
0.00043720316622691325	0.08591867093434483
0.0004419525065963066	0.08875121166902099
0.00044591029023746665	0.08849370717041494
0.0004482849604221635	0.08592801657182053
0.00045224274406332424	0.08270420984525377

==> data/Figure_2/a/current_constraints/DANSS_data.dat <==
2.7399536713160248e-9	0.6616595605507127
2.6672889724266546e-9	0.49051407913561845
2.5849455198632742e-9	0.6619285966965084
2.4606543908636995e-9	0.6621574103611131
2.3953968259408634e-9	0.34121590044336775
2.2397244747889473e-9	0.3001890782217597
2.1225029240966164e-9	0.45322580382036726
2.002425994300512e-9	0.2820389438998992
1.8976240551473336e-9	0.12908607624803672
1.6739230361063345e-9	0.22033442022387634
1.5863141250661593e-9	0.15419726087693209
1.5032904469866762e-9	0.08607703373501452
1.418244410811273e-9	0.06517044744925819
1.3320291870017128e-9	0.07652108546227403
1.2679816703413793e-9	0.11635257838394793
1.2016187249130811e-9	0.13736206470957543
1.1285722135974706e-9	0.129191260515691
1.0599662128878754e-9	0.07255921121697344
1.0000004999998747e-9	0.05418455419618243
9.56191733022406e-10	0.05418830547387467
8.860762451474101e-10	0.07257935430422177
8.397012923403055e-10	0.10874248260980589
7.95753491874545e-10	0.12926203774865097
7.507351781099226e-10	0.13696726070781717
7.050979694796508e-10	0.1543948504510128
6.681949823511154e-10	0.17416713183539048
6.332234094417544e-10	0.2343388379457223
5.947297725119861e-10	0.3420609553699216
5.661336449017765e-10	0.3420908962965736
5.341057092767494e-10	0.24902853077665837
5.038897052694344e-10	0.19528791364111492
4.775174856785406e-10	0.1847994744911271
4.4648465429992825e-10	0.18481931071208157
4.2122568238706007e-10	0.1841580184830476
3.9561946561452547e-10	0.19608694737621557
3.7323812116324315e-10	0.20808403595302954
3.5529195834912453e-10	0.22088971019083342
3.3519209007132986e-10	0.24922003979991247
3.162293471517156e-10	0.2659637810399197
2.983393992660243e-10	0.30122622335841787
2.8272524189576997e-10	0.34251316660859743
2.6553855847277213e-10	0.391857989076692
2.505163900639035e-10	0.45524676661846025
2.3740520374493473e-10	0.49320673395228337
2.2397465756126564e-10	0.6019380264556488
2.1035948826971927e-10	0.6754550371466598

==> data/Figure_2/a/current_constraints/DELPHI_data.dat <==
0.4303311824915579	0.09999999999999995
0.4445159245362465	0.09503336475729662
0.46215614547077116	0.08939792398118686
0.48049640295616325	0.0832441996798369
0.49956447732320425	0.07830785170932736
0.5227690396963798	0.07217837157209323
0.5435146662284176	0.06720995866724175
0.5650835645832412	0.06322443481884044
0.5875084055742986	0.059475250951316415
0.6108231565273317	0.055381259941133375
0.6433550350871315	0.051046339171703765
0.6688860100912688	0.04753255402025018
0.6954301592358273	0.04471389245015367
0.7230276894396046	0.04163600255825457
0.751720403197388	0.0391670041473256
0.7815517618989379	0.03647093544126487
0.8178545164583179	0.03396045117358645
0.8448129517705725	0.0319466099104945
0.8898069112481293	0.029147530801509097
0.9371972075541302	0.027141154583473645
0.9680894625777756	0.025531694899066742
1.0196490154451738	0.023294674006734434
1.0950567327768608	0.020824954960205765
1.168437895408062	0.018807725741625606
1.254849232252328	0.016813716361088596
1.3302818384955004	0.015185039613344406
1.4102489162420138	0.013854565823796372
1.4853574742461038	0.012770111529964077
1.5746465956842635	0.011651227476129181
1.6693031437152872	0.010739237607547147
1.758208691205645	0.00989863296615259
1.8760285210347052	0.008939792398118691
1.9759440716631398	0.00832441996798369
2.081181032464945	0.00783078517093274
2.1358830279639975	0.007672833112592099
2.2206436550279	0.007441858634852809
2.338913090195803	0.006859353513198436
2.544683669997209	0.006132119639330011
2.7328746886507513	0.005538125994113332
2.8971556675942494	0.005156907963579599
3.0514555092748625	0.004900783155226676
3.255937474716193	0.0047050730619027726
3.407174417382817	0.004517178544052344
3.588637387792299	0.004471389245015365
3.7553281031648993	0.004517178544052344
3.9043549743407073	0.004753255402025014
3.981071705534969	0.005052889757264329
4.033051825545549	0.005316963963307804
4.085710640409198	0.00565213321768821
4.11229732315688	0.006194915661888063
4.165990831887127	0.006859353513198436
4.193099916774719	0.007595055879209134
4.220385406871377	0.008582786681049545
4.359499374813528	0.00783078517093274
4.532502248030849	0.007144672082867323
4.7430350939300485	0.0063871885173468245
4.93125824261569	0.005887236797368995
5.160313138756714	0.005426418370800289
5.435146662284221	0.005104633917170379
5.761869002715535	0.004753255402025014
5.8750840557429855	0.004657379131870724
6.187985619784287	0.004517178544052344
6.433550350871315	0.004381198399592357
6.73238609114989	0.004292826762507612
7.1835319577188335	0.00424931165093399
7.566120251534534	0.00424931165093399
8.125669516608037	0.004292826762507612
8.558435188810465	0.004292826762507612
8.95597094679641	0.004292826762507612
9.556122099605352	0.004292826762507612
10.396841146983125	0.004336787490945991
11.608837510467987	0.004381198399592357
12.227113500949523	0.004381198399592357
13.131364576266305	0.004381198399592357
14.011314236131904	0.004426064098520918
14.950230456510086	0.004471389245015365
16.05586850963554	0.004517178544052344
17.355479611367524	0.004563436748789859
18.88236281080431	0.004610168661060663
19.88802005761774	0.004657379131870724
21.2207419071606	0.0047050730619027726
23.08767932538116	0.0048019311538050925
24.634814465180497	0.004851105370029203
26.97651944080448	0.004950969666199798
29.54081924053894	0.004950969666199798
31.725498197017366	0.004950969666199798
34.29345704895201	0.00500167011255914
36.59150579252174	0.00500167011255914
39.04354974340707	0.00500167011255914
42.4784845008733	0.005104633917170379
44.45159245362465	0.005156907963579599
47.43035093930029	0.005371412377333965
49.312582426156894	0.005538125994113332
51.60313138756735	0.005768487380830918
53.65095597234367	0.0060699601614263715
55.78004666282426	0.006518674444190314
57.61869002715535	0.006929596780336571
59.13314613326026	0.007366422721240133
61.08231565273317	0.007991988812146088
62.68781008295609	0.008759470938699504
63.919563831499964	0.009503336475729658
65.17552032847388	0.010102405083807062
66.45615513405531	0.011300491816714915
68.20289616346129	0.01264066469719475
69.54301592358244	0.014139774319429251
70.45102627380597	0.015497637089102812
71.37089234793048	0.016813716361088596
72.30276894396046	0.018617077404441178
73.24681288106922	0.020824954960205765
74.20318302598666	0.02377421548166881
75.1720403197391	0.026593699744830633
76.1535478047274	0.029747558512015385
77.14787065217043	0.03396045117358645
78.15517618989348	0.03837698005790604
79.17563393049427	0.04426064098520921
79.69084845396931	0.04705073061902768

==> data/Figure_2/a/current_constraints/Daya_Bay_data.dat <==
5.460666154972409e-10	0.18449210499236496
5.460666154972409e-10	0.17482684428429418
5.428684649665885e-10	0.1613275351958333
5.3968904518331e-10	0.15458298698555356
5.365282464469674e-10	0.1473482441527883
5.333859596996063e-10	0.15791732016854962
5.302620765220008e-10	0.1665895510187105
5.2406909037035e-10	0.18251417110975474
5.149149637485822e-10	0.1701984230213525
5.118992604857285e-10	0.1570766998593029
5.089012194308428e-10	0.14501621718559396
5.059207371416532e-10	0.13392004216366576
5.000120381168774e-10	0.14424747424267326
4.941723479261707e-10	0.1473482441527883
4.912781289117889e-10	0.1389839383748889
4.855404437411436e-10	0.12904737824253515
4.826967796158764e-10	0.12240246666433803
4.742653254048926e-10	0.11672387621512717
4.742653254048926e-10	0.11190382896466536
4.632520377759193e-10	0.12175769889540905
4.578416748673194e-10	0.1243579864196398
4.498443783938134e-10	0.11672387621512717
4.4459060625497234e-10	0.11073106228320995
4.393981939975688e-10	0.10560745982452947
4.368247735502604e-10	0.10842318424432722
4.342664249942246e-10	0.10179057734424582
4.317230600580247e-10	0.10505335556029179
4.2418199199064913e-10	0.10179057734424582
4.1922793619399857e-10	0.09658074863068777
4.1190512752385975e-10	0.09358614589155025
4.0949272726276987e-10	0.0986312342252346
4.0709445584746756e-10	0.09507143830524914
4.023399690458651e-10	0.10286650175700336
3.9764101093166566e-10	0.09915075752220058
3.906952734773264e-10	0.10072614455071655
3.884070942452237e-10	0.09212446883001552
3.8613231633522596e-10	0.08833913716035623
3.7716565504899513e-10	0.09116294179956247
3.7495671559308277e-10	0.08833913716035623
3.705775726313833e-10	0.08927038891086883
3.684072180307625e-10	0.08605394233894091
3.6410456816553504e-10	0.08123535775098968
3.5985216995389373e-10	0.0874177536487978
3.5774463154573736e-10	0.08927038891086883
3.535665125372118e-10	0.09507143830524914
3.514957877779977e-10	0.10072614455071655
3.4739065051312606e-10	0.09760050117090072
3.4333345814143766e-10	0.08973974995029023
3.413226660495681e-10	0.08252171721587379
3.393236507121854e-10	0.07831229021044124
3.3733634315668306e-10	0.0720242765706934
3.3144398350061454e-10	0.06943616893632185
3.275730362111875e-10	0.07090336203905673
3.275730362111875e-10	0.07589168040785717
3.275730362111875e-10	0.08123535775098968
3.256545493790669e-10	0.08605394233894091
3.2374729869987883e-10	0.09116294179956247
3.218512183672039e-10	0.09708926010071778
3.199662429600321e-10	0.10450222458234432
3.162293471517156e-10	0.10842318424432722
3.125360955296992e-10	0.10232709488448095
3.1070567676715513e-10	0.0986312342252346
3.0888597837227837e-10	0.08973974995029023
3.0527849191092313e-10	0.08252171721587379
3.034905793743005e-10	0.07669001936481047
3.034905793743005e-10	0.0705336536228758
3.017131382607528e-10	0.0655574623610773
2.9994610724271913e-10	0.06030222793164557
2.9818942535181693e-10	0.05723536405291621
2.9470686686118316e-10	0.0540427782621521
2.8955914378968246e-10	0.0540427782621521
2.878632961762723e-10	0.05634629207595768
2.795318832712664e-10	0.05753484853503653
2.778947632798477e-10	0.059988235852044665
2.7464923199154673e-10	0.0648760919867558
2.730407087131606e-10	0.07016589233011061
2.69851869389289e-10	0.07589168040785717
2.66700273494486e-10	0.08166187008160783
2.635854860633073e-10	0.08560415501403142
2.605070772104058e-10	0.0878772187460314
2.5595674573246723e-10	0.08515675368046477
2.529674353814987e-10	0.08081110288826786
2.514858982282215e-10	0.07790349402902538
2.485488043747953e-10	0.07240188033999727
2.470931463352505e-10	0.06799962711976701
2.456460138218665e-10	0.06420186316638894
2.4420735690381313e-10	0.06030222793164557
2.427771259426956e-10	0.056641094182147814
2.413552715908421e-10	0.052926786478032034
2.39941744789601e-10	0.04868971260731051
2.385364967676497e-10	0.04597607637089311
2.357506434028734e-10	0.042964142704173036
2.3299732700878526e-10	0.0403599403114082
2.3163275125266102e-10	0.038511237881716974
2.3027616758822405e-10	0.03655655054516737
2.289275292088749e-10	0.03524776002668985
2.2361150197160094e-10	0.038311142145283146
2.2099996309009325e-10	0.03973401974322931
2.2099996309009325e-10	0.041641617696301425
2.1970565394813774e-10	0.044793331514306034
2.1713973297067e-10	0.04768480240623639
2.1334693271627958e-10	0.05102926614158376
2.1085527776733463e-10	0.0540427782621521
2.0839272387148546e-10	0.05634629207595768
2.0595893116096618e-10	0.058442801473534124
2.0355356373746898e-10	0.06030222793164557
1.988267807279816e-10	0.0648760919867558
1.9535386886236346e-10	0.06453808969785288
1.9081750310992662e-10	0.06254703413911593
1.874844967678572e-10	0.06030222793164557
1.8313087775658977e-10	0.05753484853503653
1.8099212961631006e-10	0.05518244299836555
1.7783075268829036e-10	0.051833967612673046
1.7472459874264097e-10	0.04997582982128695
1.71672703204435e-10	0.04818462560171916
1.696677810414977e-10	0.046944815780683755
1.68674118347976e-10	0.04549926091777338
1.6768627546624756e-10	0.0427408299016055
1.6572791300248902e-10	0.03973401974322931
1.6379242336810739e-10	0.03771708925287768
1.6187953943776702e-10	0.03598977740012909
1.5905202256959316e-10	0.0339859392822098
1.581205357509875e-10	0.032940474414046426
1.5354430061332407e-10	0.032940474414046426
1.4997886480481479e-10	0.03452107852955335
1.4910051919849882e-10	0.036177716042428476
1.482273180504321e-10	0.03811208911074177
1.4649622879225992e-10	0.04057077114767897
1.447853581151466e-10	0.04502741088049129
1.4309446989439427e-10	0.04793405951764598
1.414233307631696e-10	0.05129609479885434
1.3977171008029925e-10	0.05547111775592448
1.381393798984332e-10	0.06030222793164557
1.3652611493258877e-10	0.06353469918476452
1.3335589263466823e-10	0.06799962711976701
1.3025929298151721e-10	0.07316310143579209
1.2873806584757537e-10	0.07709237040085917
1.272346064134387e-10	0.07996931595613285
1.2282877140964052e-10	0.07996931595613285
1.1997664650835457e-10	0.07913641081996753
1.1719075788532492e-10	0.07669001936481047
1.1514388240762542e-10	0.0743201320903745
1.1379920220305868e-10	0.07278148498091606
1.1181157309855116e-10	0.07016589233011061
1.0921530721362665e-10	0.06624605189919744
1.0793987324394318e-10	0.06287452420910782
1.0667933652508495e-10	0.06061787566532479
1.0359203350287891e-10	0.058442801473534124
1.0000499987500644e-10	0.059988235852044665
9.825834192338873e-11	0.06320374277659771
9.597683666851523e-11	0.0655574623610773
9.430054792611052e-11	0.06980006760060718
9.265354296818223e-11	0.07240188033999727
9.050220620388201e-11	0.0762897932397238
8.840083357366089e-11	0.07316310143579209
8.634826495916711e-11	0.07016589233011061
8.434336718559057e-11	0.06729264414534279
8.335844796013759e-11	0.06420186316638894
8.190259831766201e-11	0.059365183213835875
8.047218244059902e-11	0.05693744872942765
7.95324820483149e-11	0.054609619818979716
7.814347251424984e-11	0.05237751124686371
7.58821724074096e-11	0.05076383270338938
7.412035461630276e-11	0.05023712189042431
7.282589742606684e-11	0.048436507628658164
7.113506511162981e-11	0.04549926091777338
6.98927633491642e-11	0.04793405951764598
6.827005749202994e-11	0.04818462560171916
6.707781055587189e-11	0.05129609479885434
6.51368415913509e-11	0.05348185476592984
6.288170539564958e-11	0.05518244299836555
6.070468357832378e-11	0.06030222793164557
5.96446167413551e-11	0.06453808969785288
5.860307174783586e-11	0.06943616893632185
5.7242598633401645e-11	0.0743201320903745
5.657425919014496e-11	0.0762897932397238
5.62430232132695e-11	0.08166187008160783
5.5586361604961034e-11	0.08696072823391233
5.526091331653581e-11	0.09212446883001552
5.397807568734501e-11	0.09915075752220058
5.36620498337006e-11	0.10672465686475839
5.303554183728344e-11	0.11428775444030431
5.241635350552395e-11	0.1230507564613888
5.2109477469469733e-11	0.1304205266074437
5.2109477469469733e-11	0.14348298618178287
5.0601856909598967e-11	0.14971954238322557
4.913788761709923e-11	0.15294366751854802
4.771630671033533e-11	0.14971954238322557
4.660873633705936e-11	0.14424747424267326
4.579497780819565e-11	0.1353469971745607
4.526038810522696e-11	0.1270156465763001
4.4470193070208626e-11	0.11984431975210041
4.343803953647816e-11	0.11190382896466536
4.293099077970027e-11	0.10785395418430406
4.168914008886324e-11	0.10785395418430406
4.024629805234604e-11	0.10232709488448095
3.862604894606836e-11	0.10232709488448095
3.72893482696217e-11	0.10340881452730467
3.6424049275034e-11	0.10340881452730467
3.557885912807342e-11	0.10616455450905532
3.475331121834771e-11	0.10505335556029179
3.4146765931664135e-11	0.10957089581389784
3.296530174899358e-11	0.11308934320800043
3.182478846007177e-11	0.11921343284735444
3.108649507026094e-11	0.12836642473304302
3.018771568024848e-11	0.12768918828642253
2.8973004288857225e-11	0.13180881542602593
2.8135463761786005e-11	0.13972344726858935
2.716239046855346e-11	0.15458298698555356
2.684558945154957e-11	0.15876268275132274
2.6223059413506638e-11	0.15791732016854962
2.5615006477835483e-11	0.16570008041115292
2.487478807068324e-11	0.17671563310425448
2.4156027637980775e-11	0.18750237408402048
2.3874392199631575e-11	0.19056567875203922
2.3320967902992083e-11	0.1895386140811056
2.318463531153273e-11	0.2000855012368654
2.278041851948994e-11	0.21243211907768728
2.199308399856161e-11	0.21951875727369924
2.148343142010234e-11	0.23320578517793147
2.123307012414698e-11	0.23974282914787323
2.0863012093793402e-11	0.24376493870617014
2.0260589977541165e-11	0.26808191718661606
1.990755854811251e-11	0.274209501836854
1.910767371845841e-11	0.2970234449195758
1.844782310164351e-11	0.3166074976993816
1.81265415849376e-11	0.33990060440785974
1.7603532590015794e-11	0.3545498439423885
1.6995927725059832e-11	0.39405095743157526
1.670008874323038e-11	0.4204837055838587
1.6409435685847727e-11	0.4469000108374536
1.584332787837812e-11	0.4662408814506209
1.5296901027709387e-11	0.5147565405560377
1.5030854895228323e-11	0.5675991970279928
1.4597776844164287e-11	0.7071067811865476

==> data/Figure_2/a/current_constraints/EWPD_data.dat <==
0.10090350448414474	0.21283464728630608
0.10941138105771858	0.19783188827841644
0.11863661590503344	0.18388667690536287
0.12863969449369744	0.1709244664121547
0.14201811696858715	0.15505157798326247
0.15678788438269703	0.14065272421052374
0.1730936954659055	0.12759101897032743
0.19809567785503387	0.11295619459344737
0.22467900918126443	0.1
0.24582440689201973	0.0929509789880649
0.2689598785575043	0.08228940371319579
0.291637757405312	0.07109709432312435
0.3190848980629108	0.06294218265675242
0.35226946514731017	0.06294218265675242
0.39954205589498865	0.06294218265675242
0.44507940623559955	0.057097061336481694
0.5002864610575233	0.05438131880074426
0.5473703262878217	0.05179474679231207
0.6208243607191253	0.053072277485675626
0.7169167874147957	0.04933120149419782
0.7704043920109092	0.046984831311548444
0.9222395651044235	0.046984831311548444
1.2079007474252843	0.046984831311548444
1.700077618822873	0.046984831311548444
2.788126665413133	0.046984831311548444
3.8197175492836646	0.046984831311548444
6.731703824144982	0.046984831311548444
16.10761534617715	0.046984831311548444
500.28646105752125	0.046984831311548444
1.e8	0.046984831311548444

==> data/Figure_2/a/current_constraints/F20_data.dat <==
0.0003762982508356591	0.07801129656094122
0.0004076113641734128	0.07302612173799695
0.0004474515824065016	0.06761127113889523
0.0004977414526966782	0.06260191924563994
0.0005611090253777969	0.057329257677225694
0.0006325036193681233	0.05308508877931789
0.0007129368993608251	0.049702282883746764
0.0008143238768959407	0.04653800997536046
0.0009300105594197862	0.04455068626085086
0.0010481431302580269	0.04264550931856205
0.0012129464231569436	0.041281468447978135
0.0013849984287765983	0.04085304242673311
0.0015606263856231322	0.0404264857464151
0.001735142896065214	0.04089733516326169
0.0019547978965880437	0.04183687844266187
0.0022316520265015256	0.04280073415794803
0.0025475540643415465	0.04427420004142759

==> data/Figure_2/a/current_constraints/Hiddemann_data.dat <==
9.821165044264264e-8	0.6416949259152728
1.0594448883368006e-7	0.6011181081124207
1.1428618360084437e-7	0.5570098615199253
1.2195704601594414e-7	0.5217880033557077
1.301427749559154e-7	0.49146134141821834
1.434629681718516e-7	0.4529271648476403
1.5475873545578907e-7	0.41969272588144074
1.651461062631157e-7	0.3931539539767334
1.8008846378632253e-7	0.36430549422017383
1.9638280019297659e-7	0.3375738480474733
2.0730721632352636e-7	0.3179538339750261
2.2362985415621384e-7	0.2962314781740345
2.3863983864508665e-7	0.2790143098297052
2.574294964666246e-7	0.2585410753443085
2.807216203941181e-7	0.23826955730523902
2.8998961483689846e-7	0.2268777790724426
3.162277660168379e-7	0.213691493334156
3.374529010989723e-7	0.2023702052240197
3.7604092275850507e-7	0.18650289570538459
4.056490565288108e-7	0.17470960622604573
4.4235203045147713e-7	0.16366205142400211
4.876270333632499e-7	0.15414990535392817
5.260210632680971e-7	0.14440241885954516
5.613274763150742e-7	0.13675203763845897
6.121161750527589e-7	0.12740924601064513
6.747666427799493e-7	0.12398827408121264
7.683868738304853e-7	0.1187047465568134
8.562525559262946e-7	0.11426668329985164
9.54165752305733e-7	0.10939742311528669
1.0182091386235486e-6	0.10530733659375167
1.0983793290415546e-6	0.10081986214879061
1.1721022975334793e-6	0.0959996176993967
1.278153672160587e-6	0.09042005677930182
1.3938005352394846e-6	0.08562963907122481
1.5035434653274304e-6	0.08109301573836993
1.6044609576634286e-6	0.07721592098078521
1.7307905451861096e-6	0.07272808086810285
1.86706687812969e-6	0.06812920690579616
2.035998386380351e-6	0.06382113728575625
2.1492572542246357e-6	0.059138133358203386
2.2443840758902503e-6	0.055700986151992565
2.3692350586530544e-6	0.051895538598387254
2.583602554829479e-6	0.04756691267914148
2.7570133653839237e-6	0.045292716484764045
2.9740908577217223e-6	0.04289312684919113
3.0722801510971033e-6	0.042198353726575835
3.693159965808708e-6	0.04289312684919113

==> data/Figure_2/a/current_constraints/Higgs_data.dat <==
10.190615835777104	0.33235198129628557
11.510263929618777	0.265708866984635
13.489736070381216	0.19231682415742699
15.689149560117277	0.1324433745158617
17.668621700879765	0.09350661436995558
19.208211143695028	0.07112984066487092
20.087976539589445	0.06127128935312288
24.04692082111433	0.04898518976540235
27.565982404692072	0.04014872021930836
29.765395894428195	0.034584132773542456
33.28445747800579	0.031309803757699775
36.14369501466281	0.029059152049332824
40.542521994134866	0.02630791276413943
44.06158357771267	0.024416813437411197
47.58064516129032	0.022105097794979486
49.99999999999999	0.02051611063616813
54.39882697947218	0.020012248927492118
59.89736070381226	0.019520761719323158
64.51612903225801	0.01904134510235407
69.1348973607037	0.018573702631083332
75.95307917888552	0.01904134510235407
80.57184750733146	0.019520761719323158
85.85043988269793	0.021032658406385223
89.36950146627574	0.022105097794979486
91.12903225806446	0.023232220059127888
96.40762463343111	0.02266165255230751
100.14662756598257	0.02266165255230751
104.5454545454545	0.030540856294926116
108.06451612903226	0.03916269498628039
111.58357771261021	0.050218522485999624
115.76246334310832	0.06601679368932446
118.84164222873882	0.08257463302022164
120.38123167155426	0.095860892625221
121.48093841642209	0.13919656228912167
123.24046920821088	0.23464449364691015
124.56011730205272	0.3407198282976163
125.87976539589438	0.50720506909944
128.0791788856306	0.9925679761732745

==> data/Figure_2/a/current_constraints/JINR_data.dat <==
0.005232234259386696	0.9130790515835832
0.006354246541226731	0.7201128526387192
0.007484123395135736	0.5999329807542013
0.008600892628929817	0.4561646140648535
0.010274735717609422	0.29969641218103527
0.012489923517036603	0.15246234895957003
0.012539732473473428	0.2157541818614909
0.015330344795947108	0.10777996258124638
0.01817600912290359	0.07902905309020383
0.021021673449860074	0.05794760995232502
0.023872580824862513	0.04407147704447866
0.027874337245957902	0.03232028419373837
0.03130853371607586	0.025497933502873552
0.03473486561412475	0.019042536886316422
0.03989533565338207	0.014224855040156784
0.045641716311777804	0.011225748100301683
0.05196876454126609	0.009023059213855255
0.05886861576977772	0.006992836945464725
0.06692193756840534	0.005322125938115319
0.07498836698714803	0.004438131973056012
0.08478893454709888	0.003701847298424243
0.09343341001291097	0.0030872227991480448
0.09977618738653712	0.0027690224160051833
0.10554878328516284	0.002623376081595497
0.11247747127792726	0.002485784368422827
0.11998420531776138	0.002355595729323243
0.12749618240564167	0.00231532196487981
0.13326877830426692	0.0021935395787157177
0.13961679872593943	0.002040691246247922
0.14654024367065788	0.001864261675494404
0.15173479352221403	0.0017660644449924681
0.15923104146595626	0.0015555973582067654
0.16500625888860454	0.001500955940435053
0.17134903626223083	0.0013462522515860368
0.17769967820792615	0.0012755424992270065
0.18174600053741272	0.0012762500901411593
0.18981767300420122	0.0011038858818567053
0.1955902689028263	0.0010458231766327522
0.20021201575535968	0.0010275355544012508
0.20482589803582338	0.0009557085299256179
0.2129106781227262	0.0009057267099473805
0.21637108983307435	0.0008578149846292399
0.22099545820962974	0.0008583588483572004
0.2244584914440007	0.0008279459869559175
0.22908023829653396	0.0008134682398798891
0.23426692357602047	0.0007295083801272169
0.24004738404671566	0.0007300865709267047
0.2481295426095956	0.0006793747620276281
0.25390738155626746	0.0006676007568380265
0.2602580235019632	0.0006325360918503875
0.26718933301875053	0.0006104145443687173
0.27123303382421404	0.0005996931133056649
0.2787371463400246	0.0005579942236869283
0.28451498528669683	0.0005483238219401062
0.29202434085055295	0.0005291893359011851
0.2989477857952725	0.00048343785460677193
0.3058843383601054	0.0004838976845031037
0.3110815097356845	0.0004668634591419789
0.31801544077649485	0.0004588451119937293
0.3237959012471907	0.00045920878159557733
0.32956587562179246	0.0004271767465222854
0.3353463360924872	0.0004275153165391935
0.3428556916563447	0.00041259660331093874
0.35094833631531636	0.00041305449567524563
0.35787964583210424	0.0003986088304296994
0.3642329093018229	0.0003846378956929162
0.3694405667734943	0.0003992409363736356
0.37984277409672196	0.00039257056821525926
0.38793279723167046	0.0003858893365049248
0.3971815339847825	0.0003863788074215492
0.4041180865496159	0.0003867463180028337
0.40989330397226503	0.00037316158990968214
0.4133720663507723	0.00040165209421541434
0.4208840434386531	0.00039478502376301134
0.42839864205055617	0.00039519183836433464
0.43534568071148183	0.00042556657759420076
0.44517246351166345	0.00042614013616428247
0.45269492669563427	0.0004506192389807467
0.4602173898796069	0.00047650451414251805
0.46833100673076244	0.0005521308784272356
0.47587182058289584	0.0006635229875656122
0.48109782872272727	0.0007827005100176982
0.4828476960080738	0.0008736124672761045

==> data/Figure_2/a/current_constraints/KamLAND_data.dat <==
9.917573820014623e-11	0.307150630408016
8.537165523998745e-11	0.307150630408016
7.212548767175573e-11	0.307150630408016
5.980443843367645e-11	0.30432059157851943
4.7765981125231306e-11	0.3015113445777637
3.9608431450461196e-11	0.29872288203632413
3.346618959241066e-11	0.29320825849437193
2.8812077687441805e-11	0.2850917702149985
2.480656001880971e-11	0.2719767171875624
2.1359466930397208e-11	0.2544719156630237
1.982063835971421e-11	0.240248134229538
1.8740065265179102e-11	0.2180929974044132
1.7390871190593395e-11	0.20975631904800884
1.7069127432250217e-11	0.19394705440405333
1.6753376408603807e-11	0.17747926539380526
1.644350725845973e-11	0.14840182526661844
1.644350725845973e-11	0.11782666219714977
1.644350725845973e-11	0.0717568703370889
1.644350725845973e-11	0.04447631369858553
1.644350725845973e-11	0.028687494336927327
1.644350725845973e-11	0.020071196273106908
1.644350725845973e-11	0.015710029444797085
1.644350725845973e-11	0.011565485194980553
1.644350725845973e-11	0.009144904586527225
1.6139411185458454e-11	0.006397021494361906
1.5548113181068227e-11	0.004208861819436565
1.5260703640779632e-11	0.0035381624526693465
1.4701858888145615e-11	0.003004865865923394
1.443022745911866e-11	0.002685622687042918
1.4163662226310754e-11	0.002400296126635949
1.3645357714018304e-11	0.0021452829849341027
1.3146217342050518e-11	0.0020177955720583635
1.2665540010027226e-11	0.0019569216941883734
1.2202650540913344e-11	0.0020385047897441802
1.1756898731842794e-11	0.0021673006308266254
1.1540252864626014e-11	0.0022576542366182766
1.1327658439913153e-11	0.002449818735920431
1.0914326701657716e-11	0.0028262968704821
1.0713444242843292e-11	0.0030983375885398233
1.051632288494329e-11	0.0036482229164936804
1.0322893404195724e-11	0.0041661044650384005
9.946839631463525e-12	0.004806325347210343
9.764083273047065e-12	0.005058078616781311
9.23612963622235e-12	0.005323017904558896
8.900474876722117e-12	0.005544926100048793
8.577318702440875e-12	0.006204039706030766
8.266207011569394e-12	0.007157412700619819
8.115030575747059e-12	0.008173392304461798
7.966702591418357e-12	0.009526118774136247
7.966702591418357e-12	0.011102678807700581
7.966702591418357e-12	0.012422285946924651
7.966702591418357e-12	0.014626553683192134
7.966702591418357e-12	0.018309506442269717
7.821170944672358e-12	0.024366266968308337
7.821170944672358e-12	0.030811105741354913
7.821170944672358e-12	0.04057790379005086
7.821170944672358e-12	0.051294514140865444
7.821170944672358e-12	0.06615388676734202
7.821170944672358e-12	0.08613704030005248
7.821170944672358e-12	0.10439620628946931
7.821170944672358e-12	0.12642207371281064
7.821170944672358e-12	0.15444396042230205
7.821170944672358e-12	0.19204976428783185
7.821170944672358e-12	0.24727108846238746
7.821170944672358e-12	0.2643532294379379
7.821170944672358e-12	0.31287308983444995
7.821170944672358e-12	0.3335554475867451
6.876570546048973e-12	0.3427288768947925
6.050383312592826e-12	0.34894670603821115
4.869407318704333e-12	0.3335554475867451
4.14841229560002e-12	0.3186786873352397
3.799964688436043e-12	0.3015113445777637
3.6070259155170358e-12	0.29320825849437193
3.199900210551669e-12	0.2643532294379379
2.9921916440332148e-12	0.240248134229538
2.942904256271689e-12	0.22022332618764565
2.80108850959313e-12	0.19974296616627435
2.6679817080684916e-12	0.17400124529077662
2.5838622487699682e-12	0.14989087239742385
2.5032903134643138e-12	0.12769853259599181
2.464296603317538e-12	0.10869804452162984
2.426144619452273e-12	0.09825400716537736
2.5032903134643138e-12	0.09340731886134424
2.5032903134643138e-12	0.07549466615034664
2.464296603317538e-12	0.05855270080287882
2.426144619452273e-12	0.04447631369858553
2.3888198426918777e-12	0.035540482950119474
2.352307998059802e-12	0.028981677532123013
2.352307998059802e-12	0.025123759195993748
2.352307998059802e-12	0.022227946197869167
2.316595048478355e-12	0.018497358992847858
2.2816671885628676e-12	0.016532715279936914
2.2816671885628676e-12	0.015236191217930361
2.2141126381069874e-12	0.014185380868098126
2.1495383078901317e-12	0.013898680448589511
1.9455424100139083e-12	0.015081441149234518
1.8678816019324955e-12	0.013617772330821606
1.7956389335887292e-12	0.012047577921607459
1.7503439281777905e-12	0.010442953021783911
1.7072452622161352e-12	0.009144904586527225
1.6662620652941361e-12	0.008342014096959045
1.6273154362047371e-12	0.007846303867936402
1.5383578215259756e-12	0.008173392304461798
1.446159297813099e-12	0.008689764210733539
1.3926425831264432e-12	0.00972264324074453
1.3337670097202821e-12	0.010550120633441736
1.3023469187995014e-12	0.011565485194980553
1.2736121262436298e-12	0.012549759998169431
1.2159565707844182e-12	0.01375750971348736
1.1882485183517532e-12	0.015236191217930361
1.1696717656210466e-12	0.016364803563376103
1.1475568863681855e-12	0.017576969069947056
1.1237180265326944e-12	0.01926822728885793
1.1112172904046862e-12	0.020485133121671193
1.0930161465145922e-12	0.02200224092758751
1.0835048709133868e-12	0.024118873217680078
1.0749337556824276e-12	0.025123759195993748
1.0625046709667274e-12	0.026983960235404173
1.0540259037250669e-12	0.03018883509485627
1.046672403385935e-12	0.03242336408494443
1.0388463026366922e-12	0.034469569240864306
1.0335262467829508e-12	0.037399585501022556
1.03001312934044e-12	0.04016633871045872
1.0249472165896492e-12	0.04269963102191308
1.020727821590061e-12	0.04632661678294652
1.017867727920729e-12	0.05077476016602338
1.0142951831811871e-12	0.05508397401479256
1.011866954029852e-12	0.05975648964008193
1.0102233855324989e-12	0.0648222679658656
1.008483916382786e-12	0.06960271413007098
1.0067813396582417e-12	0.07626500897284792
1.0060624268955347e-12	0.08187917273777585
1.0050291656682459e-12	0.0887957016794329
1.004171645552214e-12	0.09531716469656645
1.0032106402483874e-12	0.10652591086055446
1.0025649710194756e-12	0.11782666219714977
1.0022083116335538e-12	0.1289874481533101
1.0018313350830493e-12	0.13836781305251442
1.0016367616344467e-12	0.15139416707571002
1.0014628459026625e-12	0.1623258762745274
1.0012593408255261e-12	0.17573219946040058
1.001084131215091e-12	0.19394705440405333
1.0008989752049783e-12	0.21181300157096797
1.0007454297473042e-12	0.23115699384769736
1.0006181018414266e-12	0.24965149511927862
1.0005125174261113e-12	0.2719767171875624
1.0003942849986759e-12	0.2904820607507547
1.0003033234254144e-12	0.307150630408016
1.000224762624086e-12	0.3157655016116912
1.0001729064930871e-12	0.3186786873352397
1.0001380923675148e-12	0.3157655016116912
1.0001062313114312e-12	0.3216126300870393
1.0000848414341506e-12	0.33053875223201984
1.0000628657147994e-12	0.3186786873352397
1.0000448687516318e-12	0.30432059157851943
1.0000345161369782e-12	0.29595519208917453
1.000029711444702e-12	0.29595519208917453
1.0000237288058246e-12	0.3100014638204694
1.000018253788772e-12	0.3216126300870393
1.0000140420296132e-12	0.3216126300870393
1.0000086269607805e-12	0.3275426927600327
1.000005930752017e-12	0.31287308983444995
1.0000049174014339e-12	0.307150630408016
1.0000032562108263e-12	0.307150630408016
1.0000023240150667e-12	0.31287308983444995
1.0000018560507832e-12	0.307150630408016
1.000001427795133e-12	0.28242761616842316
1.000001098352942e-12	0.2850917702149985
1.0000008138475556e-12	0.31287308983444995
1.000000649970901e-12	0.3396505630141311
1.000000649970901e-12	0.35208607821787585
1.0000005808571424e-12	0.37134318326421145
1.0000004816094878e-12	0.394697165054211
1.000000399319696e-12	0.40845282032059443
1.000000384632403e-12	0.41895630460804634
1.0000002958842447e-12	0.4404167240619083
1.0000001817810567e-12	0.4550366146893875
1.0000001249683362e-12	0.45872800107404976
1.0000000767762254e-12	0.45872800107404976
1.0000000508397345e-12	0.46243331071668425

==> data/Figure_2/a/current_constraints/L3_1_data.dat <==
0.45258505031037805	0.21509523735866617
0.4634406387757568	0.2065496587379612
0.4745846928820732	0.19605614120737705
0.49759481163649255	0.1828965629107442
0.5279169887457417	0.1686575433887146
0.5342502343238141	0.16289414169199537
0.5735210238149279	0.14934809379545058
0.6084339437271519	0.13932775157709873
0.6379525870867725	0.12922420316264144
0.6610325450861305	0.12195337498616506
0.7097066401173806	0.10924777598716943
0.7441386066694842	0.10132551942762573
0.7801948914357737	0.0950742244809547
0.8180224433412232	0.08869270185511968
0.8577094348611793	0.08226102548728316
0.8887397937514028	0.07763259081869398
0.9209200250673335	0.07284087959798742
0.9430647869381374	0.06914028260027287
1.0005327846469287	0.06375751423089483
1.0490123214938345	0.059823983677334915
1.0869315048396342	0.05678637544122813
1.1395636595792062	0.05359286341042198
1.2090415812242667	0.049134702227520755
1.2527824947011819	0.04637012741370656
1.2827934529554452	0.04478688276880755
1.298259533913004	0.042757550050789406
1.3611247617372002	0.04035298118309841
1.4270340934298145	0.038083638759219045
1.478661577363081	0.035940854458937695
1.53215684925569	0.033918634387997956
1.5874465523509353	0.03257203534452967
1.6255707385331397	0.031097088204739023
1.6645120039002828	0.030035320616031643
1.7450088869474514	0.02867693969212183
1.7868642207286694	0.027537625564345004
1.8298317766362477	0.026138608212412602
1.9184371660158872	0.02466864364527343
1.9876662539956396	0.023689277213347158
2.0838527496715873	0.022487101571451833
2.1591788377083043	0.021345301899466918
2.2110991998418315	0.020260878419678816
2.3180293951653153	0.01934455756201972
2.430274629822709	0.018256672011569886
2.5478042914838586	0.01743099362738917
2.734679465201555	0.016451695356633045
2.9353483323292773	0.015437618857552331
3.113576072279625	0.014825609463503874
3.3025276717905614	0.014320680529370884
3.585905546348107	0.014076576269973077
3.8481257130585753	0.013836223471058022
4.2273193095472665	0.013839499309615349
4.643878572944919	0.013842775923754103
5.474208821648212	0.013768424522012112
6.303153948576268	0.013693662022055852
7.088880689786387	0.013697714749451678
7.8796748240169885	0.013622126861758168
8.758685334019654	0.01354695608953761
9.735753123535911	0.013472200131028098
9.96455345389544	0.014194953107592884
10.692264478910497	0.01419747361104388
12.024764894071957	0.014284282895899057
13.683535448747215	0.0142889332426955
15.389727337347036	0.014210503343670853
17.309687677545604	0.01396951718995637
19.93084841810862	0.013893662757473295
19.936157136120674	0.013187030757366108
19.94205737011678	0.012443954828999739
22.166020908373465	0.012447269361615502
24.349535967354434	0.012522636023306924
28.364675108117027	0.01274733510884139
31.52607381421545	0.012899497226245676
34.63059771365435	0.01305308940602144
38.941751697261694	0.013441140552905679
42.770204422877	0.014001383407802387
46.97504109717076	0.014584977856652538
50.393695751779404	0.015280365994783031
55.99377798492845	0.01638610488086135
59.358453846846196	0.01767197782910911
62.190409119074005	0.019058193602646954
65.15554716946626	0.020672698471705903
68.25599859000404	0.02281755908624138
71.49129193373794	0.026076803438227034
73.99665455381158	0.030500159388666438
76.59661533538734	0.03505849643811977
77.4581962549728	0.0391439334872886
79.2597790793693	0.04320268870553394
80.15605973428917	0.04768087707726157
81.99612427998714	0.05576723853105719
81.9088215043006	0.06871603229596354
83.77424725763672	0.0832158656400789
84.7316068175616	0.08973547327246996
85.63653116813403	0.11186485473658568
86.59467063657549	0.12635794667709072
86.53063318049254	0.1460743770524594
87.49359801285732	0.16692472080041118
87.43665753209524	0.18964245266875848
89.44385566599189	0.22180455859602596

==> data/Figure_2/a/current_constraints/L3_2_data.dat <==
80.38940809968864	0.04007151588562943
80.77881619937688	0.04079020261252557
81.16822429906532	0.04152177905921396
81.55763239875397	0.04226647640413462
81.94704049844222	0.04327995779554056
82.53115264797498	0.04458125721211509
83.1152647975077	0.04592168282607588
83.50467289719639	0.04702281012519757
84.08878504672904	0.04843664596280831
84.47819314641751	0.04959807798936404
84.86760124610593	0.051088873419184035
85.25700934579443	0.052624478468724555
85.84112149532714	0.052625934082393425
86.42523364485967	0.052008034583628175
87.00934579439253	0.05109405511713519
87.59345794392529	0.049605395239865506
88.17757009345799	0.048160108475673445
88.5669781931465	0.04759420497661317
89.15109034267908	0.04703538476920102
89.54049844236759	0.04731549670636075
89.92990654205595	0.04845004539640338
90.31931464174451	0.049027933106544665
90.9034267912771	0.04845227899569121
91.29283489096562	0.04731942311043165
91.87694704049854	0.04621348045492901
92.461059190031	0.044867019423708805
93.23987538940823	0.043560190069172555
93.62928348909644	0.04279427687598907
94.21339563862925	0.04179409527829512
94.60280373831782	0.04154820279726314
95.18691588785057	0.042544853417141384
95.7710280373831	0.04305270391932384
96.16043613707153	0.04356621486198182
96.5498442367602	0.04461086186861741
96.93925233644859	0.04622456008194173
97.13395638629264	0.047332513477345406
97.52336448598132	0.048467470201891946
97.71806853582535	0.04904511354815098
98.49688473520249	0.04904692236586887
98.88629283489087	0.04904782679974406
99.27570093457959	0.04875925752361283
99.85981308411215	0.04790237145716545
100.0545171339564	0.04733906001872621
100.24922118380051	0.046782372882320955
100.63862928348934	0.04706097804643938
101.02803738317772	0.048763303735965206
101.22274143302165	0.049637420905718904
101.8068535825546	0.050828114196503106
102.39096573208735	0.0517401986544507
102.97507788161987	0.05235781239052476
103.55919003115285	0.052982798474152645
103.94859813084095	0.054253239847233674
104.3380062305295	0.054900345134474414
104.7274143302181	0.05457734299781514
105.11682242990659	0.05361771662831248
105.50623052959504	0.05236408837602805
106.09034267912767	0.052056488077947626
106.47975077881621	0.05053932109013469
106.67445482866037	0.048776343815519825
106.86915887850488	0.04707486497032117
107.06386292834914	0.044107805639567295
107.25856697819313	0.042569180717459514
107.45327102803722	0.04182030672852169
107.64797507788168	0.04132851777481028
108.23208722741424	0.04207013684386891
108.62149532710285	0.04207091262459194
109.01090342679149	0.041331185204273625
109.40031152647975	0.041331947358598464
109.78971962616826	0.042574283366880336
109.98442367601255	0.043853556588020794
110.1791277258569	0.045171269445601556
110.37383177570103	0.046253976588043304
110.95794392523365	0.045710892470906164
111.1526479750781	0.045173351889785815
111.54205607476653	0.04490757780139496
111.93146417445476	0.045984388510659
112.12616822429885	0.047086585249700476
112.51557632398739	0.047931087961562244
113.09968847352017	0.048216978678764705
113.87850467289736	0.04879298622128067
114.46261682242977	0.0493754195960652
114.85202492211845	0.05116146503537916
115.04672897196268	0.05238775077610423
115.43613707165122	0.05332733043269098
115.8255451713397	0.05238968287259554
116.02024922118399	0.05116429536681221
116.40965732087243	0.049968030210190625
116.79906542056065	0.0514699454878438
116.9937694704048	0.053331264002904166
117.18847352024946	0.05558796044560316
117.38317757009332	0.0572582689885109
117.7725856697818	0.06003600367847637
118.16199376947046	0.06332220519013672
118.55140186915864	0.06600227385133003
118.74610591900291	0.06838912802790156
118.74610591900291	0.07044343690977596
118.9408099688473	0.07128299347109539
119.13551401869172	0.0734249067919721
119.33021806853597	0.07429999700570523
119.5249221183799	0.07474178998864457
119.91433021806846	0.07213521630528749
120.10903426791288	0.07003221654935037
120.30373831775684	0.0683941725976322
120.69314641744566	0.06679505811734986
121.47196261682251	0.06562181929723725
122.05607476635511	0.06523633963355134
122.64018691588792	0.06562544959784965
123.22429906542077	0.06759861139429951
124.00311526479734	0.06840615494210515
124.58722741433019	0.06760297435085887
124.97663551401878	0.06602235876492873
125.17133956386292	0.06486089814167793
125.36604361370713	0.06447869932855384
125.7554517133954	0.06524776874021286
126.14485981308407	0.06760796093173727
126.33956386292817	0.06841372382019997
126.72897196261695	0.06801121671543381
127.1183800623055	0.06602905509425147
127.50778816199369	0.06372633264979621
127.70249221183818	0.061868481951156754
127.89719626168234	0.05971030638919605
128.09190031152673	0.056949216195076424
128.4813084112152	0.05399574190311849
128.87071651090326	0.05273327509532715
129.26012461059173	0.05180607273346533
129.64953271028023	0.0518070280465586
130.23364485981324	0.05242543951344183
130.8177570093457	0.05368301127998535
131.20716510903435	0.05562487422008074
131.59657320872256	0.05628833967046246
132.3753894080997	0.0566246002934145
132.95950155763256	0.05798290075368151
133.54361370716532	0.0597262738705989
134.1277258566979	0.06188730892547088
134.5171339563864	0.06374748821164675
135.2959501557635	0.06527725304626865
136.26947040498453	0.06684434434243204
137.04828660436146	0.06885478951166794
137.4376947040498	0.0700897071885161
137.63239875389434	0.0726243760805972
138.0218068535827	0.0756981527089993
138.2165109034269	0.0784356410015876
138.41121495327076	0.08079247726942668
138.80062305295954	0.07984312837816293
138.9953271028036	0.07843853376229085
139.19003115264772	0.07660386720250231
139.57943925233647	0.07570373641244503
139.9688473520252	0.07570513240265989
140.16355140186926	0.07660739872330545
140.5529595015579	0.07706362220191516
141.13707165109034	0.07891221014715992
141.72118380062292	0.07985417144994386
142.30529595015577	0.07938508724161045
142.88940809968844	0.07845299916619074
143.2788161993771	0.07707357021946705
143.6682242990657	0.07527152397043803
143.86292834890992	0.0730770896199689
144.05763239875404	0.07094663088556953
144.2523364485983	0.06887828264903728
144.64174454828662	0.0684730423466209
145.0311526479751	0.0713711166379175
145.2258566978196	0.07351567788610065
145.2258566978196	0.07483280914144715
145.61526479750773	0.07617494321044045
146.1993769470404	0.07483625901456575
146.5887850467291	0.07265518407346896
146.78348909657322	0.07053702539591784
147.17289719626166	0.06767531578542516
147.36760124610575	0.06531457881451679
147.9517133956385	0.06341159435460192
148.53582554517166	0.06303909812808195
149.1199376947041	0.0637915848584411
149.50934579439283	0.06532120335713383
149.70404984423652	0.06728397664699394
150.09345794392502	0.07096691175626653
150.28816199376962	0.07353330318249784
150.48286604361385	0.07440968528238646
151.26168224299067	0.07224237481162568
151.45638629283462	0.07139283532467583
152.0404984423676	0.07139481007844024
152.42990654205636	0.07310674155731751
153.40342679127752	0.07354415161899781
153.79283489096588	0.07530762081382522
154.37694704049824	0.07849568765205495
154.96105919003102	0.07711621912768944
155.35046728971966	0.07576029461164555
155.739875389408	0.07803746150091649
156.12928348909654	0.08182324419671251
156.32398753894117	0.0868135747852184
156.71339563862904	0.09320602295560731
157.1028037383177	0.10126088131366984
157.2975077881623	0.10617230837628237
157.49221183800606	0.11066495776506953
157.88161993769438	0.11534877577658506
158.66043613707143	0.11672675023056206
159.24454828660447	0.11535622062918643
160.02336448598135	0.11467964547605021
160.60747663551408	0.11468281755992356
161.19158878504646	0.11674074194180525
161.58099688473504	0.11743597331986756
162.35981308411195	0.1160581865340266
163.138629283489	0.1167515059378514
163.7227414330215	0.12026187596359986
163.91744548286593	0.12609490274102364
164.30685358255417	0.13221206610902272
164.6962616822433	0.13538229651667794
165.47507788162	0.13221938028515648
165.8644859813083	0.12912797764721795
166.4485981308408	0.12462586836339651
166.83800623052943	0.12099369377210752
167.42211838006213	0.11608601134630894
167.8115264797507	0.11071904853547161
168.20093457943918	0.1049769877078139
168.59034267912747	0.10374345965846006
168.97975077881637	0.10623105916494842
169.17445482866063	0.10942309291151821
169.56386292834918	0.11338122871368611
170.53738317756978	0.11139074224651911
170.73208722741444	0.1133875011387489
170.92679127725884	0.11818545924550616
171.31619937694694	0.12688795104577638
171.51090342679151	0.13304236041493067
171.70560747663535	0.1362312438719703
172.28971962616816	0.14116040610656708
172.679127725857	0.1445452031600143
173.0685358255449	0.15066297919058308
173.45794392523356	0.15519153533480617
174.04205607476663	0.15246422833685655
174.43146417445507	0.14627870598120046
174.82087227414314	0.14890222950140594
175.40498442367578	0.1561272699742589
175.79439252336468	0.1617748249878935
176.18380062305292	0.17164291753476515
176.57320872274153	0.17680207868364423
177.15732087227437	0.17472618363866055
177.35202492211874	0.1726714783110443
177.9361370716507	0.17681348986166978
178.3255451713395	0.1832093226416264
178.52024922118378	0.19096177018631869
179.49376947040466	0.18984351167818486
180.27258566978216	0.18985051323823238
180.8566978193145	0.18214989679864316
181.24610591900313	0.17372862613236265
181.63551401869177	0.17067397814811092
182.02492211838046	0.17684772781494526
182.21962616822455	0.18108657919946144
182.41433021806824	0.18542703132989616
182.80373831775722	0.1865313132487635
183.58255451713424	0.18543728944027157
184.55607476635535	0.17897522908842464
185.3348909657324	0.1747938577297677
186.11370716510925	0.16970268503303185
186.5031152647977	0.16970581438039253
186.89252336448624	0.1758445428869818
187.28193146417408	0.18546977720049754
187.6713395638629	0.1921787318262914
188.644859813084	0.188804900290707
189.0342679127725	0.19679593747631144
189.22897196261704	0.20151292616678254
189.61838006230542	0.2088022058465786
190.39719626168193	0.20635248867783443
190.78660436137048	0.21130048588833378
191.17601246105954	0.22155117456661605
191.56542056074753	0.22956529309252527
192.14953271028025	0.22419992654396273
192.7336448598127	0.21766770994131385
193.12305295950136	0.21257845198793826
193.5124610591899	0.21132776232411854
194.09657320872282	0.2176817586731333
194.29127725856708	0.22689289701051396
194.4859813084116	0.23233127771527654
194.68068535825563	0.2450461772373083
195.07009345794427	0.2615372634060522
195.2647975077882	0.2726041342743205
195.45950155763276	0.28413929646452085
195.6542056074764	0.2979208220853048
196.62772585669808	0.2997033330054776
197.40654205607447	0.3198786279338425
197.99065420560777	0.33939401378040684
198.38006230529584	0.3537586313327841
198.7694704049843	0.36873122141575415
199.15887850467286	0.3958824500978584
199.5482866043611	0.4250329377961032
199.9376947040498	0.45903903550604047
200.1323987538942	0.48703543876153604
200.52180685358218	0.5167440833770673
200.91121495327076	0.5291347664237042
201.30062305295965	0.5354460190969047
201.495327102804	0.5418275535348245
201.69003115264778	0.5647548239732628
202.07943925233607	0.6135608986225779
202.27414330218053	0.650981459862442
202.46884735202465	0.7030587978758809
202.85825545171338	0.777501893069852
203.0529595015579	0.8497004937820102
203.24766355140224	0.928603435655593
203.44236760124627	1.0028900290238523

==> data/Figure_2/a/current_constraints/Mainz_data.dat <==
3.139534094644147e-9	0.723332637700432
3.2431854788917595e-9	0.6962891024159935
3.4985424458849636e-9	0.645197493272041
3.774005318327107e-9	0.5913813335820336
4.027315689175182e-9	0.5539860361351371
4.297628193980954e-9	0.5161381459705114
4.58608401207371e-9	0.48350076227875927
5.110506557009655e-9	0.4431717862607714
5.756892075033894e-9	0.3974575765392895
6.415197501834306e-9	0.36430549422017383
7.226602538535277e-9	0.32318877227403403
7.711650442447466e-9	0.29784840027143095
8.409397671325273e-9	0.2685826868951572
8.973834513103914e-9	0.24752383280349616
9.576156226166942e-9	0.2268777790724426
1.0787364671725352e-8	0.21253143171461147
1.3108556157344719e-8	0.19693651172765445
1.460753052466383e-8	0.19693651172765445
1.542012074098786e-8	0.19801145149961735
1.6815327460519972e-8	0.20682490660137898
1.8942158534908644e-8	0.21720980845758697
2.1108210216322342e-8	0.228116147447916
2.4298526454807627e-8	0.21720980845758697
2.649704798093044e-8	0.20127160319566173
3.1169541041845806e-8	0.17758610561403287
3.473380414618842e-8	0.1654535625865332
3.955293206874442e-8	0.15165302021262914
4.553100222085237e-8	0.14206342128967828
5.593052588934604e-8	0.13900358614268987
6.438392213389453e-8	0.13824898088093035
7.174627751367455e-8	0.13749847212572064
8.17006864189121e-8	0.15248078882462868
8.909293376876973e-8	0.14440241885954516
7.656187119492947e-8	0.14519061146963075

==> data/Figure_2/a/current_constraints/MesonDecays_LNV_data.dat <==
0.13964910861804788	0.9732461582378312
0.13964910861804788	0.8477455614679541
0.13964910861804788	0.6062548783384113
0.13964910861804788	0.42508879492572355
0.13964910861804788	0.31005210879126216
0.13964910861804788	0.21739978019061218
0.13964910861804788	0.16823256410263357
0.13964910861804788	0.10688282472254847
0.13964910861804788	0.07204464621900383
0.13964910861804788	0.05254806702497454
0.13964910861804788	0.03542016136020142
0.13964910861804788	0.026349408953133122
0.1421254182420068	0.01547061201448206
0.14549560433983602	0.009636959699530212
0.1498209405205523	0.007311823441196409
0.15609328623371638	0.005547679320256521
0.1635838623455619	0.004465734850621102
0.17549906585962527	0.0035245948937813474
0.1927468447222466	0.002727471186419765
0.20437725883443242	0.002375762362633503
0.2231518588761557	0.0019505176876787962
0.24508288110596646	0.001633285469923446
0.27075094091026736	0.0013676479034843523
0.2973599278743471	0.0011680241441143374
0.3285030757663503	0.0010376716632412096
0.37369654616820835	0.0008689047327430609
0.42015512870484056	0.0008029914494423735
0.45875161709057866	0.0008352981927268173
0.4892912282428192	0.0009402284857548477
0.4892912282428192	0.0013147515245551205
0.4892912282428192	0.0018384590527825415
0.4892912282428192	0.002423083098680898
0.4892912282428192	0.003257226547172667
0.4892912282428192	0.004737932455681617
0.4892912282428192	0.005770879021509157
0.4892912282428192	0.0071690297964904625
0.4892912282428192	0.010024683358694301
0.4892912282428192	0.014581814299750442
0.4892912282428192	0.02206394079688554
0.4892912282428192	0.02908020276780846
0.5311177791975003	0.025330295541709586
0.57315187844615	0.0225034131679595
0.6148994027937951	0.02039021670991502
0.6520026544819572	0.018843457807681634
0.7077384222131954	0.01641358415233232
0.7637507574175303	0.0148722567263262
0.8339107893303449	0.013212500316129151
0.91051589515006	0.0119717725802269
0.9941581352924511	0.01084755612362869
1.0918624711418203	0.010024683358694301
1.1713920981262995	0.009636959699530212
1.264099240760693	0.009828909885042598
1.3482517490733812	0.010428006298187723
1.4549560433983604	0.0119717725802269
1.551814103737823	0.013744078648819073
1.635838623455619	0.01641358415233232
1.7043240123579375	0.019992013254406502
1.7653033217698186	0.025330295541709586
1.8284644206474205	0.036845220196073586
1.8608874277594798	0.04668365836843368
1.871822360747524	0.050515670778637965
2.0199634510465363	0.050515670778637965
2.192637922475774	0.050515670778637965
2.3940590603536656	0.05359472608843964
2.660335358959835	0.05686145744915152
2.956227914062575	0.06152891107688149
3.2277943155068316	0.06657949106725339
3.442672213704019	0.07204464621900383
3.6934313012467843	0.08109490623953883
3.9624553051341453	0.09310022905177052
4.152604886637959	0.10688282472254847
4.351879331531167	0.12514987116222637
4.53407343320012	0.15243458466120394
4.723895202861273	0.20090829066220997
4.864328550848342	0.25455497225282075
4.9505846231123805	0.3225264307662673
5.008936742768233	0.4006671399107621
5.038370219939684	0.5076535783885665
5.097757060954812	0.618330339894043
5.15784388961108	0.9926313986505388
5.15784388961108	0.7834373683435626

==> data/Figure_2/a/current_constraints/NA3_data.dat <==
0.36698710468982026	0.12236027642685841
0.3925620833965829	0.09845968158946947
0.4294956815593061	0.07800722548763542
0.4699160393543857	0.06277009833155804
0.5258387788395177	0.0482109919668948
0.5818566989941097	0.03879395386141013
0.6585084574507516	0.030262087064239412
0.7286597579539413	0.024351002985506395
0.8246508359295306	0.018995541807404783
0.9125245289451305	0.01552427173434794
1.0097619254674344	0.012687346079695778
1.1048478872461636	0.010531055707361887
1.2505235374169605	0.00874123978450021
1.3996625841034764	0.007720411508415294
1.5668663197225376	0.007601492588582455
1.7152393882309998	0.008474027862854824
1.7949557900777702	0.0100518775858437
1.8574831095180289	0.012687346079695778
1.8794731738359078	0.017039650164243234
1.8805222463295845	0.023975920003371787
1.8817628142450575	0.035896836732774176
1.8618226628393721	0.0529170354168329
1.8627201372539486	0.0710698490896153
1.8221580002491615	0.1
1.822758933864389	0.12236027642685841
1.802712273239668	0.14070664463337376
1.7043108126389	0.1695170879144069
1.611198881777049	0.19798359843982521
1.5231353184351584	0.22766872258221066
1.4398850598169814	0.2618047537810041
1.3459416025978852	0.30576886306817236
1.216392699094461	0.3859373886132934
1.1117351111028724	0.47223405554182474
1.0275897984512483	0.5689265216866184
0.9605216542756619	0.6542298223501628
0.897830875435867	0.7523232687121763
0.775298682663235	0.7523232687121763
0.6399347775030172	0.7523232687121763
0.5222631729862639	0.7407350948974976
0.4359603722729915	0.7293254158575306
0.3722275794326852	0.7180914822043989
0.3362721503621636	0.7180914822043989
0.3037744356692119	0.6961400646014572
0.287069029187651	0.6441525999493222
0.28699622493068644	0.5515349441892862
0.2902024238548317	0.494745693364606
0.29676031012285664	0.4302371075568404
0.31029252627594467	0.30576886306817236
0.3281079427328514	0.21066651243874554
0.3469814318559315	0.154441512063489
0.36698710468982026	0.12236027642685841
0.3925620833965829	0.09845968158946947
0.4294956815593061	0.07800722548763542

==> data/Figure_2/a/current_constraints/NA62_data.dat <==
0.140625	0.00008831378801886607
0.14121093750000016	0.00008348118298888496
0.14238281250000015	0.00007459483499758161
0.14355468749999992	0.00006665441491236807
0.14414062499999994	0.00006082947286157972
0.14531250000000007	0.00005435433865022683
0.14648437499999983	0.0000503071052320961
0.14765625000000007	0.000047889951717152605
0.14824218750000004	0.00004623484969328174
0.14941406249999997	0.000044636948869479006
0.15000000000000005	0.00004249223477077596
0.15058593749999974	0.000041604911530174844
0.15117187500000015	0.00004249223477077596
0.15234374999999994	0.000044636948869479006
0.15351562500000027	0.00004623484969328174
0.15410156250000023	0.0000482280151873376
0.1552734375000002	0.00005066223180792093
0.1564453125000001	0.00005174272384721493
0.15761718749999973	0.00005321931084639358
0.15878906249999974	0.00005435433865022683
0.15996093750000004	0.000055513573609226194
0.16054687500000017	0.00005709776970434028
0.16230468749999974	0.00005590545354778935
0.16347656250000014	0.000055124440627829263
0.16523437500000013	0.00005397333154735677
0.1658203125	0.000055124440627829263
0.1664062500000003	0.000056697531998287325
0.16757812500000008	0.00005872717415309849
0.1693359375	0.00006040307707056001
0.17109375000000024	0.00005955923124508745
0.172265625	0.00005872717415309849
0.1734374999999999	0.00005750083275773566
0.17460937500000023	0.000055124440627829263
0.17578124999999992	0.00005321931084639358
0.1763671875000001	0.00005101986528380034
0.17695312500000035	0.00004995446798373202
0.17871093749999986	0.00005174272384721493
0.18046875000000007	0.00005321931084639358
0.1810546875000002	0.00005397333154735677
0.18164062500000003	0.00005174272384721493
0.18281250000000007	0.000047554257967335114
0.18398437500000037	0.000043704839689176433
0.1845703125	0.00004189860781226128
0.1857421874999997	0.00004279219482142231
0.18691406249999978	0.000043704839689176433
0.18808593749999994	0.000044636948869479006
0.18925781249999987	0.00004526937313315591
0.191015625	0.00004623484969328174
0.1921874999999999	0.00004558893748487809
0.19277343750000012	0.00004432405766351347
0.19394531249999988	0.00004309427234205962
0.19511718749999998	0.00004131327396818935
0.19570312499999987	0.000040450569798002774
0.19687500000000005	0.000041604911530174844
0.1986328125	0.000042194377347311116
0.20039062499999996	0.00004131327396818935
0.20156250000000017	0.00004073611738171385
0.2027343749999997	0.00003823708047253447
0.20390624999999976	0.00003665681993111989
0.20449218749999973	0.000035891351877324186
0.20566406250000013	0.00003691558677693031
0.20625000000000013	0.00003823708047253447
0.20742187500000017	0.00004016702381453748
0.20976562500000034	0.000039885465400719294
0.21093750000000003	0.00003932825565069099
0.21152343749999972	0.000040450569798002774
0.2121093750000003	0.00004309427234205962
0.21328125	0.000045910757696750725
0.21386718750000022	0.00004722091732687827
0.2150390624999996	0.00004656122951139291
0.2167968749999998	0.00004558893748487809
0.21796875000000016	0.00004656122951139291
0.2191406250000001	0.000047889951717152605
0.22031250000000016	0.000049256591794038454
0.22031250000000016	0.00004688991330121314
0.22148437500000015	0.00004309427234205962
0.2226562499999998	0.00004016702381453748
0.2232421875000001	0.00003665681993111989
0.22500000000000012	0.00003416684582701386
0.2255859375	0.00003184600726305489
0.22675781250000027	0.00002989235157185005
0.22734375000000007	0.00002825661686037763
0.22792968750000003	0.00002708882852229045
0.228515625	0.000028456085216660873
0.2296875	0.00003052987674112459
0.2308593749999996	0.00003207081374835834
0.23203125000000022	0.000032986021590406545
0.23261718750000035	0.00003368952659728312
0.2337890624999999	0.000035141868334527825
0.23496093749999972	0.000037702899064900056
0.23554687500000018	0.000039885465400719294
0.23671875000000014	0.000042194377347311116
0.23789062499999963	0.00004401335972812878
0.2390625000000001	0.00004688991330121314
0.24023437499999978	0.00005138002335637644
0.24082031250000033	0.00005359499518643723
0.24140625000000024	0.00005138002335637644
0.24199218750000012	0.00004891131831996534
0.24257812500000012	0.00004656122951139291
0.24375000000000005	0.00004279219482142231
0.24492187499999996	0.000038507002651421484
0.24609374999999997	0.00003489553470641118
0.2466796875000003	0.00003184600726305489
0.24843750000000048	0.000030315871747650642
0.24960937499999952	0.000030103366862992072
0.2507812499999999	0.000030745392432942
0.2519531250000001	0.00003184600726305489
0.2531250000000002	0.00003252519876534588
0.2542968750000001	0.00003345337343555496
0.25664062500000046	0.00003321887563445129
0.25781250000000006	0.00003440803551402342
0.25898437500000004	0.000035891351877324186
0.2601562499999999	0.000038507002651421484
0.26132812500000036	0.00004102368069531387
0.26191406250000043	0.00004401335972812878
0.2630859374999998	0.000047554257967335114
0.26367187499999994	0.000049604302613412994
0.2654296874999995	0.000047554257967335114
0.2660156249999997	0.00004249223477077596
0.2671874999999999	0.000035891351877324186
0.2683593749999995	0.00003252519876534588
0.26953124999999994	0.000031622776601683795
0.27070312500000016	0.00003096242948738447
0.27128906250000046	0.000029682815432634794
0.27187499999999964	0.000029268139209073683
0.2724609375000001	0.000030103366862992072
0.2736328125000001	0.00003184600726305489
0.27480468750000014	0.00003465092780084009
0.2753906250000001	0.00003796905036463814
0.2765625000000002	0.00004432405766351347
0.27714843750000034	0.00004856846510615702
0.27773437500000014	0.000045910757696750725
0.2783203124999996	0.00004309427234205962
0.2794921874999995	0.00003905257674228163
0.28066406250000003	0.00003368952659728312
0.28125	0.000031622776601683795
0.2824218750000004	0.00003052987674112459
0.28359375000000026	0.000029474748076948842
0.28476562500000036	0.00002825661686037763
0.28535156250000043	0.00002708882852229045
0.28593749999999996	0.000029474748076948842
0.2865234375000001	0.000033927346805113655
0.28769531249999986	0.00003614471515146039
0.28886718749999957	0.000038507002651421484
0.28945312499999987	0.000044636948869479006
0.29003906250000017	0.00004856846510615702
0.2906250000000002	0.00004526937313315591
0.29121093750000054	0.00004073611738171385
0.2923828124999999	0.00003823708047253447
0.2929687499999997	0.000039885465400719294
0.2935546874999999	0.000041604911530174844
0.29531250000000014	0.00004102368069531387
0.29589843750000006	0.00004249223477077596
0.29648437500000013	0.00004495204882870242
0.2976562500000001	0.00004688991330121314
0.2976562500000001	0.00004309427234205962
0.298828125	0.00003665681993111989
0.3000000000000001	0.00003184600726305489
0.3005859375	0.000029268139209073683
0.30175781250000017	0.00002786186498123489
0.30234375000000036	0.00002728005325827644
0.3029296875000003	0.00002786186498123489
0.3041015624999996	0.000028456085216660873
0.3052734375000002	0.00003052987674112459
0.3058593749999997	0.00003321887563445129
0.3070312500000006	0.000035141868334527825
0.3082031250000005	0.00004309427234205962
0.30878906250000016	0.00005101986528380034
0.30937500000000023	0.00004995446798373202
0.3099609375	0.00004656122951139291
0.3111328125000003	0.00004495204882870242
0.31230468749999984	0.00004339848228027595
0.31289062500000026	0.000037702899064900056
0.3140625000000002	0.00003252519876534588
0.3152343749999995	0.000031622776601683795
0.31640625000000017	0.00002989235157185005
0.31699218750000024	0.000028859256114226055
0.3187500000000001	0.00002786186498123489
0.3187500000000001	0.00003052987674112459
0.3199218750000001	0.00003614471515146039
0.3210937500000004	0.00004249223477077596
0.32167968750000003	0.00004623484969328174
0.32226562499999994	0.00004432405766351347
0.3240234375000001	0.000041604911530174844
0.3251953124999998	0.00003877883025775628
0.3263671874999994	0.00003614471515146039
0.32871093750000024	0.00003440803551402342
0.3292968749999997	0.00003184600726305489
0.3304687500000003	0.000030315871747650642
0.33105468749999983	0.000032297207181608484
0.3322265625000003	0.00003665681993111989
0.3333984375000002	0.000041604911530174844
0.3345703124999998	0.00004495204882870242
0.3351562500000002	0.00004656122951139291
0.3357421875000003	0.000044636948869479006
0.3363281249999998	0.000041604911530174844
0.33750000000000024	0.00003960588062429966
0.33867187500000007	0.0000371761803027587
0.33925781250000064	0.00003465092780084009
0.3404296874999997	0.00003321887563445129
0.34160156249999934	0.00003096242948738447
0.34218750000000053	0.000029682815432634794
0.34277343750000006	0.00003140111071820666
0.3439453124999993	0.00003614471515146039
0.34453125000000007	0.00004339848228027595
0.3457031250000001	0.0000503071052320961
0.34628906249999947	0.00005397333154735677
0.3468749999999999	0.00005101986528380034
0.3468749999999999	0.00004623484969328174
0.3468749999999999	0.000041604911530174844
0.34746093749999934	0.000040450569798002774
0.3480468750000004	0.0000371761803027587
0.3480468750000004	0.00003345337343555496
0.3480468750000004	0.000030745392432942
0.3486328124999999	0.00002825661686037763
0.3492187500000005	0.000024896044193298543
0.3498046874999996	0.00002615262430190756
0.35097656250000053	0.000029062978605460858
0.3515624999999999	0.00003207081374835834
0.35273437500000027	0.0000371761803027587
0.3539062499999993	0.000040450569798002774
0.35449218750000017	0.00004623484969328174
0.3556640625000003	0.000047889951717152605
0.3556640625000003	0.00005284625993737941
0.3556640625000003	0.00005750083275773566
0.35624999999999984	0.00006300702906241282
0.35683593749999953	0.000059141739454930896
0.3574218749999998	0.000056300099834765414
0.35800781250000024	0.00005872717415309849
0.3585937500000002	0.000055124440627829263
0.35976562500000014	0.00005138002335637644
0.3609375000000002	0.000049604302613412994
0.3609375000000002	0.00004558893748487809
0.36210937500000046	0.00004401335972812878
0.36210937500000046	0.000041604911530174844
0.36210937500000046	0.00004016702381453748
0.3632812500000001	0.00003932825565069099
0.36386718750000024	0.000040450569798002774
0.3644531250000001	0.00004339848228027595
0.3650390625000002	0.00004623484969328174
0.3656250000000002	0.000049256591794038454
0.3662109374999995	0.00005247582399985757
0.36679687499999963	0.00005473803534827832
0.36738281250000004	0.000056697531998287325
0.36738281250000004	0.00005174272384721493
0.3679687499999993	0.00004856846510615702
0.3685546874999998	0.00004432405766351347
0.3685546874999998	0.000040450569798002774
0.36972656250000047	0.00003932825565069099
0.37031250000000016	0.000040450569798002774
0.3708984375000002	0.00004339848228027595
0.3708984375000002	0.000047554257967335114
0.3714843749999995	0.00005138002335637644
0.37207031249999994	0.000055124440627829263
0.3732421875	0.000055124440627829263
0.3738281249999996	0.00005101986528380034
0.37441406249999937	0.000047554257967335114
0.3755859374999999	0.0000503071052320961
0.37617187499999993	0.000047554257967335114
0.37675781249999957	0.00004495204882870242
0.37675781249999957	0.000042194377347311116
0.37734375000000003	0.00003932825565069099
0.3785156249999998	0.00004189860781226128
0.3791015625000006	0.000047554257967335114
0.3796875000000004	0.00005174272384721493
0.3796875000000004	0.000056697531998287325
0.3808593749999998	0.00006480506660379037
0.3808593749999998	0.00005284625993737941
0.38203125000000004	0.000049604302613412994
0.38203125000000004	0.00004526937313315591
0.38203125000000004	0.00004189860781226128
0.3826171874999996	0.00004016702381453748
0.3826171874999996	0.00003368952659728312
0.38320312500000003	0.00004073611738171385
0.38378906250000056	0.00003796905036463814
0.38378906250000056	0.00004432405766351347
0.38437499999999986	0.00004656122951139291
0.38496093750000077	0.00005174272384721493
0.3861328125000003	0.00005284625993737941
0.3861328125000003	0.00005138002335637644
0.38671875000000017	0.000047889951717152605
0.3873046874999992	0.00004339848228027595
0.3878906249999998	0.00003796905036463814
0.3884765625000001	0.00004131327396818935
0.3890624999999997	0.00004623484969328174
0.390234375	0.00005066223180792093
0.39082031249999943	0.00005397333154735677
0.3914062499999998	0.00004688991330121314
0.3919921875000006	0.00004401335972812878
0.3919921875000006	0.00004102368069531387
0.3931640625000001	0.000037702899064900056
0.3931640625000001	0.00004073611738171385
0.39375000000000016	0.00003932825565069099
0.39433593750000057	0.00004526937313315591
0.3949218750000005	0.000059141739454930896
0.3955078125	0.00004558893748487809
0.3960937500000001	0.00005066223180792093
0.3960937500000001	0.00004401335972812878
0.3960937500000001	0.00004131327396818935
0.39667968750000043	0.00003796905036463814
0.3978515625000001	0.0000371761803027587
0.39843749999999994	0.00004249223477077596
0.39843749999999994	0.00004891131831996534
0.39843749999999994	0.00005435433865022683
0.39902343749999963	0.00005955923124508745
0.3996093750000004	0.000056697531998287325
0.40019531249999946	0.00005872717415309849
0.40078125	0.000055513573609226194
0.40136718750000033	0.00005247582399985757
0.40195312499999997	0.00004558893748487809
0.4031250000000004	0.00004656122951139291
0.4031250000000004	0.00004309427234205962
0.404296875	0.000039885465400719294
0.40488281249999974	0.00004309427234205962
0.40546874999999943	0.00005247582399985757
0.40605468750000034	0.000055124440627829263
0.4066406250000008	0.00005174272384721493
0.4072265624999995	0.00004856846510615702
0.4078124999999996	0.00005174272384721493
0.40839843749999977	0.00005997967018215697
0.4089843749999995	0.00006904049073511306
0.4095703125000006	0.00006040307707056001
0.4101562499999997	0.00005435433865022683
0.4107421875	0.00004891131831996534
0.4113281250000003	0.00005359499518643723
0.4125000000000003	0.00004722091732687827
0.4125000000000003	0.00005435433865022683
0.41367187500000036	0.00005590545354778935
0.4142578125000002	0.00005284625993737941
0.4142578125000002	0.00005831551482581245
0.41542968750000014	0.000056697531998287325
0.41601562500000067	0.000059141739454930896
0.41660156250000036	0.00006169131569713792
0.41660156250000036	0.00005066223180792093
0.41718750000000027	0.000045910757696750725
0.41777343750000023	0.00005473803534827832
0.41835937500000014	0.00006082947286157972
0.41835937500000014	0.00006712493998078977
0.41835937500000014	0.00007201679810366293
0.41953125000000074	0.00007672355485176908
0.41953125000000074	0.00006082947286157972
0.42128906249999953	0.00005709776970434028
0.42128906249999953	0.000049256591794038454
0.42187500000000017	0.00005247582399985757
0.4224609375000004	0.00005138002335637644
0.4236328125000006	0.00005397333154735677
0.4236328125000006	0.00006040307707056001
0.4236328125000006	0.0000661871880791489
0.42421875000000064	0.00007407194827543069
0.42421875000000064	0.00008526161686302474
0.42421875000000064	0.00009474982388579461
0.42480468750000083	0.00009609225631278924
0.4253906250000005	0.0001016548981510255
0.4253906250000005	0.00006712493998078977
0.42656250000000007	0.00006572323636152361
0.42714843750000064	0.00006759878656722815
0.4277343750000005	0.00007252517716452182
0.42832031250000036	0.00007512141286773933
0.42890625000000004	0.00006759878656722815
0.4294921874999999	0.00007618574646182465
0.43007812499999926	0.00006480506660379037
0.43066406249999994	0.00005831551482581245
0.43125000000000013	0.00006212680538791961
0.43183593750000043	0.00006665441491236807
0.43183593750000043	0.00007407194827543069
0.43183593750000043	0.00008466395929908929
0.43183593750000043	0.00008769473567912378
0.43300781249999987	0.00009541867931608263
0.43300781249999987	0.00007618574646182465
0.43359374999999967	0.00006807597811885436
0.43417968749999986	0.00007726515972435925
0.43476562500000077	0.00008769473567912378
0.43535156250000023	0.00007835986630677939
0.43593750000000037	0.00006904049073511306
0.43652343750000044	0.00007407194827543069
0.4371093750000008	0.00006759878656722815
0.4376953124999998	0.0000661871880791489
0.4376953124999998	0.00007726515972435925
0.43828125000000023	0.00008708002270481885
0.4388671874999998	0.00010455583358410858
0.43945312499999967	0.00008769473567912378
0.44003906249999936	0.00010023475425101564
0.4406250000000004	0.00011950692597056362
0.44121093750000007	0.00010023475425101564
0.4417968749999994	0.00011217553952289336
0.4417968749999994	0.00009408565692520471
0.4417968749999994	0.00007618574646182465
0.44296875000000036	0.00007512141286773933
0.44296875000000036	0.00006435080313023558
0.44355468749999916	0.00006712493998078977
0.44355468749999916	0.00008708002270481885
0.44355468749999916	0.00010603719930784809
0.44355468749999916	0.0001346876893029821
0.4447265625000003	0.00013950920096863448
0.44531249999999967	0.00010529391133658338
0.4458984374999996	0.00009277125718460153
0.44648437500000027	0.00010529391133658338
0.4470703124999999	0.00013003281162692035
0.4476562500000003	0.00013563847304788718
0.4482421875000001	0.0001309507357834559
0.4494140625000003	0.00012731746524846538
0.4500000000000003	0.00012291730640822648
0.45117187500000006	0.00013563847304788718
0.4517578124999994	0.00012291730640822648
0.4517578124999994	0.00007781058787962436
0.45234375000000077	0.00008466395929908929
0.4535156250000006	0.00011138922368522738
0.45410156249999994	0.00015612868015692048
0.4552734374999999	0.0001346876893029821
0.4558593750000001	0.00009609225631278924
0.4564453124999995	0.00011296740610035341
0.45703125000000006	0.00017596144318396672
0.45703125000000006	0.00020397282056728704
0.4576171874999992	0.0002112745816928265
0.45820312500000004	0.0002266716200947453
0.45820312500000004	0.0002627555722246687
0.4587890624999997	0.0002740828576685142
0.4593750000000001	0.0002554653338555832
0.4599609375000008	0.0002157805123531618
0.4605468749999991	0.00025367460087725714
0.4611328124999998	0.0002779661125467624
0.4611328124999998	0.00031327567920772794
0.4611328124999998	0.00035307056059415457
0.4611328124999998	0.0004007295085888874
0.4611328124999998	0.0004845471560146504

==> data/Figure_2/a/current_constraints/NEOS_data.dat <==
2.449339732460022e-9	0.5465478177112628
2.417048359771121e-9	0.5117584306963948
2.3931095172651707e-9	0.5249285055717545
2.361559467402049e-9	0.5390560188135701
2.338170196158208e-9	0.4848519857215004
2.322706185896268e-9	0.44608865128943864
2.3073444503540393e-9	0.41266569979740414
2.284492133702751e-9	0.4299340038156109
2.254374063895728e-9	0.43217838636446493
2.2246530619830528e-9	0.3887788301872427
2.2099398228974114e-9	0.36345492975519267
2.1953238931388576e-9	0.3404050895612185
2.180804629130461e-9	0.31783315390712263
2.1663813915517167e-9	0.29714586872175236
2.1520535453104473e-9	0.2780977412205681
2.130739255771988e-9	0.28934173090959137
2.123681507445339e-9	0.30249315136271315
2.109636066527793e-9	0.3207277435454807
2.109636066527793e-9	0.32661980292174864
2.0818232484112933e-9	0.32365639632285825
2.0749275269597232e-9	0.30384862866654694
2.0612045315022253e-9	0.28679619892612546
2.054377106432031e-9	0.26854049036338223
2.0475722961748762e-9	0.2549208189959908
2.0407900258226443e-9	0.24003119273983414
2.034030220715339e-9	0.22708645042418846
2.0205777088312418e-9	0.21674321210131395
2.01388485396769e-9	0.20518695253806463
1.993939010312381e-9	0.20008297405882727
1.9741907136402017e-9	0.21858410689987798
1.9676515086853575e-9	0.22805376481085465
1.954638007413661e-9	0.24628672824937736
1.948163567842733e-9	0.25713371329954426
1.9224795564070883e-9	0.2593689834522676
1.9161116368449956e-9	0.25056088863756887
1.903439006168059e-9	0.2379864190572998
1.8971341555514735e-9	0.22421197980980934
1.89085018879993e-9	0.21132275177268203
1.88458703673882e-9	0.19758309132167243
1.878344630422656e-9	0.18791740529014644
1.872122901134331e-9	0.17875988704583964
1.865921780384367e-9	0.17078448975343827
1.8597411999101159e-9	0.1618440243609002
1.8413220209025416e-9	0.1527664402476084
1.8170465775443647e-9	0.15402972800990714
1.7990502532621894e-9	0.15985205399447094
1.7871518345305952e-9	0.16659474015281803
1.7753321086849385e-9	0.17363981263222866
1.7694515928180825e-9	0.1802522476590574
1.7577489315287216e-9	0.1934917804964898
1.7403399011225904e-9	0.21401400822886998
1.7173957768922052e-9	0.21132275177268203
1.7117071663803584e-9	0.20176871276799077
1.7060373985325066e-9	0.18949215288525106
1.7003864109352163e-9	0.17875988704583964
1.6947541413817746e-9	0.16590712063743887
1.6891405278715322e-9	0.15151402838514202
1.6835455086092074e-9	0.13899423500869826
1.6779690220041982e-9	0.1285945782185796
1.6724110066699116e-9	0.11899805258153917
1.6668714014231087e-9	0.11148997067244866
1.6613501452831758e-9	0.10404345700071635
1.6503624374108486e-9	0.09869364727407
1.63944739923594e-9	0.09554179342573019
1.628604550141271e-9	0.10030914067240818
1.6232100471759039e-9	0.10404345700071635
1.6178334126883439e-9	0.10924482068464206
1.6124745874919996e-9	0.11518116203558039
1.607133512596319e-9	0.12194600239123798
1.6018101292061536e-9	0.13071483855403093
1.5965043787211042e-9	0.13617554136298365
1.5912162027348763e-9	0.14661102109613655
1.5859455430346298e-9	0.15339671789881035
1.5702380824099846e-9	0.1686757989403917
1.5495365315945656e-9	0.17363981263222866
1.5341896719870686e-9	0.16590712063743887
1.5240429687610932e-9	0.15530400009497577
1.5189948102790581e-9	0.147214702548763
1.5139633730618369e-9	0.13899423500869826
1.5089486017228148e-9	0.13125053938716447
1.5039504410588297e-9	0.1224445979527407
1.4989688360495594e-9	0.11565130571018606
1.489055073824554e-9	0.10661167696547288
1.4841228074770213e-9	0.10030914067240818
1.4792068785193943e-9	0.09515509091110173
1.4694238164927459e-9	0.08918002648325389
1.4597054569712486e-9	0.08392484655481536
1.4452482995760768e-9	0.07994764285699085
1.4356898303343961e-9	0.07834734899419263
1.4214705277905865e-9	0.07962495686397647
1.4073920556397433e-9	0.08426520382884257
1.3980839572829e-9	0.08846046509395696
1.3888374201539582e-9	0.09749946369930176
1.3796520371041359e-9	0.10574847526928932
1.3705274036774335e-9	0.11565130571018606
1.3659877424121627e-9	0.12095508127086829
1.3569534809117397e-9	0.1291212828791415
1.3435139965942764e-9	0.13673448639153535
1.3346283703344828e-9	0.14071453564821704
1.321409997726433e-9	0.14187371576856925
1.3083225421410017e-9	0.13729581686757894
1.2996696625923736e-9	0.12807009647262402
1.2953647069551073e-9	0.12144950002518076
1.2867975270069713e-9	0.10661167696547288
1.282535208387627e-9	0.10112698314722338
1.2740528792574778e-9	0.08739216622126568
1.2698327753722408e-9	0.08027165367092476
1.265626649948265e-9	0.07493988239583811
1.2614344566840503e-9	0.0699660348029295
1.257256149431467e-9	0.0650622692377454
1.2530916821952442e-9	0.06198714245401787
1.248941009132452e-9	0.058348295681662
1.2406808629142282e-9	0.05536901002121144
1.2365712988301826e-9	0.05361217836000424
1.220268715505361e-9	0.05361217836000424
1.2081829805275172e-9	0.05764675200923971
1.2041810608106894e-9	0.05977728168431443
1.1962169447489136e-9	0.0650622692377454
1.1922546607340775e-9	0.06774212844326409
1.1883055011919394e-9	0.07284993407039375
1.184369422649708e-9	0.07740278070056324
1.180446381778589e-9	0.08392484655481536
1.1726392404516436e-9	0.09400452073775951
1.1687550540539343e-9	0.09909501511728888
1.1648837334426243e-9	0.10574847526928932
1.1610252360017774e-9	0.11240123109294839
1.1495262586573148e-9	0.11899805258153917
1.141923614651962e-9	0.12194600239123798
1.1306138230672895e-9	0.1194842316503267
1.1157081530948521e-9	0.11148997067244866
1.1083291728918229e-9	0.10574847526928932
1.1046580039810858e-9	0.10071721441777662
1.0973521064775277e-9	0.09554179342573019
1.090094528205995e-9	0.0899055371337489
1.0864837588339402e-9	0.08598811731477352
1.079298060878069e-9	0.08125169168977082
1.075723053193277e-9	0.07803120325543032
1.068608523639138e-9	0.07403686650949635
1.065068923452249e-9	0.07139327348476995
1.0580248574368367e-9	0.06884501599371709
1.051027378973646e-9	0.06612113542478076
1.0406178394910405e-9	0.06325022934115782
1.0303113979034602e-9	0.0612415235323964
1.0167280868884857e-9	0.05977728168431443
1.0033238544421669e-9	0.059536692707575285
9.835481221048794e-10	0.059536692707575285
9.705813250428014e-10	0.06001884993783931
9.577854786180608e-10	0.06099499744357029
9.482994232564678e-10	0.062489297668172794
9.389073194596925e-10	0.06453926636769906
9.326976523505317e-10	0.06692667991203505
9.234600712482075e-10	0.07081888196064187
9.143139807833434e-10	0.07463764614406301
9.082669674264974e-10	0.0786647916911647
9.022599473972939e-10	0.08191177880602271
8.962926561912156e-10	0.08495012567504702
8.903648310530975e-10	0.08810289938289008
8.815465217202128e-10	0.0921182832674155
8.728155504929294e-10	0.09476998257330993
8.584556709309865e-10	0.09476998257330993
8.471380580967256e-10	0.0924924245198371
8.415353283492461e-10	0.0899055371337489
8.359696535639322e-10	0.08495012567504702
8.276900837907849e-10	0.0815810585734033
8.249484902167956e-10	0.07930359006674102
8.167780760269038e-10	0.07463764614406301
8.113761391224777e-10	0.07139327348476995
8.06009929193645e-10	0.06856760616690638
8.006792099523917e-10	0.06558954697343347
7.927491630929942e-10	0.06173759184622946
7.848976568533107e-10	0.05858404874047096
7.745498127949756e-10	0.05536901002121144
7.618066415170846e-10	0.05339655375105637
7.492731261735014e-10	0.0523314421077251
7.345048009373923e-10	0.05318180133761217
7.224204668300697e-10	0.05626903248758792
7.152655088496554e-10	0.059536692707575285
7.105349492329809e-10	0.06223770964862717
7.03497707614641e-10	0.06612113542478076
6.942230186176749e-10	0.07197237235490213
6.896316285116888e-10	0.07616125904778882
6.828014172628411e-10	0.0809236723953275
6.760388536999842e-10	0.0870389861803924
6.649164258929608e-10	0.09438646148107872
6.583309986341014e-10	0.09949804840654428
6.496517756022876e-10	0.10489242301181023
6.389634791931154e-10	0.10969011285237072
6.305395924797675e-10	0.11378247836415416
6.181115384803983e-10	0.1185139100088996
6.05928445020764e-10	0.1224445979527407
5.920180028471799e-10	0.12294529634793198
5.822779220149625e-10	0.1199724565327538
5.708011196541507e-10	0.11285972400563284
5.63275868018092e-10	0.10661167696547288
5.558498274075782e-10	0.09909501511728888
5.485216898576433e-10	0.09400452073775951
5.412901646471938e-10	0.08954203493731198
5.359291557408195e-10	0.0866872554901196
5.253659015612291e-10	0.08257730249467145
5.167224103995204e-10	0.08059699495752949
5.116047254678964e-10	0.07994764285699085
5.015209133696633e-10	0.08027165367092476
4.90007394101978e-10	0.08224385817484554
4.787581952272757e-10	0.0856406974813514
4.724464150358708e-10	0.08918002648325389
4.646735792441936e-10	0.09362415348110179
4.570286257366748e-10	0.09869364727407
4.4950945055440557e-10	0.10531955942576997
4.435832790553879e-10	0.11103718605298749
4.3628531301037323e-10	0.1185139100088996
4.3053348556493735e-10	0.12599419295397107
4.2626943385287764e-10	0.13178851570242758
4.1925632339583827e-10	0.14187371576856925
4.1510396318449616e-10	0.1484298821340919
4.1099272887278356e-10	0.15466548417882298
4.0557435332549056e-10	0.16454088849380255
4.0022741248685887e-10	0.17363981263222866
3.9364275795667786e-10	0.18327719896527175
3.871664373995868e-10	0.1934917804964898
3.7953534610961503e-10	0.20261739356591574
3.720546664807092e-10	0.2095493270697968
3.6230928505922746e-10	0.21311274024211144
3.528191722231561e-10	0.21491949243480407
3.4586507871776564e-10	0.21401400822886998
3.3792501783594315e-10	0.21311274024211144
3.290736221375089e-10	0.21221566312689877
3.215190511723866e-10	0.21221566312689877
3.1413791441044933e-10	0.21311274024211144
3.018766154678302e-10	0.21491949243480407
2.9494642067673867e-10	0.21766149947459718
2.9009390448558517e-10	0.21858410689987798
2.834342120391086e-10	0.2223182727807439

==> data/Figure_2/a/current_constraints/Ni63_data.dat <==
2.0108695652173894e-6	0.05468031736299853
2.0561594202898556e-6	0.05321120998879301
2.101449275362319e-6	0.051846147105134556
2.1467391304347824e-6	0.05059355107566301
2.192028985507247e-6	0.049002073139806104
2.2826086956521737e-6	0.047197361383030434
2.3731884057971043e-6	0.04532084146440619
2.4184782608695654e-6	0.04396828722672317
2.5543478260869576e-6	0.04248373074050747
2.599637681159417e-6	0.04158583902135019
2.871376811594203e-6	0.040387953217611954
3.0978260869565198e-6	0.03934589603933415
3.3695652173913053e-6	0.037878885325650875
3.6865942028985486e-6	0.036144326800451106
3.958333333333337e-6	0.034759417685803755
4.3659420289855105e-6	0.033429448521305444
4.909420289855072e-6	0.03274264712361762
5.452898550724639e-6	0.03227581435854904
6.0416666666666675e-6	0.03180191459557455
6.721014492753632e-6	0.03167979665333601
7.128623188405791e-6	0.03143870424639622
7.626811594202905e-6	0.030830275365878644
8.125e-6	0.0300844222774531
8.577898550724636e-6	0.029061286640249862
9.076086956521732e-6	0.02786545273963829
9.710144927536235e-6	0.027176390371079686
0.000010298913043478268	0.027173120032180562
0.00001084239130434782	0.02758361638379408
0.000011385869565217399	0.027717124557044004
0.000012019927536231889	0.028119194323763187
0.000012518115942028999	0.02851631466988071
0.000012880434782608701	0.028248477542274466
0.000013288043478260872	0.02687716007433583
0.000013740942028985516	0.024525299031603144
0.000014148550724637681	0.02192287672561965
0.000014556159420289862	0.02031169475802359
0.000015054347826086962	0.01876265410203721
0.000015688405797101467	0.017723146621550896
0.00001618659420289856	0.017504638238415752
0.00001677536231884057	0.018341845539232696
0.000017364130434782612	0.019142472037653152
0.000017907608695652184	0.0197208436999372
0.00001858695652173913	0.020466931116961802
0.000019175724637681154	0.020828150845696315
0.000019855072463768136	0.02135996935739527
0.00002048913043478262	0.02289064012918059
0.0000210326086956522	0.02432574489952154
0.000021530797101449277	0.025681043528615066
0.000021983695652173913	0.026545475913905964
0.00002239130434782611	0.027105865030641215
0.00002279891304347827	0.026964007446340595
0.000023251811594202893	0.02567092606770623
0.000023659420289855092	0.02415370976431418
0.000024112318840579734	0.02253426886266189
0.00002442934782608698	0.022194666627109817
0.00002492753623188408	0.022191278245938865
0.000025561594202898573	0.022524558954266385
0.000025969202898550725	0.023182350692882703
0.000026467391304347814	0.024905618945781374
0.000026920289855072473	0.026659316733883623
0.00002732789855072466	0.028036900954795798
0.000027871376811594237	0.02922034008258587
0.000028369565217391336	0.02921776647935484
0.000028777173913043508	0.02908621076299015
0.000029230072463768133	0.029978344202733147
0.000029592391304347805	0.031088844786624086
0.00003000000000000001	0.031925278497835254
0.00003040760869565217	0.03192335125707568
0.00003076992753623191	0.03203963398700629
0.00003108695652173915	0.03308121774450974
0.00003131340579710146	0.03442186286577359
0.00003149456521739134	0.03560658396193516
0.000031721014492753646	0.03705969288528219
0.000031902173913043486	0.03845811389646679
0.00003208333333333334	0.03990212252508768
0.000032264492753623225	0.041112502963429096
0.00003244565217391308	0.04237739477174289
0.00003258152173913044	0.04343234518361582
0.00003271739130434785	0.044547062736713515
0.00003289855072463771	0.04563440934623286

==> data/Figure_2/a/current_constraints/PROSPECT_data.dat <==
3.747214602976336e-9	0.5478905791519776
3.704869313970503e-9	0.5255553491899077
3.6907795708039487e-9	0.5079269255645509
3.6766873740995672e-9	0.4850659584217056
3.6626117693703392e-9	0.4603909721894286
3.6624443061198397e-9	0.4434369106507033
3.6484602996161805e-9	0.42588145803088767
3.634492757705953e-9	0.4063156218301626
3.6205235069783865e-9	0.3837936721456177
3.6070293994452314e-9	0.39556299308249626
3.5935490726480045e-9	0.40475855236480046
3.566739368360448e-9	0.4242082473285772
3.553481826408963e-9	0.44164770433526457
3.5403095346838514e-9	0.46435613929882014
3.527150232230117e-9	0.48510511662944833
3.44818153059319e-9	0.4873089817168144
3.4480413889104375e-9	0.47041011705229313
3.434823668351708e-9	0.4453143927710738
3.421482787924993e-9	0.4063567934527206
3.408107150118931e-9	0.36578494650834076
3.4079513234218192e-9	0.35399370239488587
3.394921778929022e-9	0.3402850580068133
3.3817358777611924e-9	0.31381897527324615
3.3434187544785023e-9	0.29899669792190614
3.3310928313337823e-9	0.3160195185413361
3.318795488445053e-9	0.3331185429559446
3.3065267450224055e-9	0.3501973394984333
3.2942866197699073e-9	0.36714900235385883
3.282108479422181e-9	0.3867473190133615
3.2699919713260248e-9	0.4095471152640151
3.2579367450686687e-9	0.43635380710006233
3.2336801644743947e-9	0.4644342362818069
3.2213169071453963e-9	0.44353835203929926
3.2090172209713315e-9	0.425975977355397
3.1967320162941757e-9	0.40640311946067376
3.1844776651583273e-9	0.38676639290472653
3.172318639222413e-9	0.3726199858912638
3.160141819577976e-9	0.3540356889554984
3.1479637612791436e-9	0.33314561669787895
3.147739869393927e-9	0.31715075948349336
3.135577743789784e-9	0.2969788562542292
3.123573690357386e-9	0.28505632198505193
3.11159978437235e-9	0.2727876360962365
3.111410092913125e-9	0.26201525935002096
3.0881032574755636e-9	0.2673403921902964
3.076609172077475e-9	0.27556673734799625
3.0535785354367215e-9	0.2821762517248161
3.0422284085580367e-9	0.29195079049097405
3.0309974621064517e-9	0.30740442775394783
3.019777293394405e-9	0.3216374854231576
3.0085986595945532e-9	0.3367333080042951
2.9974309506329288e-9	0.35025111924434144
2.952633049482138e-9	0.36055926043634656
2.930262488261749e-9	0.34650547247902
2.9190889412081928e-9	0.33555517054544776
2.907898907135543e-9	0.3205316350953147
2.89667818690819e-9	0.3011249981596427
2.8965604595386513e-9	0.29297196658730773
2.8855154235975326e-9	0.2841224311232349
2.8635806364696925e-9	0.26917236569169334
2.8526033879549207e-9	0.2577071458804135
2.799084494785661e-9	0.24681190664062808
2.7782019014822257e-9	0.2568588341949468
2.7574330762539245e-9	0.26470716878005424
2.7060571328334037e-9	0.2765511450952227
2.6655191457627783e-9	0.2774936127081384
2.6354109155846882e-9	0.2710221961034633
2.605629533804664e-9	0.26384345935734715
2.5858880379532917e-9	0.2543305231204285
2.5760014703633833e-9	0.24521151446403927
2.5468396872710298e-9	0.23569016024509537
2.5275692934382434e-9	0.22882354679023909
2.498993877160591e-9	0.2221820745785249
2.4707038635320715e-9	0.2136573821400307
2.433580304164448e-9	0.20817773607800263
2.397002367292156e-9	0.2021965072879703
2.370264302538223e-9	0.21647181680104677
2.352676544703414e-9	0.23111151121657067
2.3352192910222055e-9	0.24687627839087087
2.2574249539137035e-9	0.26213744335038675
2.231846959675541e-9	0.2501904197052794
2.2232913993826517e-9	0.23965359060119854
2.2147348806550423e-9	0.22737060772847917
2.1978768269493815e-9	0.21438949885161931
2.1894514877880437e-9	0.20552444307544476
2.1810806076415394e-9	0.19833700477833374
2.1645117120040005e-9	0.1889738024882858
2.156192366045524e-9	0.18008517619991407
2.139823408713696e-9	0.1721935457097723
2.139627737666681e-9	0.16258179762883027
2.123395320101188e-9	0.15599556327351902
2.1153092305701813e-9	0.15208247587500515
2.0837585400944826e-9	0.1590046002320974
2.068286196079941e-9	0.16893224574226606
2.045142161540435e-9	0.17666891937939141
2.0298843630320297e-9	0.1836013198298131
2.014771102657898e-9	0.19268046051923216
1.9847098965077942e-9	0.2009453775496839
1.955196544870466e-9	0.21653081347645964
1.9406196456974884e-9	0.225928008169855
1.926131853089213e-9	0.23423728181663628
1.9045591685189374e-9	0.24369963254638294
1.8904270221091187e-9	0.26045717482413083
1.8760851819988633e-9	0.2494236029145249
1.868940873231432e-9	0.24290160575886818
1.8617953945942987e-9	0.23424865232074682
1.8546678126809814e-9	0.22520390713756505
1.8405879112473482e-9	0.2151427707093726
1.8335415187939742e-9	0.20691353297053547
1.8196312442765926e-9	0.19838744293539112
1.8058631984593376e-9	0.1927099892217042
1.7921720122194396e-9	0.18541140265586017
1.7785484828782443e-9	0.17613835834201877
1.7320900633957117e-9	0.1711465758509462
1.6804813065686991e-9	0.16577634886729947
1.6553657932241493e-9	0.1700671891196407
1.6123298651021813e-9	0.179006652932904
1.5882248361999233e-9	0.18307539915686027
1.5352297158986901e-9	0.1872486067759211
1.500895884251381e-9	0.19090557566666677
1.456316281568917e-9	0.19653569437481355
1.4184047709558433e-9	0.20234571045000876
1.397220303546543e-9	0.20901820594604348
1.3815714342966968e-9	0.2173446996931438
1.3661047728929329e-9	0.22678258691805286
1.3559336067752652e-9	0.23824638322714375
1.3458039825291618e-9	0.24625482420424769
1.3306836532949854e-9	0.25037709536388125
1.286288585382027e-9	0.25714546109570796
1.262277833588132e-9	0.26235898201788205
1.2018435974809414e-9	0.26414066564923827
1.1928045173951974e-9	0.26414356715849036
1.1793192820019633e-9	0.25632170894323
1.1615699243473683e-9	0.24549252143074146
1.1441051412986332e-9	0.23751998948677894
1.1268972252927192e-9	0.22908704397861418
1.1099424864506746e-9	0.22026850405327986
1.1015274406121964e-9	0.21182390138125037
1.0931873012211744e-9	0.20505969308572672
1.0767288056314327e-9	0.19598518983569652
1.0605234893989375e-9	0.18794892710251757
1.0289558803194307e-9	0.1855550422802304
1.0021085346855179e-9	0.18378214729315553
9.79717331330343e-10	0.1897932393495671
9.614341429687666e-10	0.19412801858829118
9.434873573803623e-10	0.19792980853018696
9.294148756081371e-10	0.20711171248546978
9.155662450133368e-10	0.21889483280981695
9.019193826009044e-10	0.23066900103363427
8.918450766217129e-10	0.24477409143832057
8.818564180664437e-10	0.2547264862608382
8.687164280425225e-10	0.2696415933227168
8.589780829513268e-10	0.27889751417369507
8.558113589529895e-10	0.2945094821483304
8.39895940520078e-10	0.315577479015964
8.273727721810793e-10	0.33265101279180276
8.089187653268593e-10	0.3547947321601658
7.998670105416131e-10	0.37344508959612366
7.849600814816743e-10	0.3905880804999163
7.73252101727617e-10	0.4121452785634466
7.446572360453532e-10	0.4339624771004061
7.225357900005463e-10	0.4484089415450649
6.984230532536032e-10	0.45984447750086765
6.751150190369353e-10	0.47185687187199477
6.501228528832517e-10	0.4823733430333894
6.331760636332543e-10	0.4867308704725915
6.166616307750797e-10	0.4845788323531692
5.983091138367542e-10	0.47819837711544805
5.761339051646241e-10	0.4699565121617368
5.632264057785761e-10	0.46594594161688363
5.403300801088947e-10	0.4741152909635314
5.242679296027411e-10	0.4825739131935479
5.048548893114188e-10	0.489146613502709
4.861779864734855e-10	0.5125147225578792
4.753075730477523e-10	0.5306035012177189
4.6293889603578325e-10	0.5631525586782196
4.54302010067184e-10	0.5918416844860543
4.408106336102085e-10	0.6414248740584755
4.3421594362051353e-10	0.6967034693779703

==> data/Figure_2/a/current_constraints/PS191_Re_data.dat <==
0.012816077160680745	0.009927225161752162
0.013304387983768373	0.008332446143494881
0.013789291987160059	0.006781008498285428
0.016316016594997276	0.006117715034745822
0.01884046998970384	0.005406741655892011
0.020858442856277616	0.00482779380353859
0.022367663981588005	0.0042665805253005226
0.02387461389376776	0.0036937083458500547
0.02487394767124945	0.0031976997573134394
0.025873281448731134	0.0027682975428773965
0.026364999091514737	0.002396515707372536
0.02990809157531344	0.0021845634640671008
0.03294356792441401	0.0019913219523508335
0.03547142813881654	0.001815142502709314
0.03799701714008841	0.0016208073266538907
0.04052260614136025	0.0014472783190376472
0.042032962873236004	0.0012922828470017759
0.04354104839198107	0.0011303541253437923
0.04454151777602814	0.0009886985490088836
0.04503777784507304	0.000891925476021883
0.04908962207013507	0.0008214758786407221
0.053140330688631755	0.0007488360994624423
0.05566819090303438	0.0006825838634946485
0.059207876567137115	0.0006032780635722286
0.06173460117497422	0.0005442676086575255
0.06324722911998065	0.0004960969899390293
0.06526293077342382	0.00043394142072672047
0.06626907819029741	0.00039962433723598844
0.07082853855005761	0.0003680660381471127
0.074881518381685	0.00034250450097331376
0.07893336260674702	0.00031545145131447213
0.08349055175337658	0.0002846149886451262
0.09312844467324813	0.00026764298928819386
0.10124348918902563	0.00025166989273009644
0.10631624371631028	0.00024405297243963245
0.11190683483738115	0.0002596648224808184
0.11800504209315009	0.00027628016471561214
0.12359449760765558	0.0002909406691839087
0.12614279874023399	0.0003192352908578153
0.13679478832293615	0.00029713229105206133
0.1449098328387133	0.0002793992550098108
0.15251726121979317	0.00026271995752744234
0.15961593785960856	0.00024450009156576656
0.16570051783659367	0.00022989214656755786
0.17178282660044808	0.00021174865723401078
0.17684990309490667	0.00019503028400195063
0.1824223245109323	0.00017597153901706915
0.1874859941856943	0.0001571451387946044
0.19052260614136055	0.00014472783190376472
0.20219209920658962	0.00013751647556485674
0.2133528405305556	0.0001293229341707643
0.22552881412391712	0.00012162182262948877
0.23821013263884683	0.0001120486056046337
0.2483545060868512	0.00010428884110267937
0.2574825116588939	0.00009606823135601987
0.26711472654593943	0.00008580378584110137
0.2752252286354549	0.00007742561843156395
0.28892745745260784	0.00007510454553749912
0.3000904699897043	0.00007210005876302218
0.3117610986614986	0.00006921697025277902
0.3234317273332934	0.00006644916874091747
0.3325642753315966	0.00006378648427107046
0.34626309732905314	0.00005999117051201542
0.356920764944583	0.00005878922579078299
0.36707308763854374	0.000058809725880899224
0.3787482587365993	0.00005883330982199725
0.3924538943734477	0.000058861007386249664
0.4066671461449937	0.00005888974455912141
0.41377377203076676	0.00005890411840641232
0.4213936920840648	0.00006203412637687147
0.43155509963054944	0.00006738704362472908
0.4401913875598087	0.00007170523193435676
0.45035733753255447	0.00008116966199825356

==> data/Figure_2/a/current_constraints/PS191_data.dat <==
0.014209591474245092	0.009546657500461669
0.01527531083481349	0.00824011778063215
0.016873889875666067	0.0069971844218001756
0.018472468916518627	0.005703628526477982
0.02166962699822381	0.004649615098908025
0.024333925399644754	0.0038844304283276645
0.026998223801065722	0.0032718251759658204
0.03019538188277088	0.0026891080836222206
0.03232682060390766	0.002283551334125497
0.03605683836589695	0.0018923173213637112
0.03978685612788636	0.0015301004992035179
0.04351687388987568	0.0012679529620379232
0.048312611012433435	0.0010594097492984103
0.05310834813499105	0.0008708031516215958
0.058436944937832996	0.0007041802541562849
0.06429840142095916	0.000583602987972694
0.07015985790408531	0.0005080021587649223
0.07868561278863231	0.0004350827960141346
0.08721136767317943	0.000388186343878455
0.09733570159857904	0.00035497980595947955
0.10852575488454723	0.0003409625406415077
0.11598579040852573	0.0003495751361818617
0.1213143872113676	0.0003857407364009064
0.1250444049733572	0.0004221436088105146
0.12770870337477794	0.00045075702004766593
0.13410301953818807	0.0004054270871850588
0.14316163410301974	0.00035879082206105703
0.15062166962699802	0.00028083165706276135
0.1516873889875667	0.0003175098988600673
0.1516873889875667	0.00025251671405851934
0.15435168738898783	0.0003073341184725142
0.15488454706927188	0.00021620726697492546
0.1602131438721138	0.00018819397634110165
0.16554174067495525	0.00016381027902814393
0.1724689165186502	0.00014143667639320657
0.17992895204262857	0.00012515630926330208
0.18845470692717592	0.00010985410605566753
0.19804618117229167	0.00009642842647874981
0.20870337477797532	0.00008675136127193778
0.21776198934280644	0.00007867958416096969
0.2268206039076377	0.00007313158853789815
0.2369449378330372	0.00006797875358579312
0.24760213143872126	0.00006370982395724572
0.2582593250444052	0.00006019937891058752
0.26944937833037297	0.000057351216391015194
0.28010657193605665	0.00005419113398936285
0.28916518650088835	0.000052472671974782745
0.2982238010657189	0.000050808704330003695
0.307815275310835	0.00004879814153711615
0.3179396092362339	0.00004764154749523916
0.3285968028419182	0.00004651371813768396
0.34031971580817094	0.000045788233699681246
0.3531083481349907	0.000045820176682358656
0.36429840142095965	0.00004584814507167774
0.3738898756660753	0.00004587213156413652
0.3813499111900534	0.00004589079640050526
0.3893428063943155	0.00004666805309646633
0.39893428063943215	0.00004785243350788528

==> data/Figure_2/a/current_constraints/PionDecay_data.dat <==
0.003425223372571259	0.010006329130993209
0.00398188200255282	0.008904109324496593
0.0045389838320805485	0.007857475349656315
0.005280456672812359	0.006819343299377937
0.006020599914905683	0.006068362977994994
0.006760743156998999	0.005400084379981202
0.008054885831796905	0.004495563945926647
0.008979400085094309	0.003934414924739485
0.010269997163522908	0.0035014589782717
0.011928449865267317	0.0030647722447608586
0.013402531555807682	0.0027275981408898782
0.01487705644589418	0.00240735096004942
0.017086406183520073	0.0020898027878982752
0.01892612749964544	0.0019071442588690821
0.021134147638632788	0.0016975356694847504
0.02297298255566587	0.0015752281416321337
0.024996188483903007	0.0014375898525655537
0.02756940504892921	0.0013230905863570504
0.02995913700184373	0.0012176735273256888
0.03271539497943555	0.0011301130698500798
0.03583862218125086	0.001048913132272288
0.03877792157140828	0.0009816733660276587
0.042451602609558936	0.0009112226814849614
0.0450234895759467	0.0008599012319043509
0.04924673805134024	0.000811693904841351
0.05255167706708265	0.0007789612090625571
0.0564070699191604	0.0007476171672351153
0.05897762728690967	0.000723390471610492
0.062499999999999965	0.00016444810121450112
0.06300000000000006	0.00015943003129418888
0.06350000000000004	0.00016766428868353887
0.06400000000000006	0.0001702824682878743
0.06449999999999996	0.0001597391253367416
0.06500000000000002	0.00014111603787762397
0.06550000000000002	0.00012759554033618854
0.06599999999999995	0.00011785485957349389
0.06649999999999999	0.00010553603219644176
0.06699999999999993	0.00009542449784991844
0.06750000000000006	0.00008644904004893446
0.06800000000000005	0.00008204432851988385
0.06849999999999998	0.00007681548191633308
0.06900000000000006	0.00007150319399813872
0.06949999999999998	0.0000668166143323531
0.07000000000000002	0.00006328950292930314
0.07049999999999995	0.00006053196294977139
0.07100000000000004	0.000057004411228078017
0.07150000000000008	0.0000540999488164546
0.07199999999999994	0.00005515800650258215
0.07250000000000005	0.00005891262403233711
0.073	0.00006440242514377144
0.07350000000000005	0.00006918716559889809
0.07400000000000001	0.00007519619774882407
0.07449999999999998	0.00008462667874421628
0.07500000000000001	0.00009487163190062772
0.07550000000000004	0.0001080176714957271
0.076	0.00012062617137139221
0.07649999999999993	0.00013110277545856256
0.07700000000000007	0.00013084909254417972
0.07750000000000005	0.00013059590050438596
0.07800000000000007	0.00012346264950276973
0.07850000000000004	0.00011694531061537968
0.07900000000000007	0.00011184997324480656
0.07950000000000004	0.00010451891877133198
0.08000000000000003	0.00009804744336597907
0.08050000000000004	0.00009162105695346145
0.08099999999999996	0.00008813976385335853
0.08150000000000004	0.00008611480720710415
0.082	0.00008594817568319149
0.08250000000000007	0.00008594817568319149
0.08299999999999996	0.00008429949159077467
0.08349999999999999	0.00008172712535531715
0.08400000000000007	0.00007862176849684706
0.08450000000000006	0.00007726312536336907
0.08500000000000002	0.00007816625340738557
0.08550000000000003	0.00007756300264111528
0.08599999999999995	0.00007651849473402396
0.08649999999999991	0.0000750506936545842
0.08699999999999994	0.00007578104055232514
0.08749999999999998	0.00007711362177926912
0.08799999999999993	0.00007771337745973787
0.08849999999999994	0.00007801500227710676
0.08899999999999991	0.00007954077770940168
0.08950000000000002	0.00008156898396378879
0.09000000000000007	0.00008300334400871304
0.0905	0.0000844629267380266
0.09100000000000005	0.00008729030859873604
0.09150000000000004	0.00009109022720042172
0.09200000000000007	0.00009251265637053935
0.09249999999999997	0.00009395729763525959
0.09299999999999993	0.0000941394567976061
0.0935000000000001	0.0000941394567976061
0.09399999999999993	0.00009359403605847916
0.09449999999999992	0.00009560950153811684
0.09499999999999996	0.0000976683682991897
0.09549999999999992	0.00010132956457072711
0.0959999999999999	0.00010472155421500607
0.09650000000000002	0.00010780865808915355
0.09700000000000007	0.00011184997324480656
0.09750000000000004	0.00011315738667242555
0.09800000000000006	0.00010970443297987195
0.09850000000000009	0.00010553603219644176
0.09899999999999995	0.00009919351913409595
0.09949999999999992	0.00009579486390113604
0.1	0.00009579486390113604
0.10050000000000013	0.0000974793807188241
0.10100000000000012	0.00009938582999030908
0.10149999999999991	0.00009996500250102515
0.10200000000000009	0.00009957851368807132
0.10249999999999997	0.00009560950153811684
0.10300000000000016	0.00009251265637053935
0.1035000000000001	0.00009073805040952909
0.10400000000000008	0.00009109022720042172
0.10450000000000004	0.00008882527599539667
0.10500000000000005	0.00008628176178691061
0.10550000000000008	0.00008899748548074534
0.10599999999999983	0.00009359403605847916
0.10649999999999986	0.00010172284964476161
0.10700000000000003	0.00010991712180894928
0.10750000000000011	0.00012346264950276973
0.10800000000000015	0.0001354914181866311
0.10850000000000011	0.00014783064514060177
0.10900000000000004	0.00015072183734610376
0.1094999999999998	0.0001472590962071839
0.11000000000000008	0.0001441548479871477
0.11050000000000007	0.00014057044923556383
0.11100000000000004	0.000135229243280576
0.11150000000000021	0.0001316116177196616
0.11200000000000009	0.00012933727024415386
0.11250000000000004	0.00012587726556274507
0.11300000000000006	0.00012180003060916172
0.11349999999999993	0.00012227276661921452
0.11400000000000003	0.00012466411159006526
0.11449999999999985	0.00013601729385439245
0.11500000000000003	0.000145839872832905
0.11550000000000014	0.0001489804065851394
0.11599999999999991	0.0001489804065851394
0.1165000000000002	0.00014443432735722746
0.11700000000000013	0.00014221357607346462
0.1175000000000001	0.00014248929181395344
0.11800000000000015	0.0001419383938409229
0.11850000000000013	0.0001373409299697742
0.11900000000000008	0.00013289238052181007
0.11949999999999981	0.00013680993680550722
0.12000000000000008	0.000140842979373487
0.12050000000000022	0.00015101404842847094
0.12100000000000018	0.0001673398595077081
0.12150000000000022	0.00019238167153991709
0.12200000000000005	0.00021317964932644206
0.12250000000000003	0.0002268105268503186
0.12300000000000004	0.00023079890505087064
0.1235	0.0002294617132540958
0.12400000000000015	0.0002294617132540958
0.12449999999999999	0.00023622605273764528
0.12499999999999994	0.00025476129759594495
0.12550000000000006	0.0002801243223074224
0.12600000000000014	0.0003086095464215387
0.12650000000000014	0.00033606313090618693
0.1270000000000001	0.00036313465680829377
0.12750000000000006	0.00039620539298612173
0.1280000000000001	0.0004166686467308086
0.12849999999999986	0.00042812167172177554
0.12900000000000023	0.0004484926297618122
0.1295	0.0004653048236429045
0.13000000000000006	0.0004855604566358223
0.13049999999999995	0.0004979417380790319
0.13099999999999978	0.0005076802146348162
0.13149999999999976	0.0004979417380790319
0.13200000000000017	0.00048274723939240375
0.13250000000000026	0.00047902162086287434
0.133	0.000484620900693414
0.13350000000000017	0.0005086644766875289
0.13400000000000015	0.0005287554101725083

==> data/Figure_2/a/current_constraints/Planck_data.dat <==
1.0496841870031536e-10	0.2635694910915435
1.0572607336568094e-10	0.25557958114847246
1.0683248791947654e-10	0.24479896456620637
1.0828873707099752e-10	0.23447308577391385
1.1004165376523982e-10	0.22320433478781004
1.1235680382286116e-10	0.21117303103338936
1.149162482661938e-10	0.20102407814252077
1.1766793451703752e-10	0.19136288282314234
1.2195263839039103e-10	0.1799366940365379
1.2899412737479476e-10	0.16507700538954342
1.386129411850067e-10	0.14959112669155036
1.494271307173524e-10	0.13639513542270842
1.618608165406397e-10	0.12359990378418866
1.7909108788693132e-10	0.11131753664345835
1.9355151937765318e-10	0.10338987868256222
2.1164547974380264e-10	0.09602680167305964
2.342915119721287e-10	0.08755591931206676
2.753058707433547e-10	0.07741222968800648
3.055458318743217e-10	0.07101930557215154
3.54507300032508e-10	0.06317922327830891
3.9567341551743317e-10	0.05796170168327511
4.3855991618802163e-10	0.053503447784658695
4.824461578248447e-10	0.04938811045417788
5.311627592720816e-10	0.045589313497166335
5.903953946718956e-10	0.04182441713833607
6.62536294075681e-10	0.03813492929511717
7.373397609790431e-10	0.0349856373792308
8.209436580658084e-10	0.03209642302884124
9.226070248620447e-10	0.029265077831990238
1.027889537430652e-9	0.026683496156031532
1.135145303731075e-9	0.024631075379698972
1.2766723906783034e-9	0.022320433478780998
1.4103140942666694e-9	0.02047714801809954
1.5722889052253146e-9	0.018442293279114286
1.7372053758963242e-9	0.01671222120784527
1.919547327037467e-9	0.015144447248122648
2.082969342329134e-9	0.013979578222101354
2.199614157976218e-9	0.013064184460005752
2.3869966026456386e-9	0.011765970585889926
2.5669694674023102e-9	0.010728050432771486
2.7605562101624398e-9	0.009781689087860607
3.023255567462297e-9	0.008864068548775608
3.311013964579982e-9	0.007934229596362792
3.560858550985357e-9	0.00736918063534736
3.935518027907318e-9	0.006677877584669308
4.232563279223154e-9	0.006279144618011485
4.552055901287753e-9	0.005904219811459015
4.8956903229705105e-9	0.0055516815908381945
5.361972132459181e-9	0.005156309629806254
5.872698090201834e-9	0.004789094720833671
6.14603520073287e-9	0.004558931349716641
6.6100966017676125e-9	0.0042082709502952835
7.10921461458367e-9	0.0038845823796403254
7.4401335849774856e-9	0.003675193119288575
7.929467518573678e-9	0.003434538587195847
8.37444175504251e-9	0.003249407877086143
8.925244998237825e-9	0.0030366340970813654
9.426115155439722e-9	0.002872951490971811

==> data/Figure_2/a/current_constraints/Raffelt_SN_data.dat <==
0.000630957344480193	0.00012624222627748415
0.0005651632488900328	0.00012624222627748415
0.0004672671147487526	0.00012624222627748415
0.0003981071705534969	0.00012624222627748415
0.00032586932292754067	0.00012624222627748415
0.0002640822006708778	0.00012356448337769616
0.00023185549399896578	0.00012356448337769616
0.00019169407765334557	0.00012356448337769616
0.0001600839626447415	0.00012356448337769616
0.000129730914120867	0.0001209435382762969
0.00010513301770262375	0.00011837818680389929
0.00009047357242349294	0.00011340957123199386
0.00008267825547157431	0.00010408922171696892
0.0000770826295934617	0.00009152502121184078
0.00007258879135601121	0.00007386351465195908
0.0000697394087111735	0.00006357012414542922
0.0000663344496668366	0.00005355070116614902
0.00006246721929411525	0.00004608804196342738
0.00005823946694469523	0.00004052493591305564
0.00005429784690803076	0.000037194470683358415
0.00004961947603002898	0.00003563332999687051
0.000044892512582186165	0.000037194470683358415
0.00004185420820934233	0.000039665355190712976
0.000037866997376558777	0.00004608804196342738
0.000034952501326754754	0.000055896824847537286
0.00003258693229275407	0.0000677931820836816
0.00003007882518043096	0.00008768349761146738
0.000027213387683753087	0.0001209435382762969
0.00002537159826178501	0.0001598179307087382
0.000022954591328373732	0.000235084110126754
0.00002183385565256239	0.00027906872992089455
0.00002015337685941731	0.0003532905677102455
0.000018789405686553364	0.00046684734508694047
0.00001787203116313136	0.0005541952618885454
0.00001633215444820464	0.000686708959719764
0.000015226801830948145	0.0008509080616865668
0.00001363900249084667	0.0011487792570708864
0.000011974595986154645	0.0014858282849535692
0.000010513301770262374	0.0019634136672648326
8.95723385795021e-6	0.002766867910272004
7.555459284647328e-6	0.0039836116013490476
6.1228909092880135e-6	0.0061164778272151535
5.011872336272725e-6	0.008997225924750468
4.227532514733785e-6	0.012679489022929556
3.565939027174549e-6	0.017869482693166922
3.0381463870789896e-6	0.02412808753537391
2.486864792552498e-6	0.03627363722633844
1.9952623149688787e-6	0.05695626478261993
1.6999446561767722e-6	0.07867723207876091
1.4776283583013119e-6	0.10649552309699585
1.1974595986154645e-6	0.1612440670362252
1.0100615196419251e-6	0.23575885034118313

==> data/Figure_2/a/current_constraints/Re187_data.dat <==
2.9013104217659823e-8	0.316956053634258
3.162129310488367e-8	0.30579860713623447
3.5526916096375055e-8	0.2915302000404067
3.813244084786112e-8	0.281940425292001
4.073263732787185e-8	0.27397178930974736
4.333549794362022e-8	0.2655932258609161
4.593835855936857e-8	0.25747089436079373
4.8538555039379206e-8	0.25019385407449374
5.1130759112176745e-8	0.24487089938111717
5.63018465790832e-8	0.23738047466665807
6.14702699102518e-8	0.23066949208726087
6.663869324142065e-8	0.2241482356731863
7.3104550676857e-8	0.21522468747244825
7.827563814376333e-8	0.2086411190603593
8.344406147493213e-8	0.20274262670404303
8.732304310904625e-8	0.19795505438513686
9.119936060742304e-8	0.19374275414109154
9.637044807432936e-8	0.18781630262099017
1.0024676557270577e-7	0.18381974562564898
1.0797542334781967e-7	0.1799061623698956
1.1312786186456198e-7	0.17734350686662834
1.1956974207835907e-7	0.1739835483376525
1.2858784155052697e-7	0.16946721872081352
1.3760594102269518e-7	0.1650681256668727
1.453345987978088e-7	0.161553770609587
1.50487037314551e-7	0.1592525339322407
1.6335747706345635e-7	0.15511681329918012
1.775120302379407e-7	0.15108791630140764
1.9038246998684576e-7	0.14716422731872736
2.0196346803869675e-7	0.14402939555066996
2.1225502439349304e-7	0.1416368900950666
2.2126246732271e-7	0.1392846611148166
2.3284080123882298e-7	0.1366436717072571
2.457085768519903e-7	0.1334133821016897
2.5213980052283706e-7	0.1321422438417018
2.637128061674745e-7	0.13025745968393485
2.7657258937342836e-7	0.1280927408075417
2.9071915014069973e-7	0.1256629988539008
3.0229215578533716e-7	0.12387063009602604
3.1257838386865846e-7	0.12239629925765573
3.2415138951329584e-7	0.12065052440849784
3.370085085835124e-7	0.11892919409031862
3.511524052150454e-7	0.11695228866828426
3.6529097357510424e-7	0.11555897202499511
3.7942954193516125e-7	0.11418225472568251
3.987098922690112e-7	0.11228253352062326
4.1028023377791065e-7	0.11094570095524678
4.2185057528681134e-7	0.10962478467935721
4.3856269876950193e-7	0.1078017155589596
4.5013304027840203e-7	0.1065182314813919
4.719736250561966e-7	0.10549849140300291
4.950983232595705e-7	0.10448811308121302
5.130839036248894e-7	0.10373648581436361
5.349244884026843e-7	0.10274337645923293
5.490577284912673e-7	0.10200547308217203
5.631829761726357e-7	0.10200117119460093
5.837287909819004e-7	0.10199491422745076
6.004222655144279e-7	0.1019898307242565
6.132713921774323e-7	0.10125772753727985
6.363960903808049e-7	0.10028796378562048
6.505293304693883e-7	0.09956769519307197
6.736433721298109e-7	0.09956082406524568
6.890527332367588e-7	0.09955624357679334
6.993256406413908e-7	0.09955319003490039
7.121747673043951e-7	0.09883857753696126
7.288762342441355e-7	0.09812796599472683
7.391571340559799e-7	0.09742433108378894
7.507194831576665e-7	0.0969566833963614
7.648447308390365e-7	0.09695259443193012
7.789699785204065e-7	0.09694850563994316
7.956634530529328e-7	0.09694367365354625
8.033681336064076e-7	0.09694144358720584
8.149251544366185e-7	0.09693809858388205
8.303345155435671e-7	0.09693363875899287
8.457438766505154e-7	0.09692917913928656
8.598691243318859e-7	0.09692509133479515
8.739943720132543e-7	0.09692100370269927
8.881196196946231e-7	0.09691691624299145
8.983925270992561e-7	0.0969139436532948
9.138018882062046e-7	0.0969094849397001
9.279271358875736e-7	0.09690539796577426
9.420523835689433e-7	0.09690131116420884
9.5746174467589e-7	0.09689685303179617
9.728711057828411e-7	0.09689239510448845
9.869963534642086e-7	0.09688830885129407
9.99837487719999e-7	0.0968845942252056

==> data/Figure_2/a/current_constraints/Rovno_data.dat <==
0.0012445840707964602	0.17159841588709046
0.0012567433628318584	0.1614226979960569
0.001268920353982301	0.1508224796549167
0.0012931681415929192	0.13714126199516183
0.001317380530973452	0.1264066469719477
0.001347592920353982	0.11651227476129193
0.0013778053097345132	0.10739237607547153
0.001414053097345133	0.09765073493916047
0.0014562654867256624	0.0900072071557951
0.0014924601769911487	0.08352738950735236
0.001546690265486727	0.0764681927092262
0.0015948495575221235	0.07193365926016299
0.001643008849557521	0.0676680218431906
0.0016971681415929218	0.06365533503043073
0.0017513451327433624	0.05947525095131645
0.0018054867256637166	0.056329703222541286
0.0018536106194690254	0.053714123773339735
0.0019077699115044265	0.05052889757264329
0.001973929203539825	0.04753255402025023
0.002022053097345133	0.04532545608876884
0.0020701592920354	0.043515408804464695
0.0021302654867256634	0.04177764476790108
0.0021903716814159315	0.040109277387136814
0.0022444424778761056	0.03903421300882365
0.002304530973451325	0.03773081317233156
0.0023646194690265486	0.03647093544126489
0.002430707964601771	0.03525312655960223
0.0025027964601769897	0.0340759817973078
0.0025688672566371693	0.03316263015966194
0.0026349203539823	0.03249371822051806
0.002700973451327432	0.03183829867266442
0.002767008849557524	0.03140871345800193
0.0029231150442477864	0.03015442367464481
0.0029891504424778732	0.0297475585120154
0.003217256637168138	0.028559606042350257
0.0030551858407079652	0.029346183066660925
0.0032892920353982283	0.028174259305751084
0.0033553274336283185	0.02779411194435297
0.0034453451327433595	0.027605966069194843
0.002845061946902652	0.030775179165816516
0.0031332212389380545	0.028950223267369204
0.0035173628318584033	0.027419093804447764
0.0036133805309734477	0.02723348652869777
0.0036973982300884975	0.027049135678891625
0.0037753982300884974	0.027049135678891625
0.0038413982300884945	0.027049135678891625
0.003931398230088494	0.027049135678891625
0.004015380530973453	0.02723348652869777
0.0041113628318584046	0.027419093804447764
0.004207345132743364	0.027605966069194843
0.004285327433628323	0.02779411194435297
0.004363292035398235	0.028174259305751084
0.0045552566371681365	0.028559606042350257
0.004447274336283189	0.028366278330215804
0.004651221238938056	0.028950223267369204
0.004723185840707964	0.029346183066660925
0.004807132743362828	0.029950300209807584
0.0048790973451327485	0.030359938323830948
0.004963044247787612	0.030984924515890043
0.005023008849557523	0.03140871345800193

==> data/Figure_2/a/current_constraints/S35_data.dat <==
5.422373684395436e-6	0.05466808345400633
5.552014374407117e-6	0.05346312924740827
5.95674628468754e-6	0.0519176245548049
6.358316226918877e-6	0.04986953663349088
6.760337878871526e-6	0.04780184396699517
7.027750033878233e-6	0.04627843786338211
7.432481944158642e-6	0.04448401242652824
7.834955305832573e-6	0.042230174308778755
8.514326726660406e-6	0.03976723808307161
9.057281811657118e-6	0.03757728193022805
9.602043735539008e-6	0.03561923134619572
0.000010289094221628859	0.034315075840910314
0.000011115723011598892	0.033156425232554174
0.000013056719684003954	0.03305803799715735
0.00001402428190701805	0.03236095286542574
0.00001471223581255051	0.031129654263946364
0.000015537961183077944	0.029628536293014027
0.00001678061462636077	0.028278512462662837
0.000017745014881325837	0.026617082022163754
0.00001898812003432992	0.025235051368871372
0.000020093002012617773	0.023909438257412416
0.00002120104595895465	0.023497175656739016
0.000022867403120812288	0.024180375384719083
0.000024529694895178263	0.0236353955292503
0.00002619063154038034	0.022650150462213543
0.000027574218416707254	0.021620053424950648
0.00002951657021827616	0.02191930715279642
0.00003145756689068123	0.02177019448875403
0.00003312437576226016	0.022650150462213543
0.00003451293144552133	0.023218267546971216
0.00003645528324709022	0.023497175656739016
0.000038258960164221546	0.023772811777418346
0.000039506130704717344	0.023497175656739016
0.000040611464392726505	0.022214529975210923
0.000042132371024327116	0.020696346591004514
0.00004407291598701086	0.020379142431762743
0.00004532324849555568	0.021163240209295747
0.00004602159172467791	0.022793507276006656
0.00004686041667712288	0.02484479510175539
0.00004783927164316938	0.027102171265350996
0.000048816771480052024	0.02884870113199652
0.00005062361036523236	0.02984760423932483
0.00005270554047068151	0.030280985960651718
0.0000542318676189377	0.030495367299150502
0.00005603147914857734	0.02973827198824615
0.000057691060664615584	0.028621988768119274
0.0000586559126293019	0.027102171265350996
0.00005947937945122288	0.024713340236960136
0.00006030510482175037	0.022793507276006656
0.00006140908338059558	0.021008761938198457
0.00006321140516856306	0.020853139336690776
0.00006446128596738659	0.021468862385260745
0.00006543878580426918	0.0236353955292503
0.00006627851417615671	0.02587240049728391
0.00006697911595388549	0.027813946774579715
0.0000675396877180127	0.029296863124319
0.00006823757923741367	0.030388365680464657
0.0000700435147031514	0.031129654263946364
0.00007101514231365726	0.03133823049493614
0.00007226095772498905	0.030814142867382592
0.00007295071846940662	0.02995653746359579
0.00007433611218461877	0.029628536293014027
0.00007558915495149136	0.030814142867382592
0.00007698132431252284	0.03205756223447032
0.00007933789392851941	0.03185369649594888
0.00008072690132150189	0.03236095286542574
0.00008197542699116161	0.032461452960993016
0.00008280295920057414	0.03144199975405831
0.0000837673594555392	0.02995653746359579
0.000084178867011639	0.02884870113199652
0.00008514507410548934	0.027696587825916334
0.0000862567317295965	0.028278512462662837
0.00008709465326259897	0.02973827198824615
0.00008779525504032758	0.03144199975405831
0.00008849630852777767	0.033156425232554174
0.00008905959055023271	0.03497323313379275
0.00008976199916684653	0.036788859664846095
0.00009018479946597872	0.03809383237673232
0.00009116500956118904	0.039849063762354024
0.00009338425942191185	0.03993072176553553
0.00009463910902766985	0.041136144817221915
0.00009547432030234429	0.04168674868932147
0.00009672374939144674	0.04192050799105389
0.00009824646286193246	0.041451671164686184
0.0000989326099285797	0.04017469993239504
0.00009947782356218287	0.038434342677719946
0.00010016306720938745	0.03687729455125735
0.0001007105393915972	0.035435862141803456
0.00010125801157380688	0.03393325504642316
0.00010208780233182602	0.03344985064455928
0.00010403467123060795	0.03459867633174418

==> data/Figure_2/a/current_constraints/SKICDC_data.dat <==
4.452704394036813e-9	0.35086868130872345
4.322946174666042e-9	0.35088844712526684
4.196969297094342e-9	0.34784359466084913
4.057484728626217e-9	0.3463436331467809
3.955922003568853e-9	0.3448445894209618
3.856901491014175e-9	0.34335203385278984
3.760359556950987e-9	0.34487789258644824
3.6507772655884168e-9	0.343387956272036
3.5593948188008383e-9	0.34491397464516566
3.455668930105856e-9	0.34644956268870736
3.3408211811372653e-9	0.34799478777803816
3.257197232838606e-9	0.351077690568856
3.1891118120742567e-9	0.3526350443378698
3.096176505039362e-9	0.3542050072782699
2.980656647966587e-9	0.3496003553852587
2.893796025616008e-9	0.3465666804028618
2.8094666473354655e-9	0.3450694482125781
2.727594749032094e-9	0.34207509040914147
2.6593204477293814e-9	0.3405945217802981
2.59275511785856e-9	0.3406109677420819
2.4960181629131766e-9	0.339144923812343
2.4130640226850796e-9	0.33768247246576555
2.3328668302103795e-9	0.3347549094450203
2.264883739897215e-9	0.3318500565798139
2.1896112600847758e-9	0.33187142171996326
2.125802844462487e-9	0.33189011734595397
2.046488111896006e-9	0.32901541930797396
1.9868505121136326e-9	0.32473300451323134
1.9289508384090844e-9	0.3219151172411635
1.8806673634293085e-9	0.32052180496236643
1.8335924704388639e-9	0.3163473959542377
1.7952647671098777e-9	0.3135972278545705
1.7503275835933754e-9	0.3108734700966113
1.6921561738376064e-9	0.3081783296928466
1.649799898086779e-9	0.3055016379310016
1.5949694864628544e-9	0.30152770147649516
1.52254066547476e-9	0.2976126426203435
1.4719396646711527e-9	0.2950324679352926
1.411046719700072e-9	0.29247936966998594
1.3469699836160948e-9	0.28868179504960756
1.2912469376587164e-9	0.28744157573230433
1.2430699083112359e-9	0.2849518729945448
1.201757010041818e-9	0.2849702187401054
1.1569188961345087e-9	0.28499085911568955
1.099726228770739e-9	0.2850183819420132
1.0409536517270164e-9	0.2850482013366853
9.606585284220694e-10	0.28509178914091116
8.828193390473654e-10	0.2851376782407223
8.181715259517947e-10	0.2851789847459129
7.646921111725393e-10	0.28521570666288615
6.679917962533717e-10	0.2865431556030122
5.570218860988863e-10	0.2891677442170737
4.8864306009254e-10	0.2917881934442937
3.939256346629345e-10	0.29707424807431665
3.604810214617406e-10	0.29974222367894215
3.3408359978208196e-10	0.3024268585294046
3.109301215053594e-10	0.30647429772071655
2.9060649974112195e-10	0.31193853326938203
2.727612896828911e-10	0.31889320101744256
2.62584571149086e-10	0.32456057368262764
2.5278755639688997e-10	0.33178062937300223
2.402911112040992e-10	0.33916948805851527
2.3427649991074314e-10	0.34367823669032654
2.245848477605522e-10	0.3497889041268182

==> data/Figure_2/a/current_constraints/ShiSigl_SN_data.dat <==
9.680894625777795e-6	5.323271687433403e-6
8.231764886870394e-6	6.031207026882848e-6
6.776195315271207e-6	7.4289798536292184e-6
5.578004666282518e-6	9.150693167849493e-6
4.591682295070345e-6	0.000011037941487348125
3.779764908822484e-6	0.00001331441683750535
3.1114136057070176e-6	0.000016060393143756487
2.6456671886284903e-6	0.0000189741948264512
2.2496381902254093e-6	0.000022416640230543338
1.912890634420369e-6	0.00002593503121092374
1.5746465956845757e-6	0.00003128389666975939
1.2548492322527257e-6	0.000038528472322285823
1.0670112884888043e-6	0.000043652300629185156
1.0670112884888043e-6	0.000031889190837309184
1.0670112884888043e-6	0.000026972191540622866
1.0670112884888043e-6	0.00002187797625881088
1.0670112884888043e-6	0.00001774590041054481
1.0670112884888043e-6	0.00001632053548747438
8.783386058478216e-7	0.00002140583184321293
7.71478706522348e-7	0.000027502168005706368
6.999554872991548e-7	0.00003389096725422162
5.951793946172368e-7	0.00004635829919696525
5.227690396973334e-7	0.00006210751341514961
4.743035093940573e-7	0.00007815415637809797
4.165990831899106e-7	0.00010041229842808997
3.659150579265838e-7	0.00012633707790532053
3.319913440460471e-7	0.00015568538980593406
2.9160081428315346e-7	0.00020002426767282708
2.4795119013201916e-7	0.00028530412455051606
2.1083546299098845e-7	0.0003742568678690598
1.7927557609628628e-7	0.0005227622886285805
1.6265507027843584e-7	0.0006578278012693132
1.383072895591589e-7	0.00091885452028813
1.1385130898054502e-7	0.0012832679653587797
9.072907410455748e-8	0.002074725743500686
7.468604064537358e-8	0.002958850305039122
6.147979269501766e-8	0.004400159777945541
5.227690397920231e-8	0.006276219854385046
4.445159246487273e-8	0.008407319820601354
3.904354975621321e-8	0.011263838549467262
3.542385119170871e-8	0.01541281729253224
4.591682296159171e-8	0.015431008694562346
7.23027689508762e-8	0.015462895352405458
1.0670112885351923e-7	0.015490279236958136
1.735547961165559e-7	0.015524577332003133
3.0121267254225274e-7	0.015563540364992908
4.743035093940573e-7	0.015595701019078216
7.969084845403157e-7	0.015632537476071115
1.1760411963687469e-6	0.015660221933449323
1.7927557609352477e-6	0.015690268785403697
3.5423851177595377e-6	0.01573892789752058
5.227690396963884e-6	0.015766800860464666
7.230276894396136e-6	0.01579006605160523
0.000011021825252050136	0.015820362156187196
9.680894625777795e-6	5.323271687433403e-6

==> data/Figure_2/a/current_constraints/Solar_KamLAND_data.dat <==
4.7747141648936e-9	0.2785093999842734
2.1045671992641756e-10	0.2785093999842734

==> data/Figure_2/a/current_constraints/SuperK_data.dat <==
0.07203994293865908	0.0031316774636823983
0.07503566333808842	0.0029541952070001216
0.07803138373751779	0.0028140014982207485
0.0815263908701855	0.002603397842128846
0.08601997146932944	0.00238524933688237
0.0895149786019971	0.002250069568221902
0.09300998573466478	0.0021225508727970594
0.09900142653352353	0.0019828839491270755
0.1044935805991441	0.001852407311455617
0.10998573466476448	0.0017991508053707232
0.11547788873038502	0.0017817410855204652
0.11997146932952939	0.0017991508053707232
0.12346647646219663	0.0018887845970434686
0.12596291012838803	0.0020218235145557355
0.12845934379457916	0.0021853803160739507
0.1299572039942936	0.00238524933688237
0.13145506419400851	0.0026545229625147557
0.13594864479315247	0.0024558548944845827
0.13794579172610572	0.0022282964735433476
0.14044222539229645	0.0020816713360858135
0.14343794579172614	0.0018167306387956849
0.14693295292439384	0.0016166457499378441
0.15042796005706122	0.0014811809169587933
0.1534236804564905	0.0013309305852196559
0.15592011412268195	0.001237323063296026
0.1594151212553497	0.001150299181614786
0.16291012838801705	0.0010642092440647246
0.16540656205420853	0.0009941827334332904
0.16840228245363764	0.0009470029924756996
0.17139800285306725	0.0009020622040586921
0.17439372325249644	0.0008427052036614202
0.17888730385164056	0.0008027139506700717
0.18238231098430782	0.0007572215635748337
0.1853780313837375	0.0007212870054543273
0.18987161198288185	0.0006870577506815219
0.19486447931526366	0.0006418483549251524
0.20035663338088436	0.0006054727396834802
0.2043509272467904	0.0005823749721701217
0.20884450784593442	0.00056015834567127
0.21283880171184064	0.0005335755809990887
0.21783166904422221	0.0005132205692653392
0.2218259629101284	0.0004984655344514809
0.22981455064193967	0.0004656657798521427
0.23730385164051324	0.0004435672358647931
0.24329529243937217	0.00042251739605002857
0.24978601997146962	0.0004063990674372245
0.2552781740370901	0.0003947151390301076
0.2612696148359488	0.0003796574198005244
0.2682596291012835	0.0003651741272548377
0.27524964336661883	0.0003546754113353288
0.28074179743223965	0.0003444785323416374
0.2872325249643363	0.00033457481249540535
0.29472182596291	0.0003249558235034465
0.3007132667617691	0.00031869729576369153
0.3072039942938666	0.000312559304929682
0.3151925820256777	0.0003035732593543173
0.3211840228245364	0.00029772655181040103
0.3296718972895868	0.000291992449669138
0.3356633380884457	0.00028916694625277366
0.3411554921540663	0.0002863687841925474
0.34714693295292387	0.0002835976989162226
0.36112696148359447	0.0002808534284117324
0.37211126961483615	0.0002781357132024038
0.38009985734664725	0.0002808534284117324
0.3890870185449357	0.0002808534284117324
0.3965763195435089	0.0002835976989162226
0.40506419400856	0.0002863687841925474
0.41355206847360976	0.000291992449669138
0.42104136947218224	0.0003006356927069799
0.4270328102710414	0.00030953478362820284
0.43352353780313774	0.00031869729576369153
0.4395149786019975	0.000328131026621834
0.445007132667617	0.00033784400452438874
0.4495007132667624	0.0003512433479803902
0.45349500713266794	0.0003616404716918412
0.4574893009985731	0.00037234535975553705
0.4619828815977179	0.00039857197325086745
0.4664764621968616	0.0004143798688772608
0.4709700427960051	0.00045227793999378296
0.47546362339515047	0.0004888652745113987
0.47796005706134104	0.0005387892461379931
0.47995720399429476	0.0005767395440097829
0.4804564907275329	0.0006054727396834802
0.4839514978601999	0.0006418483549251524
0.48594864479315203	0.0006870577506815219
0.48794579172610636	0.0007646205147431849
0.4891940085592011	0.0008509394311994857
0.4894436519258194	0.0009287640686917167
0.48994293865905925	0.0010236114498224538
0.48994293865905925	0.0012677702042036315

==> data/Figure_2/a/current_constraints/T2K_data.dat <==
0.15000000000000005	0.0004806380863064384
0.15256410256410252	0.00044704336177511697
0.15512820512820522	0.0004026197778641176
0.15854700854700873	0.00035970299668826994
0.16239316239316218	0.00032136087927153153
0.16709401709401703	0.0002848035868435802
0.17222222222222222	0.00025038101670078424
0.17735042735042703	0.00022011890446642897
0.18205128205128235	0.0001982452531406755
0.1871794871794874	0.00018291013161276295
0.1927350427350426	0.00016606561580562228
0.19914529914529927	0.00014956334678818442
0.20427350427350457	0.00013799397974013417
0.20982905982905964	0.00012731955290816544
0.21495726495726464	0.00012034265271452546
0.22051282051282065	0.00011283596629983083
0.22649572649572672	0.00010838396506125663
0.23076923076923075	0.00010494917307002523
0.23717948717948692	0.00009452016596486747
0.24188034188034183	0.00008862422441996664
0.24786324786324834	0.0000830960575858488
0.25470085470085496	0.00007791272455700079
0.26025641025640983	0.00007364323655902721
0.26581196581196576	0.00007017038286703837
0.2722222222222221	0.00006740177422495708
0.27649572649572685	0.00006526574723819933
0.2824786324786329	0.00006218795758843378
0.2888888888888888	0.000059255309755456745
0.297435897435897	0.00005555910546955842
0.30555555555555547	0.000053366992312063123
0.3119658119658122	0.00005126137010964444
0.3188034188034192	0.000049238826317067415
0.32478632478632435	0.00004654062035404496
0.33076923076923104	0.00004434586666346738
0.3363247863247861	0.000043637527936995426
0.34273504273504224	0.000042254612748476476
0.3495726495726492	0.000040587435212265785
0.3572649572649571	0.000038055688224454505
0.3649572649572647	0.000036261065343566425
0.370940170940171	0.00003511191734215127
0.376495726495727	0.000034830366311020244
0.3816239316239315	0.000034551072945922254
0.38803418803418743	0.00003292172004334775
0.39316239316239293	0.00003213608792715306
0.39914529914529917	0.000031622776601683795
0.40512820512820524	0.00003136920385392781
0.41196581196581233	0.000030868142005775035
0.4179487179487179	0.000030375083643360867
0.4243589743589741	0.00003013151573913228
0.4371794871794875	0.00002988990092661092
0.4427350427350424	0.000030375083643360867
0.4500000000000003	0.00003111766442346146
0.45683760683760605	0.00003136920385392781
0.4623931623931626	0.000031622776601683795
0.4675213675213681	0.00003292172004334775
0.47393162393162297	0.00003511191734215127
0.47948717948717967	0.00003775053205324384
0.4829059829059825	0.00004091552347102633
0.48760683760683743	0.00004691683114474265

==> data/Figure_2/a/current_constraints/Troitsk_2017_data.dat <==
2.974090857721722e-9	0.56005019186939
3.105725081630341e-9	0.5303789612585592
3.3502589025670475e-9	0.4861398574601878
3.5366276800809475e-9	0.4578850892081014
3.774005318327107e-9	0.4219835372657582
3.983946334219535e-9	0.39529990861930614
4.20556598499356e-9	0.3703035875923771
4.439513931755744e-9	0.3487812995310744
4.636008255196097e-9	0.33030300861827505
4.893900918477499e-9	0.31110558051551845
5.166139679115357e-9	0.2898510920033185
5.694897258855299e-9	0.26712463883774573
6.14329334992812e-9	0.2515991791393483
6.62699456510599e-9	0.233137584843353
7.148780705134027e-9	0.21839540608965222
7.628605225448132e-9	0.20458543153010622
8.318838554355297e-9	0.18957356524063754
9.17027680679555e-9	0.17470960622604573
1.0108860289063486e-8	0.16013701385536386
1.1023506162401102e-8	0.14838663934427482
1.2020908850027552e-8	0.13824898088093035
1.2967392745081784e-8	0.12880391926844503
1.4140677558906826e-8	0.12065915615224264
1.5254064553321132e-8	0.11364636663857243
1.6634246571507212e-8	0.10588213627610138
1.8336771958790918e-8	0.09811282220357787
1.9780544602174523e-8	0.0929148449227118
2.133799480289855e-8	0.08992919569788904
2.4298526454807627e-8	0.0875145730252676
2.7077083290678025e-8	0.08562963907122481
2.984843945146371e-8	0.08378530379564526
3.2549115016184466e-8	0.08895545324464973
3.6271133559076686e-8	0.09496014545099929
3.998350643057553e-8	0.09918680492978592
4.313166647208948e-8	0.10303917293261985
4.7546219114970735e-8	0.10704116506378182
4.96506301610351e-8	0.10762542851272235
5.473240275472684e-8	0.10247980677365988
6.099109881601296e-8	0.09758019960055464
6.723357536499335e-8	0.09393192848237364
7.331684395303137e-8	0.08992919569788904
7.908955323013328e-8	0.08609703185628527
8.718441774139241e-8	0.08109301573836993
9.303621585174479e-8	0.07848723945171526
1.0000000000000021e-7	0.23950147894902335
1.1220184543019653e-7	0.2225057211323622
1.2589254117941662e-7	0.20609591726205626
1.4125375446227555e-7	0.19060979171894354
1.584893192461114e-7	0.176287299534138
1.7782794100389227e-7	0.16328610569759747
1.9952623149688787e-7	0.15124375031182447
2.2387211385683377e-7	0.1382083083086766
2.511886431509577e-7	0.12572849014832826
2.818382931264449e-7	0.11506488339759384
3.162277660168373e-7	0.10514763649624496
3.5481338923357457e-7	0.09565310321151078
3.9810717055349613e-7	0.08754032721355189
4.4668359215096163e-7	0.07999537506857966
5.011872336272705e-7	0.07310070953643961
5.623413251903468e-7	0.06700127728032167
6.309573444801892e-7	0.06168814854381553
7.07945784384133e-7	0.056881727561415796
7.943282347242773e-7	0.05276590271423166
8.912509381337404e-7	0.04924288843028145
9.999999999999938e-7	0.046301558210744706
1.122018454301956e-6	0.047713730037954004
1.258925411794156e-6	0.04916897232211183
1.412537544622744e-6	0.04991315384247684
1.5848931924611012e-6	0.0506685986882501
1.7782794100389083e-6	0.05213558698259061
1.9952623149688626e-6	0.05879295872166208

==> data/Figure_2/a/current_constraints/Valle_SN_data.dat <==
1.0000000000499987e-7	0.0007510939517084465
9.53766352502772e-8	0.0007815120058695945
9.096702551214061e-8	0.000821272710448135
8.617655598093972e-8	0.0008630563089350299
8.219229946522366e-8	0.0008980086588435338
7.839224966102917e-8	0.0009436963312650065
7.37634820613976e-8	0.0010115904234479383
7.083049295771791e-8	0.0010736600814041778
6.755574091121129e-8	0.0011282843302219227
6.356682840987521e-8	0.0011975141686429642
6.021929722548668e-8	0.0012709918593235222
5.8217210882979244e-8	0.00130940448733062
5.515139914178669e-8	0.001389747626447276
5.224703796642744e-8	0.0014897329282732325
4.983146682848069e-8	0.0015655256647764053
4.720726182536257e-8	0.0016451745075679455
4.533020314210171e-8	0.0017461201122467237
4.352778020697498e-8	0.0018349570691232832
4.123553745658093e-8	0.0019475475474380346
3.9329068152441263e-8	0.0020670464805679135
3.700683455047102e-8	0.0022378612732822842
3.601923694833649e-8	0.0023284913555025716
3.435393624357446e-8	0.0024713647497766216
3.298795245611163e-8	0.0025971002279923452
3.167628301847112e-8	0.002756455366246303
3.062315459472493e-8	0.0028680880515913883
2.9207334459880285e-8	0.0030744339007434097
2.785697285421867e-8	0.003263078252986934
2.638997996555214e-8	0.0034978424763043403
2.516987493477682e-8	0.003749497403338758
2.3844388934550757e-8	0.004019258381165355
2.2741975862499906e-8	0.00435140281551348
2.1690531367972644e-8	0.004618403540667016
2.0828070835317058e-8	0.004901788089866225
1.9598251565565406e-8	0.00535980088779107
1.88189844194841e-8	0.005745422886554198
1.7707794149062207e-8	0.0062822686699696715
1.6662215486417597e-8	0.0068692810517868505
1.5891860491064237e-8	0.007436966202907907
1.525996714526129e-8	0.00797204996809606
1.4852725966978187e-8	0.008716975299843112
1.4456352792352969e-8	0.009531519634216619
1.3881538211548644e-8	0.010422192966463151
1.3329579451319907e-8	0.011509798973390276
1.2886416378100492e-8	0.012585383979383215
1.245798696639454e-8	0.013761516774442425
1.1882008791613207e-8	0.01519773213108668
1.1409555470589069e-8	0.016618112875227214
1.0955887874079678e-8	0.018352630817277178
1.0449357219838224e-8	0.020674839838562224
1.0170496296677816e-8	0.02151251620420062
9.766096264374777e-9	0.02375837581962363
9.377776016641781e-9	0.02597968358865277
9.004896187885982e-9	0.028408982091322876
8.6468428350175e-9	0.031065841325128025
8.247067756442541e-9	0.03397170196244304
7.972880872182262e-9	0.03678267469313341
7.604265513921812e-9	0.04062669247279737
7.401331262649813e-9	0.043554948400708574
7.107038979544229e-9	0.046695129368914075
6.7327709103363765e-9	0.05261671596525195
6.4214903600687055e-9	0.05812460897982894
6.083324382026647e-9	0.06485661830455776
5.920979331833878e-9	0.06954471908968345
5.647230868254799e-9	0.07607903424551207
5.422685258250185e-9	0.0840713809376064
5.171974747980167e-9	0.09385185736247378
4.8996102691160115e-9	0.10374689136369172
4.641588941334512e-9	0.11704276690165569
4.4570297425843574e-9	0.12945616903227358
4.279809000894549e-9	0.14036424372868075
4.1655941828095106e-9	0.15069398369171233
4.027102385005007e-9	0.1601822430069673

==> data/Figure_2/a/current_constraints/Xray_2_data.dat <==
1.3478129649084581e-6	0.0004944101791118616
1.3643337888343647e-6	0.0004659941479068522
1.3810571168393157e-6	0.00044575914021148576
1.4151212442907925e-6	0.00044575914021148576
1.4324670997762545e-6	0.0004078869829711406
1.4500255721690888e-6	0.0003623480796474894
1.4677992676220705e-6	0.00031716506667878603
1.476767647143122e-6	0.0002859553330431465
1.476767647143122e-6	0.00026556114006406233
1.5040029124357556e-6	0.00024299879114922065
1.5224382353977105e-6	0.00021586897598007264
1.559989564343668e-6	0.00020346199121964076
1.5791111439617419e-6	0.0002004733073367099
1.6180603247103746e-6	0.0002004733073367099
1.6479013781003402e-6	0.00019176809304400784
1.6782927746720954e-6	0.00018074629708128646
1.7092446641215462e-6	0.0001728976948428735
1.7621048479375093e-6	0.00018344088795806097
1.7946024402973127e-6	0.00018895118259549867
1.805567615256196e-6	0.0001780912874564016
1.8165997883753285e-6	0.0001653899048816224
1.8388667690536277e-6	0.0001469248025283931
1.850102402860862e-6	0.00013848035710670574
1.8957356524063753e-6	0.00012860400650120581
1.9306977288832536e-6	0.0001230195950383239
1.966304592933758e-6	0.00011256772310424632
1.990406580976859e-6	0.00011091419883780606
2.0148039992547773e-6	0.00011424589833988962
2.064499655852557e-6	0.00010767966012428005
2.089805270353561e-6	0.00009708374694365698
2.1025741599442935e-6	0.00008624474606610814
2.115421068546511e-6	0.00007891730330717857
2.1413508525095047e-6	0.00006706225444484829
2.1808426836486323e-6	0.00005698808477679535
2.2075743733746587e-6	0.000051380333062794906
2.2482875308090033e-6	0.00004431283777792798
2.2897515400417092e-6	0.000041152468095444894
2.3462288481422623e-6	0.00004431283777792798
2.4187884358890853e-6	0.000044973459712255647
2.448436746822229e-6	0.000041765974800021496
2.463396905519114e-6	0.000038787246125978254
2.478448472069807e-6	0.000036020958908313184
2.555097090352507e-6	0.000036020958908313184
2.5707089529040803e-6	0.000041152468095444894
2.5707089529040803e-6	0.000043661919818853796
2.586416205275971e-6	0.00004632439633624381
2.6502108233151785e-6	0.00004302056329187675
2.6502108233151785e-6	0.00003936549177324206
2.6664038389397155e-6	0.000034456809693181965
2.6664038389397155e-6	0.000030609848669740194
2.6826957952797274e-6	0.000026399386256437356
2.699087296871478e-6	0.000023107513390018788
2.7321713724466716e-6	0.00001934783570005767
2.7488651740618895e-6	0.000016935256303466135
2.833876712454429e-6	0.000019063632422680217
2.8511919424274858e-6	0.000021779418117505523
2.8686129699420233e-6	0.000023801629126891233
2.9037750072735062e-6	0.00002842676939582773
2.939368043447382e-6	0.00002562951334787815
2.957327834508187e-6	0.000023107513390018788
2.975397361434036e-6	0.000020527654600084135
3.01186830895989e-6	0.000015727442196529976
3.048786299301165e-6	0.000012049717459888345
3.048786299301165e-6	0.000011357164673117622
3.0674146452976937e-6	0.000010239594923032014
3.10501349512486e-6	9.23199647143985e-6
3.162277660168379e-6	8.201282052129912e-6
3.220597918721083e-6	7.504492653031272e-6
3.3000347911252887e-6	7.962111913625363e-6
3.3201982869740315e-6	9.23199647143985e-6
3.3814309943297346e-6	0.000011526478859955211
3.4020918279671063e-6	0.000012229356319767894
3.4648348557303734e-6	0.000012411673260696774
3.5502958947307254e-6	0.000012049717459888345
3.593813663804633e-6	0.000013766307959468026
3.593813663804633e-6	0.000015727442196529976
3.6157721737834232e-6	0.000018235826428748068
3.63786485214311e-6	0.000019636275919329576
3.704956120385968e-6	0.000019063632422680217
3.704956120385968e-6	0.000017967957623312576
3.7275937203149457e-6	0.000015961909087094887
3.819535773998237e-6	0.00001504450462037215
3.937658923564392e-6	0.00001549641942549182
4.059435155413046e-6	0.000014605768794568911
4.15956216307186e-6	0.000013364847582854448
4.288200985324306e-6	0.000012596708207878797
4.367286067997519e-6	0.000012049717459888345
4.475006297250453e-6	0.000011872717342321609
4.475006297250453e-6	0.000010239594923032014
4.475006297250453e-6	8.831112639567043e-6
4.475006297250453e-6	8.573575047306592e-6
4.5023489698611675e-6	7.504492653031272e-6
4.557536534100906e-6	6.010634343279418e-6
4.613400560175821e-6	5.261137975734886e-6
4.698483131154849e-6	5.1077098787191054e-6
4.814372420784349e-6	5.261137975734886e-6
4.903161412303274e-6	5.835349035537917e-6
4.963261936991754e-6	6.3771590600118464e-6
4.99358789347315e-6	7.178622752591522e-6
5.024099144151827e-6	8.201282052129912e-6
5.085682063672465e-6	9.23199647143985e-6
5.274997063702619e-6	8.831112639567043e-6
5.274997063702619e-6	8.080812182835648e-6
5.339655365683718e-6	6.866903201405524e-6
5.3722811183240194e-6	6.3771590600118464e-6
5.40510621711357e-6	5.835349035537917e-6
5.471359332670895e-6	5.183856326323621e-6
5.572264795507185e-6	4.605100097407986e-6
5.64056685814636e-6	4.340423774794229e-6
5.709706133648164e-6	3.5808371937190024e-6
5.744592928245907e-6	3.276605564978281e-6
5.779692884153313e-6	3.0882839447637e-6
5.8862847839111265e-6	3.0882839447637e-6
6.105402296585327e-6	3.181051455045303e-6
6.218001087320928e-6	3.52823773598187e-6
6.410299292102819e-6	3.52823773598187e-6
6.5285211411278475e-6	3.4253453951712583e-6
6.68954878691414e-6	3.181051455045303e-6
6.77154596347332e-6	3.042919676006161e-6
6.938567878737195e-6	2.998221769835978e-6
7.0665323132871465e-6	3.134324510334499e-6
7.240830142410039e-6	2.8259001491034866e-6
7.374369044246722e-6	2.998221769835978e-6
7.64888063548567e-6	3.042919676006161e-6
7.742636826811277e-6	2.8259001491034866e-6
7.837542235104803e-6	2.510400025135519e-6
8.030857221391521e-6	2.4371904076760786e-6
8.129295492563452e-6	2.1973655611397937e-6
8.228940371319579e-6	2.010675112108233e-6
8.431909292866269e-6	1.7861915091293038e-6
8.587414654159136e-6	1.952038737698256e-6
8.745787920756865e-6	2.101948678247771e-6
8.96150501946605e-6	2.1973655611397937e-6
9.126777442042877e-6	1.9811400020596845e-6
9.295097898806493e-6	1.7599538725900972e-6
9.466522603081899e-6	1.5404963313029528e-6
9.582558549602658e-6	1.4306288945609271e-6
9.70001680729823e-6	1.270905065065634e-6
9.818914810154685e-6	1.079988231692718e-6
0.000010061100858399942	1.0330915694119394e-6
0.000010246652560825571	9.04270161488351e-7
0.00001037225095407057	8.522975884867767e-7
0.000010499388870227302	9.177511465299989e-7
0.000010563541037491891	1.0330915694119394e-6
0.000010890229622637305	1.096088846107158e-6
0.000011227021394894482	9.737150364959357e-7
0.000011434075569413778	1.048493041877832e-6
0.00001178768634793589	1.048493041877832e-6
0.000012078432650328567	9.737150364959357e-7
0.000012226484096866242	1.1629276572689397e-6
0.000012301188964219419	1.3484040597412674e-6
0.000012837061104864826	1.309081185137204e-6
0.000012915496650148854	1.197860294724569e-6
0.000013234060682458155	1.096088846107158e-6
0.000013726699853985444	1.1290137439207806e-6
0.000013726699853985444	1.0330915694119394e-6
0.000013810571168393157	8.522975884867767e-7
0.000013979854311180468	7.031430715806428e-7
0.000014151212442907926	5.887390993984016e-7
0.000014412195967188549	5.887390993984016e-7
0.000014588853528852315	6.154646090564578e-7
0.000014857908242328958	6.726102729858796e-7
0.00001541099529419892	6.339522612509468e-7
0.000015887596486022395	5.887390993984016e-7
0.000015984671064343215	5.153262462402447e-7
0.000016082338776670456	4.4444181248190614e-7
0.000016180603247103746	3.890221171526521e-7
0.00001627946812188647	3.5597039602857877e-7
0.000016579701969763812	3.162277660168379e-7
0.00001688547287589984	3.507414931802677e-7
0.000017196882957408844	3.9482171285486356e-7
0.000017621048479375058	3.890221171526521e-7
0.000017946024402973163	3.5597039602857877e-7
0.00001827699369019221	3.3058276337214335e-7
0.00001872780041998004	2.980526991459108e-7
0.00001918972641320183	2.7679572799719834e-7
0.000019663045929337663	2.5705479352157045e-7
0.000019783188827841662	2.387217727330201e-7
0.00001990406580976859	2.1843972420486203e-7
0.00002002568136043117	2.1206946907147177e-7
0.00002027114624640992	2.2500133243892515e-7
0.000020395004690050516	2.387217727330201e-7
0.000020395004690050516	2.6088700205164787e-7
0.000020771139259664586	2.727298337917485e-7
0.000021154210685465108	2.6088700205164787e-7
0.000021283464728630625	2.3176004173953528e-7
0.000021544346900318867	2.0286071106906062e-7
0.00002194167819649253	2.0286071106906062e-7
0.000022210628422941583	1.856254554019517e-7
0.000022482875308090033	1.5314046952381935e-7
0.00002275845926074791	1.3604296622576168e-7
0.00002303742118503623	1.2265604192363355e-7
0.000023462288481422625	1.1907908135224621e-7
0.000023894991386581757	1.2634044913286857e-7
0.000024187884358890803	1.4012949696380708e-7
0.000024633969055191142	1.5314046952381935e-7
0.000025088280661845426	1.443387810784967e-7
0.000025707089529040854	1.486745059008329e-7
0.00002586416205275971	1.3404461057167698e-7
0.000026022194303081592	1.1560643400284637e-7
0.000026181192144018428	1.0896199953342281e-7
0.000026664038389397212	1.0578439189177669e-7
0.00002699087296871478	1.1732991076220966e-7
0.000027488651740618896	1.1907908135224621e-7
0.000027825594022071314	1.486745059008329e-7
0.000028338767124544286	1.443387810784967e-7
0.00002903775007273512	1.2085432882014963e-7
0.00002957327834508187	1.3207560906526318e-7
0.000029753973614340362	1.3807111364322465e-7
0.000030118683089599024	1.5774058412959192e-7
0.000031050134951248604	1.486745059008329e-7
0.000032010392938584137	1.4012949696380708e-7
0.00003300034791125288	1.3207560906526318e-7
0.00003422878901071535	1.2448461521606524e-7
0.000035073050857060385	1.1732991076220966e-7
0.00003571988507404916	1.1732991076220966e-7
0.00003615772173783423	1.0578439189177669e-7
0.0000363786485214311	1.1390827365360195e-7
0.00003727593720314938	1.1223505783790919e-7
0.000038195357739982375	1.1223505783790919e-7
0.000038428734654463036	1.0119088359645881e-7
0.00003866353752192408	8.225590692680709e-8
0.00003889977505506088	6.989932915530194e-8
0.00003913745601980392	7.868408329526616e-8
0.000039376589235643836	8.727182059981663e-8
0.000039376589235643836	1.0423050900083762e-7
0.000039859247968347894	1.0896199953342281e-7
0.00004084238652674534	1.0578439189177669e-7
0.00004109193701433381	9.53749772348528e-8
0.000041343012276823195	8.472675346424844e-8
0.0000415956216307186	5.766674653033813e-8
0.000042105480163720746	5.047598851975881e-8
0.00004288200985324298	5.122849156052859e-8
0.00004340763629609472	5.435237288244707e-8
0.000043672860679975286	6.588189261697206e-8
0.00004393970560760795	8.104763750098253e-8
0.00004475006297250453	8.472675346424844e-8
0.00004557536534100916	8.348218940088799e-8
0.00004585383473543172	6.028449893190325e-8
0.00004669949339820115	6.491414355749873e-8
0.0000472719126640397	5.598503827215368e-8
0.00004756074810823769	5.047598851975881e-8

==> data/Figure_2/a/current_constraints/Xray_data.dat <==
1.8024340163707053e-6	0.00015649365122333652
1.835151297051251e-6	0.00014625608131106123
1.868462452706086e-6	0.00013668823730982396
1.9023782631884782e-6	0.0001299211126935738
1.945640061588636e-6	0.00012348494147625672
1.9988548118735105e-6	0.0001173637425931493
2.053525026457146e-6	0.00011154597419972689
2.1002240386480064e-6	0.00010782502017040702
2.1479850285170085e-6	0.00009908115521797975
2.177161395558932e-6	0.00009417897702204846
2.20673406908459e-6	0.00008951934101565671
2.2467900918126442e-6	0.00008508744150195054
2.2875732003183956e-6	0.00008087495520467779
2.329096592460546e-6	0.00007687101967831288
2.3607330220238557e-6	0.0000730677189398751
2.3927991734281375e-6	0.00006828999447409461
2.4253008836424544e-6	0.00006491125193644155
2.4582440689201973e-6	0.000060666859774603385
2.491634725876017e-6	0.00005669999822592015
2.525478932577379e-6	0.000053894687200632536
2.5597828496509516e-6	0.000050370641845821975
2.5945527214040153e-6	0.00004787848425819367
2.6297948769611095e-6	0.00004474782421070218
2.6655157314161152e-6	0.00004253386313120591
2.70172178699999e-6	0.000040429441324265105
2.7384196342643613e-6	0.0000377858558392897
2.7881266654131332e-6	0.00003531396478796327
2.825998161661704e-6	0.000033566756709876275
2.8643840714933797e-6	0.00003190599510453952
2.9295227500829235e-6	0.000029817771818707483
2.982698631809511e-6	0.000028341561043088295
3.0505278902670255e-6	0.000026486627494917084
3.119899647270598e-6	0.00002517450524983827
3.1765311974565075e-6	0.000024335535219510194
3.263411765852463e-6	0.000023522974429332297
3.3376246942920384e-6	0.000023125400783531508
3.444366645771519e-6	0.00002273304737541087
3.4754866528664506e-6	0.000022731548017655188
3.5226946514731013e-6	0.000021974716696504586
3.602803906707082e-6	0.00002088611040839903
3.668201000626807e-6	0.000019852087030286053
3.751619201544639e-6	0.000018868633239746687
3.8369344076274494e-6	0.000017933898819028594
3.924189758484536e-6	0.000017335658317192828
4.0496908891277705e-6	0.000016199985017416088
4.160453045834138e-6	0.000015396945231058324
4.312862624530582e-6	0.000014387802281882145
4.491007186289431e-6	0.000013444359531553362
4.676510082325783e-6	0.00001256277919087499
4.826071479433915e-6	0.000011939643162696465
4.980416061248411e-6	0.000011157467710310172
5.093675216780135e-6	0.000010785275801534647
5.280271456481317e-6	0.000010078391312905457
5.4737032628782164e-6	9.4178374336231e-6
5.598180214514548e-6	8.654114764140816e-6
5.725487884358379e-6	8.087710767144906e-6
5.88208437619687e-6	7.431605883316505e-6
6.015848282870846e-6	6.945216071825472e-6
6.152654101490373e-6	6.601155543979796e-6
6.32093391750767e-6	6.065646658940135e-6
6.493816315762113e-6	5.668467135583389e-6
6.641491558765203e-6	5.387655936488149e-6
6.792525070055475e-6	5.120760791637108e-6
6.946993219684265e-6	4.867082864459938e-6
7.136998820779036e-6	4.548382659645368e-6
7.29930061435042e-6	4.3230641649039106e-6
7.465293297167825e-6	4.108898941708382e-6
7.669474803529163e-6	3.839847379888533e-6
7.914755439411161e-6	3.5882958405406736e-6
8.094744120333357e-6	3.4105353125054347e-6
8.316141590239368e-6	3.1872204413668153e-6
8.543594451020261e-6	2.9785181122791084e-6
8.816830667755709e-6	2.7833877358601704e-6
9.05797775942566e-6	2.60113843473788e-6
9.222395651044236e-6	2.4723581671510965e-6
9.432121250386007e-6	2.31054505175998e-6
9.646616199111991e-6	2.159319139837717e-6
9.955128609158502e-6	1.984079960476557e-6
0.000010181517217181818	1.8857918446445983e-6
0.000010459989534302535	1.762310383867271e-6
0.00001064985635350429	1.7035781454108266e-6
0.000010892043697352369	1.6467637231702082e-6
0.000011089753043488984	1.6189719045388957e-6
0.000011240386637720557	1.6188176016232416e-6
0.00001149600317312286	1.538630581575529e-6
0.00001181042769089947	1.4623460872453356e-6
0.000012188141848422896	1.4134715575363378e-6
0.000012521496890655567	1.366282911261332e-6
0.000012806247029276169	1.3431931827429419e-6
0.000013097472643005898	1.3429658608853647e-6
0.000013638469128928225	1.3654294288805366e-6
0.000014074646633398434	1.3883492731308533e-6
0.000014524773710478837	1.435701942437588e-6
0.000014922037429090972	1.4847046222711274e-6
0.000015330166615576913	1.535380102560217e-6
0.000015820446994869037	1.6147661736717928e-6
0.000016107615346177147	1.6699940831806543e-6
0.00001647391705456907	1.727056796390304e-6
0.00001700077618822873	1.6413952034345261e-6
0.000017544485021070507	1.5338608550433768e-6
0.000018105582430271218	1.4333801761470377e-6
0.00001860078401807282	1.3623157927274573e-6
0.000019109529749704406	1.2947942996226152e-6
0.00001972067949965294	1.2099797942830264e-6
0.00002026005523298627	1.1499989856228075e-6
0.000021002240386480066	1.0566436413068919e-6
0.000021869746550094703	9.7080807866658e-7
0.000023082415267613658	8.769558079845561e-7
0.00002329096592460546	7.924280047600461e-7
0.000023501400846134894	7.28253759937728e-7
0.000023820623507365268	6.580174614733349e-7
0.000024035843908905552	6.047375168711843e-7
0.00002436232598151701	5.464379950853852e-7
0.00002491634725876017	4.773025923385307e-7
0.000025368621860434764	4.3129788751620953e-7
0.000025829106024819163	3.8971593471235137e-7
0.000026297948769611092	3.52153250518336e-7
0.0000270172178699999	3.075565016351684e-7
0.0000276316137845464	2.874997464057018e-7
0.00002813317514858776	2.641543433254338e-7
0.000028515311817741655	2.5111883202720753e-7
0.000029427271762092818	2.3466372114455119e-7
0.000030505278902670256	2.192547763818826e-7
0.000031339621714182157	2.083499946312543e-7
0.00003248768383370232	1.915538330701357e-7
0.000033376246942920384	1.8204438273415895e-7
0.000034598916608699325	1.7006266430785236e-7
0.00003538572719424537	1.644199825131439e-7
0.00003619043056252011	1.5892631566302148e-7
0.000037013433611549125	1.5628469708117136e-7
0.000038542288686231066	1.535976538664722e-7
0.000039954205589498866	1.535976538664722e-7
0.00004086280027905041	1.4845176670827914e-7
0.000041792057231753	1.435083172042535e-7
0.00004255065502465411	1.3636801554056364e-7
0.00004351829531738219	1.2753339684474224e-7
0.00004450794062355996	1.210576058124893e-7
0.00004552009135705047	1.1709506545589656e-7
0.00004676510082325783	1.0950072449966562e-7
0.00004782858141653791	1.040416959208917e-7
0.00004869675251658631	9.570444061357634e-8
0.00004913672985920654	8.940696716308586e-8
0.00004958068241684656	8.363255977870401e-8

==> data/Figure_2/a/current_constraints/Zhou_SN_2_data.dat <==
0.0001394356010344006	0.018452925757595807
0.00012769006631842378	0.01877217630788611
0.00010708385356642563	0.019427355085323884
0.0000806457975005991	0.0197634767960736
0.00006193441779744033	0.020105418532308267
0.00006073506357775322	0.02228507202008845
0.00005840558152856376	0.024281095590486104
0.00005244996744030299	0.02470128572049087
0.000047564438901845824	0.02470128572049087
0.00004313398002815521	0.02470128572049087
0.000041479584259604734	0.02645612903083348
0.0000387356103447234	0.027379828483562216
0.00003478574218745498	0.028335828505735513
0.00003033564901448753	0.029325264059690326
0.000023757250574871453	0.02983288586291546
0.00001703815266591075	0.03034931058101906
0.000013875560353451728	0.03034931058101906
0.000011411029832315047	0.03034931058101906
9.951232146249684e-6	0.03034931058101906
8.025250525479041e-6	0.03034931058101906
6.5998324266062905e-6	0.03034931058101906
5.6440695487723e-6	0.02983288586291546
4.596427159603871e-6	0.02983288586291546
3.6350430126944502e-6	0.02983288586291546
3.1086297727374347e-6	0.02983288586291546
2.84677040078408e-6	0.029325264059690326

==> data/Figure_2/a/current_constraints/Zhou_SN_data.dat <==
0.0001394356010344006	0.000028255152821351507
0.00012399902177079558	0.0000292409366852882
0.00010708385356642563	0.000030261113459993368
0.0000999999999999998	0.00003078447188575394
0.00009157637315804355	0.00003078447188575394
0.00008635862770301769	0.00003078447188575394
0.0000806457975005991	0.0000297466518073647
0.00007457812578748412	0.000028255152821351507
0.00006896697680908279	0.000026838438156495023
0.00006440464599670177	0.00002593364848038545
0.00006014412430231665	0.000025059361906267512
0.00005561896845973816	0.000023802883965776974
0.00005143427871650277	0.000023000431038220877
0.00004618952801072109	0.000021475769656902383
0.00004188713721265075	0.000020398972631831327
0.00003761590802578653	0.0000193761670377801
0.00003154557361382044	0.000018404645818472802
0.00002860721525682561	0.000018404645818472802
0.000024704798519842953	0.000018722950293993572
0.000023297193634991563	0.000018722950293993572
0.000020516435576426264	0.000018722950293993572
0.000018605402330692923	0.000019046759016679776
0.00001606737013141174	0.0000193761670377801
0.000013875560353451728	0.00002005217570200924
0.000011750698797794838	0.000020398972631831327
0.000010348132854115528	0.00002075176898039573
8.678184413129545e-6	0.000021110664968918114
6.730161373408899e-6	0.000021475769656902383
5.589153950217046e-6	0.00002184718720433894
4.047796622169549e-6	0.000022225029469273753
2.9029864626688166e-6	0.000022225029469273753
2.2077456848386454e-6	0.00002260940646694485
1.8334523989638712e-6	0.000023000431038220877
1.49313014831143e-6	0.000023398217113348254
1.0813599383069117e-6	0.00002421454970598536
8.635862770301768e-7	0.000025492757889371117
7.385249645542894e-7	0.000026838438156495023
6.193441779744019e-7	0.0000292409366852882
5.348571328572302e-7	0.00003185850054921494
4.4854360675962706e-7	0.000037174625410855516
3.835872107907877e-7	0.000043377835633998536
3.512752555403035e-7	0.000048909760667563045
3.24845819690986e-7	0.000058058207451973526
2.9748202002852326e-7	0.00006774619356576757
2.9172130847765056e-7	0.00007508717230365701
2.9748202002852326e-7	0.00008322361993195482
3.033564901448753e-7	0.0000891320377465207
3.2168513882546003e-7	0.0000938370317594896
3.512752555403035e-7	0.00009711087750376939
3.835872107907877e-7	0.00010049894347489933
4.2298694531036996e-7	0.00010223704884446487
4.85037086933551e-7	0.00010400521437370762
5.840558152856376e-7	0.00010580395975676686
6.697339820851456e-7	0.00010763381405940194
7.605084326879665e-7	0.00010949531548653377
9.338476032520494e-7	0.00011331545728669042
1.091984717798538e-6	0.00011726887880292563
1.3021160183398424e-6	0.00012345912631631223
1.5078007293234687e-6	0.00012997613702250962
1.6626728073609672e-6	0.00013683715959537124
1.7804541143231925e-6	0.00014655184346917553
1.9442286835824613e-6	0.0001596707366712698
2.0819549965238835e-6	0.00018003336131419993
2.143927974444074e-6	0.00020299280814629225
2.164992895722795e-6	0.00022498911356287865
2.102411009333263e-6	0.00026707275986818273
2.021773426728446e-6	0.00032251097260562275
1.8880282688690425e-6	0.0003763273477796703
1.7459757865869618e-6	0.00043912389250248205
1.630475303640346e-6	0.0005036879356870514
1.5078007293234687e-6	0.0005877367475371983
1.394356010344006e-6	0.0006858105299752519
1.2769006631842377e-6	0.0008424922279081223
1.2041467158276331e-6	0.0009499343769554459
1.0813599383069117e-6	0.0011471193032385864
9.902702122855289e-7	0.0013616854281234031
9.157637315804336e-7	0.0015889060260131857
8.635862770301768e-7	0.0017610804195717547
7.605084326879665e-7	0.0020904873748493454
6.964460402167192e-7	0.002397851683037562
6.193441779744019e-7	0.002797976385186532
5.616544632941186e-7	0.003209364537471132
4.994750516009873e-7	0.0037449078432442405
4.398576016817999e-7	0.004445396116398558
3.9116202693123714e-7	0.005187203593381254
3.5821199743511576e-7	0.005848743007460306
3.1855521071378816e-7	0.006824746141341597
2.9172130847765056e-7	0.007695146736937091
2.594255456467016e-7	0.008826640396438521
2.3070516886580119e-7	0.010299658574237175
2.1544346900318822e-7	0.01161332926942984
2.0119136716493494e-7	0.012871948208666455

==> data/Figure_2/a/future_sensitivities/AL3X_disp_data.dat <==
0.10321341253280927	0.0008862997874668861
0.10320110988044766	0.0007818891043967472
0.10594333195703416	0.0007395228762252966
0.1059307039084975	0.0006524032698070655
0.10661477720857361	0.0005675867624499182
0.11310394436180848	0.0005443611172754955
0.12157498698362851	0.0005220858652910756
0.12645772880546624	0.0005007221164159387
0.12811832337130052	0.0004542114359559527
0.1281047488596335	0.00040632258963779543
0.14136567741898987	0.0003896958729530273
0.15095843773054374	0.00037374952136428143
0.15294886914745343	0.00035845569433799897
0.16658068269491008	0.00034860909201059944
0.17906166686772113	0.00034378769057499597
0.19374384894323374	0.00033434401112557706
0.20021080246287423	0.000329719901393014
0.20688539503444645	0.00031185421110965577
0.21237986499268935	0.0002908771975888572
0.21517445603119578	0.0002713112123004048
0.21944270806863483	0.00025306134179675286
0.22976354279713207	0.0002461098707043138
0.23433049826260877	0.00023934935311747984
0.2405506702145769	0.0002201617838827324
0.2568739034369701	0.00021115276568196088
0.27073148753288057	0.00020823243953177608
0.2853366471294777	0.0002053525026457146
0.3007257286206194	0.00019971156999370928
0.31279530612975565	0.00018627788157529358
0.3232189401081967	0.0001737478162395505
0.33180300065081425	0.00016206059137413174
0.3361734682526045	0.0001532794279672646
0.3566395752044215	0.00014906891716773014
0.3758792209574504	0.0001470072351642827
0.39875731682824145	0.00014099170043394284
0.4120510182270728	0.0001333521432163324
0.4202356926410206	0.00012789537472472293
0.43711336166156806	0.0001226618971503259
0.4667687194388932	0.00011601553017399727
0.49517229619919145	0.00010972929291203201
0.5116802632479343	0.00010378367193526983
0.5428239643760766	0.00009953684502045075
0.5834793541091265	0.00009546379822448987
0.6109134776462862	0.00009155742046649823
0.6312716427424051	0.00008539876947307045
0.6609441174396022	0.00008077148443646835
0.7104462441873792	0.0000774663160255007
0.7389500996751872	0.00007125618726291927
0.783926704609707	0.00006834038472603953
0.8154110732353742	0.00006554389680253807
0.8593659315006078	0.00006199243704748147
0.91164756284951	0.00005782248793727043
0.954511550556064	0.000055456392255023234
1.0125547761247313	0.00005030520269283805
1.0671366957616109	0.00004757944314009414
1.1173262945256877	0.00004627245914469456
1.1775559388412125	0.00004376521156808228
1.2657167396164557	0.000040821324963064034
1.3515875595232023	0.00003860944407366282
1.443284167681506	0.00003651741272548377
1.5311710133367609	0.00003601236248389743
1.6244311252488866	0.00003601236248389743
1.6787195255258505	0.00003702954597215317
1.7235769404353698	0.000040821324963064034
1.7580223382537115	0.000044378990535941546
1.781414717999131	0.00004824671425465088
1.793369884581254	0.00005468940844605342
1.7935599175085055	0.00006113505715743475
1.817401091696789	0.00006554389680253807
1.829500836510668	0.000070270686048411
1.9665493329401813	0.00006834038472603953
2.086244441541929	0.00006554389680253807
2.2425850885242675	0.00006554389680253807
2.379175798841136	0.00006554389680253807
2.5241193670853876	0.00006646310783540042
2.6430438413807362	0.000070270686048411
2.822731374332356	0.00007639492627733858
2.9949351220224343	0.00008421767076057969
3.136083727303882	0.00009029114517823378
3.3711427164171877	0.00009155742046649823
3.6475599531758482	0.00008904238297735773
3.84428406109521	0.00008659643233600654
4.13220588659534	0.0000830529071097916
4.412725073263978	0.00008190425260035035
4.6508400829374335	0.00008190425260035035
4.966764650780404	0.00008421767076057969
5.099144908521156	0.00008659643233600654
5.13343352545847	0.00009953684502045075
5.168158062136689	0.00011929243492377616
5.168911081423666	0.00013904172952825095
5.203806678131453	0.00016433338702484063
5.238521540765976	0.00017865539234979377
5.2398399886620295	0.00023277454363699346
5.240742275779404	0.00027897450530024753
5.241783569366415	0.00034378769057499597
5.242755630046988	0.00041779933263875167
5.243658419230391	0.0005007221164159387
5.244422439191915	0.0005836184760920007
5.245186570473991	0.0006802386283113784
5.1776129813582275	0.0008152490897596907
5.178435965247967	0.000963542705083419
5.111586916408517	0.0011230606892610763
4.979411231596997	0.001220937824656645
4.94733073831583	0.001364836552761148
4.819402398444104	0.001483784970549075
4.756936131146558	0.0016357226875977297
4.633931025096102	0.0017782794100389228
4.604320259272342	0.002101748011332487
4.485023882915998	0.002161112719064674
4.312249487557571	0.0024840554741863553
4.256300264549499	0.0027005462091056003
4.038759445778245	0.002977078748482959
3.9863586156408126	0.003236537513743686
3.8581073186988806	0.0037723580198654755
3.7832659543822023	0.004276105258987265
3.5897594250807807	0.0045210773307264055
3.497213144685809	0.005343460220757231
3.406736900331365	0.0057288112837756006
3.406962515850341	0.006141952474470534
3.318645317396786	0.006228089410985907
3.211790975451503	0.007059766263836597
3.1495705867293244	0.00822853613488777
3.108624178077832	0.008699937427011526
3.0082930594874333	0.009071127898386044
3.0684132947709273	0.00986169605021497

==> data/Figure_2/a/future_sensitivities/ANUBIS_data.dat <==
0.10411181076233397	0.0007388585084245057
0.10777052536943221	0.0006977414023762508
0.11220184543019636	0.0006589124426922956
0.11748975549395298	0.000622244295173139
0.12302687708123818	0.0005792652049537017
0.12956866975170195	0.0005392547272397065
0.1356750530299862	0.0005020078167367426
0.14206922128601823	0.00046069160882385466
0.14876473740795024	0.0004167671000459866
0.15577580348316028	0.00037167201134443486
0.16500610013202283	0.00032210160969721344
0.1747833262418219	0.00027914247993613306
0.18513988942052723	0.00024540062590227847
0.19386526359522077	0.00022200297389368643
0.20417379446695297	0.00020373170256907845
0.21877616239495534	0.00018430696205628335
0.2330773115282638	0.00016913814493783684
0.25118864315095807	0.00015301171721547968
0.27542287033381674	0.000136455523217807
0.30373860919461065	0.00012169074470567246
0.3235936569296283	0.0001116753625906756
0.34474660657314943	0.00010396182383860476
0.36940264435828357	0.00009678106759737107
0.39582206483572274	0.00009009629399949738
0.434010263644744	0.00008034768291877609
0.47863009232263853	0.00007268695622862154
0.5158221650723058	0.00006766638910770162
0.5495408738576248	0.00006390078843433794
0.5956621435290106	0.00005864163076242646
0.6531305526474727	0.00005305046136442336
0.703882227936457	0.000048684306458997715
0.7629568911615335	0.00004467749449174596
0.8365655957558107	0.00004041773164521618
0.9225714271547638	0.00003604444691747397
1.0057730630017387	0.00003260779950585303
1.1028082338495524	0.000029498818252041083
1.1953635256737196	0.00002668626192058008
1.2735030810166623	0.0000252011848064791
1.4044296835779488	0.00002312707887346003
1.487647374079503	0.000022154945841292005
1.584893192461114	0.000022154945841292005
1.669167807211058	0.000023798751490201517
1.7080477200597095	0.00002668626192058008
1.7378008287493762	0.000029924114951450722
1.757923613958694	0.00004467749449174596
1.8728370830175494	0.000043416560713472776
2.06538015581053	0.000041591571356034616
2.238721138568341	0.000041591571356034616
2.398832919019492	0.00004219121429324815
2.6151704481379996	0.00004467749449174596
2.7701290391637357	0.00004799238040258296
2.917427014001169	0.0000522964812999485
3.0373860919461073	0.00005698658690012956
3.2359365692962845	0.00006121475672412972
3.447466065731496	0.00006121475672412972
3.7368012538211617	0.00006121475672412972
4.07380277804113	0.00006209731526486487
4.241309839104885	0.00006390078843433794
4.41570447353313	0.00006864196350877047
4.597269885308723	0.00007587637459433473
4.731512589614808	0.00008630914976255928
4.731512589614808	0.00010546068457822459
4.731512589614808	0.00012169074470567246
4.704354057259764	0.000136455523217807
4.983104559705298	0.000136455523217807
5.158221650723061	0.0001384228591003803
5.30884444230989	0.00015301171721547968
5.370317963702533	0.00016436455585069621
5.370317963702533	0.00018430696205628335
5.339492735741772	0.0002096486195531253
5.248074602497728	0.00023508535626275275
5.128613839913653	0.0002636083406939918
5.06990708274705	0.00029985370119826844
4.897788193684466	0.00035098865000884725
4.731512589614808	0.0004167671000459866
4.570881896148752	0.0004948730270234173
4.441196613655894	0.0005629165920376528
4.315190768277654	0.0006403159442680459
4.216965034285827	0.0007283574765485926
4.097321098135417	0.0008167293313261073
3.9810717055349754	0.0009158233726236589
3.868120546330525	0.0010269405268963964
3.780071373018114	0.0011351732981085
3.651741272548379	0.0012912562403873786
3.5481338923357586	0.0014479247893213428
3.447466065731496	0.0016707557569439438
3.3304276230874645	0.0018468424151841462
3.2359365692962845	0.002070920419414968
3.1441264202587975	0.002322185882395521
3.0373860919461073	0.0027573845363641114
2.951209226666387	0.0030919389188742183
2.8510182675039113	0.0036713962594119433
2.754228703338169	0.004236412334172437
2.6607250597988115	0.004888382565384813
2.55564190106414	0.005888195730305995
2.454708915685031	0.00699169690803657
2.3850637954651077	0.007953034376726906
2.3173946499684797	0.00891797868170075
2.251645416744619	0.010589288609049511
2.1503046793402576	0.011538967833592005
2.089296130854041	0.012938994637057603
2.0417379446695305	0.014302679494738348
1.9952623149688817	0.01650381586239615
1.9275249131909375	0.018506229327797306
1.8728370830175494	0.02326939436091512
1.74783326241822	0.026468866673161166

==> data/Figure_2/a/future_sensitivities/ATHENA_data.dat <==
6.366805292623702e-7	0.0002224846609031393
6.546179860183336e-7	0.0001964592884740598
6.824761533679835e-7	0.00016209719922444346
6.968467115083234e-7	0.00014807535390456354
7.521764963495566e-7	0.00012080200232177411
8.00698619882345e-7	0.00010311262746432315
8.347734492114144e-7	0.0000890145837072161
8.763644787766618e-7	0.00007512548618268825
9.010546478929249e-7	0.00006940746024770721
9.525414019252542e-7	0.00006485397585658633
1.e-6	0.00006198551890979153
1.0498231341743502e-6	0.00005000000040317472
1.102128613047656e-6	0.00004125465462410578
1.1410777413022536e-6	0.00003642884868660553
1.1896378715692318e-6	0.00003109447125622574
1.2576144284010047e-6	0.000028404714868687535
1.3294752027658056e-6	0.000025655832765259265
1.38605284572232e-6	0.000023172975388772705
1.4350358313889432e-6	0.00002046229223918817
1.4961057518577305e-6	0.000017465942419803
1.614896883369049e-6	0.00001542284580753225
1.7552698432008217e-6	0.000013618742205018267
1.7922296801258556e-6	0.000013016392466860469
1.9078445529120194e-6	0.000013465590368867659
1.948017078992312e-6	0.000011890440375201326
2.0028993480555544e-6	0.00001003515489471186
2.102690071011445e-6	8.861280932994597e-6
2.1921729345040484e-6	7.4786425164999116e-6
2.2539339047347887e-6	6.754891301028336e-6
2.3013938607532277e-6	6.311736826763455e-6
2.4160565158655617e-6	6.24075859115383e-6
2.5014397406478176e-6	5.207769302921423e-6
2.6078919439150786e-6	5.149208315275081e-6
2.7000546158529753e-6	5.034045857278859e-6
2.7569083119824676e-6	4.6508873072273034e-6
2.795474308511593e-6	4.296899110570756e-6
2.854337209262107e-6	3.8810588529026985e-6
2.914439556597487e-6	3.5856649659195526e-6
2.9965492350180134e-6	3.7515948364164816e-6
3.080972222450237e-6	3.5856649659195526e-6
3.124071502727681e-6	3.350425940038445e-6
3.167773692679837e-6	3.060602020137512e-6
3.2120872263240136e-6	2.925233059287271e-6
3.3256021064042018e-6	2.859810032511331e-6
3.395627642367434e-6	2.764416420404554e-6
3.4192956327953507e-6	2.6124353557795454e-6
3.46712767092781e-6	2.4135971562194602e-6
3.4912940263620804e-6	2.2552502567149324e-6
3.5896556578898836e-6	2.386454810083547e-6
3.690788471244184e-6	2.30684221429063e-6
3.794770540045723e-6	2.359611931758091e-6
3.9016821375147785e-6	2.131256779613591e-6
4.011605798441365e-6	2.2809000621231714e-6
4.039567241107643e-6	2.5830530041485883e-6
4.096076170157844e-6	3.505472438147228e-6
4.182325192134697e-6	2.9921572492151774e-6
4.2408311417676595e-6	2.5252852397888953e-6
4.300155522771986e-6	2.1554981641731514e-6
4.4213055347301164e-6	1.925005688418247e-6
4.641588833612773e-6	1.8819612062972883e-6
4.772358183632574e-6	1.6618135462812439e-6
4.906811751173069e-6	1.5180546538957133e-6
5.0802180469130224e-6	1.4841062827688067e-6
5.2597525058936104e-6	1.4025111920692895e-6
5.333330432299316e-6	1.281196605485784e-6
5.407937629806326e-6	1.1703816333925102e-6
5.483588496740984e-6	1.0812843600241105e-6
5.599053670023933e-6	1.1313357653407367e-6
5.7969237342944586e-6	1.0334575703382323e-6
5.91898665055563e-6	1.0452344078637974e-6
5.960242799386661e-6	9.65676876358702e-7
6.128163118220521e-6	9.989892275873412e-7
6.257200776092209e-6	9.125668692053916e-7
6.3447318638559815e-6	8.722272224738163e-7
6.523484547824454e-6	8.058346276397241e-7
6.754023918014182e-6	7.701896922558889e-7
6.9443077517266835e-6	7.115597026113144e-7
6.9927105292708764e-6	7.967593899544989e-7
7.1399525284579916e-6	7.196659231807733e-7
7.189718976931595e-6	6.500391397233977e-7
7.392277822865917e-6	6.800874297168268e-7
7.495687341281876e-6	6.354869197767972e-7
7.600543440678019e-6	6.212640618214901e-7
7.760584272688672e-6	5.73984914921564e-7
7.81467660954837e-6	5.548556972119469e-7
8.09084659364109e-6	6.354869197767972e-7
8.318793270541563e-6	5.611726658836166e-7
8.435163681194617e-6	5.068585679440181e-7
8.733261623828437e-6	5.303013220213127e-7
8.733261623828437e-6	4.899287886254068e-7
8.979307317887042e-6	5.303013220213127e-7
9.104917565188507e-6	5.611726658836166e-7
9.168380089492147e-6	4.736249171290646e-7
9.426684551178874e-6	5.675171358150851e-7
9.558553094685293e-6	4.955056224664388e-7
9.827850057455874e-6	4.526495986903913e-7
9.896351520391513e-6	4.1822916867393796e-7
0.000010175165414142134	4.42541909364387e-7
0.000010389418770028516	3.9970125499372636e-7
0.000010608183551394482	4.3264720263951974e-7
0.000010756579915628015	3.8635409362507346e-7
0.000010983075825127408	4.4753126554731195e-7
0.000011059629370120063	3.9078277474472986e-7
0.00001121434094541895	4.1822916867393796e-7
0.000011292506440021472	3.610265684004342e-7
0.000011691582624453383	4.0883257741686575e-7
0.000011773074559019492	3.52940537998885e-7
0.000012104762126144911	3.734963494388542e-7
0.000012359646032418125	3.224474937972787e-7
0.000012445794460572588	3.8201939294619175e-7
0.00001270785931370445	3.188117279907264e-7
0.000012975442335038796	3.8635409362507346e-7
0.000013156953944214195	3.261278365290056e-7
0.000013527630102142254	3.734963494388542e-7
0.00001362191953946898	3.0818757235924074e-7
0.000014005695360217822	3.6515446766742624e-7
0.000014201619031782326	2.846862848779975e-7
0.00001440028345159894	3.373393840393953e-7
0.00001470350299935506	3.450672679218471e-7
0.000014909188202295795	3.012652191393933e-7
0.000015329230761089126	3.5692869326482636e-7
0.00001543607760212492	2.945571750517306e-7
0.00001576110734791958	3.5692869326482636e-7
0.00001598158722700487	2.945571750517306e-7
0.00001620515136762124	3.2976710761086254e-7
0.000016546375114051282	2.8798204794656787e-7
0.000016661705618176663	3.3353312739132955e-7
0.000017012542798525927	3.48986340422343e-7
0.000017613764564799013	3.188117279907264e-7
0.000017613764564799013	3.48986340422343e-7
0.000017984648772986427	3.1522208156147857e-7
0.000018236233455415626	3.5692869326482636e-7
0.000018491337520026372	2.9793007706302733e-7
0.000018880700341881495	3.610265684004342e-7
0.000019412633910349885	3.1522208156147857e-7
0.0000195479426314352	3.6515446766742624e-7
0.000020238765204818846	3.261278365290056e-7
0.000021544346900318823	3.411845309095176e-7
0.00002293415031321985	3.5692869326482636e-7
0.000024755126980527783	3.7770843075622846e-7

==> data/Figure_2/a/future_sensitivities/ATLAS_disp_data.dat <==
2.094257117010973	0.000912632837950936
2.192956414180961	0.0008450395530940974
2.4045288932417725	0.0007626377490080497
2.5178508487266913	0.0007031413360097215
2.636513503435892	0.0006054260944474389
2.7607685567694134	0.0005190665313609099
2.8908795703545183	0.00045270091802309585
3.1697864165695147	0.000405078700424613
3.3191738480138966	0.0003782975965122692
3.6394017535559193	0.00033705828036421903
3.8109214739749033	0.0003134314419295664
4.178592303427305	0.00027103019681940584
4.375523291584493	0.00023739012147013322
4.58173535127974	0.00021241768697684974
5.260536036312131	0.00017449638163561046
5.768063063841735	0.0001581555005543622
6.039903501106613	0.00014273338389237376
6.324555383481306	0.00012992120842325453
6.9347370782872675	0.00011379548039694494
7.261561167901647	0.00010491784103560247
8.337387752647384	0.00008293456450612783
8.730316731967035	0.00007581352185822636
9.572601942025823	0.0000666880852680387
10.023744772622752	0.00006227911353141936
10.990817586885008	0.00005478277135532521
11.508798861647179	0.0000511608996283367
12.619147015593615	0.0000451956215188361
13.213869092079426	0.000042207588242808086
14.488719346155346	0.00003744599212935347
15.171551652056612	0.00003497031269899614
16.63527558814016	0.000031425642284021377
17.419271973035762	0.0000292227930552547
19.09985191112183	0.000027058434626369722
20.942571170108792	0.00002494749820378552
21.929564141808623	0.00002390346493415115
24.045288932416348	0.000022418763057155478
26.365135034357625	0.000021665002025880467
30.27122527095196	0.000023298135892095915
33.191738480137474	0.00003423075239747524
33.191738480137474	0.00005204327630863961
31.697864165693723	0.00006754887036418202
30.27122527095196	0.00008880581298996954
28.908795703543884	0.0001167520993066267
27.607685567692776	0.00014273338389237376
25.17850848726547	0.000261917651219079
24.045288932416348	0.0003134314419295664
22.963072659200925	0.00043375573900156017
21.929564141808623	0.0005080891917029276
20.942571170108792	0.0005629874262676337
20.000000199680183	0.0006708414275962735
19.09985191112183	0.0007925521076935854
16.63527558814016	0.0014358107093816568
15.88656485309725	0.0021459466252744083
15.171551652056612	0.0024291857532631965
13.836619556523774	0.0024291857532631965
12.619147015593615	0.004419638036572744
11.508798861647179	0.005199218140284125
10.990817586885008	0.005860345686438094
10.49614930978916	0.0072259895085431715

==> data/Figure_2/a/future_sensitivities/BBN_data.dat <==
8.278444050080779	1.723848395205851e-7
6.85326358903184	2.2296203135389417e-7
3.3744665556542297	6.374839775619059e-7
1.584893192461111	2.1177980484238443e-6
1.0360593046256386	3.943693600768647e-6
0.7100387508468536	7.188045222520863e-6
0.5101434415464335	0.000012024706583479201
0.4028359352386569	0.000017687736233928892
0.38425133462543354	0.000019689159994751162
0.3334854751235185	0.000026017766912572705
0.2760740847324676	0.00003588680733415402
0.25118864315095824	0.000045431353929561554
0.2285463864134993	0.00005751439242433629
0.20794511283409225	0.00007281106658342716
0.19835168649489604	0.0000846007672448331
0.1804721766827174	0.00010260610087940302
0.17214619820847743	0.00012444345696305994
0.16420433388871666	0.00016095479179229925
0.1566288628412436	0.00019944069562306046
0.1494028817264181	0.0002692573689496934
0.14251026703029904	0.0003635142291658178
0.13593563908785242	0.0004907668648827476
0.13593563908785242	0.0005581374380534711
0.13593563908785242	0.0007375372932276888
0.12966432776590117	0.000838783554405905
0.10238973294320834	0.001464655773824143
0.04587102678234399	0.010528011937674229
0.021544346900318867	0.0665412948455803
0.010608183551394482	0.3860043321131751

==> data/Figure_2/a/future_sensitivities/BeEST_1_data.dat <==
0.00001179025447541216	0.105717009453907
0.000012455588114683391	0.1
0.000013158467071782076	0.0945921574177714
0.000013901010059497617	0.08947676244948455
0.000014685455351303605	0.0846379999885418
0.000015514167528264215	0.08006091018441483
0.00001638964460667416	0.0757313421917423
0.000017314525567917316	0.07163591042060403
0.00001829159831324108	0.06776195315271148
0.000019323808067425474	0.06409749339556936
0.000020539164889395602	0.06063120185358265
0.000021964526950126378	0.056560741005541815
0.000023204003051433153	0.05350202516862015
0.000024663401908385845	0.05060871986919684
0.0000263749747770042	0.04721111588808988
0.000028377892059133782	0.044041609215950066
0.0000307197175677751	0.04051780175995981
0.000033052574897075015	0.03779764908822362
0.00003534633350515135	0.03526011319815271
0.000037799272708643104	0.032892934156952706
0.000039932316378353044	0.031114136057068618
0.000042185729435378104	0.029431532558281934
0.00004483897013618484	0.027839921607992705
0.00004736926965127125	0.026334382472416602
0.0000506565678529771	0.024566430171715684
0.000053515159133843674	0.02323791629995619
0.000056535063043208274	0.021981246367064528
0.000060458442323561184	0.020505540789854556
0.00006426093198125405	0.019396633423304537
0.00006788722858301216	0.0183476940215203
0.00007171816004826291	0.017355479611367523
0.0000757652740886137	0.016416922594593996
0.0000795540422525814	0.015746465956842617
0.00008404334149213823	0.014894921865632352
0.00008878597553520219	0.014089427938393023
0.00009379624027056279	0.013327493854748185
0.00010030544368953308	0.012432755827465425
0.00010532138372664176	0.011760411963683248
0.00011194549538024878	0.011124427397665684
0.00011826267063687173	0.010522835875825615
0.00012417659158396344	0.009953777476474704
0.00013198658779092095	0.009285533069808595
0.0001394346981750574	0.008783386058472559
0.00014820434187339595	0.008193715592256536
0.00015656763329683856	0.0077506123513917755
0.00016439705741862074	0.0073314714362697495
0.000172618004876281	0.006934997002035234
0.0001812500544434472	0.00655996328108289
0.0001903137639627933	0.006119561757050497
0.00019861554898379863	0.00578862549050695
0.000208547648852911	0.00540000753963769
0.00021897641984528092	0.005037479359472291
0.00023133343712884198	0.004634426254866914
0.000241424564660686	0.004323295186260958
0.00025349740034417376	0.004033051825545549
0.00026617395819506076	0.003710363841471938
0.00028291477526353864	0.0033199134404454187
0.0002988798858913237	0.003012126725405938
0.0003157459206830022	0.0027328746886507486
0.0003295192532060365	0.0025494038175039395
0.00034180218482566957	0.0024115360722680025
0.0003588945698506024	0.0022496381902251954
0.0003745501141584139	0.0021879643499332813
0.00038851158498469363	0.0021279812982281203
0.00040299347393464965	0.0021279812982281203
0.00042314583083821874	0.0021577644027668684
0.00043624965783687904	0.0022185869738329277
0.00045527955246686805	0.0023130504786670796
0.00047513956096199064	0.002445287793206118
0.000495865894191638	0.002621265831108105
0.0005206624904702104	0.002849235653718748
0.0005433746053187716	0.003054284278774209
0.0005567950481646559	0.0031843302950610585
0.000581083321878412	0.0033199134404454187
0.0006064310882042838	0.0035097132056972056
0.0006328845638725533	0.0035097132056972056
0.00066049198165979	0.0035097132056972056
0.0006851120236364298	0.003413494403643123
0.0007193721864237957	0.0033199134404454187
0.0007371394748070231	0.003558834950983857
0.0007599669433717465	0.0038683445638007215
0.0007882949451737571	0.004263621779692953
0.0007979703505441039	0.005107983632465613
0.0008077645102838114	0.0060350949138178265
0.0008176788819649027	0.00713047911651367
0.0008277149410494101	0.008424678179398144
0.000837874181108958	0.010093089976722779
0.0008481581140470171	0.011925010016882684
0.0008585682703239263	0.014089427938393023

==> data/Figure_2/a/future_sensitivities/BeEST_2_data.dat <==
0.000011862389650140535	0.028624666971436605
0.000012379845700928974	0.027455653847092445
0.000013078450452081059	0.025970895307120108
0.000013816478036935856	0.024566430171715684
0.000014596153118028953	0.02323791629995619
0.00001541982589741049	0.021981246367064528
0.000016289979200941678	0.020792535165921826
0.00001742045935669052	0.019396633423304537
0.000018180367129702035	0.018604487297637418
0.000019206300017827326	0.017598385911350472
0.000020044108962786835	0.016879679066021214
0.000021435115491560553	0.015746465956842617
0.00002278326145489693	0.014894921865632352
0.000024364357700649573	0.013894954943731382
0.0000258967362174038	0.013143537653502811
0.00002769389912542923	0.01226114948061897
0.000029256688353529253	0.01159808581793535
0.000030532911008581335	0.011124427397665684
0.000032059759852911744	0.010670112884883357
0.000033662961305507314	0.010093089976722779
0.0000355625895621109	0.009547271559098918
0.000037799272708643104	0.009030970142284966
0.000040422439207001314	0.008424678179398144
0.000042703510293456824	0.007969084845396922
0.00004566701751296126	0.007434082291163585
0.000048836184056013355	0.006934997002035234
0.00005190770025221878	0.00655996328108289
0.000055509953167453054	0.006119561757050497
0.00006082833936945717	0.005552221721091288
0.00006504966032487939	0.005179474679231213
0.00006998953571672062	0.004831751918495871
0.00007439147654551767	0.004570458380779808
0.00008004077006241858	0.004263621779692953
0.00008559538134155342	0.003977384578474272
0.00009153546750352882	0.003710363841471938
0.00009908923831562751	0.003413494403643123
0.00010468092454077543	0.003228897999740923
0.00011126475498076188	0.003012126725405938
0.00011898622570754714	0.002809908337343785
0.00012724354545673712	0.002621265831108105
0.00013442400210837772	0.0024795119013000322
0.0001411460972342487	0.0023454238008701034
0.00015002337812886087	0.0021879643499332813
0.0001575255459193551	0.00206964268213361
0.00016439705741862074	0.001957719663869209
0.0001747366905048317	0.0018262886349665827
0.00018235897913833617	0.0017275258204904602
0.0001903137639627933	0.0016115487987374162
0.00019983071930599922	0.0015033578658608284
0.0002098235857820565	0.001402430304695899
0.00021897641984528092	0.001308278490566334
0.00022992669882399984	0.001203601990737174
0.000241424564660686	0.0010920169420335331
0.00025195588301028555	0.001004643716783357
0.00025975836163974833	0.0009371972075541292
0.0002694409345474216	0.0008622112439050894
0.0002794844283414134	0.0007932249724222779
0.00028990229645888986	0.0007297583525175948
0.0003062617185848773	0.0006350631327313495
0.0003215768436626192	0.0005603907340168891
0.0003356045301958043	0.0005084373243103767
0.00035024412642755987	0.0004549332568777111
0.0003632995840775502	0.00041853365134324633
0.00038146698219883074	0.0003797317066566602
0.00039088857787533254	0.0003591964137258587
0.00041043560937924467	0.00033508185069346856
0.00042573472308874083	0.0003169611516863472
0.0004525109981505753	0.00030401666060813417
0.00046368726205464877	0.0002998203915563313
0.0005050231172873346	0.00030401666060813417
0.0005270530181366336	0.0003125862129287648
0.0005500438978299067	0.00032139732183655395
0.000574037675772277	0.00033508185069346856
0.0005954351068783572	0.0003493490425575468
0.0006176301338170218	0.00036932136034769535
0.0006445721294282581	0.0003959000103249505
0.00066049198165979	0.00041275673173378545
0.0006768050275829284	0.0004486539222430448
0.0006935209784234282	0.0004876730685858173
0.0007149976851729637	0.0005375047342083916
0.0007282016449385538	0.0005842511791723773
0.0007416494440299302	0.000652964147537439
0.0007553455854611791	0.0007196856730011514
0.0007692946554041578	0.0007932249724222779
0.0007835013247241921	0.0008742787031600618
0.0007931178939681324	0.0010187046527822161
0.0007979703505441039	0.001138513089761537
0.0008028524954362759	0.0012375288492593492
0.0008077645102838114	0.001383072895555442
0.0008127065778371622	0.0014826073777998174
0.0008176788819649027	0.001634103943550983
0.0008226816076605394	0.001776220924483508
0.0008277149410494101	0.0019306977288832516
0.0008327790693956151	0.0021577644027668684
0.000837874181108958	0.0023454238008701034
0.0008430004657519887	0.0025850851275189433
0.0008481581140470171	0.002849235653718748
0.0008533473178832619	0.0031403777477198775
0.0008585682703239263	0.003413494403643123

==> data/Figure_2/a/future_sensitivities/BeEST_3_data.dat <==
0.00001179025447541216	0.010970879594349644
0.000012304563876685698	0.010522835875825615
0.000012685607159127255	0.010234352286756256
0.000013238973249435835	0.009816387873255214
0.000013816478036935856	0.009415492859561617
0.000014775303953803372	0.008783386058472559
0.00001560908636040227	0.008308394367040959
0.000016794441383253676	0.0077506123513917755
0.00001795992983946724	0.007230276894396091
0.000018973423272206015	0.006839274901687903
0.000020044108962786835	0.006469417681238759
0.000021435115491560553	0.0060350949138178265
0.000023204003051433153	0.005552221721091288
0.000025118864315095822	0.005107983632465613
0.000027026392487901454	0.004765060405599772
0.000028726197742062578	0.004507373439916833
0.00003090766704748975	0.004204772030843886
0.00003265181181052049	0.003977384578474272
0.000034917758552730345	0.003710363841471938
0.00003666387896941321	0.0035097132056972056
0.000039208252236955594	0.0032740894714664115
0.000042185729435378104	0.003054284278774209
0.000045113304074621825	0.002849235653718748
0.000048836184056013355	0.002621265831108105
0.00005190770025221878	0.002445287793206118
0.0000545034308761243	0.0023130504786670796
0.00005722896531409062	0.0021879643499332813
0.00006082833936945717	0.002041075900569873
0.00006465409343220857	0.0019040487711850286
0.00006872046550788583	0.001776220924483508
0.00007348947850613455	0.001634103943550983
0.0000771644417383005	0.001524398776565904
0.00008201764305105075	0.001402430304695899
0.0000861190712925964	0.001308278490566334
0.0000898757203188832	0.0012375288492593492
0.00009322586546579471	0.0011544476538478579
0.00009848667679721418	0.0010474196672943302
0.00010341166638001222	0.0009503141660674644
0.0001099156677532258	0.0008385737190864091
0.00011401280811089437	0.000782276278372961
0.00011971420763529775	0.0006999554872984427
0.00012493632922573898	0.0006350631327313495
0.00012959336936453866	0.0005761869002715542
0.00013607390068995072	0.0005155533840210269
0.0001428785017302377	0.0004613004767207735
0.00014911108617809542	0.00041853365134324633
0.00015561554573962857	0.0003850464099040295
0.00016141616311987189	0.0003642237061878973
0.0001694880460152358	0.000344527061510097
0.00017580576511448616	0.0003304567962735115
0.00018347468846003576	0.00032139732183655395
0.00019264964449224568	0.0003125862129287648
0.0002035210204529286	0.00030401666060813417
0.00021369842655705553	0.0002956820425998273
0.0002257576023911523	0.0002836065767515432
0.0002429016492470992	0.0002682695795279727
0.0002581787714090555	0.000257313621170678
0.00027441673703286	0.00024680509715811235
0.00028990229645888986	0.00023672573455729105
0.0003043993415062024	0.00022705800669014668
0.0003215768436626192	0.00021778510265695514
0.00033972368622192157	0.00020889089810440388
0.00036109035981927767	0.00020035992718747548
0.00038380087477692674	0.00019217735567638955
0.0004005428711881519	0.00018690881267547228
0.00042057268163781913	0.0001843289551618394
0.00044160411597223844	0.00018178470680272086
0.00046368726205464877	0.00017927557609349762
0.000489853510984211	0.0001843289551618394
0.0005174963426001533	0.00018952477772730896
0.0005534091782622306	0.00020035992718747548
0.0005918142668334043	0.00021181452316662466
0.0006367566803474787	0.00022705800669014668
0.00066049198165979	0.00024003893439847494
0.0006809458583871759	0.0002609149678953663
0.0007063283249164192	0.00029160081428143925
0.0007193721864237957	0.0003169611516863472
0.0007371394748070231	0.00035423851177594074
0.0007507523300215466	0.0003959000103249505
0.0007692946554041578	0.0004549332568777111
0.0007787368542738201	0.000494498512960972

==> data/Figure_2/a/future_sensitivities/CLIC_1_data.dat <==
600.9608130935068	0.005508982953978283
618.9658188912572	0.005396881187230953
637.5102612491245	0.005287060568603512
659.0376961389193	0.005179474679231213
678.7827065978142	0.005074078044822402
699.1192847929769	0.004970826116437384
736.185364745159	0.004919990743844305
801.3941241504888	0.004819874323195888
831.5182680000526	0.004919990743844305
869.1656694517422	0.005022186741056605
911.8762350231852	0.005126505510930492
974.50046633988	0.005232991146814947
1003.6968567934244	0.005287060568603512
1033.7679817852884	0.005452643988479479
1060.8183551394525	0.005623413251903491
1092.6008611173734	0.005799530772318429
1108.8474316133968	0.005981164049731415
1125.3355826007692	0.00623222116852376
1150.5286450519684	0.006697193655525461
1171.9531654833281	0.00705040858137838
1202.6193993370412	0.007576424254413001
1225.0139255429435	0.006697193655525461
1247.8254704700284	0.005740220448285766
1266.380173467397	0.005179474679231213
1304.321386719004	0.00417383920696688
1404.2224027954626	0.004131154416499521
1495.1318295131255	0.004088906152512182
1557.068404753735	0.00417383920696688
1621.570733245544	0.004260536455430918
1701.2542798525926	0.004393970560760791
1791.4518019745371	0.004625711804279796
1900.4049538822212	0.004970826116437384
1979.1301686695397	0.005565904036893906
2107.2591521376767	0.006560913102961549
2277.045951340839	0.006766391821240049
2310.904782033412	0.006836304970929189
2487.90236723885	0.0077337985813773396
2581.4218060964595	0.008571083267914534
2698.296956998462	0.009796510957314972

==> data/Figure_2/a/future_sensitivities/CLIC_2_data.dat <==
700.3699136868071	0.00595198062345898
737.3612823674468	0.005642228586652969
774.3526510480896	0.005348596616489534
799.0135635018496	0.005161381459705117
832.9223181257711	0.005070245795003063
913.0702836004934	0.004892773659878758
977.805178791614	0.0046381447048037235
1005.5487053020962	0.004556247948294512
1067.2009864364995	0.004475797261098279
1138.1011097410615	0.00439676710964632
1202.836004932184	0.004319132411221875
1261.4056720098645	0.0042428685259992965
1301.479654747223	0.004167951249223848
1486.436498150429	0.0042428685259992965
1594.3279901356323	0.004319132411221875
1686.8064118372363	0.00439676710964632
1782.3674475955602	0.004475797261098279
1847.1023427866805	0.004556247948294512
1911.8372379778054	0.0046381447048037235
1967.3242909987684	0.004721513523150389
2010.480887792846	0.004806380863064389
2056.7200986436465	0.004892773659878758
2090.628853267575	0.0049807193330785055
2124.537607891493	0.005070245795003063
2158.4463625154126	0.005161381459705117
2201.602959309493	0.005254155251968729
2241.676942046856	0.005348596616489534
2281.750924784214	0.005444735527219914
2309.4944512946954	0.005542602496882241
2361.898890258936	0.0057436454160209515
2414.303329223181	0.00595198062345898
2457.459926017263	0.006167872627237043
2503.6991368680674	0.006391595529709837
2549.938347718866	0.006742486973287853
2580.7644882860645	0.0069870524574853895
2608.508014796552	0.0072404888933507135
2654.747225647353	0.0076379836328393
2700.986436498151	0.008057300388803366
2753.3908754623867	0.008057300388803366
2805.795314426629	0.008057300388803366
2864.3649815043145	0.008057300388803366
2901.3563501849585	0.008057300388803366

==> data/Figure_2/a/future_sensitivities/CMB_BAO_H_data.dat <==
1.1702678678387714e-8	0.9771753923272026
1.2375549501334583e-8	0.8108349365719894
1.3087108487634113e-8	0.6322158170551084
1.3458086273749312e-8	0.492921492723465
1.4231888053253971e-8	0.3725607897621996
1.4635316688939558e-8	0.29965605455526256
1.4635316688939558e-8	0.19383574503249157
1.4231888053253971e-8	0.14199669186741193
1.4231888053253971e-8	0.10083924328230767
1.4231888053253971e-8	0.07161119637380865
1.4635316688939558e-8	0.039650135761068864
1.4231888053253971e-8	0.030911214191464656
1.5050181239767403e-8	0.02410177171058197
1.6830621437734585e-8	0.016594678033797876
1.8821688155611127e-8	0.012543803250374061
2.1644950696938898e-8	0.009781909844964043
2.632290637919796e-8	0.007628850255708151
3.201187242001952e-8	0.005949692559677459
4.116873537981999e-8	0.004498393656420643
5.294488090342729e-8	0.003401107752233578
6.808954387392121e-8	0.0025714810276314475
9.260108706174252e-8	0.0018848368166982984
1.1908924286304581e-7	0.0014250716141345177
1.574956592877078e-7	0.001077507070838928
2.0254663756035226e-7	0.0008404203801557486
2.678681588039127e-7	0.0006354479965169525
3.349947001636827e-7	0.0005112690095796095
4.430308724092096e-7	0.00037473080381482697
6.025174799668159e-7	0.0002923054101173596
9.163549557954686e-7	0.0001951950361282227
1.3178883046723413e-6	0.00014308701153879357
1.7429087835467105e-6	0.00010818913600485753
2.6507498195578367e-6	0.00007452965000003283
3.7071828391809444e-6	0.00005463110937678945
5.041730951824964e-6	0.00004004335446537955
7.667852464208443e-6	0.000027585183719352317
0.00001014074361493931	0.000022196594442226344
0.000013791308164680852	0.000017861474974782603
0.000020396701459586755	0.000013507742812932047
0.000029334237936377172	9.90180175723026e-6
0.00004102514038700487	7.968300533144825e-6
0.00005737534915424906	6.412349483784884e-6
0.00008024178977860966	5.002132012047729e-6
0.00010912801787948239	3.7823271873643307e-6
0.00015262002931084977	2.772490281003802e-6
0.00018048834613757167	2.3736982049816977e-6
0.00021949589557565842	1.9700986024398598e-6
0.0002595757015335556	1.4893246507446893e-6
0.00027450056794302595	1.1256639774988312e-6
0.00026693384479149697	7.993548487583164e-7
0.00028228178356289263	6.429630733618365e-7
0.0003530203136817907	4.861031757371982e-7
0.00045400030610448744	3.67528812651905e-7
0.0005521198787209877	2.6108762370982205e-7
0.0006904786072835938	1.8548196390120173e-7
0.0009131587443481292	1.3178260793857803e-7
0.0011743640050972562	8.797656010304828e-8
0.0014686542795053284	6.447567397395625e-8
0.001942296956933473	4.440570703087142e-8
0.0023620705666560628	3.254222150163145e-8
0.002953994699391081	2.2410372914921152e-8
0.003906661353519781	1.6425515528710745e-8
0.00462001514349223	1.2809551897984453e-8
0.005941551259408535	9.99103278955482e-9
0.0072256527510009255	9.103604595330287e-9
0.009555933990710273	8.296175042551684e-9
0.013743204603117745	7.329771429168954e-9
0.018690618464372956	6.679984554695224e-9
0.02613960001565138	5.720763100878028e-9
0.03554959012929362	4.603465960913575e-9
0.048347080965434615	3.821460915493574e-9
0.06217656238714636	3.272249495217746e-9
0.08942142329946635	2.802498707614034e-9
0.13985412021264715	3.1763443059258706e-9
0.21270090977664702	3.489600451167543e-9
0.3234919139387792	4.079912633680773e-9
0.42781842452909025	4.343931330419685e-9
0.598321693732767	4.771660812957484e-9
0.8367775408113705	5.080923603980736e-9
1.0176237948238087	5.579904269862588e-9

==> data/Figure_2/a/future_sensitivities/CMB_H_only_data.dat <==
2.862547194279084e-8	0.9786529661666669
2.632290637919796e-8	0.8639988101703572
2.420555376808459e-8	0.7394078526755495
2.353831753806489e-8	0.6528441223057927
2.489170401716836e-8	0.5764962100600435
2.632290637919796e-8	0.5090769279499183
2.5597304437433025e-8	0.42235907250476223
2.489170401716836e-8	0.350413024698366
2.5597304437433025e-8	0.2818422854238375
2.5597304437433025e-8	0.23384337515788922
2.420555376808459e-8	0.1880569827977732
2.353831753806489e-8	0.1560227314806249
2.353831753806489e-8	0.12164094031524648
2.288947395425012e-8	0.10092021835884284
2.288947395425012e-8	0.08637948570101975
2.489170401716836e-8	0.06735409794367189
2.5597304437433025e-8	0.05588605439522181
2.420555376808459e-8	0.04636404897003241
2.2258516015642438e-8	0.035034684911560705
2.046809339565114e-8	0.028173584351078394
2.1048298563285575e-8	0.02411543174555718
2.288947395425012e-8	0.02064376907517285
2.5597304437433025e-8	0.017131284820238624
2.7069076821805626e-8	0.014215098281930176
2.9436912775414292e-8	0.011795878861808632
3.201187242001952e-8	0.009488492695006607
3.5798884919124846e-8	0.0071722865165787675
4.003390194230836e-8	0.005592829071265329
4.603900705309573e-8	0.004499243339591611
5.294488090342729e-8	0.004099222315855732
6.808954387392121e-8	0.0032983097042976004
8.052264973711391e-8	0.002572209636828495
9.260108706174252e-8	0.0020692563511360202
1.126142433617521e-7	0.0016138000752089073
1.3317753002457102e-7	0.0013393426133346282
1.6196015891805125e-7	0.0010445449201802852
1.969633546433909e-7	0.000894340908354534
2.4632147481289985e-7	0.0007423112868611339
2.9129961387045277e-7	0.0005971927215583769
3.5425594502707224e-7	0.0004956521194060067
4.555893846567642e-7	0.0004244181566672972
5.540523925227731e-7	0.0003310010636302681
6.737954482663753e-7	0.0002663043970940775
8.665318337473492e-7	0.00022803175231554267
1.1143996606529346e-6	0.0001952595624837827
1.3936631432787023e-6	0.00016206725617187137
1.6948647727736424e-6	0.00011876916056848567
1.9490953277603533e-6	0.00009856554698845678
2.370338216756659e-6	0.0000818064596262251
3.0483636047887817e-6	0.00006790332982985144
3.8122696491285426e-6	0.000056360396440874095
4.767607071162903e-6	0.000045346470876899114
5.482750492119597e-6	0.00003647971437480638
6.8567028099984226e-6	0.00003123546030996033
9.06799727362847e-6	0.00002513381283844956
0.000011340396116240039	0.000022200787066125145
0.000014182247765693506	0.00001961003487705743
0.00001983445783908846	0.000016279586066071268
0.00002623109307676042	0.000013099473009577908
0.000029334237936377172	0.000010214749968071514
0.00003567401976173479	8.745884057798855e-6
0.00004851630399985647	7.260193598061074e-6
0.00006598167993199611	6.217362666459837e-6
0.00008024178977860966	5.1602252865792195e-6
0.00009489388773974215	4.282630622524769e-6
0.00011867386408554614	3.5546233196536454e-6
0.00014841299426597795	2.950370475139535e-6
0.00018560461510813743	2.526230850632555e-6
0.000245462314819773	2.163269005045008e-6
0.0002902835718284794	1.79536387875538e-6
0.00033382625131240503	1.5370480566658036e-6
0.0004174815904380348	1.236678755642007e-6
0.0005369004629651504	1.1269403124461408e-6
0.0006904786072835938	1.0269396656344256e-6
0.0008397064050109119	9.9580650277891e-7
0.0010799009296005846	1.0601969238765262e-6
0.0013888020989158024	1.2783570642041754e-6
0.001736829583592142	1.5413359412029006e-6
0.002233642462039533	1.692865291618847e-6
0.002793383096314734	1.8022435362590303e-6
0.0034933921858075925	2.041886413423939e-6
0.0043688203669456456	2.6200147495072126e-6
0.005313019702230481	3.06206810907011e-6
0.00683278688978243	3.4693926594941695e-6
0.010105373084533301	4.184288507901584e-6
0.012995973024412457	4.74089383953256e-6
0.015804692097384748	5.715903053739769e-6
0.01767439111817291	7.1082300227725566e-6
0.018690618464372956	9.406414384096817e-6
0.017187189122689808	0.000012063426897476485
0.01453339987766666	0.000014535458694884885
0.012637733583607756	0.000019228607408254224
0.011300841243256757	0.00002543826163478493
0.010105373084533301	0.00003471686818926567
0.009292520667000837	0.00005366216761443302
0.008309504240829263	0.00007099173802256957
0.0072256527510009255	0.00009391325642485621
0.0061099752878627876	0.0001242297138778116
0.005313019702230481	0.0001593056073334989
0.005024145584843837	0.00020431401514043487
0.004750977837915584	0.0002703203667557987
0.0043688203669456456	0.0003689371468529491
0.004248392003306329	0.00047319482551042366
0.003906661353519781	0.0006662344984632067
0.003592418712587567	0.0008814287674551457
0.003212391943672168	0.0011660758952998778
0.0027163823210363267	0.00159125183124961
0.002233642462039533	0.0021048298563285553
0.001942296956933473	0.002616429635390671
0.0018366923571798918	0.003571109627368794
0.0015102859442610956	0.004302696576597858
0.0013505191872500515	0.005184892753804887
0.0012418866036633756	0.007530787994817645
0.0010211856517761031	0.009656171868326395
0.0008397064050109119	0.012381394246501592
0.0006904786072835938	0.015875745127336062
0.000600415921772022	0.021665400551703778
0.0005369004629651504	0.027783874363624565
0.00044148559747293607	0.03791267246803655
0.0003733179801829411	0.04861490825894107
0.0002902835718284794	0.06041983157575216
0.00022571790416364996	0.07746456092569425
0.00019627635390766454	0.09334296979073728
0.00017551310926453175	0.11970373403456426
0.00014432192790456567	0.16334253467525917
0.00012203788963861573	0.2229006777951758
0.00010319461999769849	0.29485600308005017
0.00008485546504107523	0.36648906928407937
0.00007175335050099848	0.5001187358231791
0.00006416286728304775	0.7041087624045321
0.00005737534915424906	0.9609324507410196

==> data/Figure_2/a/future_sensitivities/CMB_Linear_data.dat <==
4.195859325437969e-9	0.01427270987172667
4.530033631808455e-9	0.01061087193483174
5.147175047561958e-9	0.00828809910711766
6.154934772761939e-9	0.0061616861128124
7.174381539590697e-9	0.0048128622683965665
8.80100946625893e-9	0.0035780637054147273
1.1075772063764402e-8	0.0026600677862887263
1.4299110861754246e-8	0.002077765670890798
1.893815032101707e-8	0.0015446895258541995
2.3833020185814232e-8	0.0013318751602534053
2.999304797718624e-8	0.0009901663304056692
3.496082049087622e-8	0.000736127071911523
4.0751409137376224e-8	0.0005208806177793946
4.750109761054435e-8	0.0003508038715426497
5.827089170280463e-8	0.00021402874405503246

==> data/Figure_2/a/future_sensitivities/CMB_data.dat <==
9.271570120212825e-9	0.0028956064481170706
8.81567309616167e-9	0.0030477564470202546
8.452930579573282e-9	0.003189699779493066
8.037287291927978e-9	0.0033764612627074646
7.642081809376117e-9	0.0035741581619873775
7.205501912064681e-9	0.003805020520628352
6.73700947375306e-9	0.004097157984876836
6.405740605859187e-9	0.004337054172077736
6.03979090461471e-9	0.0046171954394412336
5.840141423734084e-9	0.0048048167594992195
5.460422966837849e-9	0.005057290459969086
5.0626694267228514e-9	0.005383956034859453
4.69388944618323e-9	0.005731723223693247
4.388698818355601e-9	0.0060673321076414296
4.1379794910111255e-9	0.006386150614360903
3.901583358452778e-9	0.006721723432812095
3.678692159531402e-9	0.007115304964636456
3.4685343790509694e-9	0.007531934609536794
3.270382577247182e-9	0.0080642202356958
3.109572968957437e-9	0.008536420087776095
2.931928060065994e-9	0.009139704006436636
2.787760770553833e-9	0.00967488952702848
2.5846919583789433e-9	0.010597142879641055
2.457598791876e-9	0.011281709410923761
2.33675498828394e-9	0.012010510366007471
2.2406034830691644e-9	0.012713845687106644
2.1304296667442126e-9	0.01353519400006431
1.9752428281858567e-9	0.014657764314199816
1.8468151193125635e-9	0.01569381759029025
1.7413095586654832e-9	0.0166129495820066
1.6280918940518884e-9	0.017686325374804777
1.522235498759883e-9	0.018936581999101598
1.4352726592426752e-9	0.020045767198686434
1.3532778699331013e-9	0.021099522570845793
1.254701114965268e-9	0.02259127926668255
1.1439165057186363e-9	0.024326729210005543
1.0605902694550446e-9	0.025899044780387074
9.916321204924208e-10	0.02741656394587023
9.271575459112833e-10	0.029023142027768612
8.596206965923176e-10	0.03072403215335334
8.105120102204528e-10	0.03215637950536476
7.578136469373833e-10	0.03404128667642781
7.02612332375199e-10	0.036036953540655135
6.569294798287461e-10	0.03814993943047431
5.989255882891078e-10	0.04085020908239675
5.599843307858639e-10	0.0432463855231101
5.279934271559075e-10	0.04552336121154781
4.813740659492109e-10	0.04874774261482416
4.3887100973105846e-10	0.05220167669526311
4.103363356099554e-10	0.05526725528203363
3.772626938125059e-10	0.05884909817029758
3.3821976119436243e-10	0.06338490778559057
3.083566924708452e-10	0.06827338499572891
2.7644496276743567e-10	0.07312318990463203
2.541633057956782e-10	0.07787439308908016
2.259533849598541e-10	0.08437652908438104
1.9423474675601363e-10	0.09355351693796235
1.7123165272605854e-10	0.10197380644102458
1.5351138910508015e-10	0.10989614601576965
1.399576002663149e-10	0.11709129469120332
1.2760061077220162e-10	0.12477191869672592
1.1439597772891927e-10	0.13452424709755387
1.0169983913832158e-10	0.1459165800312193
9.19452582813395e-11	0.15466810831159253
8.174124735841007e-11	0.16687882225567557
7.145903174184223e-11	0.1801170940638502
6.247065895522208e-11	0.19448748294941734
5.5538731617476214e-11	0.20762019161083858
4.979295406087405e-11	0.22040778812041936
4.426864564486421e-11	0.2340783942155188
4.002445017315022e-11	0.24570621479446306
3.588502212658018e-11	0.259587455523648
3.190531657746988e-11	0.2760988889410032

==> data/Figure_2/a/future_sensitivities/CMS_disp_data.dat <==
2.094257117010973	0.0008744398681389567
2.2963072659202144	0.000752919345064903
2.5178508487266913	0.0005751508501354
2.636513503435892	0.00045854421374343915
3.1697864165695147	0.00036714471686495457
3.3191738480138966	0.00034581568339914925
3.8109214739749033	0.00029775783029220695
3.9905246697793144	0.00027688584298673433
4.178592303427305	0.00024460140174355124
4.375523291584493	0.0002245570317621764
4.58173535127974	0.0001992239119559317
4.797665885939027	0.0001844685820235064
5.023772913176682	0.00017080609159652671
5.768063063841735	0.00014334487696045304
6.324555383481306	0.0001192745451110247
6.622622495772274	0.00011186611535023597
6.9347370782872675	0.00010313899345251588
8.730316731967035	0.0000714091846293472
9.141763883569107	0.00006697378788891711
9.572601942025823	0.00006174889553408117
12.051191841806444	0.000044239814009603925
12.619147015593615	0.00004044123371713313
13.213869092079426	0.00003825501814515238
15.171551652056612	0.000032242139107108937
15.88656485309725	0.000030110503756055934
16.63527558814016	0.000028361253629922693
19.09985191112183	0.00002390346493415115
20.000000199680183	0.000022514808690142844
20.942571170108792	0.000021665002025880467
24.045288932416348	0.00001955239647277497
27.607685567692776	0.0000179501347272199
31.697864165693723	0.00001825972233038272
33.191738480137474	0.000018814404111678995
34.756016921991346	0.000021851032462330182
35.689243860978856	0.000025092468001250986
35.69447874108715	0.000028767631672946142
35.522933994353856	0.00003229478667194431
35.70495080496516	0.000037811644910403896
34.756016921991346	0.00004757466430907979
33.191738480137474	0.00006308298925394752
31.697864165693723	0.0000836466970604386
30.27122527095196	0.00010491784103560247
28.908795703543884	0.0001367601035155653
28.908795703543884	0.00018765012840381908
27.607685567692776	0.00020352817306843848
26.365135034357625	0.00022940861855145564
25.17850848726547	0.000282868001227032
24.045288932416348	0.0003285226489596618
22.963072659200925	0.0004889116989206865
21.929564141808623	0.0005534421591077395
20.942571170108792	0.0006345763624501664
20.000000199680183	0.0007993574989105906
19.09985191112183	0.0010375153122245768
17.419271973035762	0.0013125271380901588
15.88656485309725	0.00204736917589579
14.488719346155346	0.0024500443936342933
13.213869092079426	0.0026460193015595615
12.83482415928003	0.003096475013624222
12.836851591991888	0.003587521566689653
12.839024196718025	0.004200371191983412
12.342755050742669	0.004666054119637011
11.806911023221053	0.005075507245142497
11.294457365608617	0.005579243838286092
10.857523146510685	0.006005356762272702
10.489434372499437	0.006601379545795331
10.491328047488992	0.007810773855876475

==> data/Figure_2/a/future_sensitivities/CODEX_b_e_data.dat <==
0.19963894675265026	0.0011146742034872927
0.20911001001342827	0.0010636784921226141
0.21903282943248426	0.0009993986667061515
0.23558235018752682	0.0009243910066440413
0.251711298227588	0.0008550509781962471
0.2707299145924933	0.0007908770151473495
0.2892652111538727	0.0007315520819374129
0.3070312553189769	0.000676707356715447
0.33242566003059415	0.0006162606728167058
0.362309789174997	0.0005611883658207863
0.3948804172335845	0.0005110376109076729
0.4247212311595182	0.0004654100645390152
0.4568120042568375	0.00043047973986139486
0.49133294128800326	0.0003920447325898023
0.5390573698529674	0.0003569936388815661
0.5914108066981927	0.00033015613476789575
0.6360961876320365	0.00030537699512214327
0.6932717181251988	0.00028243242950347705
0.7555864733940103	0.0002612118087131324
0.8073080748634959	0.00024539354935074735
0.8798925947750986	0.00022002564771311854
0.9590138220433148	0.00019424481489477467
1.0179030399191624	0.00018249002105308746
1.1020810253605884	0.00016878611479277935
1.177534078527894	0.0001561252019137012
1.2581249325033563	0.00014896264950801623
1.3442164798680891	0.00014434967244912549
1.4362151370754386	0.0001377273457460233
1.5243734255949508	0.0001334682429213653
1.6286113794084456	0.0001376107984901622
1.7515477267269095	0.00013969269519902358
1.834479348508138	0.00015090667088624087
1.9086242001339684	0.00016816306307909225
2.012218693873931	0.00018737604980823008
2.1785027113575928	0.00018727589049956093
2.358527966090808	0.00018717578472968248
2.503216349150112	0.00019002447690673379
2.6566329489061475	0.00020846810823645537
2.782480192995581	0.00021832641748081614
2.914061711343442	0.0002548656031881886
3.011778933290717	0.0002929684323144587
3.071783534513208	0.00034740591415748095
3.0916248007479497	0.0004452075142560366
3.091004977516301	0.0005885389273461432
3.0903852785496806	0.0007780148760080193
3.0899722149290882	0.0009371225160605856
3.048637791399759	0.001297925902361298
3.007588268863797	0.002035053078407888
2.987221334514948	0.0026081929740452113
2.8707282024417555	0.002907997976416289
2.7587472407707443	0.00329293015062111
2.6686153153420933	0.003967233328287547
2.5474071838907753	0.005007647937699913
2.431731395957262	0.006223659059656983
2.3213342135426616	0.007615944302242572
2.215948907812036	0.009319695545478358
2.1577810875478582	0.011227617262929639
2.08716727253433	0.014617160690876166
1.9927013564378675	0.014621720439307187
1.8772912055150675	0.017080989488765155
1.7921646404889136	0.019342864732137015
1.69948259970157	0.02441665629895445
1.6223104106448065	0.03034577232107026
1.5486598016035247	0.037134378601154185
1.4881835881481238	0.04474049005941149
1.4300530820948947	0.054746877223510286
1.3833159452065307	0.06698824753033743
1.2944174092399312	0.09573594476480964

==> data/Figure_2/a/future_sensitivities/DUNE_1_data.dat <==
0.13973305213983936	0.0001901571913436788
0.14251026703029904	0.00016314332752750464
0.14591588182897688	0.00013996707212951488
0.1494028817264169	0.0001221451297739613
0.15237228589711402	0.00010659244706992589
0.15601357660951695	0.0000914498493662421
0.15911436930987466	0.00007980558247523302
0.16550206571833007	0.00006964397468501667
0.17146995512223837	0.00006077623970018046
0.17626003261754541	0.000055816840478578894
0.18118392272389885	0.00005126213297138024
0.186245363546767	0.000047079093948070306
0.19144819761699536	0.0000439797984499753
0.19913394573407286	0.00003970918217454167
0.20631457734460318	0.000036468874973267624
0.21544346900318867	0.00003292759974016845
0.22146196309824576	0.000030759920775268675
0.22944772748859638	0.000028734943742241906
0.23865897868585834	0.000026390144881189527
0.2492190272670734	0.000024236683847282532
0.26127269024651234	0.000022258947291033243
0.27176156458485	0.000020442595927187878
0.2815610976277541	0.00001909682564544894
0.29634313557632275	0.00001753850642878939
0.310675990983383	0.00001610734754893635
0.3257020655659783	0.000014792972600924821
0.34280151692373895	0.000013585851904348058
0.36079869435587475	0.000012691472550077216
0.37824899063893824	0.000012059543509969343
0.3965432834362084	0.000011459079243563317
0.41084235849088385	0.000011265643590171487
0.42902108065241557	0.000011265643590171487
0.4410059454176714	0.000011459079243563317
0.4515448097768267	0.000012059543509969343
0.45871026782343804	0.000012477233409824483
0.4659894328331371	0.000014297760638361506
0.47338410919489254	0.00001610734754893635
0.4790070223792084	0.00001724244665134473
0.48089612993109576	0.000020097513498124268
0.48089612993109576	0.00002342533266737911
0.4827926877439937	0.000025506704088624998
0.4827926877439937	0.00002922833433936755
0.4846967252002362	0.00003292759974016845
0.4846967252002362	0.00003709506029525618
0.48660827179803534	0.00004323739490529342
0.48660827179803534	0.000049546073450499815
0.4885273571519362	0.000057750091972754825
0.49045401099328567	0.00006731256163404402
0.49045401099328567	0.00007713399778517535
0.4923882631706752	0.00008990612486720089
0.4943301436504129	0.00010479310706997012
0.4943301436504129	0.00012008325180940053
0.4962796825169982	0.0001329978841815827
0.4962796825169982	0.0001524033294063014
0.49823690997356973	0.0001687938996308904
0.49823690997356973	0.0001901571913436788
0.5002018563423831	0.00022164410869712233
0.5202826172134422	0.00020705290630435797
0.5390436465989618	0.00020012156945600816
0.5606837233583164	0.000193422267170045
0.5831925478064695	0.00018694723181962897
0.6113990876540346	0.0001776388253846418
0.6309573444801942	0.00017169215910468947
0.6537092275705868	0.00016594456439464092
0.6719708399750904	0.00016314332752750464
0.6962016411932955	0.0001576819148970943
0.7298739496069033	0.0001524033294063014
0.7561926966940935	0.0001473014507039938
0.7927665169734568	0.00013996707212951488
0.8213531263060023	0.0001352815116033523
0.8442979338859291	0.00013075280566527428
0.8747427302787155	0.00012424241101647034
0.9134478558041454	0.00011606332529403593
0.953865584007015	0.00011028434374123391
0.9921588179338939	0.00010302414093349545
1.0238973294320834	0.00009789440155682678
1.0776522313223764	0.0000914498493662421
1.1431932674437595	0.0000825696991869809
1.175128800052165	0.0000784584197004325
1.2319647754934806	0.00007205613769828931
1.2713745226887876	0.00006846834552130652
1.3224142528376404	0.00006396095981693721
1.3700995912219933	0.000059750302852443944
1.4139281808022566	0.000056775238187668825
1.464913447792568	0.000053948306826609976
1.5297321160913566	0.000050396799555421115
1.584893192461111	0.00004870970807705321
1.6100434885846626	0.00004870970807705321
1.648519228231351	0.000047079093948070306
1.7079636852633677	0.00004628437256554241
1.7695516680798005	0.00004550306652351668
1.8118392272389812	0.00004550306652351668
1.85513734613029	0.00004788746101791853
1.8845760829656706	0.000050396799555421115
1.9144819761699614	0.000056775238187668825
1.922032308816793	0.00006288126311611292
1.9372224225344363	0.00006846834552130652
1.9448624389373734	0.0000784584197004325
1.9525325860315224	0.0000930200802388201
1.9525325860315224	0.00010842268246487437
1.960232982646281	0.0001221451297739613
1.960232982646281	0.0001524033294063014
1.960232982646281	0.00018694723181962897
1.9679637480797036	0.00022544982761971366
1.9679637480797036	0.0002672926772561324
1.9679637480797036	0.00036937513120937916
1.9679637480797036	0.00044544954663201385
1.9757250021003074	0.0005018275829759752
1.9757250021003074	0.0006051811571401518
1.9757250021003074	0.0007298208495945263
1.9757250021003074	0.0008801306290167973
1.9757250021003074	0.0010258658503895187
1.9835168649489603	0.0011755478072878987
1.9835168649489603	0.0013470695478309173
1.9835168649489603	0.0016245043823021677
1.9835168649489603	0.001992716291260295
1.9757250021003074	0.002403124881747822
1.9757250021003074	0.0030499193471110004
1.9679637480797036	0.003615975741971654
1.9679637480797036	0.004748155722169542
1.9679637480797036	0.00572605905236135
1.960232982646281	0.006561536443433192
1.960232982646281	0.0073919930975639755
1.9372224225344363	0.00861598612194329
1.8845760829656706	0.009542612371749826
1.8118392272389812	0.011122712734834115
1.7419097138259647	0.012318930723498926
1.648519228231351	0.01435874394766759
1.578667245707823	0.016176049171695527
1.494028817264175	0.01885453805647231
1.4251026703029905	0.021240850580154177
1.3647174196395697	0.02392918521881043
1.3224142528376404	0.026055324597718338
1.266380173467397	0.02935300005441231
1.2223047153898168	0.03250983665744724
1.170512533560403	0.03725327944529887
1.1253355826007692	0.04125976995454855
1.0819022754206606	0.04727989734803656
1.0401453145693882	0.053263847250287426
0.9921588179338939	0.06208346824092948
0.953865584007015	0.07114193822880588
0.9242978989125282	0.07879306329933464
0.8956467454725023	0.08726704639569613
0.8644743997508286	0.09831194418608719

==> data/Figure_2/a/future_sensitivities/DUNE_2_data.dat <==
0.010057591913865986	0.0051759190314153505
0.010698084420120534	0.004611934065424874
0.011449776000602065	0.0040311408692285606
0.012406562939429738	0.003456385141008731
0.013526658929841496	0.0029635774661658505
0.014747499394837231	0.002445169539906039
0.01588158782198291	0.0021372427976374332
0.017315194426601264	0.0017976174945251709
0.018762118093034796	0.001541315126127852
0.02058231764707663	0.0012716984255789134
0.022859978368675593	0.001049244802834525
0.025389359750791155	0.0008492172144379967
0.028903785760533842	0.0006613925370925545
0.03230094493969923	0.0005353049416899484
0.036320739699429845	0.00042500347823970437
0.041094027349979884	0.00033743001875829494
0.04707178257912984	0.00025779440437781605
0.05293046469122587	0.00020864858743356305
0.05915156027617899	0.0001688719083840888
0.06859980421713466	0.0001315218509833546
0.07713891792820346	0.00010851520755845937
0.08674207626224975	0.000091271256473411
0.09516223699103013	0.00008132604362026688
0.10375774213648707	0.00007387134248481939
0.11313401398158615	0.00007108443735743655
0.11887083426423718	0.00007246449349420643
0.1296278849313235	0.0000829049335960433
0.13622041505377863	0.0001044213116284397
0.14050722128075796	0.00011719080248672286
0.14400980555812007	0.00010048186394823618
0.1494242151261226	0.00007676750978656507
0.15504619464459402	0.00006094929475541475
0.16288097769273163	0.000048390478491625414
0.17431441977689	0.00003841945043080954
0.18655284058639682	0.000031095182541720224
0.19842786873192705	0.000026661664868765574
0.2123702300371118	0.00002330409007793454
0.2344178143790154	0.00001922758958196347
0.2571664043404574	0.000016486140545426023
0.2927750247925608	0.000013602279391211168
0.3231866548806805	0.000012120130804016692
0.3634394848954068	0.00001100914656275259
0.38660916152636143	0.000010799481945753087
0.41381663722641576	0.00001100914656275259
0.43751348071961277	0.000011889307954259603
0.4597345898920245	0.000013602279391211168
0.4771857016832034	0.000017465104558618975
0.48623654761855495	0.000025167210005885723
0.49243127816595716	0.000039165338002117975
0.49253932103032705	0.0000543080614360486
0.4926601028728645	0.00007825789891988228
0.49584923988922475	0.00011719080248672286
0.495945232287811	0.00015637037890553468
0.49607325106064837	0.00022970428791673893
0.5475880902861179	0.00019695329767360547
0.600727639286214	0.0001688719083840888
0.6549713074964604	0.00014760541714054344
0.6924151082030618	0.00013933175401714587
0.8130033486949366	0.00010851520755845937
0.902994452334406	0.00009304322601118004
1.053749851540249	0.00007530550449436
1.1996885923489495	0.00006456852668120318
1.3243217958538378	0.00005864989289874564
1.4892657974958072	0.000053273786995603
1.61386030597999	0.00005225920988166607
1.7381910868321868	0.00005536241561323703
1.8264730155158062	0.00006333884594803558
1.8957798244600848	0.00007977722294733501
1.9436399826171142	0.00010851520755845937
1.9561712598320231	0.00015637037890553468
1.9566257073322808	0.0002210383555504964
1.9570802604074105	0.0003124501901602698
1.957711759312323	0.000505299723442332
1.95831818996542	0.0008016164062362198
1.9588995289472595	0.001247479458030604
1.9592534719474877	0.0016328400065151996
1.9596580565427608	0.002221034596976683
1.9600627246845035	0.0030211133125622944
1.960265090090665	0.0035234885141550163
1.900850809593896	0.004270514167800918
1.787185567979136	0.005378843832170784
1.6596500881008334	0.006645795492851267
1.5317576683432976	0.008533092860365873
1.4050087512422968	0.010956351853130458
1.3128360012338214	0.01353704923131054
1.2116533935266	0.017050329515970707
1.1252030277084988	0.02147541400165518
1.0384950288574728	0.02757408079861093
0.9703666683790813	0.03406897608644059
0.9011318905892838	0.042910922359798626
0.8368369511222615	0.054047625414299465
0.7819278691569391	0.06550642896678058
0.7261192868216046	0.0793946487581409
0.6784661921823951	0.09439474290058104
0.6619219306228588	0.10000000000000013

==> data/Figure_2/a/future_sensitivities/DUNE_Indirect_data.dat <==
1.0184918536774196e-9	0.00914764966681793
3.0206896031921768e-6	0.00914764966681793
0.01813930693911063	0.00914764966681793
0.022189823414589742	0.00914764966681793
0.028072162039411815	0.00892065667885217
0.034340690116291685	0.008699296374522363
0.04646316108063967	0.008067631105087592
0.05878016072274924	0.0074818317304829645
0.0719058005411843	0.007115125088783342
0.08224686697725957	0.007115125088783342
0.09096743343340713	0.007296174933183453
0.10061263425084993	0.007672212708150841
0.11128050763689874	0.008483428982440717
0.11901366159424541	0.009380418666398145
0.13163258050588048	0.010372250954070576
0.1505631987580713	0.010636180877702383
0.19047625723464504	0.010636180877702383
0.23300970245977748	0.010636180877702383
0.27562480679696166	0.010636180877702383
0.3260337802241362	0.01118435931750533
0.36060286901604827	0.01236693006221721
0.38566204211634725	0.014022498325668497
0.4124626382901364	0.01630427858317517
0.44112567327519236	0.020441646467488684
0.45619570655255975	0.026281058753600598
0.4717805724881462	0.03295013079491801
0.4717805724881462	0.044546083193346575
0.4717805724881462	0.06332676479574177
0.4717805724881462	0.09002540407624837
0.4717805724881462	0.12170753325548925
0.4717805724881462	0.15647481416580192
0.4717805724881462	0.22810506073573178
0.4717805724881462	0.3409872145367154
0.4717805724881462	0.4609889083949492
0.4717805724881462	0.743073453049799
0.4717805724881462	1.0045790732772732

==> data/Figure_2/a/future_sensitivities/DUNE_osc_data.dat <==
3.167820247392007e-10	0.08936727281314309
3.0696472820012103e-10	0.08936727281314309
2.974488028544085e-10	0.08878756812144827
2.900486857553867e-10	0.088211684156414
2.828331007295795e-10	0.08763959454595062
2.7064487001596545e-10	0.088211684156414
2.606182597587689e-10	0.08878756812144827
2.509641615033994e-10	0.08936727281314309
2.4319128302513033e-10	0.08936727281314309
2.371472460444912e-10	0.08936727281314309
2.19902066175096e-10	0.08878756812144827
2.09109630984374e-10	0.088211684156414
2.0010560664044658e-10	0.088211684156414
1.8673701402805356e-10	0.088211684156414
1.7982533211610522e-10	0.08763959454595062
1.7208864839677175e-10	0.08763959454595062
1.65722459024079e-10	0.08707127312367423
1.6060041692457488e-10	0.08707127312367423
1.546586306655287e-10	0.08538865936442729
1.4800692209751548e-10	0.08373903662746454
1.434333661743213e-10	0.08265728282308468
1.3727518597793e-10	0.08319637671529186
1.2813239850702175e-10	0.08373903662746454
1.2186844537217765e-10	0.08265728282308468
1.166407444779553e-10	0.08106115414733749
1.1164438446106643e-10	0.08106115414733749
1.0753763945654993e-10	0.08212173054600519
1.0554715426160314e-10	0.08483515307328927
1.0231107308486855e-10	0.08878756812144827
9.979443259374021e-11	0.09172483360666293
9.673355962839416e-11	0.09353444544125981
9.376525808396827e-11	0.09353444544125981
9.145566818447736e-11	0.09232404486166061
8.920119647726409e-11	0.08936727281314309
8.700064463858458e-11	0.08483515307328927
8.538487780495957e-11	0.0805360821401565
8.432224960968473e-11	0.07645760521934289
8.275567015678008e-11	0.07165193060503537
8.121621461271665e-11	0.06585753261987723
8.02069554196243e-11	0.06252912809671697
7.872091508288691e-11	0.05937020347340418
7.678601478173747e-11	0.056371945310369986
7.583619726756977e-11	0.05457590252979961
7.398144580670416e-11	0.05457590252979961
7.173063352013797e-11	0.055287305688785635
6.998645527043478e-11	0.058227486142091466
6.828877290566164e-11	0.06252912809671697
6.704509986716792e-11	0.06671719666208131
6.582736048919243e-11	0.07258800250510099
6.502941488687487e-11	0.07745719672607988
6.346307693651641e-11	0.08763959454595062
6.231561566973801e-11	0.09726350702275861
6.156443756887663e-11	0.10587226983841312
6.082279902618669e-11	0.11526230789530992
6.008989649436113e-11	0.12468969702999862
5.936564247071447e-11	0.13403105529069323
5.865263375488526e-11	0.14698194969602554
5.795001958003757e-11	0.1634022078875577
5.760404127707037e-11	0.17580854553760597
5.691215290236855e-11	0.19049958711752502
5.622909762425693e-11	0.2065273108961771
5.5894035969851196e-11	0.22252623308917965
5.522524897170556e-11	0.244928470965219
5.4896564597385877e-11	0.2643487159885951
5.424421769161265e-11	0.30454959544349797
5.294263947344354e-11	0.31347043481371567
5.16727862702716e-11	0.3157521634704496
5.043284647978813e-11	0.3067495110208159
4.89252464483989e-11	0.2856042606269118
4.8043697639222945e-11	0.27185264050530394
4.7175196854869286e-11	0.244928470965219
4.6047951984094395e-11	0.22558052327416106
4.522041795022232e-11	0.20792798382103056
4.494621281074044e-11	0.19700700461263
4.413998704154878e-11	0.1805656519176699
4.361173215854008e-11	0.1711850521844324
4.30895310756472e-11	0.1601822430069673
4.257475906494896e-11	0.15091739870939397
4.181613127316468e-11	0.13942945833638304
4.131834094532457e-11	0.13141370230660782
4.0827204023391897e-11	0.12387456555744455
4.010390630919099e-11	0.11526230789530992
3.9394653617341205e-11	0.10656591686392544
3.870048854162851e-11	0.09983341948739659
3.7796725096994576e-11	0.09172483360666293
3.713390109715053e-11	0.08483515307328927
3.6485674433498636e-11	0.08001445597339174
3.564173569009399e-11	0.07401534104618619
3.4820940612091793e-11	0.068916235703352
3.382638892302825e-11	0.06334498509021841
3.3055882444950896e-11	0.06014453640917522
3.2491112004160684e-11	0.05710691082208527
3.175703467149153e-11	0.05422366164866125
3.086835045036651e-11	0.05148680409894944
3.017890087439986e-11	0.04888878658821104
2.918159957958685e-11	0.046422464314170894
2.8382078095699938e-11	0.04436713845478025
2.7610738603575258e-11	0.04267828962988237
2.6576543426081294e-11	0.040789327151046724
2.5593238860623987e-11	0.038984238421273604
2.465926417534486e-11	0.03774415185917068
2.364926227368302e-11	0.03654362168993936
2.258296776160885e-11	0.035610822016602796
2.106213000493789e-11	0.03425618473100541
2.0072290790107404e-11	0.03359835953427639
1.889699746455456e-11	0.03295319469417698
1.783890905568143e-11	0.03252999702131253
1.6683981861660914e-11	0.031905390172738995
1.597682589630065e-11	0.031699869929113306
1.4957904828385318e-11	0.03149567620641923
1.4459654669810057e-11	0.0312928003916471
1.3794450194949298e-11	0.031091233928691876
1.3148002600643866e-11	0.030890968317963393
1.2722257732722159e-11	0.030890968317963393
1.2193512350286152e-11	0.030890968317963393
1.1603372223432412e-11	0.030890968317963393
1.1280971932925058e-11	0.03069199511598926
1.0915741984101558e-11	0.03069199511598926
1.0612983262949124e-11	0.03069199511598926
1.0491447006439429e-11	0.03069199511598926

==> data/Figure_2/a/future_sensitivities/FASER_disp_data.dat <==
0.1003936886965647	0.00865330954060771
0.1057649302874193	0.008004074818896121
0.11309114508939096	0.007403284790987051
0.1200321232208146	0.006771963801659522
0.12366076581844099	0.006476788477873931
0.1274105335218805	0.005859359114198454
0.1312834267756813	0.005070102880134124
0.136280118112837	0.004436153573498994
0.1404251391952067	0.0037961406179958376
0.14469363693412995	0.0032848001130457677
0.1490892091531589	0.0028741308698993335
0.1536155560620047	0.0025429338816634023
0.15710802331453835	0.0022499423437206795
0.16552843142612675	0.0019685461739166066
0.1731033338143562	0.0017611221853347351
0.18101838289394426	0.0016109988984974774
0.19072029771350227	0.0014095142156295107
0.1979685205707367	0.001275122974988049
0.2164475711717139	0.0011925399827139524
0.23666001064457387	0.0010907669065465268
0.24931279757169184	0.0010316270635457657
0.2645764129778204	0.0010314790038363905
0.27870672044534256	0.0010086580894932227
0.29142427893732914	0.000975448656385623
0.31161090280407483	0.0009022309717994844
0.3258240535273905	0.0008822854294264177
0.34325006369812816	0.0008252184782117279
0.3725330106555132	0.000746457014812031
0.3895389090770956	0.0007138949435188216
0.4103578484786229	0.0006827410508697918
0.4387749913180641	0.0006385578814769537
0.46222535723092795	0.0006106916472777458
0.49057687218304663	0.000571181358635248
0.5363882217034293	0.0005224359205280035
0.5778191962580842	0.00048321293844660337
0.6271021788426056	0.00044198278145641726
0.6856503164407461	0.00040878532041829194
0.7386368959425815	0.000369776189848794
0.8136775898138525	0.0003271126547898697
0.8636171173733594	0.0002992178634001191
0.9234885841553792	0.0002676751310858082
0.9949086881428115	0.00023418488736737494
1.0959849256106406	0.00020716542146678873
1.2073948351114159	0.0001772486190658608
1.253191290675734	0.00016764446440417017
1.3906748008305256	0.00015678139047117394
1.578043793293971	0.00014499248519062757
1.6870503608653094	0.00014988845303647158
1.7638416184196237	0.00015495808350291792
1.8033602802566455	0.00016749714845867486
1.871090171588518	0.00019789394630836645
1.884701682304357	0.00022117400603274216
1.8843635715339047	0.0002471971453365046
1.8980375877994433	0.000279367552468731
1.911845131314825	0.0003122320914192582
1.940354007607453	0.00032281578639201195
2.059258653199999	0.00031217607776257237
2.2017036096878932	0.0003052583974091077
2.3713816829878165	0.0003120696794975753
2.4978962859854588	0.0003155207813822617
2.6113614086763284	0.00034484879386352806
2.730029582072935	0.00037273357708601475
2.8122067969655493	0.0003853542560915918
2.874904461212179	0.00044528591857008736
2.939158152262168	0.0004976510823451071
3.0049557278852155	0.0005439375878630781
3.1885269144372375	0.0005878997739735087
3.383676596488146	0.0005943905488090192
3.5908990123272964	0.0005877310346559185
3.8109488448554587	0.0005683599653810587
3.9551432190289804	0.0005683089819158749
4.074051655593875	0.0006007697212082112
4.073613115048866	0.0006422345365091784
4.0723708398401035	0.0007759247055740554
4.0714941677901075	0.0008867288129213255
4.040566769999597	0.0010021642724700153
3.921720849598514	0.0010955131041729626
3.8060974096782374	0.0012520451334063665
3.7216224723031734	0.0013839544302452862
3.6660211592074665	0.0015641474016559933
3.5581918165244453	0.0017098434083554883
3.453348199493233	0.0019325369637349023
3.4018769901437818	0.002136101196918505
3.3261348667760675	0.002468580965233275
3.252312522172523	0.0027286584741230257
3.203837694547812	0.003016082352852516
3.179615176436367	0.003333722281043434
3.132167686994304	0.0037260988169469204
3.0399861309659624	0.004118736096332074
2.9948371600763406	0.004403167125312566
2.9064887301308655	0.005088602349299209
2.863116942765391	0.00568752691292045
2.8414704336056715	0.006286511101298254
2.757794791433108	0.007026680731072138
2.676631252157487	0.007767116489997318
2.636689490016517	0.00868130009780223
2.5780766228649483	0.009811794607626483

==> data/Figure_2/a/future_sensitivities/FCC_ee_data.dat <==
0.9847386585696125	0.0009885530946569401
1.0061019142538292	0.0008810488730080147
1.0279432422346864	0.0007762471166286928
1.0652780118947636	0.000691830970918937
1.1197879827796957	0.00060953689724017
1.1770537527139742	0.0005495408738576254
1.2460544974252858	0.000501187233627273
1.3096844365465738	0.000478630092322639
1.3475447918591121	0.00045185594437492307
1.3963286670896093	0.000441570447353313
1.4469608814026724	0.0004120975190973308
1.5100801541641493	0.000393550075455778
1.587215158368636	0.0003715352290971732
1.6447223444621966	0.000354813389233576
1.7042888781096674	0.0003427677865464508
1.7786585837597644	0.00032359365692962875
1.8562207775699426	0.0003126079367123959
1.9098804044359639	0.000295120922666639
2.036115777222114	0.00028510182675039124
2.080140130539309	0.00026915348039269194
2.1554454541198176	0.00026302679918953895
2.28183349380739	0.00023713737056616578
2.364474136493647	0.00022908676527677772
2.5029766037946426	0.00021627185237270224
2.6686408118416924	0.00019498445997580475
2.9067481679130682	0.00016788040181225624
3.077015115165726	0.00015848931924611142
3.18868127245351	0.00014454397707459293
3.448495230203245	0.00012735030810166628
3.810008336411774	0.00010839269140212039
4.03329969776148	0.0001000000000000001
4.330982408784538	0.00008912509381337459
4.520165341336473	0.00008128305161640995
4.85378177797971	0.00007244359600749906
5.249268233363188	0.00006382634861905495
5.596621363397445	0.000058210321777087214
5.967044260879114	0.000052480746024977334
6.361893868276937	0.0000478630092322639
6.929430301763156	0.00004168693834703363
7.388067662343568	0.00003758374042884443
7.93335320414662	0.000033496543915782794
8.64095470064354	0.00002951209226666384
9.479198220473208	0.000025118864315095822
10.034741119139607	0.000023173946499684798
10.77521453958136	0.00002089296130854041
11.245730053022015	0.000019275249131909368
11.736124050989673	0.000018620871366628657
12.075220271515137	0.00001778279410038923
12.513079319370352	0.000016595869074375598
13.152061383924226	0.000015848931924611175
13.726755598180587	0.000014288939585111037
14.635078684423112	0.000013031667784523
15.492569632334213	0.00001216186000646368
16.399836041223892	0.000011614486138403437
16.87536155686477	0.000010232929922807536
17.990243310538844	0.000010115794542599004
18.511357645417775	9.120108393559115e-6
19.594572936287364	9.01571137605957e-6
20.162159080992247	8.128305161640995e-6
21.341973086632212	8.035261221856176e-6
22.116482159329994	7.3282453313890446e-6
23.245202470681384	7.161434102129027e-6
23.74881668957491	6.531305526474729e-6
25.498728132428614	6.382634861905482e-6
26.05153593499189	5.754399373371567e-6
27.97072373069525	5.688529308438425e-6
28.37435028974213	5.18800038928961e-6
31.121586519747385	5.0699070827470445e-6
32.25146023067706	4.570881896148752e-6
36.136363354306624	4.466835921509635e-6
37.983831038750175	4.073802778041131e-6
41.072917756337745	4.027170343254595e-6
45.36965032852293	4.027170343254595e-6
47.01078799167061	4.027170343254595e-6
48.704366769714376	4.518559443749226e-6
55.74550788095178	4.518559443749226e-6
57.755399544222456	4.954501908047905e-6
59.41401327009518	5.432503314924336e-6
60.68398244905382	6.237348354824191e-6
61.10896642355933	6.9183097091893625e-6
60.66759657137438	7.76247116628691e-6
59.37433594669451	9.332543007969906e-6
57.699604924770284	0.000010839269140212039
55.675034372175034	0.000012589254117941661
54.490524426845134	0.000014621771744567184
52.953547714542005	0.00001698243652461746
51.09768616053328	0.000019054607179632484
49.30826860126282	0.00002089296130854041
48.952131286270614	0.00002344228815319923
47.23717866587014	0.00002600159563165272
45.259512998050916	0.000028840315031266117
43.98165878732292	0.00003427677865464505
42.742313431485194	0.00003890451449942821
40.662823449160456	0.0000431519076827765
39.234368489851136	0.0000518800038928962
38.12716974209522	0.00006095368972401694
36.27221475328393	0.00006760829753919819
34.9984960822848	0.00008035261221856177
33.29622991407793	0.00008810488730080147
32.12838451935025	0.00010115794542599013
30.78108687400606	0.00011885022274370189
29.49280296352434	0.00013031667784523
28.457551525748666	0.00015310874616820318
27.65526203442815	0.0001757923613958693
26.309036184986663	0.00019952623149688828
25.385540796275098	0.0002344228815319925
24.1501455806288	0.00026302679918953895
23.303093635975678	0.0003019951720402019
22.32556554547178	0.0003589219346450057
21.23848122000624	0.0004120975190973308
20.492971603766097	0.0004841723675840999
19.77447391618942	0.0005495408738576254
18.946850879720866	0.0006025595860743587
18.152318320464317	0.0007079457843841388
17.26868466984573	0.0008035261221856185
16.78255289613493	0.0008912509381337468
16.54334995354479	0.001000000000000001

==> data/Figure_2/a/future_sensitivities/FCC_he_data.dat <==
98.10883666084317	0.00030168732889383374
199.60243611621317	0.00043364864107393706
399.93558661413914	0.001521537967243509
604.080097509769	0.001925295716703939
795.2387105332889	0.0021445976523308597
1000.	0.002609304131228832

==> data/Figure_2/a/future_sensitivities/HUNTER_1_data.dat <==
0.000052657615281654396	0.18082873403743852
0.000052657615281654396	0.14793064114765295
0.000052657615281654396	0.10945716262009544
0.000052657615281654396	0.09415366053214742
0.000052657615281654396	0.07702432604563476
0.000053635465573579334	0.05992613648415536
0.00005463147451527027	0.051547701187134747
0.000056679323432112456	0.046623476222173776
0.00005880393551933243	0.04216965034285814
0.000063295066868372	0.038141287482832076
0.00006812920690579608	0.036273797420835786
0.0000760814075693141	0.036273797420835786
0.0000881465825747313	0.036273797420835786
0.00010212508243259291	0.036273797420835786
0.00011616318018651315	0.036273797420835786
0.0001345846203637241	0.036273797420835786
0.0001588229440031669	0.036273797420835786
0.00018065472088279403	0.036273797420835786
0.00020174116319612083	0.038141287482832076
0.00021714907857491313	0.040104921852279686
0.0002294724717295179	0.044340677600343784
0.00024249522782795606	0.051547701187134747
0.00025158510859820803	0.05992613648415536
0.0002562570363064962	0.06966638184078494
0.0002610157215682533	0.08515939318253819
0.000265862775468574	0.11509236427918423
0.000265862775468574	0.14793064114765295
0.000265862775468574	0.23242298245944318

==> data/Figure_2/a/future_sensitivities/HUNTER_2_data.dat <==
6.46401392150899e-6	0.007651048064273156
6.46401392150899e-6	0.006259096219548301
6.58405046069417e-6	0.005120381568180045
6.830852157408335e-6	0.004188832777785612
7.218508772251754e-6	0.0034267602534331517
7.914105337762266e-6	0.0029476556298707306
8.676731617749227e-6	0.0025355359201460668
9.689500062613664e-6	0.002293322417118808
0.000010623208558054818	0.002181035782199875
0.000011863174352179798	0.0020742469736167893
0.000013493884431044432	0.001972686804440573
0.000015633777505644768	0.001972686804440573
0.000018449378261992386	0.001972686804440573
0.00002098542689345231	0.001972686804440573
0.000025224727541832987	0.001972686804440573
0.000030883465491642515	0.001972686804440573
0.00004380790769866899	0.001972686804440573
0.00005564597931229371	0.001972686804440573
0.00006939436417706845	0.001972686804440573
0.0000881465825747313	0.001972686804440573
0.00010402154206403317	0.001972686804440573
0.0001250351050931087	0.001972686804440573
0.0001588229440031669	0.001972686804440573
0.00018400947347855777	0.001972686804440573
0.00023373376845306365	0.0020742469736167893
0.00027582858366984704	0.002293322417118808
0.00031374393735818907	0.0026660733457641492
0.0003315491701287477	0.0032589777494730836
0.00034397721851939087	0.004188832777785612
0.0003503648648597279	0.005952635668305855
0.0003503648648597279	0.008044948268823534

==> data/Figure_2/a/future_sensitivities/HUNTER_3_data.dat <==
5.088865875594639e-6	0.00016855598818589273
5.088865875594639e-6	0.00013113920850492083
5.088865875594639e-6	0.00009703280915862808
5.279620903968943e-6	0.00007179672777162954
5.477526343012294e-6	0.00005585898284925344
5.895870626554421e-6	0.000043459166758657574
6.46401392150899e-6	0.00003555265946295866
7.218508772251754e-6	0.00003058194594088525
8.210763851696e-6	0.000027660527949179067
0.000010052708860912151	0.000025018185824612293
0.000012083473134063267	0.000023793234689502523
0.000015924096271810208	0.00002262826013678488
0.00001879198264737575	0.00002262826013678488
0.000023434895091387836	0.00002262826013678488
0.000030320416296045915	0.00002262826013678488
0.000037811644910403896	0.00002262826013678488
0.00004629404336820204	0.00002262826013678488
0.00005773185672036998	0.00002262826013678488
0.00006939436417706845	0.00002262826013678488
0.00008496180772707067	0.00002262826013678488
0.00010402154206403317	0.00002262826013678488
0.0001273570031388558	0.00002262826013678488
0.00016783627988176033	0.000023793234689502523
0.00020174116319612083	0.000025018185824612293
0.00024249522782795606	0.000027660527949179067
0.0002809507119625956	0.00003555265946295866
0.000308023942249458	0.00004569658240838541
0.0003195701525996954	0.0000587347803328741
0.000325504560478568	0.00007937967241545724
0.000325504560478568	0.00012471831438247557

==> data/Figure_2/a/future_sensitivities/ILC_data.dat <==
100.56417489421723	0.014182889062268835
104.5133991537376	0.013618135373920122
108.46262341325797	0.013075869820894427
112.97602256699585	0.012555196939840635
116.36107193229898	0.012153626407286422
120.31029619181952	0.011669676676720791
124.82369534555716	0.011204997518893357
134.41466854724945	0.011296428984927451
149.0832157968973	0.01148153621496883
160.366713681241	0.011575224204340363
175.59943582510556	0.011669676676720791
188.5754583921016	0.011764899870201852
197.60225669957697	0.011764899870201852
211.1424541607898	0.011764899870201852
221.29760225669938	0.011764899870201852
233.14527503526045	0.011764899870201852
242.7362482369537	0.011764899870201852
255.1480959097323	0.011764899870201852
266.9957686882937	0.011764899870201852
278.8434414668549	0.011764899870201852
294.64033850493627	0.011860900073777372
304.79548660084623	0.01195768362775859
325.1057827926652	0.012153626407286422
336.9534555712271	0.012352779973622498
351.05782792665764	0.01265764587484673
362.3413258110007	0.01297003584902681
371.9322990126943	0.013290135589851763
377.5740479548661	0.013507912392520458
387.16502115655845	0.013954230173846055
399.0126939351197	0.014532921950830339
408.03949224259605	0.01525911730767289
415.3737658674187	0.01589192367534621
423.2722143864595	0.016686026968777405
426.6572637517631	0.01709783715729776
435.1198871650218	0.01854536110624148
445.8392101551473	0.02044505274459021
450.3526093088864	0.021466671275519867
457.68688293370974	0.024647036366471232
463.89280677009896	0.027842349600276674
471.79125528914017	0.03222814389988288
475.1763046544431	0.03495661824993672
477.99717912552865	0.050390995851033765
481.3822284908318	0.08205738014013882
485.3314527503527	0.13916480383601054
488.1523272214378	0.20224712324513575
490.9732016925252	0.30117819724062517
494.3582510578277	0.47091353863631374
496.61495063469624	0.641296431856109
499.43582510578347	0.9244477141893563

==> data/Figure_2/a/future_sensitivities/JUNO_data.dat <==
9.603756215075272e-10	0.2403454566763279
8.856873274325702e-10	0.2403454566763279
7.686896585481007e-10	0.2403454566763279
6.604348923422957e-10	0.2403454566763279
5.61719344661248e-10	0.2403454566763279
4.826249049085745e-10	0.2403454566763279
3.9025764159863395e-10	0.2403454566763279
3.155870968242496e-10	0.2403454566763279
2.501206657337948e-10	0.2403454566763279
2.1065260130115887e-10	0.2403454566763279
1.6870885926248054e-10	0.2403454566763279
1.407188023292781e-10	0.2403454566763279
1.2983147207608658e-10	0.2403454566763279
1.2100596161249898e-10	0.2403454566763279
1.1278807210962307e-10	0.23862526955806507
1.0619641888731387e-10	0.23354794672552642
1.0202104879534774e-10	0.22859231539892821
9.703621828021493e-11	0.21903074550928878
9.322788991526682e-11	0.20991167718620704
9.047225362980751e-11	0.19839634740991285
8.78000229018569e-11	0.1862574165274624
8.520873268536775e-11	0.17613784465994467
8.269599245447709e-11	0.1666034890967019
8.106332347123113e-11	0.1576146779576562
7.946386435878292e-11	0.15016859366721474
7.789695922782972e-11	0.1430904508989443
7.636196549993974e-11	0.13730076104496794
7.41179351894796e-11	0.1299575548857797
7.265999366385339e-11	0.1238661036139352
6.91440764646152e-11	0.11488237962255098
6.712006228319271e-11	0.10951681973045045
6.515790421526246e-11	0.10512245564146443
6.263479018455943e-11	0.10022288105627236
6.081001135827664e-11	0.09686645137421393
5.846384290671873e-11	0.09235888660872037
5.5665351418773677e-11	0.08806457644464569
5.3529448004018805e-11	0.08512190054948568
5.198522203019219e-11	0.08746788857165973
5.148118628628459e-11	0.09049298512992486
5.098241679948396e-11	0.09555617448240247
5.04888622529902e-11	0.10090828178724041
5.000047185781131e-11	0.10512245564146443
4.9038982972242934e-11	0.10299334497667466
4.856578549474289e-11	0.09886629827093753
4.809755418382196e-11	0.09298951393837536
4.763424080981794e-11	0.0868753064725958
4.7175797639328e-11	0.08227896164090813
4.627333342606293e-11	0.07792898038046114
4.495499827070458e-11	0.0748199026295758
4.40991534206634e-11	0.07281717589076127
4.20376360126301e-11	0.0708686188740513
3.970504856582176e-11	0.06944184009385042
3.859398261870805e-11	0.06850680323802964
3.7167491022990495e-11	0.06758447492310203
3.613752217886457e-11	0.06667467765293278
3.355034983979678e-11	0.06622442342407599
3.089995342872666e-11	0.06533309574794809
2.800305828222814e-11	0.06489197957504352
2.6339724847853558e-11	0.06489197957504352
2.544793907258887e-11	0.06489197957504352
2.4186139478073374e-11	0.06489197957504352
2.2823167924217278e-11	0.06489197957504352
2.1917614940232146e-11	0.06622442342407599
2.0901624456043352e-11	0.06622442342407599
2.026514226407949e-11	0.06667467765293278
1.9808352960919564e-11	0.06804406166966188
1.9513344454927336e-11	0.0699141804348896
1.908474531730937e-11	0.07135076306999857
1.853850698304489e-11	0.07232501799257798
1.8147141570201967e-11	0.0748199026295758
1.8020084025361965e-11	0.07740186392744858
1.7770965140312365e-11	0.07953224057738355
1.752839809843413e-11	0.08283974141278486
1.7292252768662674e-11	0.08746788857165973
1.7176548064010968e-11	0.08987957381745577
1.694979515622159e-11	0.09362452416816933
1.6514477207267728e-11	0.09235888660872037
1.6203418234417905e-11	0.09490782194697721
1.600316613795789e-11	0.09886629827093753
1.5808471813533106e-11	0.10369810584521955
1.5526595226754756e-11	0.10951681973045045
1.52565710079989e-11	0.11567063100105862
1.5082950539191005e-11	0.12051840614904391
1.4831834719984245e-11	0.12557579059659477
1.467047408143245e-11	0.13175429897460103
1.4513827150172791e-11	0.13824850295254174
1.4437237939804694e-11	0.144079879828159
1.4361787262783915e-11	0.15120929572876618
1.4287461996434698e-11	0.1587097080715741
1.4214249101842692e-11	0.16545082475983983
1.4142135623730952e-11	0.1737010091867549
1.4071108690368036e-11	0.18367033611958317
1.4001155513505722e-11	0.19839634740991285
1.3932263388346638e-11	0.21290386699112768
1.386441969353919e-11	0.22696680186225268
1.3797611891199939e-11	0.24559146568890497
1.3667054230043835e-11	0.2759139067502723
1.3667054230043835e-11	0.29713037568137113
1.360327971335088e-11	0.330359253445951
1.3540491773585946e-11	0.37163022167703336
1.3417827231498167e-11	0.4067603470056475
1.329896465909947e-11	0.44353519884633036
1.3183809463178348e-11	0.4515914279619741
1.3072268408783424e-11	0.4281728265124668
1.2964249626809939e-11	0.4033605863720444
1.2911532754370095e-11	0.3838571177363926
1.2859662622209748e-11	0.3599576366192801
1.2808628134566054e-11	0.33549052556820835
1.2758418282654507e-11	0.31318521932133186
1.2709022144952631e-11	0.29713037568137113
1.2612627764105273e-11	0.2759139067502723
1.2565608116781688e-11	0.26213838553810564
1.2473871060404738e-11	0.2438283925133591
1.2385134226841876e-11	0.23023091585071176
1.2299315551730453e-11	0.2205928668978787
1.2175883104164514e-11	0.21140193428619783
1.2020779639072274e-11	0.2012089305639733
1.1875944558536247e-11	0.19839634740991285
1.1773702967969074e-11	0.19839634740991285
1.164543958667616e-11	0.19979724263113346
1.1525887286610229e-11	0.20550980510998088
1.1441624654309288e-11	0.21140193428619783
1.1336074096374556e-11	0.2205928668978787
1.1237854443012213e-11	0.23188274490008867
1.1168723873421949e-11	0.24207977742552456
1.1082243374402653e-11	0.2546296587289175
1.102142386946986e-11	0.2679402581901514
1.096387972719604e-11	0.2820803967870199
1.0909448881207664e-11	0.2993599703219267
1.0857975904668785e-11	0.31318521932133186
1.079368990145663e-11	0.3407281354989107
1.0734062729582516e-11	0.3686620601267417
1.0665600306128499e-11	0.42083212866648895
1.0627538682894584e-11	0.47300094878309806
1.0603347755726317e-11	0.5231052690247597
1.0580064575282332e-11	0.6101604056243417
1.0580064575282332e-11	0.7071067811865476

==> data/Figure_2/a/future_sensitivities/KATRIN_data.dat <==
2.425106990014264e-7	0.09827398416756855
3.10984308131241e-7	0.07437989767473567
4.0228245363766e-7	0.058290188954453266
5.620542082738934e-7	0.04335618289873237
7.446504992867326e-7	0.03339100492224782
9.50071326676177e-7	0.028055313296287677
1.1783166904422262e-6	0.02440751863079042
1.452211126961481e-6	0.021234015796615872
1.7489300998573455e-6	0.018473136645776742
2.0456490727532106e-6	0.016640716534179912
2.3195435092724652e-6	0.015521235056243747
2.6619115549215423e-6	0.013981625199008967
2.9358059914408e-6	0.013041030459017621
3.209700427960056e-6	0.012377347930465833
3.5977175463623414e-6	0.01114959209717578
3.985734664764625e-6	0.010399518516287922
4.396576319543513e-6	0.009699905111148424
4.784593437945798e-6	0.0092062587255265
5.286733238231099e-6	0.008586920243127226
5.674750356633386e-6	0.008149915747405772
6.01711840228245e-6	0.007871006041528562
6.450784593437944e-6	0.007470435763872633
6.9072753209700376e-6	0.007214779496218634
7.455064194008568e-6	0.006967872400534893
7.797432239657622e-6	0.006847605819718033
8.459343794579173e-6	0.006613264289776627
8.847360912981469e-6	0.006613264289776627
9.34950071326675e-6	0.00649911830109454
9.851640513552071e-6	0.00649911830109454
0.000010194008559201144	0.00649911830109454
0.000010467902995720407	0.006613264289776627
0.000011015691868758911	0.006613264289776627
0.000011654778887303854	0.006847605819718033
0.000012111269614835955	0.00709025125983889
0.000012590584878744662	0.00734149485983657
0.000013001426533523524	0.00760164129616916
0.00001338944365192581	0.008009246911275716
0.00001382310984308131	0.00843870864021259
0.000014188302425107	0.008891198423929702
0.00001457631954350928	0.009532483213199154
0.00001500998573466477	0.010399518516287922
0.00001535235378031383	0.01114959209717578
0.000015717546362339515	0.012377347930465833
0.000016128388017118414	0.013981625199008967
0.00001653922967189728	0.016071231217032737
0.000016858773181169758	0.018473136645776742
0.000017178316690442232	0.02198644478335262
0.000017520684736091282	0.027095193042007613
0.000017817403708987154	0.035181455243445854
0.000018091298145506422	0.04897575011668456
0.000018273894436519258	0.07059456501123768
0.000018388017118402267	0.09491081221965204

==> data/Figure_2/a/future_sensitivities/LHCb_disp_data.dat <==
2.0092796053106343	0.0032254008122931084
2.065868304158008	0.0030699016588319962
2.1044767726468034	0.0029509175925629557
2.1339059037573187	0.002673244159246309
2.1637465736261583	0.0023743048556943715
2.183871824849559	0.002215611252935679
2.1637465736261583	0.00198739073933603
2.1438067846318947	0.0018182627950148963
2.183871824849559	0.001663527723209536
2.266262193701199	0.0015219606832817774
2.3626725655393996	0.0013924410691433758
2.440485158759839	0.001273943638843775
2.5092181909000897	0.0011771056672436574
2.497629707005706	0.0010876287691303826
2.5561123086228266	0.001014933922289907
2.727251545789461	0.0009470978479526489
2.896410315025172	0.0008837957958610024
3.076061218458582	0.0008166146509733317
3.251767507630195	0.0007545402357731668
3.4694829064496275	0.0006701627082645922
3.617080187129173	0.0006071021942896864
3.8060305813075335	0.000533909700030944
4.023433117350145	0.00046492400923217104
4.253253804447529	0.0004253587438866929
4.496201974139336	0.00038533362657947235
4.7750805371948095	0.00034907476549357337
5.0712566445730305	0.00031622776601683794
5.435897146350305	0.0002836545142429952
5.826756533278793	0.00025193444758022174
6.188163226888368	0.0002282280915617956
6.5719863021401626	0.00020880576700418123
6.94738173273385	0.0001891577041892486
7.344219954415544	0.00017477900812476105
7.872294204455049	0.00015990522725743984
8.438338778815638	0.0001477501386148056
9.003310379120004	0.00013651901088604682
9.606108489773913	0.0001273943638843775
10.154814629297285	0.00012006022188071761
10.834709336334962	0.00011203564613486722
11.453593824171827	0.00010454741635683397
12.220445618309672	0.00009950710177699229
12.858821849179881	0.00009565037901911126
13.405856432965697	0.00009194313614925361
14.436455656388919	0.00008837957958610014
15.403018823465013	0.0000857978479865039
16.282847632875807	0.0000841187293511436
17.212932742220037	0.0000849541402974999
18.28057115720443	0.00008751048400156484
19.32476732036785	0.00009103899772689537
20.428608536072883	0.00009565037901911126
21.595501762148213	0.0001035193316074397
22.20371046662454	0.00011203564613486722
22.306731078693772	0.0001261416098017586
22.61866976202561	0.00014343408276239008
22.723615699173298	0.00015677577991953393
22.306731078693772	0.00017826782318266496
21.99909440530251	0.00019678473954505644
21.99909440530251	0.00022376152217051752
21.695700411956178	0.00025443649197504493
21.49576586621491	0.0002864715811198935
20.906949329048064	0.00031622776601683794
20.33426177824062	0.00036314982307397237
19.777261405207966	0.000408872576381906
19.23551850347853	0.00046492400923217104
19.05825551675461	0.0005234607464970219
18.536207775461886	0.0006071021942896864
17.77982590936316	0.0007181632473790765
16.975545679568643	0.0008495414029749998
16.132794687682146	0.0010049533974380287
15.33188207010962	0.001200602218807175
14.706254772904483	0.0013924410691433758
14.436455656388919	0.001552340986994114
14.303417950808164	0.0017651479631018603
14.303417950808164	0.0019103629196495849
13.6563949521035	0.002047193048984823
13.099136983096091	0.0022598377191723243
12.918484115961112	0.0025443649197504467
12.50659029807341	0.0029509175925629557
12.16400714765632	0.0033554523274426026
11.88570060311032	0.0037039876323337237
11.721782484334199	0.0042535874388669286
11.400696954523067	0.004649240092321715
10.884980140807093	0.005183132064703679
10.58681647669153	0.005952208169367238
10.24926570690166	0.006835400226968277
10.201930863321921	0.007772450053632971

==> data/Figure_2/a/future_sensitivities/LHeC_1_data.dat <==
98.10883666084317	0.000455441612766226
196.5768349597702	0.0006546567175650226
795.2387105332889	0.008219040573552749
992.3919903837669	0.009805779258016342

==> data/Figure_2/a/future_sensitivities/LHeC_2_data.dat <==
799.4923857868034	0.02669241009227206
816.4128595600665	0.020826600650406507
835.0253807106584	0.01568367279437932
851.9458544839243	0.01223709619667319
867.1742808798648	0.009718585579075064
889.1708967851113	0.007063895572931367
901.0152284263952	0.005916491776286439
919.6277495769891	0.006242076711436053
955.1607445008467	0.006825564962714716
983.9255499153984	0.007331432069113202
999.1539763113384	0.00759837005189118
1032.9949238578697	0.008762706989148474
1066.8358714044011	0.010105461204611959
1104.060913705584	0.011863346060148166
1151.4382402707263	0.014432805612854142
1185.2791878172566	0.01664441791503702
1198.815566835873	0.01755877952158734
1234.3485617597282	0.02212895273656159
1269.8815566835888	0.027888643889795135
1322.3350253807084	0.03910813586316926
1368.0203045685253	0.051991612021886624
1403.5532994923828	0.06669709949160853
1498.3079526226763	0.16515845744843957

==> data/Figure_2/a/future_sensitivities/LHeC_data.dat <==
98.10883666084317	0.000455441612766226
196.5768349597702	0.0006546567175650226
795.2387105332889	0.008219040573552749
992.3919903837669	0.009805779258016342

==> data/Figure_2/a/future_sensitivities/MATHUSLA_disp_data.dat <==
0.3018704678248865	0.00011036974138153404
0.3145993692325575	0.00010562329176162125
0.3278650072485283	0.00010108096315995448
0.34642670271778747	0.00009567597664363883
0.36352820881591974	0.0000905614890388254
0.3814739382621065	0.00008572040322594963
0.4030706409139155	0.00008113677432961424
0.4347765066646594	0.00007679446456775156
0.46256407292930113	0.00007348830595345216
0.4887515990968158	0.0000703256368277073
0.519988837628953	0.00006656410366161604
0.553222519902483	0.00006300376500150993
0.5885802432275365	0.0000596338594829519
0.6305231641962322	0.00005769471387723267
0.6708213494429554	0.00005643495107686467
0.7336194753748008	0.00005400177071767975
0.7913265823613674	0.00005224491042361582
0.8361266150388053	0.00004945127819497453
0.883462949380601	0.000046807026661325695
0.9334791751510582	0.000043821040164519266
0.9795607839909232	0.00004102621275372975
1.0350174767275298	0.00003840900491046899
1.0936137855242614	0.00003556663506662363
1.1555274560871518	0.000033297713077320495
1.2042523120439825	0.00003186574526076584
1.2637007555286741	0.000029833405134067164
1.3352437017712335	0.000028238157646859884
1.4108369685779438	0.000026436745264092933
1.511374871699342	0.000025859075691204936
1.619077224143496	0.000027311864033642065
1.7225561724394844	0.00002853217632781505
1.7828757431197466	0.000031145445522508826
1.8453075529625345	0.00003362732267788724
1.923118204921097	0.00003835239068459864
2.004209880440465	0.00004279261049119548
2.060161871966651	0.00004722777132933151
2.161862666218864	0.00004933955693150618
2.2842540028042024	0.00005211321004620965
2.4470326319112132	0.00005325991335127938
2.5502160845271327	0.00005750307656682579
2.6395182169172227	0.00006140827813024426
2.7319474846500342	0.00006703267774467226
2.8668112702704396	0.00007316981903409563
2.9468447046261503	0.0000781402754334011
3.0291124509092606	0.00008253838933610094
3.1786459154048017	0.00008911267846383861
3.244970569824556	0.00009208817324058905
3.452364100416952	0.00009308971510773574
3.647815672448722	0.00009307751022832117
3.7755529728650283	0.00009831475283330062
3.9619348010633932	0.00010271088827799353
4.044603322033431	0.00011212187954905938
4.128996779102286	0.00012648818707168658
4.128996779102286	0.00013960697304303072
4.100671760755604	0.00015750530323426997
4.072541052723831	0.0001738438942374632
4.016857244855215	0.00019829717857172924
4.016857244855215	0.00021178147248102725
3.9077633112259007	0.0002415790630095837
3.8543325075577934	0.0002666432973422713
3.8543325075577934	0.0002910890771995889
3.8278916927953937	0.00032128479302756405
3.801632262665464	0.0003507458378607378
3.749652587626998	0.0003871363087973994
3.673012628429526	0.00043202045140450706
3.597939129912988	0.00048742366690222253
3.524400074849172	0.0005439350115582659
3.452364100416952	0.000606998217134667
3.3818004848265337	0.0006626802194660003
3.31267913421755	0.0007314463955069499
3.244970569824556	0.0007985444507403255
3.1786459154048017	0.0008717976378381252
3.113676884923473	0.0009622638809439922
3.0291124509092606	0.0010856844280557481
2.9671997672093786	0.0011723527215550208
2.906552530225292	0.0012940074975154403
2.847144875218277	0.0013973058581502758
2.7698191912030112	0.0015423292481273523
2.694593597513487	0.0017401493299157302
2.6214110577402194	0.0019207557114167635
2.5502160845271327	0.002167113000166423
2.4809546975006986	0.002418405249124447
2.4135743823418334	0.0026694063635337565
2.3480240509692427	0.002978943119772927
2.268583964778176	0.003361079251788162
2.20697143204426	0.0037099184871157813
2.1470322357390885	0.004140110064576981
2.088720929673702	0.004569803243733886
2.0460291114094296	0.004989006772983911
1.9904609519062022	0.005506805128023024
1.909925567253535	0.006351074069504668
1.8708881860231736	0.006858069230591351
1.8200766836091176	0.007569853585259737
1.7828757431197466	0.00817414178846138
1.746435160688786	0.008730416220947687
1.6990036813271194	0.009850184683467218

==> data/Figure_2/a/future_sensitivities/MesonDecays_LNV_data.dat <==
0.1395431181759244	0.03124383948148695
0.1395431181759244	0.02703567224178335
0.1395431181759244	0.02061275900204243
0.1395431181759244	0.0160025237961652
0.1395431181759244	0.01198213011753433
0.1395431181759244	0.008653120964151304
0.1395431181759244	0.0065973834663490055
0.1395431181759244	0.005812967646081271
0.14093799138854152	0.004764424740945587
0.14376970665356817	0.0034407190711163156
0.14593076806135016	0.0025301214076427344
0.14812431326921016	0.001964236230044607
0.15035083055446583	0.0014707513883284804
0.1533716678588425	0.0010815121769656294
0.15645319959361212	0.000753291992295481
0.15880491178413972	0.000584811234196
0.1660742790580181	0.00048806950722409746
0.1754124745314878	0.00040003154620811077
0.18162652159099169	0.00035890030052487896
0.19088752093800726	0.00031622776601683794
0.19863517416636606	0.00028371322545325047
0.2087634318796957	0.0002545418301212713
0.22160132572011365	0.00022427731093946888
0.23174522748574466	0.00020488884988687672
0.2472228182496159	0.00018052797165878906
0.266370398925617	0.00015906355357663582
0.28986983530097743	0.00013763961700863944
0.31077108550162375	0.00012348751086453292
0.33987364925424585	0.00010685523690727528
0.3643804564985861	0.00009586838088695893
0.3887163690402353	0.00008758069292951104
0.41882272446882324	0.00007857564562227346
0.4445782010207889	0.00007178289053506386
0.48139923918276667	0.00006440217335303902
0.5186839479118379	0.0000577803415504543
0.5560839863087541	0.00005278531152684767
0.5961807784373446	0.00004822209488937206
0.6487763833829732	0.00004326389883944602
0.6990245693290089	0.00003952379506292865
0.7644856371137092	0.000035459958246865877
0.8360768919955903	0.000031813965153585744
0.9235124712193478	0.000028542853089315767
1.020091922959368	0.000026075363207553192
1.1211817654552356	0.000023821184388197332
1.20202529502033	0.000022563327201913883
1.3145905220076686	0.000021371890084225626
1.3747665027873102	0.000020988892770327
1.4593076806134957	0.000020612759002042428
1.5337166785884249	0.000020988892770327
1.6280324872705922	0.000021761876187102338
1.7281482405524229	0.000023821184388197332
1.7982895113342945	0.00002655117649492888
1.8527574767017587	0.000030134056042414954
1.8899829371860433	0.000035459958246865877
1.9183920456275192	0.00004326389883944602
1.9375682953109246	0.00005278531152684767
1.9472281830259923	0.00006324804710092731
1.9569362308141314	0.00008601119346038581
1.9666926787808585	0.0001169668588924936
1.9666926787808585	0.00015621303761763816
1.9666926787808585	0.00021631096462701612
1.9666926787808585	0.00027363571115670334
1.9666926787808585	0.00035890030052487896
1.9666926787808585	0.0004458765783356008
2.0363634413088234	0.0003721179572930168
2.119014406194528	0.0002941618765943563
2.18319673198929	0.000268731992208742
2.317452274857447	0.0002545418301212713
2.5219000006768395	0.0002325370435519613
2.690330378214113	0.00022025812464758173
2.8557720720978867	0.00020862758351199707
3.0163493631039504	0.00020121711665012452
3.2178025776943624	0.00019406987010738027
3.3987364925424584	0.00019059201959126425
3.5720355028543835	0.00018717649427898262
3.754170898994113	0.00019059201959126425
3.926019784315682	0.00019761118311388952
4.1262045719800735	0.00020862758351199707
4.272376783824816	0.00022836983781061816
4.423727196396834	0.0002545418301212713
4.557716422386187	0.0002786289112986346
4.766347970568737	0.00028371322545325047
5.009380458646027	0.0002941618765943563
5.238687134109476	0.00031056077145120395
5.478490427237759	0.00035890030052487896
5.644427127071682	0.000414763993259488
5.7292708254924145	0.00046229741600214064
5.815389844330906	0.0005539307791537543
5.932232209061869	0.0007007284302332296
5.991530810867629	0.0009026042668181118
6.051422161583421	0.0012274540285422408
6.1423835692400885	0.001699677370074453
6.1423835692400885	0.0027199127560419895
6.1730068694485665	0.004048832803298977
6.1730068694485665	0.006479154328148629
6.1730068694485665	0.010557478591267683
6.2037828443484315	0.019174432233459077
6.2037828443484315	0.03124383948148695

==> data/Figure_2/a/future_sensitivities/NA62_data.dat <==
0.020042910368148297	0.043544680479857
0.021350682617126984	0.039115248155715175
0.024227785806579256	0.03198833831341614
0.027741967262808812	0.025811523786359297
0.03148032560595054	0.02139355026829957
0.03737223057177649	0.016361017762572722
0.04357282182784727	0.012852423423430757
0.051262988586677084	0.010096241581805884
0.06252856059768723	0.007618396305828939
0.07423149980177914	0.0059846432875345365
0.08499859846090171	0.0049602947919476816
0.1	0.003949169949123869
0.115543388033544	0.0032732188352742097
0.1311133937421563	0.0028624556641228295
0.1501310728908165	0.00250324003417342
0.1584893192461111	0.002102787279228558
0.16883052866442785	0.0017902422966311234
0.18312392912825648	0.001444553986208793
0.19507251285382443	0.0011973000344738392
0.20224712324513683	0.0011047429309747675
0.21936961375717992	0.0009791485513001416
0.2466930206411746	0.00085627312371614
0.2749259195200721	0.0007488175940464068
0.3036357760187346	0.0006636871274221737
0.33232929591874016	0.0006042240441188156
0.3637343476910662	0.0005355319150470883
0.3945285454888564	0.00048105677941676886
0.4357282182784736	0.0004321229389335006
0.48559533933996646	0.00038299638565413973
0.551031556282158	0.00034403740026370364
0.6366805292623728	0.0002968559493082218
0.7558426122395717	0.0002493667828282274
0.8733261623828438	0.0002180732165715251
1.0274594854461758	0.00018566019488760116
1.1144454707535625	0.0001645531333682269
1.2308243469132711	0.0001458456602272462
1.3471370006941887	0.00013101001383766683
1.501310728908165	0.00011927216471490132
1.5992691826604741	0.00011768347237074155
1.7036192903700773	0.00012754317911965756
1.798464877298639	0.00013638775299193266
1.8646109714269523	0.00016902595990160815
1.8985908020413387	0.0001907067462894983
1.8985908020413387	0.00023319566127491393
1.8985908020413387	0.0003132133511808019
1.9158122292596462	0.00039871773853962603
1.9158122292596462	0.00048105677941676886
1.9331898657859845	0.0005961758451501514
1.9331898657859845	0.000700257716915837
1.950725128538244	0.0009280130352495305
1.950725128538244	0.0011500907570017335
1.9684194472866072	0.0015867158793909854
1.9862742647702376	0.003060954719518765
2.0042910368148377	0.0037429266338967135
2.0780072518241757	0.0037429266338967135
2.1936961375717994	0.003643879945622684
2.1544346900318865	0.004337816882243421
2.096856100458601	0.005748670116735324
2.0042910368148377	0.00836814027676303
1.9331898657859845	0.012181212396885898
1.8646109714269523	0.01680573730612466
1.798464877298639	0.024137679002818203
1.6883052866442787	0.029913934893329983
1.5706464294715459	0.038080166207874
1.4480525199241283	0.05324631014411187
1.3966836179100248	0.06338648542407668
1.3111339374215576	0.07346095541615788
1.2308243469132711	0.0874507879911743
1.1871615001565343	0.09866801080708389

==> data/Figure_2/a/future_sensitivities/PIONEER_data.dat <==
0.001309904153354633	0.006471778159406787
0.001629392971246005	0.00542315439131884
0.0017891373801916894	0.004669725353279704
0.002108626198083066	0.004020968849784169
0.0025878594249201248	0.003415580826242452
0.0029073482428115015	0.002941060355208081
0.003546325878594248	0.002464519640138963
0.0040255591054313075	0.002122128380787983
0.004984025559105428	0.0017305692252438008
0.0059424920127795515	0.0014501646784231548
0.006741214057507982	0.001265791586667203
0.007859424920127794	0.0010899374492619838
0.008977635782747606	0.0009643883791544458
0.010095846645367413	0.0008533012114391388
0.01137380191693291	0.000755010090521733
0.012651757188498397	0.0006771870765263315
0.01392971246006389	0.0006241307649397462
0.015367412140575083	0.0005674622920240466
0.016964856230031952	0.0005089708540307707
0.018402555910543128	0.00046909396157962345
0.020000000000000004	0.0004323413473439514
0.0212779552715655	0.00040945362879029706
0.022396166134185297	0.0003877775631673863
0.023833865814696483	0.0003622889750924293
0.025431309904153356	0.00033847574986401705
0.026709265175718852	0.00032494587155918424
0.028146964856230028	0.0003077435620898062
0.029744408945686904	0.0002914519256800988
0.031341853035143766	0.00027602275220902706
0.03309904153354632	0.00026141038375114924
0.03469648562300319	0.00024757157946593377
0.03661341853035144	0.00023446538763970535
0.0382108626198083	0.0002250931115970788
0.039968051118210876	0.0002160954731890447
0.041884984025559124	0.00020465559495057718
0.04380191693290735	0.00019647490461989074
0.0457188498402556	0.00018862122071335174
0.04747603833865814	0.00018108147181557693
0.04971246006389777	0.00017384310901437478
0.051629392971246	0.0001668940850147436
0.05322683706070289	0.00016241641542451152
0.05530351437699681	0.00015592415021412797
0.057539936102236434	0.00014969140007463003
0.059936102236421714	0.0001437077914199376
0.06249201277955273	0.00013796336532693332
0.06440894568690096	0.0001342618898346421
0.06424920127795528	0.000023875515424585846
0.06632587859424921	0.00002625979543438285
0.06840255591054313	0.000024533741190056335
0.07031948881789138	0.000012096985646823874
0.07239616613418529	0.000016994757056272936
0.07431309904153356	0.000023234949467090536
0.07623003194888182	0.000022004914479046522
0.07798722044728433	0.000020006959931350847
0.07974440894568689	0.000024202390712613206
0.08134185303514375	0.000012600671823452362
0.08309904153354632	9.34270080334804e-6
0.08485623003194885	0.000023553054884472875
0.08645367412140575	0.000022004914479046522
0.08789137380191696	8.84810756624106e-6
0.0896485623003195	0.000029277597306930656
0.09108626198083067	0.000023553054884472875
0.09268370607028756	8.154875270087149e-6
0.09412140575079869	0.000020006959931350847
0.09555910543130991	0.000027727670585359926
0.0969968051118211	0.00001587769304023456
0.09843450479233226	8.728605830087994e-6
0.09987220447284342	0.000020280871538024637
0.1011501597444089	0.00002486962812590989
0.10258785942492012	0.000015663250361932045
0.10402555910543125	0.000022921140352547177
0.10530351437699675	0.00001894781148109008
0.10658146964856229	8.969245378672715e-6
0.10785942492012777	0.000023234949467090536
0.10929712460063898	0.000030084753448097985
0.11057507987220445	0.000022611569515367362
0.11169329073482427	9.34270080334804e-6
0.11297124600638973	0.000022306179713762626
0.11408945686900956	0.00002625979543438285
0.11536741214057512	0.000012773185302570296
0.11664536741214061	0.000025905133025281203
0.11776357827476039	0.000029277597306930656
0.11904153354632592	0.000012600671823452362
0.12015974440894568	0.00002521011362799125
0.1212779552715655	0.00003689173954438251
0.12255591054313107	0.00001367183384272871
0.12351437699680508	0.000022921140352547177
0.12463258785942494	0.00004284397564687459
0.12591054313099037	0.00003948723214079803
0.12686900958466463	0.000030496638271260908
0.1279872204472843	0.000027727670585359926
0.12910543130990404	0.00005623413251903491
0.1302236421725239	0.000033542123309096026
0.13134185303514384	0.00002849209668763239
0.13230031948881793	0.00007793495401057657
0.13325878594249208	0.00007085878491488879
0.13437699680511192	0.00006184984031210482

==> data/Figure_2/a/future_sensitivities/SHiP_data.dat <==
0.1069418386491557	0.0006130077145688901
0.11444652908067542	0.000533974399444029
0.12195121951219512	0.0004651306214998164
0.12195121951219512	0.00037577845812097497
0.12195121951219512	0.00031921786856400664
0.12195121951219512	0.000281573176759409
0.1294559099437149	0.000242212295327218
0.14446529080675433	0.00020835363894696363
0.15947467166979362	0.00018610359749743666
0.15947467166979362	0.00016415679169037669
0.16697936210131345	0.0001522514045934996
0.1819887429643528	0.00013262207048976267
0.19699812382739215	0.0001169822286709652
0.21200750469043156	0.00010580913421087577
0.23452157598499046	0.00009216746796682488
0.25703564727955014	0.00008336445713825613
0.2945590994371489	0.00007261651832013782
0.3245778611632266	0.00006568083904841001
0.36210131332082623	0.000057935235850921855
0.40712945590994404	0.00005240178115370763
0.44465290806754265	0.00004739683247595481
0.49718574108818103	0.00004233533466628744
0.5647279549718581	0.00003781435314724487
0.617260787992496	0.00003507188658585462
0.6848030018761737	0.0000317221341818421
0.7523452157598495	0.000029054623953889634
0.8048780487804887	0.000026611424321669533
0.8649155722326448	0.000024069739477385652
0.9249530956848021	0.00002177081359893438
0.9849906191369606	0.00001969146052473304
1.0300187617260794	0.00001849396250308428
1.0975609756097569	0.00001651899612217852
1.1500938086303938	0.000015320964403470893
1.1951219512195128	0.000014570945655147531
1.2476547842401495	0.000013684841824825993
1.3076923076923077	0.000012852624682211225
1.3752345215759854	0.000012071017212790131
1.4352720450281435	0.00001148009558524063
1.4953095684803024	0.000011055966910930581
1.585365853658537	0.000010781955813719
1.6679174484052546	0.00001148009558524063
1.7504690431519718	0.000012223440433559166
1.8030018761726108	0.000013179259464626143
1.8480300187617233	0.000014754935987300755
1.8930581613508408	0.000017152697360855898
1.9230769230769218	0.000020966497446529
1.9380863039399625	0.00002347319502524237
1.9530956848029994	0.00002798120962134844
1.9606003752345218	0.00003377616629739865
1.9681050656660455	0.00004286991165747376
1.9681050656660455	0.000051103055346598644
1.9681050656660455	0.00006246551530020258
1.9681050656660455	0.00007446198422672869
2.0131332082551565	0.00008441711731019373
2.0431519699812424	0.00008988318932993474
2.1257035647279507	0.00008765552425752736
2.208255159474673	0.00008765552425752736
2.2682926829268326	0.00008765552425752736
2.373358348968107	0.00008876236861786663
2.4934333958724153	0.00009101816287600422
2.583489681050661	0.0000933312855697649
2.673545966228892	0.00009691165757514955
2.778611632270174	0.00010318676050139336
2.8761726078799197	0.00011125550922868283
2.951219512195127	0.00011845938736873282
3.0637898686679126	0.000129335164935311
3.123827392120076	0.00013429671669171604
3.198874296435276	0.00013262207048976267
3.2814258911819856	0.000129335164935311
3.348968105065668	0.00012772238803298986
3.4315196998123887	0.00012300372286910507
3.4990619136960674	0.00011995519845364635
3.566604127579733	0.0001169822286709652
3.649155722326456	0.00011408294097495226
3.7842401500938023	0.00010849815255421164
3.881801125703565	0.00010580913421087577
4.0243902439024435	0.00010190004761054732
4.189493433395871	0.00009813538103749546
4.309568480300193	0.00009570319363588761
4.452157598499065	0.0000933312855697649
4.572232645403384	0.00009216746796682488
4.632270168855535	0.00009570319363588761
4.722326454033778	0.00009570319363588761
4.849906191369613	0.00009570319363588761
4.962476547842403	0.00009570319363588761
5.067542213883686	0.00009691165757514955
5.2101313320825495	0.00010062937970507919
5.360225140712937	0.00010448972098095286
5.450281425891179	0.00010849815255421164
5.555347091932468	0.0001155234897697785
5.637898686679168	0.00012455691621443695
5.705440900562849	0.00013599250899620993
5.750469043151968	0.00014662652229939207
5.772983114446518	0.00016415679169037669
5.787992495309559	0.00018378293255196063
5.772983114446518	0.00020318980210882678
5.750469043151968	0.00022748262384809923
5.720450281425903	0.00025150403620762533
5.652908067542206	0.0002711705405362597
5.570356472795487	0.00029606675642078993
5.495309568480299	0.00031921786856400664
5.405253283302075	0.00034852531823849017
5.322701688555338	0.00037577845812097497
5.240150093808632	0.00040516267312078083
5.135084427767358	0.0004368446038956529
5.03001876172609	0.00047695138520408893
4.932457786116318	0.0005142468760562557
4.8424015009380845	0.0005544587094981575
4.75234521575986	0.0005978149306340794
4.6547842401500885	0.0006445614166878139
4.579737335834902	0.0006862972545963243
4.504690431519703	0.0007399626674134219
4.43714821763603	0.0007878758082654027
4.362101313320829	0.0008494842151415698
4.287054409005637	0.0009044889588185542
4.212007504690431	0.0009630553011374471
4.144465290806763	0.0010254138582967414
4.0844277673546	0.0010781955813719
4.009380863039399	0.0011480095585240631
3.904315196998131	0.001253408521663635
3.821763602251411	0.0013514195297116166
3.7392120075046975	0.001438924963605368
3.649155722326456	0.001571032922179017
3.57410881801126	0.0016727584888844083
3.4915572232645373	0.0018035608114175057
3.4315196998123887	0.001896396544548291
3.318949343339584	0.001969146052473302
3.2514071294559113	0.002044686374860905
3.176360225140712	0.0022605984903692794
3.1088180112570356	0.002468144442570344
3.01125703564728	0.0026947452258077723
2.921200750469042	0.002979301404991889
2.8686679174484055	0.00317221341818421

==> data/Figure_2/a/future_sensitivities/ShiSigl_SN_data.dat <==
9.680894625777795e-6	5.323271687433403e-6
8.231764886870394e-6	6.031207026882848e-6
6.776195315271207e-6	7.4289798536292184e-6
5.578004666282518e-6	9.150693167849493e-6
4.591682295070345e-6	0.000011037941487348125
3.779764908822484e-6	0.00001331441683750535
3.1114136057070176e-6	0.000016060393143756487
2.6456671886284903e-6	0.0000189741948264512
2.2496381902254093e-6	0.000022416640230543338
1.912890634420369e-6	0.00002593503121092374
1.5746465956845757e-6	0.00003128389666975939
1.2548492322527257e-6	0.000038528472322285823
1.0670112884888043e-6	0.000043652300629185156
1.0670112884888043e-6	0.000031889190837309184
1.0670112884888043e-6	0.000026972191540622866
1.0670112884888043e-6	0.00002187797625881088
1.0670112884888043e-6	0.00001774590041054481
1.0670112884888043e-6	0.00001632053548747438
8.783386058478216e-7	0.00002140583184321293
7.71478706522348e-7	0.000027502168005706368
6.999554872991548e-7	0.00003389096725422162
5.951793946172368e-7	0.00004635829919696525
5.227690396973334e-7	0.00006210751341514961
4.743035093940573e-7	0.00007815415637809797
4.165990831899106e-7	0.00010041229842808997
3.659150579265838e-7	0.00012633707790532053
3.319913440460471e-7	0.00015568538980593406
2.9160081428315346e-7	0.00020002426767282708
2.4795119013201916e-7	0.00028530412455051606
2.1083546299098845e-7	0.0003742568678690598
1.7927557609628628e-7	0.0005227622886285805
1.6265507027843584e-7	0.0006578278012693132
1.383072895591589e-7	0.00091885452028813
1.1385130898054502e-7	0.0012832679653587797
9.072907410455748e-8	0.002074725743500686
7.468604064537358e-8	0.002958850305039122
6.147979269501766e-8	0.004400159777945541
5.227690397920231e-8	0.006276219854385046
4.445159246487273e-8	0.008407319820601354
3.904354975621321e-8	0.011263838549467262
3.542385119170871e-8	0.01541281729253224
4.591682296159171e-8	0.015431008694562346
7.23027689508762e-8	0.015462895352405458
1.0670112885351923e-7	0.015490279236958136
1.735547961165559e-7	0.015524577332003133
3.0121267254225274e-7	0.015563540364992908
4.743035093940573e-7	0.015595701019078216
7.969084845403157e-7	0.015632537476071115
1.1760411963687469e-6	0.015660221933449323
1.7927557609352477e-6	0.015690268785403697
3.5423851177595377e-6	0.01573892789752058
5.227690396963884e-6	0.015766800860464666
7.230276894396136e-6	0.01579006605160523
0.000011021825252050136	0.015820362156187196
9.680894625777795e-6	5.323271687433403e-6

==> data/Figure_2/a/future_sensitivities/TRISTAN_data.dat <==
2.0000000000000002e-7	0.0037961514434139295
4.000000000000001e-7	0.0022519149539388236
6.000000000000003e-7	0.0016592060648657348
8.000000000000003e-7	0.001375934300296006
1.e-6	0.0012105133473079366
1.2000000000000008e-6	0.0010861745910893481
1.4000000000000006e-6	0.0009940033940996668
1.6000000000000008e-6	0.0009186607920234676
1.8000000000000016e-6	0.0008574357380830649
2.0000000000000003e-6	0.0008002910882075286
2.200000000000002e-6	0.0007543509927654886
2.400000000000002e-6	0.0007180886087868446
2.6000000000000014e-6	0.0006835693927822921
2.800000000000001e-6	0.000650709548976365
3.0000000000000013e-6	0.0006194293097378005
3.200000000000002e-6	0.0005896527419427588
3.4000000000000018e-6	0.0005668654388855425
3.6000000000000036e-6	0.0005449587578346135
3.7999999999999996e-6	0.0005238986668943994
4.000000000000001e-6	0.0005036524493419112
4.200000000000003e-6	0.00048418865280151226
4.4000000000000045e-6	0.00047008603544255073
4.6000000000000025e-6	0.00045191942280661
4.800000000000004e-6	0.0004387566882814438
4.9999999999999996e-6	0.0004259773353314801
5.2000000000000036e-6	0.00041357019747516945
5.400000000000007e-6	0.00040152443346910376
5.600000000000003e-6	0.0003898295178350331
5.7999999999999944e-6	0.0003822227644544101
6.000000000000003e-6	0.00037109003475949354
6.200000000000007e-6	0.00036384894539279183
6.400000000000005e-6	0.00035674915158863613
6.600000000000008e-6	0.00034635837363694593
6.800000000000004e-6	0.00033959987380809424
7.000000000000002e-6	0.00033297325275975716
7.200000000000008e-6	0.00032647593713791003
7.400000000000001e-6	0.00032327497844607933
7.6e-6	0.00031696690549967493
7.800000000000007e-6	0.0003138591788473634
8.000000000000003e-6	0.0003077348366400432
8.200000000000001e-6	0.0003017299988793029
8.400000000000008e-6	0.0003017299988793029
8.600000000000013e-6	0.00029584233367181256
8.80000000000001e-6	0.00029294172452530093
9.000000000000007e-6	0.0002900695546265346
9.200000000000007e-6	0.000287225545140699
9.400000000000012e-6	0.000284409419966838
9.60000000000001e-6	0.00028162090571104826
9.800000000000006e-6	0.0002788597316599377
0.00001	0.0002788597316599377
0.000010200000000000009	0.0002761256297543467
0.000010399999999999987	0.00027341833456332
0.000010600000000000004	0.00027341833456332
0.000010799999999999993	0.00027341833456332
0.000010999999999999986	0.00027341833456332
0.000011199999999999986	0.00027073758325834186
0.000011400000000000003	0.00027073758325834186
0.00001159999999999999	0.00027073758325834186
0.00001179999999999999	0.00027073758325834186
0.000011999999999999983	0.00027073758325834186
0.00001219999999999998	0.00027073758325834186
0.00001239999999999999	0.00027341833456332
0.000012599999999999988	0.00027341833456332
0.000012799999999999986	0.00027341833456332
0.000012999999999999979	0.0002761256297543467
0.00001319999999999999	0.0002788597316599377
0.000013399999999999989	0.0002788597316599377
0.000013599999999999983	0.00028162090571104826
0.000013799999999999985	0.000284409419966838
0.000013999999999999976	0.0002900695546265346
0.00001419999999999998	0.0002900695546265346
0.00001439999999999999	0.00029584233367181256
0.000014599999999999972	0.0003017299988793029
0.000014799999999999973	0.00030471762652416857
0.000014999999999999973	0.0003107819221424745
0.000015199999999999971	0.00031696690549967493
0.000015399999999999985	0.00032647593713791003
0.000015599999999999983	0.00033297325275975716
0.000015799999999999984	0.00033959987380809424
0.000015999999999999976	0.0003532513768135893
0.00001619999999999996	0.00036745165368115616
0.00001639999999999997	0.0003822227644544101
0.000016599999999999963	0.00039758765596395977
0.00001679999999999998	0.00041766522866086044
0.000016999999999999973	0.0004431011075176758
0.000017199999999999957	0.00047008603544255073
0.000017399999999999955	0.0005086394442931822
0.000017599999999999987	0.0005613075626463133
0.000017799999999999985	0.0006317567963087012
0.00001799999999999998	0.0007323795497261475
0.000018199999999999975	0.0009277570581842641
0.000018342368045649064	0.0012431340393340446
0.000018410841654778907	0.0015588941782454385

==> data/Figure_2/a/future_sensitivities/collider_100TeV_data.dat <==
150.17771931166607	0.013055862541468137
156.65855936336928	0.013290193536159416
166.90796581416885	0.013649599536553038
182.58617467710388	0.014143680614526078
199.73708876384848	0.0146556461814145
218.4990440728028	0.015186143610611127
239.02337095327817	0.015735843708792812
257.365576850296	0.016160721807383524
280.0578216299783	0.016746043964304333
311.2570994742511	0.01750759807774152
345.9320700606085	0.018468836827960494
390.6097857655271	0.019657321047222204
457.6679061656714	0.021490297652196334
516.7764953038611	0.02266880265211414
583.5190593457719	0.023911935609136573
672.9482241139931	0.025448591566574696
743.9772114947473	0.026606456263627273
796.8492106879476	0.027081209793112453
885.6205928959013	0.027808984596137808
979.0969283149551	0.028556905428924584
1065.4251289712558	0.029064666568158704
1159.364995043967	0.029581456044694976
1222.2385101582327	0.029842057583999586
1358.3995309376348	0.029829771565228088
1509.7292961360813	0.03008636545784908
1634.1907663995094	0.03202772180463415
1750.3272979325468	0.03409575032594077
1976.385047923427	0.03258377609867738
2128.0491355656645	0.03257438516686378
2267.277024717236	0.03286000013241567
2506.585764092141	0.03314334225966029
2727.594565720397	0.032542878257816384
3031.456747491088	0.03223877190459992
3298.7440801444054	0.032811999125964414
3514.56483703102	0.0330996975108163
4010.6153269136657	0.03163059066144028
4228.114979268332	0.03490622420833444
4528.593123381772	0.03957013453849446
5140.545106810642	0.039550586044685275
6023.050628323088	0.039172927869377566
6383.309051633122	0.04361855745095252
6800.93786959966	0.04856770951781591
7558.58266223691	0.058619232901469885
8671.084021568427	0.057545368107952334
10106.182951227542	0.05751101859761862
10767.381274218755	0.0634641909481952
11411.413682445227	0.07066657024419286
12549.425745639695	0.08302874994748573
13583.995309376347	0.09496725918661103
15017.771931166546	0.11258436524333774
16085.035300474745	0.13348605981963368
17228.14554671568	0.15969539016015705
19147.412419981873	0.20709707838273983

==> data/Figure_2/a/future_sensitivities/collider_14TeV_data.dat <==
150.17771931166607	0.032099148096831204
155.01258993568902	0.03268027589410125
162.5583095235517	0.033571753524792386
171.37400809515577	0.03448754956603177
180.66779075568553	0.035428327394073866
189.4623569787648	0.036394768481259374
199.73708876384848	0.0373875728896543
209.4599123340698	0.03840745977815444
220.8191314068075	0.03945516792342363
231.5681889247946	0.040531456255042134
244.1263617940688	0.04163710440525336
257.365576850296	0.04277291327370711
269.89364618509245	0.043939705607607925
283.0315582314823	0.0451383265976898
298.3806407295311	0.04636964449044766
311.2570994742511	0.047634551217070345
326.4085061653964	0.04937493006605911
338.701027201977	0.0507218172775828
357.06912029089375	0.05257499266638634
374.4505694771646	0.05449587578346136
394.75739574862286	0.056486940402469814
418.3691310233768	0.058550750679017875
438.7345487499567	0.060689964452856446
460.09131647925875	0.06290733667073048
487.61088795256507	0.06579332246575675
516.7764953038611	0.06881170798472454
541.9321973328261	0.07132581671629766
568.3124313409409	0.07393178107679332
595.976805228076	0.07663295710903449
621.6958690606575	0.07943282347242814
655.4110534822636	0.08307694532422677
690.9546458395704	0.08688824773804288
724.5890106843775	0.09087440041907653
759.8606327722225	0.09419459301799865
805.3103907753659	0.09763609237485373
835.6383225926967	0.09940371085259946
871.6998524562354	0.10211532151708524
904.5280066602513	0.1039640326318393
933.6486772101372	0.1077624688262625
984.2813722362314	0.11372191278453977
1037.6599285998664	0.12001092391660845
1088.171250628767	0.12664772783593178
1135.1307054434265	0.13365155806274495
1196.6899709641725	0.1423137141784061
1241.7572298268594	0.14884260856962916
1295.344606346082	0.15567102758655565
1351.2445177579905	0.16427989461543924
1417.020544272145	0.17336484632539692
1493.866975713822	0.18460087967663674
1558.3340149823355	0.193069772888325
1634.1907663995094	0.20374685280397087
1713.740080951558	0.2150143930170503
1797.1617056254331	0.22894979539038762
1874.7172685583948	0.23945327387540621
1955.6197007925398	0.24820195319590171
2018.5795611930027	0.26192793448156293
2128.0491355656645	0.2865120269663782
2208.191314068075	0.3078305287560779
2303.484642370211	0.33371568801931994
2402.890303857008	0.361777504265841
2533.2014314857756	0.40289771580109895
2656.5128842490053	0.44071298253383545
2800.5782162997834	0.4908051271653858
3015.489344317125	0.5665611008252438

==> data/Figure_2/a/future_sensitivities/current_LNC_data.dat <==
8.107010938580475e-10	0.06932806693595743
8.107010938580475e-10	0.08111308306198962
8.395578621708037e-10	0.09245046310955274
8.694417802688142e-10	0.09490142365391059
9.003894133788757e-10	0.0769774705954072
9.32438620107948e-10	0.06409411894719332
9.656286150767093e-10	0.059255309724447605
1.0355948284740509e-9	0.06409411894719332
1.0724566512316171e-9	0.08547088129170767
1.1106305617780615e-9	0.11397725202837948
1.1501632687709347e-9	0.0974173616685708
1.233500247595692e-9	0.054781808257251624
1.2774064773315547e-9	0.11397725202837948
1.3228755417838128e-9	0.13688745099668925
1.3699630729405815e-9	1/10
1.4187266735376792e-9	0.08111308306198962
1.4692260095168317e-9	0.0974173616685708
1.5215228573151974e-9	0.16876124766713005
1.6317673083286183e-9	0.0974173616685708
1.6898497857781322e-9	0.17323528843553446
1.8122906423400887e-9	0.16015682642782103
1.876798821220793e-9	0.2135725605487608
2.0127853742072965e-9	0.1825423496982919
2.084430129156853e-9	0.16015682642782103
2.158625062070335e-9	0.20805675373461374
2.235460956041846e-9	0.26330223496194904
2.397434965355379e-9	0.20805675373461374
2.482771257441678e-9	0.2250467406827407
2.571145074490618e-9	0.24342413560012452
2.6626645485300134e-9	0.2774481402114341
2.7574416364188748e-9	0.256502090514312
2.8555923050696555e-9	0.3420510350955319
3.062498953726112e-9	0.27028265850367067
3.062498953726112e-9	0.3511191734582623
3.2843973723134377e-9	0.30806074651706483
3.522373807225207e-9	0.3511191734582623
4.3448489633368555e-9	0.3511191734582623
4.82552204499164e-9	0.30806074651706483
5.359372259701485e-9	0.2774481402114341
6.164153116778555e-9	0.24987756920377216
7.089782481673739e-9	0.21923459729423617
8.444662126493624e-9	0.18738174218797873
1.0416492823891848e-8	0.15602055483809565
1.1980667435456455e-8	0.13688745099668925
1.4270210518282361e-8	0.12010067672328621
1.6997292457466335e-8	0.10537249721846431
2.0245528299285175e-8	0.09245046310955274
2.4972864112371653e-8	0.08773680556458824
2.8722871018057803e-8	0.08547088129170767
3.303599121861537e-8	0.09245046310955274
3.9349272643574354e-8	1/10
4.686904192860627e-8	0.10816603469200708
5.582586268374556e-8	0.10265110683269758
6.649435994726957e-8	0.09490142365391059
7.647937039178285e-8	0.08773680556458824
9.109481768657837e-8	0.08111308306198962
9.433732209700704e-8	0.12328467397001329
9.769524312070272e-8	0.18738174218797873
1.1636511016417251e-7	0.1778279410038923
1.43536391868502e-7	0.1644027549962806
1.770521749087891e-7	0.15199110835892474
2.1839390108447656e-7	0.1405164834013924
2.6938893106109034e-7	0.12010067672328621
3.2086999979315846e-7	0.10537249721846431
3.9579322327954297e-7	0.08773680556458824
5.055888271012235e-7	0.0730527154037068
6.458424426055663e-7	0.06082623128928852
8.543691731360775e-7	0.05064603543361633
9.826640386486457e-7	0.04682249430500645
1.212116334976487e-6	0.04933803150915854
1.4951457958655759e-6	0.05064603543361633
1.7808728418070598e-6	0.05336699233999082
1.909908924193733e-6	0.057724959448555255
2.1212032214222187e-6	0.05064603543361633
2.4397300308784206e-6	0.043287612824422415
2.709638734781308e-6	0.041080560788873906
3.227459186404529e-6	0.03898603703365152
3.981071705534969e-6	0.03511191734582623
4.578882446049589e-6	0.033321709395010446
5.648052617908614e-6	0.032461130192859726
6.966874302623757e-6	1/(10*Sqrt[10])
8.013042902571267e-6	0.030010465193893648
8.899530360926364e-6	0.027744814021143413
0.0000106002584954839	0.027744814021143413
0.000012626001105004665	0.02848035868137718
0.000014022822700261729	0.022504674068274062
0.000014521962668999571	0.020268340049488427
0.00001557417545330584	0.01778279410038923
0.00001791284454778633	0.020268340049488427
0.00001989455260315102	0.021923459729423625
0.000020602695838067583	0.023713737056616554
0.000022881983652775528	0.024342413560012453
0.000024539935561792252	0.022504674068274062
0.000025413430358878507	0.023101296993578043
0.000027254802418990757	0.021923459729423625
0.000030270016521753776	0.021923459729423625
0.0000336188054545866	0.023101296993578043
0.00003866711517382153	0.023713737056616554
0.000041468804852103886	0.021357256054876084
0.00004447349558226486	0.020805675373461372
0.00004605652202915694	0.023713737056616554
0.000047695896140719895	0.027028265850367064
0.000051151780934786244	0.030010465193893648
0.000056810731326361415	0.02923540341635595
0.000058832899563408635	0.026330223496194897
0.00006092704667228882	0.023101296993578043
0.00006309573444801929	0.021357256054876084
0.00006534161629314068	0.024987756920377222
0.00006766744007312231	0.030806074651706487
0.00007257039617823688	0.030010465193893648
0.00007782860406386384	0.032461130192859726
0.00008346780389217111	0.02848035868137718
0.00008951560144785536	0.03898603703365152
0.00009600160216175106	0.042169650342858224
0.00009941876272393245	0.034205103509553185
0.00010295755676726163	0.03511191734582623
0.00010662231334049954	0.05198871593948737
0.0001269981714718405	0.043287612824422415
0.00015665227595471523	0.03604277178567255
0.0001739828052473973	1/(10*Sqrt[10])
0.00020723146442526126	0.027028265850367064
0.0002468340465413941	0.021923459729423625
0.0002838994538140074	0.01873817421879788
0.0003265307238010024	0.016440275499628065
0.0004171124616311617	0.015602055483809564
0.00044733503275790597	0.013688745099668925
0.0004797474312101301	0.01169989106099248
0.0004968239598788996	0.012655308238530122
0.0005145083235125867	0.014806572773408305
0.0005328221590364882	0.01873817421879788
0.0005517878736651029	0.020805675373461372
0.0005917685751810915	0.01601568264278211
0.0006128324761109953	0.012655308238530122
0.0006572362650959787	0.016876124766713
0.0006806304772189951	0.01873817421879788
0.0007048574039328094	0.015602055483809564
0.0007559290110175929	0.01778279410038923
0.0007828361745033221	0.021923459729423625
0.0008107010938580483	0.023713737056616554
0.0008395578621708028	0.021923459729423625
0.0008395578621708028	0.03604277178567255
0.0008395578621708028	0.0456132386193541
1/1000	0.043287612824422415
0.0012335002475956907	0.041080560788873906
0.0013699630729405786	0.030806074651706487
0.0014692260095168302	0.024987756920377222
0.0016317673083286167	0.020268340049488427
0.001943603153342448	0.014806572773408305
0.0023974349653553763	0.010265110683269758
0.002957236623360423	0.007697747059540721
0.0036477520987148663	0.005623413251903491
0.004499503116932488	0.004001959852524864
0.005747694426343086	0.0029235403416355936
0.007342142089933147	0.0023101296993578045
0.009056534064961838	0.0019744882130225934
0.010416492823891843	0.001873817421879788
0.011568875276756138	0.0020268340049488438
0.012407117237826148	0.0023713737056616554
0.01284874644776399	0.0028480358681377167
0.015304182184807317	0.0023101296993578045
0.01760230816701311	0.0020268340049488438
0.020245528299285154	0.0017782794100389228
0.024114512187328335	0.0014806572773408313
0.028722871018057806	0.0012655308238530122
0.03542966851243339	0.0010537249721846434
0.042200389167727705	0.0009245046310955269
0.04686904192860622	0.0008326347754925773
0.05781297469038928	0.0007116602805547371
0.05987081774592589	0.0005336699233999083
0.05987081774592589	0.00042169650342858224
0.05987081774592589	0.00033321709395010444
0.06200190923419319	0.00016876124766713002
0.06420885670629423	0.00012328467397001327
0.06649435994726957	0.00008547088129170763
0.07131231859483858	0.00005623413251903491
0.0738506683433086	0.0000711660280554737
0.0738506683433086	0.00008773680556458828
0.07647937039178285	0.00012990813964984505
0.07920164046268163	1/10000
0.08494032610265818	0.00007697747059540713
0.0910948176865784	0.00009245046310955278
0.09769524312070267	0.00011103363182838495
0.10477391327848758	0.00009006280201170158
0.10850332275019028	0.00014806572773408313
0.1123654799123477	0.00012328467397001327
0.12050710630083009	0.0001442417254939131
0.12050710630083009	0.0001873817421879788
0.12050710630083009	0.00023713737056616554
0.12479653636686679	0.00029235403416355934
0.12479653636686679	0.0003604277178567257
0.1292386476730009	0.0004443521363456442
0.1386028472930895	0.0003797916869731524
0.1386028472930895	0.00009006280201170158
0.14353639186850187	0.00005478180825725168
0.14864554545911415	0.00004216965034285822
0.1539365581531628	0.0000506460354336163
0.1594159039035788	0.00005623413251903491
0.17096664605982834	0.00005925530972444761
0.17705217490878913	0.00005198871593948739
0.18335431670562485	0.00004328761282442237
0.19663955648297599	0.00004001959852524865
0.20363890776720064	0.00003604277178567253
0.2108874002454031	0.00004682249430500647
0.22616759505412695	0.000027028265850367053
0.23421799180646682	0.00005336699233999082
0.24255494160885765	0.00003080607465170652
0.2601296598185455	0.000049338031509158565
0.2693889310610904	0.000029235403416355965
0.27897778385501737	0.00004806380865076589
0.27897778385501737	0.000028480358681377166
0.2991915798411702	0.000049338031509158565
0.2991915798411702	0.000027744814021143427
0.30984125351993225	0.00004682249430500647
0.3208699997931587	0.000027744814021143427
0.3322913123982644	0.00004682249430500647
0.344119165458861	0.00002565020905143118
0.344119165458861	0.00005478180825725168
0.36905288781262924	0.000035111917345826244
0.40988141611715617	0.00003080607465170652
0.4552268274445843	1/(10000*Sqrt[10])
0.4714305493697689	0.00003604277178567253
0.4882110389120127	0.00004682249430500647
0.4882110389120127	1/1000
0.5615224043650955	0.0009006280201170158
0.6236439434109736	0.0008111308306198966
0.6926380232200149	0.0007116602805547371
0.8250033195199852	0.0006082623128928855
0.9488885147259799	0.0005336699233999083
1.1302240827957775	0.00048063808650765935
1.2552614080105682	0.00041080560788873906
1.3462134460553	0.0003604277178567257
1.4951457958655772	0.00033321709395010444
1.6605546190258604	0.00033321709395010444
1.8442627093918456	0.0003604277178567257
1.9778918093057298	0.0004001959852524865
2.048294528998194	0.000506460354336163
2.048294528998194	0.000730527154037068
2.048294528998194	1/1000
2.048294528998194	0.0016876124766713
2.048294528998194	0.0025650209051431205
2.048294528998194	0.0049338031509158515
2.048294528998194	0.005623413251903491
2.274898503428193	0.005772495944855525
2.526571808668171	0.006082623128928855
2.709638734781306	0.005478180825725163
3.0094075971551733	0.0049338031509158515
3.342340050247615	0.004561323861935413
3.4613100710381235	0.004443521363456442
3.712105007659821	0.004561323861935413
3.9810717055349722	0.005198871593948734
4.122777270036381	0.006753757370483047
4.269526829630983	0.008326347754925773
4.578882446049593	0.007116602805547371
4.741866981319562	0.006409411894719335
4.910652934473587	0.005925530972444761
5.453921227311484	0.00506460354336163
6.272899851979891	0.004443521363456442
6.966874302623762	0.004328761282442242
9.544360506436503	0.004328761282442242
10.977572878411245	0.004328761282442242
12.62600110500466	0.00410805607888739
14.521962668999564	0.0038986037033651505
16.702628052346057	0.003699830412858022
19.21074927775149	0.003511191734582624
20.602695838067593	0.003511191734582624
23.696463936042072	0.003699830412858022
25.413430358878493	0.003797916869731524
29.229594132250252	0.0038986037033651505
32.46328055164581	0.004216965034285823
37.338072874308935	0.004561323861935413
44.47349558226484	0.005198871593948734
47.695896140719924	0.005478180825725163
52.97251992527582	0.006082623128928855
56.81073132636148	0.006753757370483047
58.8328995634086	0.007697747059540721
63.09573444801933	0.009006280201170157
65.34161629314073	0.010816603469200705
67.66744007312226	0.013688745099668925
72.57039617823692	0.019234943235835196
80.59889987589172	0.020805675373461372
89.5156014478553	0.023101296993578043
99.41876272393255	0.023713737056616554
102.95755676726162	0.027028265850367064
106.62231334049955	0.03898603703365152
110.41751654960665	0.04682249430500645
375.56364377633355	0.04682249430500645
965.6286150767103	0.04682249430500645
2482.7712574416805	0.04682249430500645
4659.6621585981475	0.04682249430500645
9712.740195074048	0.04682249430500645
12848.746447763982	0.04682249430500645
100000	0.04682249430500645

==> data/Figure_2/a/future_sensitivities/current_LNV_data.dat <==
0.1407083319325266	0.9978260101259099
0.1407083319325266	0.5617297304359204
0.1407083319325266	0.22617382565744454
0.1407083319325266	0.12137269156775879
0.1407083319325266	0.06208771416768523
0.1407083319325266	0.03755512286440435
0.1407083319325266	0.020641668614131567
0.14528634465060394	0.010065504300979994
0.15489405965993175	0.0059443186132119765
0.15993361179830712	0.00490824548765819
0.17050994342992626	0.0038632829886662873
0.18770016663200484	0.0028986302263722223
0.213346041220898	0.002174849011549972
0.2424959664200333	0.0016713306662107668
0.2669435716711433	0.0014134601013081794
0.2938558999910038	0.0011953765334299115
0.33400605911766396	0.0010109412040371162
0.3676793956491411	0.0008968937978038714
0.40474756159227043	0.0008347378271370534
0.4455528119155569	0.0008347378271370534
0.4904719065505851	0.0009408815916528311
0.4904719065505851	0.0015555051580871514
0.4904719065505851	0.002830061291081122
0.4904719065505851	0.00490824548765819
0.4904719065505851	0.0070287954918527296
0.4904719065505851	0.010559162891619685
0.5229065741688779	0.013740300134442825
0.5574861305146638	0.01921117266016724
0.575624207774166	0.01190184710097899
0.5943524160318499	0.00831112349134226
0.6136899554813159	0.010309379200531243
0.6336566510036322	0.014763425796590995
0.6542729724918347	0.013097918037589452
0.6975397245952353	0.011620301363862627
0.7202345123643948	0.015862735101767597
0.8186416918044883	0.013740300134442825
0.8727780670331858	0.012485568382117973
0.9607685353682187	0.01134541576961451
1.092040392016675	0.010065504300979994
1.2021361301702989	0.009827398416756856
1.3663865567219664	0.010559162891619685
1.4567450323318605	0.01190184710097899
1.5530788697999114	0.013415264625523117
1.6036090318768075	0.01512112560730246
1.709654913901766	0.02015337685941734
1.7652793522834311	0.02560457551815517
1.8227135583089005	0.034952501326754794
1.8820164136320137	0.051266051288910756
2.1391603351548674	0.051266051288910756
2.59222821225475	0.05641801076723446
2.946409888436281	0.06208771416768523
3.243456750385652	0.06832719194004197
3.5704508503416554	0.0770155550829733
3.9304113653402903	0.09106621323536936
4.190327549193812	0.11028922406813323
4.467431863334334	0.14012087334990148
4.762860950422475	0.20065845634509172
4.917822904032491	0.27391647077505277
5.077826618742943	0.43167876004907996
5.243036130656858	0.9978260101259099
5.243036130656858	0.013097918037589452
5.589755549113622	0.012485568382117973
6.153295384981325	0.01134541576961451
6.994033273408636	0.010065504300979994
7.6991475361558335	0.008929983606628927
8.751098505068635	0.007735151231080142
9.633354011929024	0.006862524879316373
10.604555469853118	0.006235855317301988
12.850569176893156	0.005532369178104149
15.081595098726282	0.00490824548765819
17.699956133531796	0.0042515219286763046
20.118338937205248	0.003771894580841452
25.17253763536038	0.0038632829886662873
30.504007184529996	0.003956885626211955
36.96466632775097	0.004568097341575083
44.7936741050514	0.005532369178104149
44.7936741050514	0.010559162891619685
50.9139294521131	0.01134541576961451
57.87040835666646	0.015487492048398058
61.69735019556643	0.01921117266016724
63.704702922926266	0.02383014330696176
65.77736582907417	0.028177696174275367
67.91746381184015	0.03579935782745662
70.1271909036182	0.04440665035999256
72.40881252069337	0.05508340696218368
74.76466778575023	0.06359202379820579
77.19717192594689	0.07167827145547204
82.30218319988492	0.0889119842392972
84.97992400058803	0.10021787264032324
90.59960486788063	0.09553251886064121
93.54730624164779	0.08475519972133283
96.5909124860997	0.07341494859836577
99.73354391196408	0.06208771416768523
113.36035099139892	0.06998267651118001
124.788949796893	0.08079275185749464
151.21888290702913	0.07888154810211241
171.88024179708134	0.09553251886064121
189.2086137446876	0.11028922406813323
215.06059068377928	0.12431340393340458
260.60979224089056	0.1435158313064454
305.85504122320395	0.1542022594410157
336.69028942249173	0.18233480008684447
370.6342407764072	0.21559981963446223
395.14410208953666	0.24890306568176154
449.13348456353964	0.2674368030379057
510.4995516559143	0.2873505933855455
618.621857557051	0.2943127479882778
659.5310188429368	0.3564387214069442
703.1454829833435	0.4114970533662479
799.2177518465475	0.3922588753494675
879.792123434156	0.4528502703800788
937.972346838723	0.5354679225735298
1032.5354771476732	0.6803042962339553
1251.2234590504984	0.9978260101259099

==> data/Figure_2/a/future_sensitivities/eROSITA_data.dat <==
2.1580547112461985e-6	4.954910584425647e-6
2.22644376899696e-6	4.570152371132248e-6
2.3632218844984787e-6	4.066426965066599e-6
2.4772036474164115e-6	3.650898530210539e-6
2.6139817629179334e-6	3.1906931991665667e-6
2.7279635258358658e-6	2.8904796054485778e-6
2.8647416413373855e-6	2.665913106636811e-6
3.0243161094224923e-6	2.393434511838769e-6
3.1610942249240104e-6	2.1877574091890358e-6
3.3206686930091205e-6	1.9641573226882708e-6
3.4802431610942226e-6	1.795342584645889e-6
3.5942249240121596e-6	1.6708082727436823e-6
3.7310030395136734e-6	1.5549060038234463e-6
3.890577507598782e-6	1.4085735931457799e-6
4.027355623100307e-6	1.3226826687472398e-6
4.1413373860182395e-6	1.3465365693758844e-6
4.369300911854106e-6	1.3955874218765055e-6
4.574468085106383e-6	1.4464300117029073e-6
4.665653495440728e-6	1.4725408617065256e-6
4.802431610942248e-6	1.382760316544209e-6
4.9620060790273564e-6	1.2753122048834237e-6
5.121580547112464e-6	1.1762246478188759e-6
5.303951367781156e-6	1.0655111754372568e-6
5.5091185410334296e-6	9.915432413449294e-7
5.737082066869306e-6	9.144506450036921e-7
5.9650455927051726e-6	8.358276366843697e-7
6.215805471124625e-6	7.777920841190453e-7
6.398176291793316e-6	7.303469395986787e-7
6.580547112461998e-6	6.857772766950039e-7
6.762917933130695e-6	6.556087583182747e-7
6.990881458966558e-6	6.21174703451834e-7
7.241641337386018e-6	5.88501548453203e-7
7.49240121580547e-6	5.575503985246933e-7
7.765957446808517e-6	5.330160147702668e-7
8.016717325227957e-6	5.04993295753912e-7
8.221884498480244e-6	4.827378303684311e-7
8.404255319148933e-6	4.615152080639772e-7
8.632218844984797e-6	4.3724181506398983e-7
8.860182370820664e-6	4.2179762884134565e-7
9.133738601823707e-6	4.068590087138428e-7
9.361702127659574e-6	3.960037906741595e-7
9.56686930091186e-6	3.819467311494439e-7
9.840425531914898e-6	3.6515446766742624e-7
0.000010022796352583589	3.5537004523610555e-7
0.000010250759878419458	3.490658633447435e-7
0.000010547112462006093	3.3971706376010155e-7
0.00001070668693009119	3.36598068418399e-7
0.000010934650455927056	3.2467780365796253e-7
0.00001116261398176291	3.13190364196654e-7
0.000011367781155015196	3.0483711578665335e-7
0.000011618541033434636	2.967165075501784e-7
0.00001191489361702127	2.8624195921865945e-7
0.000012234042553191477	2.785760029530512e-7
0.000012598784194528877	2.711028665104548e-7
0.000012849544072948317	2.662475166500456e-7
0.000013123100303951364	2.5906173364391474e-7
0.000013328267477203645	2.5441305457001736e-7
0.00001396656534954407	2.521116184545849e-7
0.000014240121580547117	2.4755668231600725e-7
0.000014604863221884504	2.431447635901081e-7
0.000014832826747720354	2.3876756964567377e-7
0.000015083586626139825	2.344270456217566e-7
0.000015288753799392104	2.302458456212644e-7
0.000015972644376899687	2.322861145156605e-7
0.000016542553191489356	2.280656675251418e-7
0.000016998480243161108	2.238896370130287e-7
0.000017522796352583573	2.1988681798240087e-7
0.000018047112462006076	2.1785783048292184e-7
0.00001859422492401218	2.1976055508483393e-7
0.000019414893617021286	2.216469463801906e-7
0.000020007598784194523	2.2351741790771503e-7

==> data/Figure_2/a/future_sensitivities/lept_disp_data.dat <==
1.013516687653887	0.0053214182812139155
1.0838905322126338	0.004996088663188604
1.1827318641966182	0.004617251825187753
1.334640905644416	0.004134646229406215
1.4859755436187518	0.0036445493527765523
1.6656139289038592	0.0031622776601683794
1.8297454275684273	0.0027438234558085023
1.9832437453007759	0.002418586608179085
2.149619118601444	0.0020985426893452308
2.329951810515372	0.0017923575828282738
2.5254127079292856	0.0015068922239342402
2.718956956414919	0.0012668923859324775
2.9077485733103385	0.0010820481213379422
3.0070047268396665	0.001
3.259263953740138	0.0008954777399948467
3.556480306223121	0.0007893330255228937
3.880800189269168	0.000684883081948815
4.263218671745281	0.0005758030654040912
4.62086235505683	0.0004917912776960453
4.974999058755566	0.00042671409285185665
5.356276325247556	0.0003821129714909314
5.805617196850529	0.0003421736601334142
6.29265351331719	0.0003016143878784798
6.7295858555298285	0.000265862775468574
7.196856730011529	0.00024570328271522455
7.906043210907734	0.00022002182031514417
8.398432783920136	0.0002001565759567167
9.102981779915227	0.00018208491703838295
9.933094062855895	0.0001682780215109438
10.551728671069696	0.00016564490501698228
11.360399027979804	0.0001682780215109438
12.231044798258576	0.00017367048911040705
13.168415694603658	0.00017923575828282756
14.082768709670608	0.0001939417155265151
14.661579446299243	0.0002131901441719966
14.959845685700817	0.00024185866081790827
14.959845685700817	0.00028317492523637723
14.661579446299243	0.00033681952594401303
14.177625441333719	0.0003821129714909314
13.436305920379947	0.0004765211616028694
12.648552168552905	0.0006532335668440931
11.987184813832682	0.0008814658257473094
11.436918805049135	0.0011708281368909704
10.766386610306986	0.0016305298999668
10.203433907304566	0.0022002182031514396
9.540954763499924	0.003016143878784795
9.042077427236096	0.0037024836611868842
8.398432783920136	0.004917912776960448
7.906043210907734	0.006532335668440937
7.343265198501239	0.008676731617749227
7.006176107528362	0.010320449904927862
6.250551925274002	0.01392629582934798
5.613983566653815	0.01820849170383827
5.249484020681586	0.021657904698740037
5.008508957303892	0.024960901930441613
4.778595739422061	0.03162277660168379

==> data/Figure_2/b/current_constraints/ATLAS_LNC_data.dat <==
4.992548435171385	0.009194848247718544
5.469448584202671	0.008567213387176958
5.946348733233975	0.007982428329810437
6.423248882265268	0.007437566144739173
7.019374068554383	0.0068602624717737275
7.6154992548435265	0.006264187993160929
8.092399403874825	0.005836621496523103
8.628912071535037	0.005383594481110583
9.165424739195224	0.004965733037015546
9.701937406855444	0.004626799413717668
10.	0.004443614047956507
10.715350223546931	0.004224798081622231
11.251862891207171	0.004098715354253808
11.78837555886736	0.003936438959559053
12.44411326378538	0.003780587669315289
13.15946348733234	0.003630907061375222
13.695976154992552	0.003487152791324806
14.23248882265276	0.003383084729336975
14.64977645305512	0.003282122491004474
15.245901639344279	0.003152177634997883
15.782414307004487	0.0030581065954127613
16.4381520119225	0.002937031128583756
17.034277198211637	0.002820749344282754
17.630402384500744	0.0027090714365781772
18.107302533532057	0.0026282243672843372
18.64381520119224	0.0025497900677058085
19.239940387481393	0.00244884004861535
19.776453055141594	0.002375759213625923
20.07451564828613	0.002328254374415183
20.49180327868851	0.0023518868544071974
20.968703427719834	0.002375759214744402
21.564828614008963	0.002375759215257263
22.101341281669185	0.00239987389090609
22.697466467958307	0.002424233341613718
23.47242921013412	0.002448840052152521
24.12816691505213	0.0024736965322309733
24.962742175856924	0.0024988053174501154
25.67809239940391	0.0025241689687695358
26.214605067064078	0.0025497900733206917
26.989567809239897	0.002575671244741059
27.58569299552901	0.002601815122762201
28.42026825633387	0.0026282243743316093
29.31445603576748	0.002654901693180298
30.08941877794342	0.0026818498004104454
30.56631892697468	0.0027090714447675942
30.983606557377083	0.002736569403058865
31.460506706408317	0.00276434648022712
31.8181818181818	0.0027924055095899553
32.29508196721307	0.002820749353372131
32.59314456035773	0.002849380902684069
33.18926974664686	0.002878303078231349
33.66616989567811	0.002907518830141262
34.38152011922501	0.0029668430137799007
34.91803278688519	0.0029969574970770104
35.45454545454545	0.0030273776601862494
35.99105812220566	0.0030891474694562516
36.58718330849476	0.0031205034167246007
37.242921013412825	0.0031521776463567866
37.83904619970186	0.003216493909499916
38.435171385990984	0.0032491425039363484
38.97168405365122	0.003282122503000636
39.50819672131138	0.0033490902061887725
40.22354694485848	0.003383084741740043
40.76005961251868	0.003452112519939829
41.35618479880771	0.0034871528042676537
42.13114754098356	0.0035583040361278594
42.786885245901615	0.0035944222420170144
43.800298062593136	0.00370499154680485
45.23099850968706	0.0038189622417865534
45.94634873323401	0.003896883912599682
46.661698956780974	0.003976395553998326
47.555886736214696	0.004057529613024991
48.271236959761545	0.0040987153696227735
48.98658718330859	0.004182345345937484
49.64232488822643	0.00422479809763114
49.94038748137098	0.004267681785194086

==> data/Figure_2/b/current_constraints/ATLAS_LNV_data.dat <==
4.932935916542471	0.009573935240083969
5.230998509687037	0.009194848248636209
5.588673621460501	0.008742031964240705
5.886736214605066	0.008311519727648204
6.304023845007458	0.007822802532944645
6.780923994038745	0.007288837653675101
7.198211624441133	0.006860262472250546
7.675111773472433	0.006392006103451643
8.092399403874825	0.00601616919091482
8.569299552906104	0.005605532890251806
8.986587183308503	0.005275942785029895
9.523099850968686	0.004817536937266745
9.82116244411327	0.00462679941396761
10.298062593144552	0.0044436140485584995
10.89418777943369	0.004311000768295192
11.371087928464974	0.004182345331014918
11.96721311475407	0.004057529598781083
12.56333830104321	0.0039364389607876105
13.15946348733234	0.0038189622287465573
13.695976154992552	0.0037049915342864314
14.23248882265276	0.003594422229960251
14.828614008941852	0.0034871527928029113
15.424739195231	0.0033830847308206377
16.140089418777926	0.003249142493713185
16.73621460506707	0.003152177636710406
17.33233979135617	0.003058106597125173
17.928464977645287	0.0029668430054648567
18.464977645305527	0.00287830307051641
19.001490312965714	0.002792405502573533
19.538002980625922	0.0027090714384675006
20.014903129657235	0.002654901687662572
20.5514157973174	0.0026549016881166378
21.147540983606586	0.0026549016885941325
21.62444113263788	0.002654901688957174
21.92250372578242	0.002681849796143655
22.63785394932937	0.002681849796640408
23.233979135618515	0.002681849797031002
23.47242921013412	0.0027090714413943776
24.00894187779429	0.002709071441719173
24.724292101341295	0.0027090714421303063
25.499254843517114	0.002709071442549669
26.214605067064078	0.0027365694010758447
26.929955290611005	0.0027365694014180714
27.466467958271227	0.002736569401663044
27.9433681073025	0.0027365694018729
28.42026825633387	0.0027643464790902714
28.83755588673624	0.0027643464792605024
29.374068554396366	0.002764346479472263
30.029806259314462	0.002764346479720807
30.447093889716818	0.0027924055091215236
30.923994038748088	0.002820749352922299
31.460506706408317	0.002849380902325783
32.23546944858424	0.0029075188297221976
32.831594634873376	0.002937031138142427
33.42771982116249	0.0029969574966832602
34.02384500745154	0.0030273776598241666
34.50074515648291	0.003058106605802223
35.037257824143005	0.0030891474692299565
35.63338301043223	0.00315217764600118
36.16989567809241	0.003184173389022888
36.76602086438157	0.003216493909278291
37.36214605067063	0.003249142503723798
37.95827123695979	0.0033154372706839276
38.55439642324883	0.0033490902060159707
39.21013412816694	0.0034174243450888035
39.80625931445601	0.0034521125197824435
40.3427719821162	0.0034871528041066687
40.93889716840536	0.003558304035948318
41.47540983606561	0.0035944222418269906
42.01192250372584	0.003630907074659415
42.66766020864379	0.003704991546653666
43.26378539493288	0.0037425987435196852
43.74068554396413	0.00378058768337141
44.21758569299558	0.003818962241663926
44.754098360655775	0.0038577263332000653
45.23099850968706	0.0038968839125180445
45.70789865871827	0.003936438974339171
46.244411326378454	0.0039763955539533795
46.780923994038666	0.004016757727619222
47.377049180327894	0.004098715369534606
47.97317436661691	0.00414031919905128
48.45007451564827	0.00418234534588753
48.98658718330859	0.004224798097572153
49.403874813710885	0.004267681785146991
49.94038748137098	0.004311000783681309

==> data/Figure_2/b/current_constraints/ATLAS_data.dat <==
100.	0.14581131874954523
101.68674698795196	0.14106911136256797
103.79518072289142	0.13574079681786513
105.90361445783111	0.12990857663883007
108.43373493975916	0.12433751913132009
110.12048192771073	0.1203227645571432
115.18072289156618	0.12231302445103225
120.24096385542182	0.12433751913132668
124.87951807228926	0.1257065245906339
130.78313253012058	0.1277895415481837
137.53012048192778	0.1299085766388453
140.0602409638556	0.13062304601912914
144.69879518072293	0.1342575146416826
149.33734939759054	0.13875914314518262
153.1325301204821	0.1426315325782654
159.03614457831353	0.1482452059777994
164.09638554216875	0.1532428343964751
170.84337349397617	0.1601862775697496
178.43373493975878	0.16840089527017002
182.22891566265088	0.17315879929939865
187.71084337349401	0.17806184836877817
192.34939759036118	0.18311541427523814
197.4096385542168	0.18832514982840812
202.89156626505996	0.19479138403651788
209.21686746987936	0.20264501531641504
217.65060240963825	0.21447881125700197
223.55421686746996	0.22322096396931027
228.19277108433772	0.22971086140877645
235.7831325301209	0.2419398053023419
240.0000000000002	0.2490548553484125
245.90361445783117	0.2579143148082679
251.80722891566288	0.2671431806118136
256.44578313252987	0.27513158738613086
261.50602409638515	0.2834049704472934
266.56626506024134	0.29197787479111825
270.361445783132	0.29906236173032047
275.4216867469874	0.30821482561191677
280.06024096385573	2.8238785488898297
286.8072289156632	3.4711915244830056
293.13253012048153	0.3399329167613316
297.77108433734924	0.34849866844784066
303.2530120481934	0.3596007423532178
309.1566265060238	9.79594595856937
314.21686746988	9.805555456799466
319.6987951807228	9.818040496099657
325.18072289156584	9.828430340402287
330.24096385542146	9.839200014104643
337.409638554217	9.856117552328557
343.31325301204816	9.870970662258166
350.06024096385505	9.889786544527084
356.3855421686748	9.906370577716707
363.55421686746945	9.927470316481894
368.61445783132535	9.942333780237083
377.89156626506076	9.974213229966619
385.48192771084285	10.000259003048361
393.49397590361417	10.03335331488169
398.97590361445725	10.053765320985619
404.0361445783139	10.07541910676535
410.36144578313224	10.104457048800779
418.37349397590316	10.142662981864683
425.12048192771096	10.177834221578994
431.02409638554195	10.208578015584227
437.34939759036064	10.25093084559091
444.51807228915663	10.298655224275405
452.530120481928	10.36526654309762
459.277108433735	10.431596383389392
465.1807228915656	10.49499795895731
471.08433734939814	10.572535108421105
480.36144578313207	10.790256983363115

==> data/Figure_2/b/current_constraints/BBN_data.dat <==
8.278444050080779	$Failed
6.85326358903184	$Failed
3.3744665556542297	$Failed
1.584893192461111	1.0373238697307523e-6
1.0360593046256386	2.44783675526255e-6
0.7100387508468536	4.819794046682208e-6
0.5101434415464335	8.28692725119032e-6
0.4028359352386569	0.00001232231101947002
0.38425133462543354	0.000013748482996810818
0.3334854751235185	0.000018246070462650517
0.2760740847324676	0.00002524352973085285
0.25118864315095824	0.00003201007704075823
0.2285463864134993	0.00004056925717982411
0.20794511283409225	0.000051398797633272675
0.19835168649489604	0.000059743833777082485
0.1804721766827174	0.00007248284966970385
0.17214619820847743	0.00008793377773951408
0.16420433388871666	0.00011376275969398575
0.1566288628412436	0.00014098402172147033
0.1494028817264181	0.00019036122144980256
0.14251026703029904	0.0002570181556509274
0.13593563908785242	0.0003470050128398991
0.13593563908785242	0.0003946455802275613
0.13593563908785242	0.0005215046786507699
0.12966432776590117	0.0005930976603004665
0.10238973294320834	0.0010356600545046964
0.04587102678234399	0.007444700987727602
0.021544346900318867	0.04712140621526136
0.010608183551394482	0.28767058964689834

==> data/Figure_2/b/current_constraints/BEBC_data.dat <==
0.19635627530364352	0.002610729542312228
0.20647773279352213	0.0024340271441140936
0.21659919028340066	0.002229911182983779
0.22672064777327916	0.002042912431445098
0.23684210526315766	0.0019046420577962517
0.24696356275303633	0.0017449203323810917
0.26214574898785414	0.0015435463713110486
0.277327935222672	0.0013417214977841903
0.28744939271255043	0.0012078784794828468
0.3076923076923075	0.0010873099433896026
0.3279352226720648	0.00097877634089667
0.3481781376518217	0.0008810763530039673
0.3684210526315788	0.000793128577576836
0.3836032388663966	0.0007394210759896048
0.408906882591093	0.0006655894789456591
0.4342105263157893	0.0006097088000863714
0.4595141700404858	0.0005488289159217957
0.4797570850202427	0.0005116461641576096
0.5050607287449392	0.0004769656168294625
0.5354251012145748	0.0004369055362744529
0.5607287449392713	0.0004144826079404327
0.596153846153846	0.0003730695575386327
0.631578947368421	0.00033579419673779336
0.6670040485829958	0.0003075799259551869
0.7125506072874492	0.00027682824470874455
0.7530364372469633	0.00025355933245748265
0.7935222672064777	0.00023224621984033254
0.8340080971659918	0.000212724513278433
0.8795546558704452	0.00019483676376245927
0.9149797570850202	0.00017846566947492227
0.970647773279352	0.00016633316255447713
1.0313765182186234	0.0001550199320816837
1.0870445344129551	0.0001444812137075879
1.1325910931174088	0.0001370464089950999
1.1831983805668014	0.00012998957520814257
1.2388663967611335	0.00012329173707546168
1.284412955465587	0.00012111394309403718
1.3299595141700404	0.0001189746097686441
1.3856275303643724	0.0001168648181617868
1.4514170040485828	0.00011478433469124838
1.4969635627530364	0.00011080020937227736
1.5425101214574901	0.00010695435800862019
1.5880566801619431	0.00011072988153837054
1.6336032388663966	0.00011264941802198768
1.6892712550607292	0.0001166176498543299
1.719635627530364	0.00011865176536985254
1.7601214574898785	0.00012722105754423607
1.8006072874493928	0.00013640912365745294
1.8309716599190284	0.00015148220939117322
1.861336032388664	0.00016822066630141352
1.8917004048582995	0.0001901070556376227
1.9018218623481784	0.0001968659421895539
1.9170040485829958	0.00022250260838820485
1.9321862348178136	0.00026043675684867337
1.9473684210526312	0.0002995488794286497
1.9574898785425097	0.0003826984973842435
1.9574898785425097	0.00041045197685146906
1.9574898785425097	0.0007573744078575613
1.9574898785425097	0.002362654592025451
1.9574898785425097	0.0037900006652829927
1.9473684210526312	0.004436942165423553
1.9220647773279356	0.00510473689215428
1.8967611336032384	0.00577114330944482
1.8562753036437247	0.006412026778485313
1.8208502024291495	0.0070002263078691234
1.7854251012145748	0.007642391320690584
1.7499999999999998	0.008343475306072075
1.719635627530364	0.008950509420934484
1.6892712550607292	0.009601718767432963
1.653846153846154	0.010482589319921848
1.6082995951417005	0.011647229345775882
1.5728744939271253	0.012715827626258051
1.5374493927125503	0.013882512819406174
1.4969635627530364	0.015156839451015543
1.4514170040485828	0.01684111508375768
1.4210526315789471	0.01806678832578159
1.3805668016194328	0.019725542403626943
1.3502024291497974	0.021161364706329195
1.304655870445344	0.023513683835902476
1.248987854251012	0.026591571932176268
1.2085020242914981	0.029034421145501508
1.173076923076923	0.032261621999404064
1.1275303643724697	0.03648531421731904
1.0870445344129551	0.041262733008357144
1.0465587044534412	0.046668931211613404
0.9959514170040484	0.05372755520235726
0.950404858299595	0.061861073631201
0.9048582995951416	0.06999617485483416
0.8593117408906881	0.08062765120230603
0.8137651821862346	0.09625619554847802
0.7783400809716596	0.11097333616428733
0.7378542510121457	0.1280301788202797
0.6973684210526314	0.1532693407430243
0.6619433198380564	0.17725314263896255
0.6214574898785425	0.2091918929651954
0.5759109311740889	0.25241550054563616
0.540485829959514	0.29453819160413114
0.4949392712550605	0.35994907348763383

==> data/Figure_2/b/current_constraints/BESIII_1_data.dat <==
0.2501976284584981	0.008946613854377504
0.3000000000000001	0.002936073428889463
0.34980237154150207	0.004938306454144223
0.39960474308300437	0.004256572990638074
0.4494071146245054	0.016209742495449906
0.4992094861660085	0.012971033030297029
0.550395256916997	0.01834682556328644
0.6001976284584973	0.012971033054307862
0.6500000000000001	0.009400836406718608
0.6998023715415027	0.008102961726091798
0.7496047430830037	0.026604718096605497
0.7994071146245055	0.01432174679527433
0.8492094861660073	0.03859001172917669
0.8990118577075082	0.06502368345271088
0.9501976284584964	0.07741914855054305
1.	0.06834464314358783

==> data/Figure_2/b/current_constraints/BESIII_2_data.dat <==
0.2501976284584981	0.0018071737405766285
0.3000000000000001	0.003610614812624397
0.34980237154150207	0.01134291176557012
0.39960474308300437	0.006314857785466101
0.4494071146245054	0.009166975770629134
0.4992094861660085	0.007408530822720331
0.5490118577075108	0.013666781095664044
0.6001976284584973	0.005676996019756606
0.6500000000000001	0.01603432770822163
0.6998023715415027	0.010472177088937948
0.7496047430830037	0.023279996045304535
0.7994071146245055	0.019841560979126094
0.8492094861660073	0.02266804535642768
0.8990118577075082	0.030387864736264463
0.9501976284584964	0.04911598783914329
1.	0.07951359284439188

==> data/Figure_2/b/current_constraints/BeEST_data.dat <==
0.00005555481286973237	0.07094739252185708
0.00005910076333812742	0.06668934683233484
0.00006287304459722838	0.06244791562767548
0.0000668861028800769	0.058705117399691795
0.00007178704311604656	0.054764206080688556
0.00007569700467130962	0.05188427918582557
0.00008052859018667695	0.04896762524561582
0.00008491466987546478	0.04621591438616001
0.00008953964229777498	0.0439571757562005
0.00009441651901340106	0.04164858706154088
0.00009955902027128632	0.03961407732739879
0.00010314203613005271	0.0384119874430491
0.0001049816136090719	0.037390231348299406
0.00011069955455500819	0.03583944685533373
0.00011776528148394058	0.03382820065113602
0.00012200351996820068	0.032425593808683595
0.00012639428783313373	0.031321491564582096
0.00013210562351075644	0.030023085782885192
0.00013807503537031506	0.028668090757980547
0.0001443141850124299	0.027479915160392603
0.00015083526098650174	0.026341079247505915
0.0001562636504051912	0.025346852900807303
0.0001618874013824994	0.02448422876243062
0.0001662376406991865	0.023833678454071743
0.0001692025523052541	0.023200436618339492
0.00017529195963973253	0.022410964378844045
0.00018321281777544608	0.021565281986989253
0.00018980643862295848	0.020751547366869214
0.00019838315758181676	0.019891898408421003
0.00020734742982196936	0.019067896727694284
0.0002129192713224348	0.018419187935807088
0.00022254038198815345	0.017656244905811105
0.00023259623850786188	0.016795254493435677
0.00023884656616170768	0.01628643034756967
0.0002474423823121418	0.015611887699887105
0.0002540916556401232	0.01502295483580324
0.00026323612521463204	0.014511947886174232
0.00027270969384431685	0.013910939442638683
0.00028003795053428715	0.013489543534833242
0.00029011619773967927	0.012881272281229534
0.00029791220211702424	0.012347823867133593
0.0003059177007753668	0.01206622907793406
0.0003169273307452948	0.01170073705908806
0.0003312482182025587	0.011433908707838891
0.00034316946467298097	0.01130278907497164
0.0003618605732013333	0.011216219475771463
0.0003883751549552329	0.011130316638053242
0.00040952844194101285	0.011045067699620994
0.00042426690459454344	0.010918408216814654
0.00043183386635008955	0.010710521417932332
0.0004395357877491752	0.010426113103828037
0.00044343810885216295	0.01011031082237435
0.0004513469963338352	0.00976645647066601
0.0004593969418345408	0.009380047868517321
0.00046347559579341203	0.009043631035030144
0.0004717418594826552	0.00876971249566677
0.000475930115057585	0.008504089778350496
0.0004844185098391555	0.008214871570901276
0.0004930582983730615	0.008342184011128791
0.0004974358072275673	0.008536857590582453
0.0005018521808245067	0.008803507126026152
0.0005063077642158862	0.009078486191521401
0.0005108029055171753	0.009398118374079214
0.0005153379559345139	0.009691672503140776
0.000519913269792145	0.010188383451347621
0.000519913269792145	0.010587726761262095
0.0005245292045601036	0.011087660336079073
0.0005291861208821394	0.011836582468529387
0.0005338843826039023	0.012443254633707233
0.000538624356801361	0.013131426409461907
0.0005434064138094883	0.01348966208535648
0.0005482309272511969	0.014018453507950755
0.0005530982740665237	0.014400899567102252
0.0005629629923407883	0.014737009625662574
0.0005730036516208265	0.014290580687212345
0.0005780909375805429	0.013911068107804625
0.0005780909375805429	0.013489669648357022
0.000585806678583456	0.012980836321930256
0.0005884014095229159	0.01253932325422226
0.0005884014095229159	0.012112832233613213
0.0005910076333812748	0.01161122201858258
0.0005988957726574246	0.011216309588290977
0.0006042129360768112	0.01071057841933114
0.0006042129360768112	0.010149311702672125
0.0006095773067534857	0.009654511419337413
0.0006149893038066223	0.009183838155365763
0.0006259578721572968	0.008702593821303431
0.0006371220691000771	0.008905677564040825
0.0006427786162225773	0.009290383507074288
0.0006484853837453751	0.009691710493411164
0.0006542428175391684	0.010346315618625519
0.0006600513674332168	0.011173280873271834
0.0006659114872504926	0.012112847324783274
0.0006718236348431306	0.012782735710958594
0.000683805865123826	0.013131454146888329
0.0006898768839855308	0.012881415561087885
0.0006960018030430352	0.012539342616221175
0.0007021811008372843	0.011973939201009257
0.000708415260157845	0.011390161496823462
0.0007147047680806221	0.010960548893747918
0.0007274517996968173	0.010710602610646821
0.0007404261794744949	0.01096055299173219
0.000746999889251721	0.011478090662149474
0.0007536319622546601	0.012159522651060493
0.0007603229166482767	0.012733693697815358
0.0007670732751979539	0.013232835357673287
0.0007738835653103283	0.014181132889299718
0.0007807543190744985	0.014850811695120002
0.0007876860733036033	0.015612051739785922
0.0008088527786557747	0.01634934753599607
0.0008160339988324579	0.01597644584541942
0.000823278975881327	0.015492448683259063
0.0008379624698262367	0.014965466918077786
0.0008529078494754398	0.015552139289340612
0.0008529078494754398	0.01628660134701389
0.0008529078494754398	0.01738689540385924
0.0008529078494754398	0.018921967600070397
0.0008566856595729501	0.023022813880446573
0.0008529078494754398	0.031321690168608154
0.0008529078494754398	0.04345209714951594
0.0008529078494754398	0.05615577658067587
0.0008604802028370524	0.07122270695955926

==> data/Figure_2/b/current_constraints/Belle_data.dat <==
0.4961715044826708	10.778476257576965
0.4962230132784592	10.215066779210671
0.4981763588124869	10.004099597726023
0.49823603266364247	9.857608433720682
0.498295713662812	3.4756451801240247
0.49835142237854835	0.2664123009078147
0.4983991776633935	0.22101940996584873
0.49844295736124605	0.18694292519440917
0.4984907214175725	0.15617203881158517
0.4985384900509625	0.13073328974539303
0.49858228198610094	0.11121145590868395
0.4986380227397453	0.09063151353840325
0.4986818234179019	0.0772217528501588
0.49874155781593027	0.06211380311858924
0.4987813847230437	0.05373754784935228
0.49884113104698224	0.04325522925132027
0.4988889332589092	0.03636834915387516
0.49894072415772583	0.03014284523785906
0.4989925204330821	0.02498517376965469
0.49904432208554456	0.020711246621390903
0.499096129115659	0.017169110036789642
0.4991439557631626	0.014439968238626309
0.49918381480368545	0.01250030560103285
0.5147027255358644	0.01214484561572049
0.528678088154919	0.011799497389470857
0.5472072977410751	0.011299806922243867
0.5707352673060178	0.0108212844765798
0.5952748559669375	0.010363032485757208
0.62086955975065	0.00992419154501356
0.647564744858596	0.009503938775524134
0.6550067534618037	0.010363032499418123
0.6626083582065354	0.009233706535914597
0.6937466010762078	0.008842699714188829
0.7208129288884637	0.008468253616137357
0.7518053237686451	0.008109666426978334
0.7781485252271205	0.007879085754700733
0.8147163974356489	0.0075454508243852705
0.8628539119485166	0.007122479440671285
0.9068644146854421	0.0068208868069882765
0.9641271331870539	0.006438536797150722
1.0289336714630468	0.006077621947002962
1.081415195318901	0.0058202769543252535
1.1235973317640338	0.005654796815667718
1.1854327378467437	0.0054153570094619035
1.231672226352944	0.0052613903115709465
1.2846194979966765	0.005111801431641097
1.3553165049001121	0.0048953551396345866
1.4244340524866097	0.004756173826834544
1.4352692992616574	0.005415357034522274
1.4464063958691609	0.0046880742805280925
1.49707641170721	0.004620949851709718
1.5915818447349106	0.004489570677675741
1.6855935308629273	0.004361926966526397
1.7580399870548709	0.0042994725968474356
1.8978190786678764	0.004237912500575378
1.9945709646587075	0.0042379125061495285
1.9946506011011522	0.00394308415514472
2.0803636532031837	0.003943084159986239
2.161476674055261	0.003943084164214304
2.271651833243182	0.004000361396972034
2.3692491142982512	0.004058470673352359
2.4804892312486224	0.004177233885460327
2.616873661852005	0.00436192701126075
2.7188399837131336	0.004554786629046312
2.8356045831111825	0.004756173894724657
2.946093741914456	0.0049664659419941075
3.0725935544074097	0.005261390397019417
3.204576212422424	0.005415357100173217
3.342228159820633	0.00557382977027986
3.499123291500176	0.005820277055780556
3.6354664161126227	0.006077622052964065
3.7770919814114405	0.006438536908029165
3.9543694681394492	0.006820886922132701
4.124129842174067	0.007330914930286176
4.252139410511405	0.007766266244270695
4.434576761214016	0.008716079679542743
4.57214932504626	0.009503938904414377
4.69588120426371	0.010821284608019557
4.8045878176927985	0.012144845747710636
4.9156539072693795	0.014439968353804691
4.980729410674546	10.778476257576983
4.981166921084769	10.261670177627728
4.981882930109177	9.969152516043387
4.98267861640284	9.800713305941334
4.983474429780294	0.27066002836927266
4.984111171996256	0.21108939090554757
4.984867409047348	0.15851617622281616
4.985424709770271	0.12881969353228473
4.985822819861009	0.11121145592343978
4.986380227397473	0.09063151355660864
4.986818234178978	0.07722175287158811
4.987216455549369	0.06678467063771958
4.987774018892219	0.05452119515482902
4.988212148105268	0.046498391247212
4.988729986793231	0.03853209498132416
4.989208039450125	0.032399648703222594
4.989725981524021	0.02685503096461214
4.990164282198718	0.02291265238075475
4.990642472299156	0.019269672017014745
4.991160563285128	0.015974272350703575

==> data/Figure_2/b/current_constraints/Borexino_data.dat <==
0.0010482121622876301	0.22872285397540829
0.0010691832378591296	0.1564334266996515
0.0010908927846291325	0.09686492743875351
0.001112758419197672	0.06631757305440833
0.001156586776986237	0.046099005108240235
0.0012021414078932945	0.03206955531650969
0.0012969491191954093	0.025524346516305866
0.0013991827677720386	0.02059134550498248
0.0015674961254781394	0.016172719009906442
0.0017560565781562622	0.012702793332163809
0.002042918548380498	0.009713468002712953
0.002468084306136222	0.007134771041768421
0.002925708490798924	0.005529594082743795
0.003468183867079164	0.004285567010601826
0.003958775839455919	0.003504498946233165
0.004518929657439577	0.002827599886298064
0.005562516203977026	0.0021622595085515886
0.006592454106945332	0.0018162525567491398
0.007666847221372651	0.0015670955001817156
0.009257709133950678	0.001388887178474653
0.01036567220491865	0.001334110854089524
0.011603691519577049	0.0013889017109846684
0.012504191995958697	0.0016984674741562465
0.013221393007842407	0.0021915036960839527
0.013718058931507038	0.002904532293567765
0.013967983927100998	0.0038495475077459187
0.01422194243439212	0.00517093832779255
0.014215186852684436	0.00615603463184853
0.013930766956797081	0.010248969178864075
0.013403846274566755	0.014333110394949467
0.013147667358201942	0.01706449593617727
0.012181221903357138	0.02518400626979472
0.011289117220040543	0.03338827003878743
0.01046272915261571	0.043684575191515175
0.009513591253343789	0.06283449759348966
0.008329745438167344	0.09555851357966046
0.007575487703795096	0.12899249732697288
0.006889276148636616	0.177298810408267
0.006385432801736945	0.22872285697846967

==> data/Figure_2/b/current_constraints/Bugey_data.dat <==
0.001246930422919509	0.04897467557805626
0.001279672578444746	0.04586301227245496
0.0013124147339699862	0.04244079784227917
0.0013560709413369715	0.03880954702745118
0.0013888130968622108	0.03570227685364271
0.0014324693042291948	0.03226269445620603
0.0014652114597544343	0.029858340947090823
0.0014979536152796703	0.027633564120255142
0.0015525238744884021	0.026035880824318264
0.0015852660300136416	0.024972884509304415
0.0016616643929058647	0.022703544941163525
0.0017162346521145974	0.021138102893379068
0.0017598908594815808	0.020275322986375847
0.0018362892223738058	0.019103572488508698
0.0019236016371077741	0.017892779138884218
0.001989085948158253	0.017060725985837234
0.002087312414733971	0.01636450572044472
0.0022073669849931796	0.015510977429239334
0.0022946793997271476	0.01487803954888022
0.0023819918144611166	0.0142709437415946
0.0024802182810368333	0.013688633308349839
0.002611186903137789	0.013208468289710519
0.0027639836289222387	0.012745154023075361
0.002884038199181447	0.012371502851401706
0.0030040927694406573	0.012008810343282751
0.0031350613915416105	0.011796321221489848
0.003255115961800815	0.01158759321953381
0.003375170532060025	0.011382559785885161
0.0034952251023192375	0.011247891266204355
0.0036043656207366973	0.01118115617635525
0.0036916780354706706	0.011114817004012206
0.003789904502046386	0.011048871607119835
0.003888130968622099	0.010983317578857727
0.004008185538881311	0.010918152711420923
0.0040954979536152805	0.010983318674514353
0.0042155525238744855	0.01098331925957367
0.004335607094133694	0.011048874384753911
0.004499317871759894	0.011048875086658057
0.004630286493860849	0.011181161256824534
0.0047612551159617955	0.011247897516330466
0.004892223738062751	0.011382567244695182
0.0050231923601637115	0.011518849866221322
0.005132332878581177	0.011587602180356595
0.005274215552523879	0.011726340502071554
0.005416098226466574	0.011866740503707812
0.005536152796725782	0.012008822058618914
0.005656207366984994	0.012298110645950749
0.005787175989085944	0.012594370932144619
0.005918144611186904	0.012897771120374726
0.006016371077762623	0.013130110318804452
0.0060927694406548395	0.013446422353241063
0.006212824010914048	0.013852554962011978
0.006365620736698504	0.014441842285307692
0.0064747612551159656	0.014789771968714348
0.006583901773533425	0.015327455541473247
0.00671487039563438	0.015979524596107415
0.006856753069577075	0.016758806980363142
0.006976807639836295	0.017368127997532127
0.00710777626193725	0.01832393408624322
0.0072060027285129535	0.019103592111956995
0.007304229195088683	0.01991645709984277
0.007402455661664395	0.02076394787747536
0.007500682128240109	0.02164754449103548
0.007577080491132329	0.022568790910577417
0.007664392905866303	0.023669815261871358
0.007740791268758528	0.02467725357956476
0.007828103683492496	0.02603589913817739
0.00794815825375171	0.027633582221781954
0.008035470668485676	0.02898218424978996
0.008122783083219651	0.030396756644424754
0.008221009549795365	0.031880550288064115
0.00829740791268758	0.03304086972827197
0.00835197817189631	0.034040093952532595
0.008461118690313777	0.03591571368752518
0.008537517053206004	0.03722339881984168
0.008635743519781724	0.038809561801669286
0.008755798090040925	0.04070559830590068
0.008854024556616637	0.04244081194202034
0.008952251023192363	0.04425036482017405
0.00903956343792633	0.04586302575320482
0.0091487039563438	0.04725197298547338
0.009268758526603	0.048974688634782874
0.009377899045020465	0.050458480522592976
0.00949795361527967	0.05261215430540948

==> data/Figure_2/b/current_constraints/CHARM_data.dat <==
0.16051716190481574	0.0037841153665484684
0.17471544083499105	0.0033134590047729094
0.1942421865872212	0.0028586254952908466
0.2182514085400579	0.0024300808171146887
0.25047997204261185	0.0019475719445609784
0.2784743994768827	0.0016315621558335304
0.3128951078857685	0.001307782114045541
0.347865246698931	0.0011282663296142699
0.39923351629481785	0.0009450042242090072
0.4438531064764342	0.000827357085052588
0.4987153788544462	0.0007033262044114315
0.5908434054700594	0.0006065363626645123
0.6926132531994899	0.0005079490161979783
0.8033558775909073	0.00043810558225360936
0.9026543354134753	0.0003949795522261552
1.0581320701514318	0.00035080841202127634
1.163994478598945	0.00033547236636425183
1.2669536767570275	0.0002810768614068782
1.3790199597684119	0.00024976158891477885
1.516986077946235	0.0002319242567620786
1.6865292008217194	0.0002317677297295028
1.8357083398807064	0.00024930662478691754
1.9980828718920072	0.0002972322022267061
2.06261027991357	0.00036506506871346295
2.0845792233305236	0.00046181618571027836
2.0845792233305236	0.0005271281230335952

==> data/Figure_2/b/current_constraints/CMB_BAO_H_data.dat <==
1.1702678678387714e-8	10.697299646120756
1.2375549501334583e-8	10.19984257813022
1.3087108487634113e-8	9.948011418055215
1.3458086273749312e-8	9.805650307270119
1.4231888053253971e-8	0.2763886016463281
1.4635316688939558e-8	0.21827623158146844
1.4635316688939558e-8	0.13836970783529662
1.4231888053253971e-8	0.10045312048475642
1.4231888053253971e-8	0.07063974785972457
1.4231888053253971e-8	0.04943099700250001
1.4635316688939558e-8	0.02570395596088754
1.4231888053253971e-8	0.018660587301533946
1.5050181239767403e-8	0.01295148809909884
1.6830621437734585e-8	0.005277621597846117
1.8821688155611127e-8	$Failed
2.1644950696938898e-8	$Failed
2.632290637919796e-8	$Failed
3.201187242001952e-8	$Failed
4.116873537981999e-8	$Failed
5.294488090342729e-8	$Failed
6.808954387392121e-8	$Failed
9.260108706174252e-8	$Failed
1.1908924286304581e-7	$Failed
1.574956592877078e-7	$Failed
2.0254663756035226e-7	$Failed
2.678681588039127e-7	$Failed
3.349947001636827e-7	$Failed
4.430308724092096e-7	$Failed
6.025174799668159e-7	$Failed
9.163549557954686e-7	$Failed
1.3178883046723413e-6	$Failed
1.7429087835467105e-6	$Failed
2.6507498195578367e-6	$Failed
3.7071828391809444e-6	$Failed
5.041730951824964e-6	$Failed
7.667852464208443e-6	$Failed
0.00001014074361493931	$Failed
0.000013791308164680852	$Failed
0.000020396701459586755	$Failed
0.000029334237936377172	$Failed
0.00004102514038700487	$Failed
0.00005737534915424906	$Failed
0.00008024178977860966	$Failed
0.00010912801787948239	$Failed
0.00015262002931084977	$Failed
0.00018048834613757167	$Failed
0.00021949589557565842	$Failed
0.0002595757015335556	$Failed
0.00027450056794302595	$Failed
0.00026693384479149697	$Failed
0.00028228178356289263	$Failed
0.0003530203136817907	$Failed
0.00045400030610448744	-7.957880488807417e-13
0.0005521198787209877	$Failed
0.0006904786072835938	$Failed
0.0009131587443481292	-3.95651312511765e-13
0.0011743640050972562	$Failed
0.0014686542795053284	-4.920060684324108e-13
0.001942296956933473	-3.7202718100720524e-13
0.0023620705666560628	-1.5295637865484194e-13
0.002953994699391081	$Failed
0.003906661353519781	-1.84962999904115e-13
0.00462001514349223	$Failed
0.005941551259408535	-1.2161603273977566e-13
0.0072256527510009255	-1.0000313005413212e-13
0.009555933990710273	-7.561666715731045e-14
0.013743204603117745	-1.0515565837507162e-13
0.018690618464372956	-7.732091335679214e-14
0.02613960001565138	-2.7643416145700754e-14
0.03554959012929362	-2.032619387109741e-14
0.048347080965434615	$Failed
0.06217656238714636	-2.3243095148104446e-14
0.08942142329946635	$Failed
0.13985412021264715	$Failed
0.21270090977664702	$Failed
0.3234919139387792	-2.2337094745440138e-15
0.42781842452909025	$Failed
0.598321693732767	$Failed
0.8367775408113705	$Failed
1.0176237948238087	$Failed

==> data/Figure_2/b/current_constraints/CMB_H_only_data.dat <==
2.862547194279084e-8	10.706881698543793
2.632290637919796e-8	10.306280086001486
2.420555376808459e-8	10.085045370900827
2.353831753806489e-8	9.972047747785355
2.489170401716836e-8	9.887478995707378
2.632290637919796e-8	9.82082142465477
2.5597304437433025e-8	2.8234101197363333
2.489170401716836e-8	0.2584971393398415
2.5597304437433025e-8	0.2046341900651067
2.5597304437433025e-8	0.168249261989921
2.420555376808459e-8	0.1342964647493997
2.353831753806489e-8	0.11088377946614714
2.353831753806489e-8	0.08598974898023769
2.288947395425012e-8	0.07104263640837714
2.288947395425012e-8	0.060572284912508455
2.489170401716836e-8	0.04691617050252178
2.5597304437433025e-8	0.03863695292193624
2.420555376808459e-8	0.03162419556310711
2.2258516015642438e-8	0.023048315733620747
2.046809339565114e-8	0.017515741717474227
2.1048298563285575e-8	0.014250541593146301
2.288947395425012e-8	0.01150579540274586
2.5597304437433025e-8	0.008633815225327163
2.7069076821805626e-8	0.005721878465453607
2.9436912775414292e-8	0.002599506249803302
3.201187242001952e-8	$Failed
3.5798884919124846e-8	$Failed
4.003390194230836e-8	$Failed
4.603900705309573e-8	$Failed
5.294488090342729e-8	$Failed
6.808954387392121e-8	$Failed
8.052264973711391e-8	$Failed
9.260108706174252e-8	$Failed
1.126142433617521e-7	$Failed
1.3317753002457102e-7	$Failed
1.6196015891805125e-7	$Failed
1.969633546433909e-7	$Failed
2.4632147481289985e-7	$Failed
2.9129961387045277e-7	$Failed
3.5425594502707224e-7	$Failed
4.555893846567642e-7	$Failed
5.540523925227731e-7	$Failed
6.737954482663753e-7	$Failed
8.665318337473492e-7	$Failed
1.1143996606529346e-6	$Failed
1.3936631432787023e-6	$Failed
1.6948647727736424e-6	$Failed
1.9490953277603533e-6	$Failed
2.370338216756659e-6	$Failed
3.0483636047887817e-6	$Failed
3.8122696491285426e-6	$Failed
4.767607071162903e-6	$Failed
5.482750492119597e-6	$Failed
6.8567028099984226e-6	$Failed
9.06799727362847e-6	$Failed
0.000011340396116240039	$Failed
0.000014182247765693506	$Failed
0.00001983445783908846	$Failed
0.00002623109307676042	$Failed
0.000029334237936377172	$Failed
0.00003567401976173479	$Failed
0.00004851630399985647	$Failed
0.00006598167993199611	$Failed
0.00008024178977860966	$Failed
0.00009489388773974215	$Failed
0.00011867386408554614	$Failed
0.00014841299426597795	$Failed
0.00018560461510813743	$Failed
0.000245462314819773	$Failed
0.0002902835718284794	$Failed
0.00033382625131240503	$Failed
0.0004174815904380348	$Failed
0.0005369004629651504	-1.3456028742880977e-12
0.0006904786072835938	$Failed
0.0008397064050109119	$Failed
0.0010799009296005846	-6.689047664104149e-13
0.0013888020989158024	$Failed
0.001736829583592142	-4.1557440199843976e-13
0.002233642462039533	-1.6147111563739736e-13
0.002793383096314734	-2.5804390532892334e-13
0.0034933921858075925	$Failed
0.0043688203669456456	-1.6405555174350452e-13
0.005313019702230481	$Failed
0.00683278688978243	$Failed
0.010105373084533301	-1.3616983341054963e-13
0.012995973024412457	-5.1209997138424885e-14
0.015804692097384748	$Failed
0.01767439111817291	$Failed
0.018690618464372956	-8.549966289988634e-14
0.017187189122689808	-5.444910538724433e-14
0.01453339987766666	$Failed
0.012637733583607756	6.208071820674779e-6
0.011300841243256757	0.000012646310505405417
0.010105373084533301	0.000020485807244711043
0.009292520667000837	0.00003522597043100363
0.008309504240829263	0.00004793163588247284
0.0072256527510009255	0.00006445164034533139
0.0061099752878627876	0.00008610438108270989
0.005313019702230481	0.00011109101438044002
0.005024145584843837	0.00014319281619014536
0.004750977837915584	0.00019012488945991293
0.0043688203669456456	0.0002600657694132402
0.004248392003306329	0.00033394847572489923
0.003906661353519781	0.0004705965427504498
0.003592418712587567	0.0006228514953643789
0.003212391943672168	0.0008241915372022732
0.0027163823210363267	0.0011248834775839513
0.002233642462039533	0.0014880636214874817
0.001942296956933473	0.0018498421401547801
0.0018366923571798918	0.0025249672840048807
0.0015102859442610956	0.003042283558022877
0.0013505191872500515	0.0036661190163623163
0.0012418866036633756	0.00532503217581839
0.0010211856517761031	0.006828024292645949
0.0008397064050109119	0.008755289542502816
0.0006904786072835938	0.011226671069802352
0.000600415921772022	0.015322048781657948
0.0005369004629651504	0.019651135709605628
0.00044148559747293607	0.026821084009986687
0.0003733179801829411	0.034402974563356635
0.0002902835718284794	0.04277528613365795
0.00022571790416364996	0.054885553751337995
0.00019627635390766454	0.06619595179235645
0.00017551310926453175	0.08505061327316261
0.00014432192790456567	0.1165424035657497
0.00012203788963861573	0.16029511265568605
0.00010319461999769849	0.21482820211359321
0.00008485546504107523	0.2716413931071597
0.00007175335050099848	9.81248542555808
0.00006416286728304775	10.036274338768408
0.00005737534915424906	10.608752778069972

==> data/Figure_2/b/current_constraints/CMB_Linear_data.dat <==
4.195859325437969e-9	$Failed
4.530033631808455e-9	$Failed
5.147175047561958e-9	$Failed
6.154934772761939e-9	$Failed
7.174381539590697e-9	$Failed
8.80100946625893e-9	$Failed
1.1075772063764402e-8	$Failed
1.4299110861754246e-8	$Failed
1.893815032101707e-8	$Failed
2.3833020185814232e-8	$Failed
2.999304797718624e-8	$Failed
3.496082049087622e-8	$Failed
4.0751409137376224e-8	$Failed
4.750109761054435e-8	$Failed
5.827089170280463e-8	$Failed

==> data/Figure_2/b/current_constraints/CMB_data.dat <==
9.271570120212825e-9	$Failed
8.81567309616167e-9	$Failed
8.452930579573282e-9	$Failed
8.037287291927978e-9	$Failed
7.642081809376117e-9	$Failed
7.205501912064681e-9	$Failed
6.73700947375306e-9	$Failed
6.405740605859187e-9	$Failed
6.03979090461471e-9	$Failed
5.840141423734084e-9	$Failed
5.460422966837849e-9	$Failed
5.0626694267228514e-9	$Failed
4.69388944618323e-9	$Failed
4.388698818355601e-9	$Failed
4.1379794910111255e-9	$Failed
3.901583358452778e-9	$Failed
3.678692159531402e-9	$Failed
3.4685343790509694e-9	$Failed
3.270382577247182e-9	$Failed
3.109572968957437e-9	$Failed
2.931928060065994e-9	$Failed
2.787760770553833e-9	$Failed
2.5846919583789433e-9	$Failed
2.457598791876e-9	$Failed
2.33675498828394e-9	$Failed
2.2406034830691644e-9	$Failed
2.1304296667442126e-9	$Failed
1.9752428281858567e-9	$Failed
1.8468151193125635e-9	$Failed
1.7413095586654832e-9	$Failed
1.6280918940518884e-9	$Failed
1.522235498759883e-9	$Failed
1.4352726592426752e-9	$Failed
1.3532778699331013e-9	$Failed
1.254701114965268e-9	$Failed
1.1439165057186363e-9	$Failed
1.0605902694550446e-9	$Failed
9.916321204924208e-10	$Failed
9.271575459112833e-10	$Failed
8.596206965923176e-10	$Failed
8.105120102204528e-10	$Failed
7.578136469373833e-10	$Failed
7.02612332375199e-10	$Failed
6.569294798287461e-10	$Failed
5.989255882891078e-10	$Failed
5.599843307858639e-10	$Failed
5.279934271559075e-10	$Failed
4.813740659492109e-10	$Failed
4.3887100973105846e-10	$Failed
4.103363356099554e-10	$Failed
3.772626938125059e-10	$Failed
3.3821976119436243e-10	$Failed
3.083566924708452e-10	$Failed
2.7644496276743567e-10	$Failed
2.541633057956782e-10	$Failed
2.259533849598541e-10	$Failed
1.9423474675601363e-10	$Failed
1.7123165272605854e-10	$Failed
1.5351138910508015e-10	$Failed
1.399576002663149e-10	$Failed
1.2760061077220162e-10	$Failed
1.1439597772891927e-10	$Failed
1.0169983913832158e-10	$Failed
9.19452582813395e-11	$Failed
8.174124735841007e-11	$Failed
7.145903174184223e-11	$Failed
6.247065895522208e-11	$Failed
5.5538731617476214e-11	$Failed
4.979295406087405e-11	$Failed
4.426864564486421e-11	$Failed
4.002445017315022e-11	$Failed
3.588502212658018e-11	$Failed
3.190531657746988e-11	$Failed

==> data/Figure_2/b/current_constraints/CMS_SameSign_data.dat <==
20.312671517088265	0.007336697040855478
21.543877135629735	0.007202777879401998
23.60941506078634	0.007071303520965306
26.385052007188328	0.006815511429742159
29.487777807973856	0.006691106832244599
31.687796872248327	0.006691106832569803
34.27588178911082	0.006753022629510318
36.59345444484849	0.006815511431175854
39.582206483572264	0.006878578542559311
42.53757494545859	0.007136737912448451
46.92736147365264	0.007612052549105333
50.43246865521823	0.008044586731374592
52.45740685802842	0.008739913151305992
54.92389947909772	0.009761410761853329
57.885285789512906	0.011105054770450998
60.2110410683069	0.012289344681557455
61.41395203352019	0.013725859306697856
62.23247100693842	0.015330384155641726
63.894022046661796	0.017441067299515046
65.17136513324482	0.01966060555273084
66.47511401856752	0.02236813724981808
67.80405723737796	0.025215583384773664
69.1604729555829	0.02868951389216803
70.08040305084539	0.031460918724746226
71.48142172950294	0.035469001501826934
73.39375214345287	0.041878607837646784
75.3542852013286	0.048100981066330116
78.38397303813205	0.05424195219426489
81.00279416803507	0.06061026988360378
85.37588670948236	0.07227574755268415
90.54364097953832	0.06710970862646241
92.92945904943642	0.06005190631498202
96.00033029807196	0.052272683128700925
98.5286426716522	0.04635604165818897
100.47077972947453	0.043054752212474984
106.57313154456217	0.0459298457140877
114.53930549457098	0.05037540944510978
125.54549586736064	0.05680905142417883
139.3958999335497	0.05628601191985642
150.77704490356305	0.055767828189932894
158.89416699362354	0.06005190631505045
168.5516291337768	0.06587766113700358
178.79606420536928	0.07227574755276185
188.42159761004172	0.07784540864364309
201.18546025883091	0.08542567311151189
220.50313718539425	0.09202893778475829
236.97299838013137	0.09732208866154816
256.3410635276149	0.10197093945668202
286.5152398983005	0.10785217817814963
303.90157757898356	0.11092273992099638
324.49665719611727	0.12413804027999006
341.9749684704407	0.136398872016582
360.3994262427275	0.1513654138183359
384.81826909886183	0.16808374627818526
402.89093878303964	0.1814815584111893
441.5646703824125	0.19228871482666285
477.6542390727424	0.20183350824700036
506.6459151115999	0.20984614928293763
569.9703612533822	0.21398446506179675
604.5415238057433	0.21608770048924977
637.1288526357773	0.24566317450249286
671.4815602923836	0.282866662861076
703.0355280319127	2.8280006163982643
755.4380639054625	0.29774805485921724
806.4749998064735	0.2887091706355848
866.814437754525	0.33757164715258065
901.5947281902911	0.3639306785850995
931.7049634264172	9.835891747361499
969.1396535624748	9.891983147743018
1008.0916093642974	9.967121377811774
1055.491026620821	10.063851658362413
1119.6722353563441	10.196761236884392
1195.5668471739536	10.429085538308888
1251.7320250975688	10.805083950000247

==> data/Figure_2/b/current_constraints/CMS_TriLepton_data.dat <==
1.0085965356911262	0.0820922906229284
1.0527005084892547	0.07552256088774699
1.11770485540233	0.06852841600867451
1.1867232263265417	0.06305727792025707
1.2817599322880646	0.055666003144306746
1.3726078186852004	0.049831993438525075
1.457366469509331	0.04586384725964275
1.54735897430961	0.04106253283131244
1.6570318457830764	0.037277250521943917
1.7744780516520744	0.033377979003133475
1.9002485461025815	0.029477926558442457
2.0349333335529676	0.02676311137625004
2.1791642364353465	0.023965768309115464
2.3943197953764783	0.021167160045778555
2.5421692486106746	0.019218684351374422
2.722351744008092	0.017449730091321256
2.9153051167439576	0.015626692616043585
3.095325458368275	0.014385605432651277
3.2584506839639915	0.013613499848988866
3.4301726918960673	0.012706406940771547
3.641986150555627	0.01202446554551543
3.900120872769162	0.010917979281997968
4.140953672004993	0.010050990422394351
4.359184036150084	0.009252865623366
4.549802710068708	0.008636403854868217
4.830753418619087	0.007950629314336167
5.173144943531184	0.007219084495277413
5.492587088594378	0.006645867527323287
5.831754813581721	0.006118170649431787
6.245094773315449	0.0057105780346589086
6.745222539004019	0.005257151429512935
7.161740610758888	0.004906924053461284
7.603978709257963	0.004643618281258211
8.004712253777292	0.00427491433413324
8.572065914282796	0.003935486848211394
9.023818146768905	0.0036230108738580765
9.914767348618348	0.0033816528957951947
10.987330625859897	0.003070522462982831
12.280592788434381	0.002946103434702733
13.378088112866582	0.0028267260358694536
14.44944948686237	0.002749840772646558
15.740771780960754	0.0026750467839602747
17.001344647631136	0.0026022871836356427
18.67993947277153	0.0025315066340570393
20.175890572126136	0.0024626513018934405
22.167918038711765	0.0025315066371322617
23.739123729349174	0.0026022871895648343
26.08296011825556	0.0027121859706793782
28.41394912426656	0.002788018390148479
30.689431787977025	0.0028659711205290157
33.4320931950474	0.002987005945480207
36.41986150555627	0.0031563741964651454
39.33648401051629	0.0032896735663998956
42.12455402318339	0.003476204092273807
45.88915251453416	0.003776017861068386
49.141659017104644	0.004045523889330338
51.29052857579309	0.004274914356926716
53.993565512419806	0.004708089530221384
57.32767282531637	0.005330141474964972
59.8345009110729	0.0057898639688586506
61.39091257642111	0.006831694773490448
62.45094773315449	0.007841749864373818
64.07541826577206	0.009001168217963918
65.18180670656254	0.0104755167244351
66.30729912536792	0.01185977965887273
67.4522253900402	0.013061752770308634
68.61692106424641	0.014585383213501932
69.80172750582364	0.016974927798787197
71.61740610758918	0.01975630700017695
72.23306769529864	0.02299397639268762
73.48031403880893	0.026034511047488246
74.74909654977071	0.029073817861769432
76.0397870925787	0.032920258682931254
78.01772974873042	0.03676587483671499
80.0471225377729	0.0410625328455454
82.83533126887713	0.04780651637053642
84.99003923713535	0.05566600315701232
91.79632160310958	0.05644209918973786
99.14767348618308	0.05722910844524035
108.00832947845014	0.06218932922743682
117.66084696229466	0.06758427722863858
124.9264143789954	0.07144175604870295
134.93093324807873	0.07765089506143703
144.49449486862312	0.08324247735209657
157.4077178096082	0.08440907891362413
174.43582666387326	0.08440907891363086
188.40522239157286	0.08324247735211432
201.75890572126218	0.08209229063393574
214.2175354972934	0.08924463928305075
231.3727815405335	0.09568937796088894
247.7718962602914	0.1026116145151743
258.6064813357969	0.10700990162598552
269.9148418294565	0.11160265178745361
284.1394912426656	0.11804514133561289
299.1137869130334	0.12487396986364305
314.87723557949295	0.13026458670693716
328.64620715664626	0.13589871215966517
348.9401387064079	0.1438113456235089
376.8844146965764	0.1566043742796143
396.7464149927578	0.16344921591240413
417.65515280416497	0.17557912991124902
435.9184036150084	0.18868662652623552
454.98027100687085	0.20286943341209188
483.07534186190867	0.21823968928061332
517.3144943531183	0.24563388465610497
544.5772312543871	0.26475521503435995
578.2049221084793	0.29005878915253924
608.676615514586	2.8182177754362643
657.4214443432733	9.792329723517064
698.0172750582364	9.830777586876758
734.8031403880893	9.883009246025168
786.8841194705569	9.945681030550968
828.3533126887713	10.035557361323518
894.6905752145444	10.194057252686287
958.1039693222733	10.435827743836027
1000.	10.712741210902356

==> data/Figure_2/b/current_constraints/Ca45_data.dat <==
0.00002079290105078417	0.0995915918072068
0.000020985865676920823	0.09534154449815466
0.000021540583012844887	0.09048562953709079
0.00002209619577626848	0.085633473703993
0.000022651808539692088	0.08104627805797147
0.000023206525875616183	0.07693114104951441
0.000024295365714976488	0.07409165871192959
0.000025383310126837308	0.07156501775298213
0.00002593802746276143	0.06793772411750058
0.00002630962987504311	0.06524558929703864
0.00002722430906575573	0.06176361313834153
0.000027783503539177194	0.0577985942695571
0.000028158687661456797	0.054875436462450855
0.000028716091279879282	0.05165280295676197
0.000029273494898301833	0.048620680873923426
0.000030013118012867262	0.04537399689724337
0.000031110016699722834	0.04258966799503429
0.00003220064739408214	0.040790336505819695
0.000033651239943229904	0.03895511616202665
0.00003491871756873528	0.03763330803497557
0.00003618798604923955	0.03614797611570977
0.000037460836239741716	0.03432435123196213
0.000038909637933890564	0.0329700215599787
0.000040359335055538847	0.03157835698395176
0.00004180186875719136	0.030949235282222876
0.000043962535313421964	0.030332689282347357
0.00004594277322850863	0.02981403047342089
0.000047738105364953825	0.029814055819609043
0.00004952806493640223	0.03033276707059239
0.00005113849129420614	0.030860519484000763
0.000051855728721284735	0.03094937361358384
0.00005274891765201	0.03139747464631779
0.00005435844858231438	0.03203576724535668
0.00005578755087147485	0.03278118598243495
0.00005703711994699065	0.033543995665843596
0.000058108051236361555	0.034226043170779374
0.00005863769660230038	0.035224590293661054
0.000058986913327095154	0.03635678379490091
0.00005969609190667851	0.0374177142615703
0.0000607616506310525	0.03884352008132256
0.0000616512578517799	0.03986244934078661
0.00006307588300344294	0.04138181208526613
0.00006414412801031527	0.042590026367458386
0.00006539011537583329	0.04408676866519459
0.0000659242378792695	0.04472591063366662
0.00006825637880164934	0.04498417768505099
0.00007022945329674013	0.045243941698969954
0.00007256607135661746	0.04485488052398023
0.0000738317581271238	0.04358210994803636
0.0000750983403251298	0.04222393848911472
0.00007601033323334394	0.040323948461367984
0.00007710006850020371	0.03873201588388501
0.00007765120412612999	0.037203168130523545
0.00007874183482048916	0.03563225677789264
0.00008019063651463796	0.03422617094400506
0.00008144736901014967	0.034226176131900196
0.00008252277743701789	0.03442359050334963
0.00008359191787138969	0.03532617114870438
0.00008447973423711809	0.036461633042783846
0.000085189808244201	0.03741783785534014
0.0000857194536101398	0.03850983763074901
0.00008642773676222377	0.03974803084208651
0.00008749329548659777	0.041263000141176884
0.00008820247406618103	0.042467719757312714
0.00008908849957691056	0.0440868537273323
0.0000899745250876399	0.04576804899500414
0.00009103918838451443	0.047650749080949996
0.00009210385168138897	0.04961138068889382
0.00009334715276440861	0.05180227700571081
0.00009459224470242718	0.05377974064867301
0.00009602224241908693	0.054875857493255895
0.00009763087792189191	0.056156168511498565
0.00009923772256969777	0.057799006837502775
0.00010066413857635978	0.059662201306792804
0.00010191191679687683	0.061408588970835155
0.00010297926637624972	0.06338932551298919
0.0001040519885206195	0.06431088473597041
0.00010475937624520385	0.06657828757576409
0.00010636084832801298	0.06972787382113832
0.00010724597841124304	0.07260738180631594
0.000108132899349472	0.07517135737519974
0.00010919845807384583	0.07805286261149275
0.00011008537901207484	0.08081229066149148

==> data/Figure_2/b/current_constraints/CePr144_data.dat <==
0.00005205479452054794	0.1532566331480049
0.0000643835616438357	0.13346124972826223
0.00007979452054794533	0.11716848194341731
0.00009931506849315076	0.0951137223019797
0.00012294520547945196	0.05709258457902392
0.00015273972602739724	0.04531388825031082
0.0001886986301369864	0.03386998937186443
0.00023390410958904091	0.035975923988170705
0.00028938356164383576	0.041759741621480086
0.0002996575342465752	0.045799435777571576
0.00035000000000000005	0.07069502971742507
0.0003931506849315069	0.06725332538713825
0.0004393835616438358	0.07094759599327068
0.00048561643835616486	0.07431533506820459
0.0005195205479452053	0.08067638601394277
0.0005791095890410962	0.07756789986155256
0.0006202054794520542	0.08067638956282966
0.0006715753424657534	0.04745584579304933
0.0007198630136986307	0.044674722806473305
0.0007650684931506853	0.03675021953352001
0.0008000000000000004	0.03077656128210272
0.0008575342465753422	0.03234351668379236
0.0008996575342465755	0.03597600512576467
0.0009499999999999997	0.05149794467866182

==> data/Figure_2/b/current_constraints/Cu64_data.dat <==
0.00003192612137203166	0.11157564448443105
0.00004221635883905017	0.10829792561551907
0.00005250659630606859	0.10511935904639189
0.00006121372031662267	0.10173094757204261
0.00007071240105540895	0.0969983213201617
0.00007783641160949863	0.09193967477223011
0.00008337730870712398	0.08714905580385127
0.00008891820580474936	0.08310523024386883
0.00009604221635883898	0.07762361137575176
0.0001	0.07402757724095818
0.00010474934036939322	0.0693566385907789
0.00010949868073878626	0.0642188457793677
0.00011424802110817949	0.05999564479902887
0.0001182058047493403	0.055721726718843186
0.00012295514511873355	0.05190817263189464
0.00012849604221635893	0.048788150913671904
0.00013245382585751994	0.04667575398233262
0.0001372031662269128	0.045453789874424916
0.00014353562005277036	0.0447905056378558
0.0001522427440633244	0.04519287354749564
0.00016174142480211088	0.04696581193533465
0.0001680738786279682	0.04909639863976356
0.0001759894459102902	0.051022671978203975
0.00018311345646438018	0.052868166898819666
0.00019182058047493425	0.053659870430226894
0.00020052770448548821	0.05256562014564667
0.00020765171503957802	0.05134111010994321
0.0002139841688654354	0.050442104837916654
0.00022189973614775735	0.050446040236556015
0.00022981530343007913	0.0515042916781151
0.0002377308707124013	0.05336774880337581
0.00024327176781002642	0.05529786046873284
0.0002511873350923481	0.05781035980905805
0.000258311345646438	0.059903526187373254
0.000267018469656992	0.06244273194662551
0.000274934036939314	0.0635666168923507
0.00028126649076517173	0.06189945985171569
0.0002820580474934037	0.058171052962424634
0.0002828496042216359	0.0546691173886922
0.00028443271767810015	0.051990885578892
0.00028601583113456463	0.048863959504821176
0.0002868073878627971	0.046334506117375024
0.0002891820580474936	0.04432824013404388
0.00029551451187335065	0.042914625953819674
0.00030343007915567305	0.042665356195867754
0.00030897097625329814	0.043430085610625634
0.0003153034300791553	0.045668261907190456
0.00031926121372031655	0.04759772379325131
0.00032321899736147776	0.04845062300997275
0.0003279683377308706	0.04788381584224205
0.0003311345646437991	0.045675381290763026
0.00033588390501319235	0.04382801655579751
0.00033984168865435334	0.04280681639151859
0.00034459102902374683	0.04243142440778684
0.00034934036939314017	0.04268464195931476
0.0003540897097625328	0.04422582037294452
0.0003580474934036939	0.04623030657751884
0.0003643799472295518	0.04832731387768529
0.00036833773087071247	0.050818283996995686
0.00037150395778364116	0.05296642703441537
0.0003762532981530342	0.05504396783040016
0.00037941952506596313	0.05553608376408524
0.00038258575197889155	0.05360219471813022
0.0003833773087071237	0.05067586531865372
0.00038575197889182067	0.04848047188712249
0.000388126649076517	0.0465179194371544
0.00039129287598944624	0.045567697798725125
0.00039604221635883947	0.046797117773280536
0.0003992084432717677	0.048201313257736335
0.00040237467018469674	0.050089884344942666
0.00040554089709762516	0.051899369894986155
0.00041029023746701817	0.05571747936245002
0.0004118733509234831	0.0573905685663764
0.00041424802110817986	0.059641790686682454
0.0004182058047493402	0.06089230455411592
0.0004237467018469654	0.06035746901282341
0.0004284960422163588	0.05947396320847235
0.00043324538258575216	0.05965296683989977
0.00043720316622691325	0.06090371722467371
0.0004419525065963066	0.0629220084572123
0.00044591029023746665	0.06273848551084504
0.0004482849604221635	0.06091037555138803
0.00045224274406332424	0.05861448947605628

==> data/Figure_2/b/current_constraints/DANSS_data.dat <==
2.7399536713160248e-9	9.982255072166742
2.6672889724266546e-9	9.802821673524818
2.5849455198632742e-9	9.98255707882267
2.4606543908636995e-9	9.982813125257689
2.3953968259408634e-9	0.2498415511570948
2.2397244747889473e-9	0.21718603887338264
2.1225029240966164e-9	0.3440602202501752
2.002425994300512e-9	0.20281090592304127
1.8976240551473336e-9	0.08637892001975524
1.6739230361063345e-9	0.15497732553772003
1.5863141250661593e-9	0.10455815017897002
1.5032904469866762e-9	0.04998193916748773
1.418244410811273e-9	0.028781146302016225
1.3320291870017128e-9	0.03943625104603409
1.2679816703413793e-9	0.0733785108940079
1.2016187249130811e-9	0.08963168889301044
1.1285722135974706e-9	0.08256863880267118
1.0599662128878754e-9	0.030020515993401498
1.0000004999998747e-9	$Failed
9.56191733022406e-10	$Failed
8.860762451474101e-10	0.023676664857631664
8.397012923403055e-10	0.06141480145007113
7.95753491874545e-10	0.0784066134252259
7.507351781099226e-10	0.0840430564141574
7.050979694796508e-10	0.09760664197342478
6.681949823511154e-10	0.11298386900532657
6.332234094417544e-10	0.16027156545373183
5.947297725119861e-10	0.24619271450067723
5.661336449017765e-10	0.24592328025229782
5.341057092767494e-10	0.1703685398781627
5.038897052694344e-10	0.12642738805381626
4.775174856785406e-10	0.11696884921334447
4.4648465429992825e-10	0.11585016119963945
4.2122568238706007e-10	0.11423137026487888
3.9561946561452547e-10	0.12314994065898761
3.7323812116324315e-10	0.13217555840588704
3.5529195834912453e-10	0.14201979608974258
3.3519209007132986e-10	0.16461848844054908
3.162293471517156e-10	0.17759308976033464
2.983393992660243e-10	0.20607658149226676
2.8272524189576997e-10	0.24005539058991343
2.6553855847277213e-10	0.28168811367605073
2.505163900639035e-10	3.479329828730286
2.3740520374493473e-10	9.797562888724755
2.2397465756126564e-10	9.908393312274233
2.1035948826971927e-10	9.994719546074982

==> data/Figure_2/b/current_constraints/DELPHI_data.dat <==
0.4303311824915579	0.07094762541330726
0.4445159245362465	0.06740199937412264
0.46215614547077116	0.06338298982987481
0.48049640295616325	0.058998999359738596
0.49956447732320425	0.055485561282856276
0.5227690396963798	0.051126690014218656
0.5435146662284176	0.04759634673655823
0.5650835645832412	0.04476612064583591
0.5875084055742986	0.04210503305517698
0.6108231565273317	0.03920056514881681
0.6433550350871315	0.03612660694522246
0.6688860100912688	0.03363593392591124
0.6954301592358273	0.03163858996013659
0.7230276894396046	0.029458127812348748
0.751720403197388	0.027709427610661447
0.7815517618989379	0.02580028787714176
0.8178545164583179	0.024022902615079205
0.8448129517705725	0.02259735347303051
0.8898069112481293	0.020616255961591022
0.9371972075541302	0.01919640869830707
0.9680894625777756	0.018057558747409146
1.0196490154451738	0.016474802183020727
1.0950567327768608	0.01472759600512063
1.168437895408062	0.013300638738234316
1.254849232252328	0.011890213313301179
1.3302818384955004	0.010738269817825075
1.4102489162420138	0.009797284260205784
1.4853574742461038	0.009030323281382733
1.5746465956842635	0.008239034715336822
1.6693031437152872	0.007594079615457854
1.758208691205645	0.006999619038448768
1.8760285210347052	0.006321556157782756
1.9759440716631398	0.0058863896988649396
2.081181032464945	0.005537314402431043
2.1358830279639975	0.005425618719284741
2.2206436550279	0.005262285771285086
2.338913090195803	0.004850371374131723
2.544683669997209	0.004336117646845585
2.7328746886507513	0.0039160863959336505
2.8971556675942494	0.003646516828474926
3.0514555092748625	0.003465404658567594
3.255937474716193	0.0033270135336783673
3.407174417382817	0.003194149220925504
3.588637387792299	0.003161770646533467
3.7553281031648993	0.0031941492287987446
3.9043549743407073	0.003361084369980665
3.981071705534969	0.0035729629550568217
4.033051825545549	0.003759696642026905
4.085710640409198	0.003996704230443946
4.11229732315688	0.004380522859599032
4.165990831887127	0.0048503714098608085
4.193099916774719	0.005370618743603409
4.220385406871377	0.006069095654752081
4.359499374813528	0.005537314444342896
4.532502248030849	0.0050521320039123106
4.7430350939300485	0.004516485689128653
4.93125824261569	0.00416295311254262
5.160313138756714	0.0038370948434706077
5.435146662284221	0.003609552563069171
5.761869002715535	0.003361084392685551
5.8750840557429855	0.0032932881308114933
6.187985619784287	0.003194149259089391
6.433550350871315	0.003097994873677369
6.73238609114989	0.0030355055155342893
7.1835319577188335	0.0030047351261463205
7.566120251534534	0.0030047351283115043
8.125669516608037	0.003035505523288914
8.558435188810465	0.003035505525183651
8.95597094679641	0.0030355055267627827
9.556122099605352	0.0030355055288978712
10.396841146983125	0.0030665910396952623
11.608837510467987	0.0030979948943499467
12.227113500949523	0.0030979948956494263
13.131364576266305	0.003097994897329602
14.011314236131904	0.0031297203541606417
14.950230456510086	0.003161770708436436
16.05586850963554	0.003194149287827993
17.355479611367524	0.003226859453906999
18.88236281080431	0.0032599046026950467
19.88802005761774	0.0032932881644683358
21.2207419071606	0.0033270136059072282
23.08767932538116	0.0033955041684318836
24.634814465180497	0.003430276401069379
26.97651944080448	0.0035008928195127513
29.54081924053894	0.003500892820362245
31.725498197017366	0.0035008928209776433
34.29345704895201	0.0035367443389319616
36.59150579252174	0.0035367443394105284
39.04354974340707	0.0035367443398590403
42.4784845008733	0.0036095526041514748
44.45159245362465	0.003646516910257013
47.43035093930029	0.0037981986402662576
49.312582426156894	0.003916086477506195
51.60313138756735	0.004078981783387407
53.65095597234367	0.004292162702119003
55.78004666282426	0.004609464190942726
57.61869002715535	0.0049000433039489534
59.13314613326026	0.005208941676911206
61.08231565273317	0.005651309802968192
62.68781008295609	0.006194039719754193
63.919563831499964	0.006720075971548884
65.17552032847388	0.007143722169889701
66.45615513405531	0.007990994553901162
68.20289616346129	0.008938775837454841
69.54301592358244	0.00999899670712091
70.45102627380597	0.010959361711915581
71.37089234793048	0.011890213374145368
72.30276894396046	0.013165782845986873
73.24681288106922	0.014727596061555819
74.20318302598666	0.016814077173811157
75.1720403197391	0.018809020095892633
76.1535478047274	0.02104090788745199
77.14787065217043	0.02402290266158654
78.15517618989348	0.027149955355967616
79.17563393049427	0.0313174574100277
79.69084845396931	0.03329446989488722

==> data/Figure_2/b/current_constraints/Daya_Bay_data.dat <==
5.460666154972409e-10	0.11873980726148123
5.460666154972409e-10	0.110802404523923
5.428684649665885e-10	0.09944724846920525
5.3968904518331e-10	0.09361185325633993
5.365282464469674e-10	0.08724577201702591
5.333859596996063e-10	0.09624990034657031
5.302620765220008e-10	0.10348217156597506
5.2406909037035e-10	0.11652483560470357
5.149149637485822e-10	0.10602120847989555
5.118992604857285e-10	0.0947773674168343
5.089012194308428e-10	0.08410729469024653
5.059207371416532e-10	0.07386762743390997
5.000120381168774e-10	0.08303683928151041
4.941723479261707e-10	0.08555311438476164
4.912781289117889e-10	0.07784810803130075
4.855404437411436e-10	0.06815420649279515
4.826967796158764e-10	0.06135894180275887
4.742653254048926e-10	0.05478481486750487
4.742653254048926e-10	0.049372632355879895
4.632520377759193e-10	0.05936448843875018
4.578416748673194e-10	0.0616889347175641
4.498443783938134e-10	0.0528249927998084
4.4459060625497234e-10	0.04521792909963623
4.393981939975688e-10	0.0378074879500735
4.368247735502604e-10	0.04138133917224913
4.342664249942246e-10	0.031238623241213213
4.317230600580247e-10	0.035987785243722155
4.2418199199064913e-10	0.029575548805456476
4.1922793619399857e-10	0.01721784203451673
4.1190512752385975e-10	$Failed
4.0949272726276987e-10	0.019888783953562007
4.0709445584746756e-10	0.004200102895562962
4.023399690458651e-10	0.02739666316340342
3.9764101093166566e-10	0.017702333555997905
3.906952734773264e-10	0.01978144253541237
3.884070942452237e-10	$Failed
3.8613231633522596e-10	$Failed
3.7716565504899513e-10	$Failed
3.7495671559308277e-10	$Failed
3.705775726313833e-10	$Failed
3.684072180307625e-10	$Failed
3.6410456816553504e-10	$Failed
3.5985216995389373e-10	$Failed
3.5774463154573736e-10	$Failed
3.535665125372118e-10	$Failed
3.514957877779977e-10	$Failed
3.4739065051312606e-10	$Failed
3.4333345814143766e-10	$Failed
3.413226660495681e-10	$Failed
3.393236507121854e-10	$Failed
3.3733634315668306e-10	$Failed
3.3144398350061454e-10	$Failed
3.275730362111875e-10	$Failed
3.275730362111875e-10	$Failed
3.275730362111875e-10	$Failed
3.256545493790669e-10	$Failed
3.2374729869987883e-10	$Failed
3.218512183672039e-10	$Failed
3.199662429600321e-10	$Failed
3.162293471517156e-10	0.00997551325420835
3.125360955296992e-10	$Failed
3.1070567676715513e-10	$Failed
3.0888597837227837e-10	$Failed
3.0527849191092313e-10	$Failed
3.034905793743005e-10	$Failed
3.034905793743005e-10	$Failed
3.017131382607528e-10	$Failed
2.9994610724271913e-10	$Failed
2.9818942535181693e-10	$Failed
2.9470686686118316e-10	$Failed
2.8955914378968246e-10	$Failed
2.878632961762723e-10	$Failed
2.795318832712664e-10	$Failed
2.778947632798477e-10	$Failed
2.7464923199154673e-10	$Failed
2.730407087131606e-10	$Failed
2.69851869389289e-10	$Failed
2.66700273494486e-10	$Failed
2.635854860633073e-10	$Failed
2.605070772104058e-10	$Failed
2.5595674573246723e-10	$Failed
2.529674353814987e-10	$Failed
2.514858982282215e-10	$Failed
2.485488043747953e-10	$Failed
2.470931463352505e-10	$Failed
2.456460138218665e-10	$Failed
2.4420735690381313e-10	$Failed
2.427771259426956e-10	$Failed
2.413552715908421e-10	$Failed
2.39941744789601e-10	$Failed
2.385364967676497e-10	$Failed
2.357506434028734e-10	$Failed
2.3299732700878526e-10	$Failed
2.3163275125266102e-10	$Failed
2.3027616758822405e-10	$Failed
2.289275292088749e-10	$Failed
2.2361150197160094e-10	$Failed
2.2099996309009325e-10	$Failed
2.2099996309009325e-10	$Failed
2.1970565394813774e-10	$Failed
2.1713973297067e-10	$Failed
2.1334693271627958e-10	$Failed
2.1085527776733463e-10	$Failed
2.0839272387148546e-10	$Failed
2.0595893116096618e-10	$Failed
2.0355356373746898e-10	$Failed
1.988267807279816e-10	$Failed
1.9535386886236346e-10	$Failed
1.9081750310992662e-10	$Failed
1.874844967678572e-10	$Failed
1.8313087775658977e-10	$Failed
1.8099212961631006e-10	$Failed
1.7783075268829036e-10	$Failed
1.7472459874264097e-10	$Failed
1.71672703204435e-10	$Failed
1.696677810414977e-10	$Failed
1.68674118347976e-10	$Failed
1.6768627546624756e-10	$Failed
1.6572791300248902e-10	$Failed
1.6379242336810739e-10	$Failed
1.6187953943776702e-10	$Failed
1.5905202256959316e-10	$Failed
1.581205357509875e-10	$Failed
1.5354430061332407e-10	$Failed
1.4997886480481479e-10	$Failed
1.4910051919849882e-10	$Failed
1.482273180504321e-10	$Failed
1.4649622879225992e-10	$Failed
1.447853581151466e-10	$Failed
1.4309446989439427e-10	$Failed
1.414233307631696e-10	$Failed
1.3977171008029925e-10	$Failed
1.381393798984332e-10	$Failed
1.3652611493258877e-10	$Failed
1.3335589263466823e-10	$Failed
1.3025929298151721e-10	$Failed
1.2873806584757537e-10	$Failed
1.272346064134387e-10	$Failed
1.2282877140964052e-10	$Failed
1.1997664650835457e-10	$Failed
1.1719075788532492e-10	$Failed
1.1514388240762542e-10	$Failed
1.1379920220305868e-10	$Failed
1.1181157309855116e-10	$Failed
1.0921530721362665e-10	$Failed
1.0793987324394318e-10	$Failed
1.0667933652508495e-10	$Failed
1.0359203350287891e-10	$Failed
1.0000499987500644e-10	$Failed
9.825834192338873e-11	$Failed
9.597683666851523e-11	$Failed
9.430054792611052e-11	$Failed
9.265354296818223e-11	$Failed
9.050220620388201e-11	$Failed
8.840083357366089e-11	$Failed
8.634826495916711e-11	$Failed
8.434336718559057e-11	$Failed
8.335844796013759e-11	$Failed
8.190259831766201e-11	$Failed
8.047218244059902e-11	$Failed
7.95324820483149e-11	$Failed
7.814347251424984e-11	$Failed
7.58821724074096e-11	$Failed
7.412035461630276e-11	$Failed
7.282589742606684e-11	$Failed
7.113506511162981e-11	$Failed
6.98927633491642e-11	$Failed
6.827005749202994e-11	$Failed
6.707781055587189e-11	$Failed
6.51368415913509e-11	$Failed
6.288170539564958e-11	$Failed
6.070468357832378e-11	$Failed
5.96446167413551e-11	$Failed
5.860307174783586e-11	$Failed
5.7242598633401645e-11	$Failed
5.657425919014496e-11	$Failed
5.62430232132695e-11	$Failed
5.5586361604961034e-11	$Failed
5.526091331653581e-11	$Failed
5.397807568734501e-11	$Failed
5.36620498337006e-11	$Failed
5.303554183728344e-11	$Failed
5.241635350552395e-11	$Failed
5.2109477469469733e-11	$Failed
5.2109477469469733e-11	$Failed
5.0601856909598967e-11	$Failed
4.913788761709923e-11	$Failed
4.771630671033533e-11	$Failed
4.660873633705936e-11	$Failed
4.579497780819565e-11	$Failed
4.526038810522696e-11	$Failed
4.4470193070208626e-11	$Failed
4.343803953647816e-11	$Failed
4.293099077970027e-11	$Failed
4.168914008886324e-11	$Failed
4.024629805234604e-11	$Failed
3.862604894606836e-11	$Failed
3.72893482696217e-11	$Failed
3.6424049275034e-11	$Failed
3.557885912807342e-11	$Failed
3.475331121834771e-11	$Failed
3.4146765931664135e-11	$Failed
3.296530174899358e-11	$Failed
3.182478846007177e-11	$Failed
3.108649507026094e-11	$Failed
3.018771568024848e-11	$Failed
2.8973004288857225e-11	$Failed
2.8135463761786005e-11	$Failed
2.716239046855346e-11	$Failed
2.684558945154957e-11	$Failed
2.6223059413506638e-11	$Failed
2.5615006477835483e-11	$Failed
2.487478807068324e-11	$Failed
2.4156027637980775e-11	$Failed
2.3874392199631575e-11	$Failed
2.3320967902992083e-11	$Failed
2.318463531153273e-11	$Failed
2.278041851948994e-11	$Failed
2.199308399856161e-11	$Failed
2.148343142010234e-11	$Failed
2.123307012414698e-11	$Failed
2.0863012093793402e-11	$Failed
2.0260589977541165e-11	$Failed
1.990755854811251e-11	$Failed
1.910767371845841e-11	$Failed
1.844782310164351e-11	$Failed
1.81265415849376e-11	$Failed
1.7603532590015794e-11	$Failed
1.6995927725059832e-11	$Failed
1.670008874323038e-11	$Failed
1.6409435685847727e-11	0.10947716908556206
1.584332787837812e-11	0.14776349655982254
1.5296901027709387e-11	0.23898483953953498
1.5030854895228323e-11	2.8151401327495216
1.4597776844164287e-11	9.973262207720891

==> data/Figure_2/b/current_constraints/EWPD_data.dat <==
0.10090350448414474	0.1528248418548772
0.10941138105771858	0.14175164721380865
0.11863661590503344	0.1315196822866437
0.12863969449369744	0.12205723133967744
0.14201811696858715	0.11052787963843538
0.15678788438269703	0.100119246013578
0.1730936954659055	0.09071428159607658
0.19809567785503387	0.08021408324388615
0.22467900918126443	0.07094762538578413
0.24582440689201973	0.06591641979598442
0.2689598785575043	0.05831920373232231
0.291637757405312	0.050358169947032266
0.3190848980629108	0.04456574118422499
0.35226946514731017	0.04456574119033144
0.39954205589498865	0.044565741197278574
0.44507940623559955	0.04041766822384893
0.5002864610575233	0.03849136464219132
0.5473703262878217	0.036657213566104914
0.6208243607191253	0.03756305385985288
0.7169167874147957	0.034910759515927356
0.7704043920109092	0.033247768799811
0.9222395651044235	0.03324776880574291
1.2079007474252843	0.033247768812860935
1.700077618822873	0.03324776881951371
2.788126665413133	0.03324776882588534
3.8197175492836646	0.03324776882857408
6.731703824144982	0.033247768831717595
16.10761534617715	0.033247768834117744
500.28646105752125	0.03324776883578554
1.e8	0.03324776883584102

==> data/Figure_2/b/current_constraints/F20_data.dat <==
0.0003762982508356591	0.055274533003165684
0.0004076113641734128	0.051729270691266566
0.0004474515824065016	0.04788136919451664
0.0004977414526966782	0.04432414556455921
0.0005611090253777969	0.040582354370148926
0.0006325036193681233	0.03757209961873148
0.0007129368993608251	0.03517376167638114
0.0008143238768959407	0.03293109182713131
0.0009300105594197862	0.03152292402289007
0.0010481431302580269	0.03017319742527888
0.0012129464231569436	0.029206976772499615
0.0013849984287765983	0.02890352514581843
0.0015606263856231322	0.028601407523192398
0.001735142896065214	0.028934901919012736
0.0019547978965880437	0.029600400404584025
0.0022316520265015256	0.030283174154156156
0.0025475540643415465	0.03132705236560161

==> data/Figure_2/b/current_constraints/Hiddemann_data.dat <==
9.821165044264264e-8	9.958999162772102
1.0594448883368006e-7	9.913587760899611
1.1428618360084437e-7	9.8675983357016
1.2195704601594414e-7	9.832973980601329
1.301427749559154e-7	9.804433154798849
1.434629681718516e-7	0.3448551428713665
1.5475873545578907e-7	2.8256084962008585
1.651461062631157e-7	0.2935936719489271
1.8008846378632253e-7	0.2698468212377705
1.9638280019297659e-7	0.24833392127561577
2.0730721632352636e-7	0.23281461237710305
2.2362985415621384e-7	0.21587484043839142
2.3863983864508665e-7	0.2026142780028525
2.574294964666246e-7	0.18702025974334222
2.807216203941181e-7	0.17175043544287535
2.8998961483689846e-7	0.16323736838879307
3.162277660168379e-7	0.15344096549329056
3.374529010989723e-7	0.14507552996426887
3.7604092275850507e-7	0.13341705184013752
4.056490565288108e-7	0.12479793319790328
4.4235203045147713e-7	0.11675700379909025
4.876270333632499e-7	0.10985776068112185
5.260210632680971e-7	0.10280867052463925
5.613274763150742e-7	0.09729035900823228
6.121161750527589e-7	0.09056714053450715
6.747666427799493e-7	0.0881104941511788
7.683868738304853e-7	0.08431999065281384
8.562525559262946e-7	0.08113965080595412
9.54165752305733e-7	0.07765383240807502
1.0182091386235486e-6	0.07472834748000799
1.0983793290415546e-6	0.07152156838907194
1.1721022975334793e-6	0.06808001707278898
1.278153672160587e-6	0.06410041288516478
1.3938005352394846e-6	0.06068698981606028
1.5035434653274304e-6	0.05745690030329791
1.6044609576634286e-6	0.05469826752429341
1.7307905451861096e-6	0.051507113292973784
1.86706687812969e-6	0.04823911296436629
2.035998386380351e-6	0.045179742423043734
2.1492572542246357e-6	0.041855565045379475
2.2443840758902503e-6	0.03941692072436222
2.3692350586530544e-6	0.036718072580125424
2.583602554829479e-6	0.0336496708333187
2.7570133653839237e-6	0.03203826330936681
2.9740908577217223e-6	0.030338410456984013
3.0722801510971033e-6	0.02984640424341462
3.693159965808708e-6	0.03034040234298598

==> data/Figure_2/b/current_constraints/Higgs_data.dat <==
10.190615835777104	0.24419963212216034
11.510263929618777	0.1924774953869897
13.489736070381216	0.13769838731029174
15.689149560117277	0.09420429455459603
17.668621700879765	0.0663127544514072
19.208211143695028	0.05038144278807143
20.087976539589445	0.04337966821253663
24.04692082111433	0.03466549981137037
27.565982404692072	0.028404699072025696
29.765395894428195	0.024464430702086103
33.28445747800579	0.022146612716697066
36.14369501466281	0.02055370982439298
40.542521994134866	0.01860679670968416
44.06158357771267	0.017268726508524908
47.58064516129032	0.015633211100090486
49.99999999999999	0.014509116798690526
54.39882697947218	0.014152686404239315
59.89736070381226	0.013805016626481838
64.51612903225801	0.013465891812309888
69.1348973607037	0.013135101640820504
75.95307917888552	0.013465891812470045
80.57184750733146	0.013805016626768573
85.85043988269793	0.014874528932757388
89.36950146627574	0.015633211100671306
91.12903225806446	0.016430616716469372
96.40762463343111	0.01602695201186236
100.14662756598257	0.016026952011884685
104.5454545454545	0.021602364281399625
108.06451612903226	0.02770637593759575
111.58357771261021	0.03553974814438787
115.76246334310832	0.04674889326791741
118.84164222873882	0.05852227004024836
120.38123167155426	0.06799252364713466
121.48093841642209	0.0990690729846102
123.24046920821088	0.16905486567855754
124.56011730205272	0.2508603464006536
125.87976539589438	9.819128272610188
128.0791788856306	10.823894767136517

==> data/Figure_2/b/current_constraints/JINR_data.dat <==
0.005232234259386696	10.43225006284843
0.006354246541226731	10.057871830630411
0.007484123395135736	9.912321966850362
0.008600892628929817	0.3477371958203428
0.010274735717609422	0.21857871871576082
0.012489923517036603	0.10865281880849424
0.012539732473473428	0.15498803411306022
0.015330344795947108	0.076508860150122
0.01817600912290359	0.05599870004512793
0.021021673449860074	0.04102109173327905
0.023872580824862513	0.031183435702770285
0.027874337245957902	0.02286185277198037
0.03130853371607586	0.018033668701548912
0.03473486561412475	0.013466732862167445
0.03989533565338207	0.010059167663157962
0.045641716311777804	0.007938133510723882
0.05196876454126609	0.006380436728424287
0.05886861576977772	0.004944759848890341
0.06692193756840534	0.003763343203922055
0.07498836698714803	0.0031382498914313463
0.08478893454709888	0.002617609120379297
0.09343341001291097	0.002182998580350712
0.09977618738653712	0.001957994801023316
0.10554878328516284	0.0018550065518998565
0.11247747127792726	0.0017577139289981527
0.11998420531776138	0.0016656561701840753
0.12749618240564167	0.0016371783596688702
0.13326877830426692	0.0015510647274150577
0.13961679872593943	0.0014429840340658092
0.14654024367065788	0.0013182288153125896
0.15173479352221403	0.0012487925657664394
0.15923104146595626	0.0010999690512009525
0.16500625888860454	0.0010613316432131728
0.17134903626223083	0.0009519390051665775
0.17769967820792615	0.0009019394734507654
0.18174600053741272	0.0009024399481107969
0.18981767300420122	0.0007805592718355232
0.1955902689028263	0.0007395025398000193
0.20021201575535968	0.0007265712606384086
0.20482589803582338	0.0006757815109306091
0.2129106781227262	0.0006404388955301148
0.21637108983307435	0.0006065598991856334
0.22099545820962974	0.0006069446209282988
0.2244584914440007	0.0005854393222117411
0.22908023829653396	0.0005752020214318205
0.23426692357602047	0.0005158327657701266
0.24004738404671566	0.000516241798709553
0.2481295426095956	0.0004803828212745818
0.25390738155626746	0.0004720573813926565
0.2602580235019632	0.00044726267964223965
0.26718933301875053	0.00043162030318225867
0.27123303382421404	0.0004240390820569218
0.2787371463400246	0.0003945531364829002
0.28451498528669683	0.00038771515319703975
0.29202434085055295	0.00037418494472434835
0.2989477857952725	0.0003418331679285974
0.3058843383601054	0.00034215853035127566
0.3110815097356845	0.0003301133418698681
0.31801544077649485	0.00032444355537241103
0.3237959012471907	0.000324700875551556
0.32956587562179246	0.0003020503081235994
0.3353463360924872	0.00030228988059015507
0.3428556916563447	0.00029174063268008705
0.35094833631531636	0.00029206463460935636
0.35787964583210424	0.00028184985929594145
0.3642329093018229	0.0002719707480859435
0.3694405667734943	0.0002822971265502469
0.37984277409672196	0.00027758055953876556
0.38793279723167046	0.00027285624887901503
0.3971815339847825	0.0002732025712520261
0.4041180865496159	0.000273462594662258
0.40989330397226503	0.0002638565573994608
0.4133720663507723	0.00028400306224215247
0.4208840434386531	0.00027914731544268997
0.42839864205055617	0.00027943512279348965
0.43534568071148183	0.00030091397591432313
0.44517246351166345	0.00030131970816566286
0.45269492669563427	0.000318629533666079
0.4602173898796069	0.00033693363844494034
0.46833100673076244	0.0003904104730582007
0.47587182058289584	0.000469177533251887
0.48109782872272727	0.0005534494801554058
0.4828476960080738	0.000617734358241925

==> data/Figure_2/b/current_constraints/KamLAND_data.dat <==
9.917573820014623e-11	0.1808709925492959
8.537165523998745e-11	0.17269339373652098
7.212548767175573e-11	0.16121574668423463
5.980443843367645e-11	0.1408756337591269
4.7765981125231306e-11	0.10583349785572584
3.9608431450461196e-11	0.04790352792679338
3.346618959241066e-11	$Failed
2.8812077687441805e-11	$Failed
2.480656001880971e-11	$Failed
2.1359466930397208e-11	$Failed
1.982063835971421e-11	$Failed
1.8740065265179102e-11	$Failed
1.7390871190593395e-11	$Failed
1.7069127432250217e-11	$Failed
1.6753376408603807e-11	$Failed
1.644350725845973e-11	$Failed
1.644350725845973e-11	$Failed
1.644350725845973e-11	$Failed
1.644350725845973e-11	$Failed
1.644350725845973e-11	$Failed
1.644350725845973e-11	$Failed
1.644350725845973e-11	$Failed
1.644350725845973e-11	$Failed
1.644350725845973e-11	$Failed
1.6139411185458454e-11	$Failed
1.5548113181068227e-11	$Failed
1.5260703640779632e-11	$Failed
1.4701858888145615e-11	$Failed
1.443022745911866e-11	$Failed
1.4163662226310754e-11	$Failed
1.3645357714018304e-11	$Failed
1.3146217342050518e-11	$Failed
1.2665540010027226e-11	$Failed
1.2202650540913344e-11	$Failed
1.1756898731842794e-11	$Failed
1.1540252864626014e-11	$Failed
1.1327658439913153e-11	$Failed
1.0914326701657716e-11	$Failed
1.0713444242843292e-11	$Failed
1.051632288494329e-11	$Failed
1.0322893404195724e-11	$Failed
9.946839631463525e-12	$Failed
9.764083273047065e-12	$Failed
9.23612963622235e-12	$Failed
8.900474876722117e-12	$Failed
8.577318702440875e-12	$Failed
8.266207011569394e-12	$Failed
8.115030575747059e-12	$Failed
7.966702591418357e-12	$Failed
7.966702591418357e-12	$Failed
7.966702591418357e-12	$Failed
7.966702591418357e-12	$Failed
7.966702591418357e-12	$Failed
7.821170944672358e-12	$Failed
7.821170944672358e-12	$Failed
7.821170944672358e-12	$Failed
7.821170944672358e-12	$Failed
7.821170944672358e-12	$Failed
7.821170944672358e-12	$Failed
7.821170944672358e-12	$Failed
7.821170944672358e-12	$Failed
7.821170944672358e-12	$Failed
7.821170944672358e-12	$Failed
7.821170944672358e-12	$Failed
7.821170944672358e-12	$Failed
7.821170944672358e-12	$Failed
7.821170944672358e-12	$Failed
6.876570546048973e-12	$Failed
6.050383312592826e-12	$Failed
4.869407318704333e-12	$Failed
4.14841229560002e-12	$Failed
3.799964688436043e-12	$Failed
3.6070259155170358e-12	$Failed
3.199900210551669e-12	$Failed
2.9921916440332148e-12	$Failed
2.942904256271689e-12	$Failed
2.80108850959313e-12	$Failed
2.6679817080684916e-12	$Failed
2.5838622487699682e-12	$Failed
2.5032903134643138e-12	$Failed
2.464296603317538e-12	$Failed
2.426144619452273e-12	$Failed
2.5032903134643138e-12	$Failed
2.5032903134643138e-12	$Failed
2.464296603317538e-12	$Failed
2.426144619452273e-12	$Failed
2.3888198426918777e-12	$Failed
2.352307998059802e-12	$Failed
2.352307998059802e-12	$Failed
2.352307998059802e-12	$Failed
2.316595048478355e-12	$Failed
2.2816671885628676e-12	$Failed
2.2816671885628676e-12	$Failed
2.2141126381069874e-12	$Failed
2.1495383078901317e-12	$Failed
1.9455424100139083e-12	$Failed
1.8678816019324955e-12	$Failed
1.7956389335887292e-12	$Failed
1.7503439281777905e-12	$Failed
1.7072452622161352e-12	$Failed
1.6662620652941361e-12	$Failed
1.6273154362047371e-12	$Failed
1.5383578215259756e-12	$Failed
1.446159297813099e-12	$Failed
1.3926425831264432e-12	$Failed
1.3337670097202821e-12	$Failed
1.3023469187995014e-12	$Failed
1.2736121262436298e-12	$Failed
1.2159565707844182e-12	$Failed
1.1882485183517532e-12	$Failed
1.1696717656210466e-12	$Failed
1.1475568863681855e-12	$Failed
1.1237180265326944e-12	$Failed
1.1112172904046862e-12	$Failed
1.0930161465145922e-12	$Failed
1.0835048709133868e-12	$Failed
1.0749337556824276e-12	$Failed
1.0625046709667274e-12	$Failed
1.0540259037250669e-12	$Failed
1.046672403385935e-12	$Failed
1.0388463026366922e-12	$Failed
1.0335262467829508e-12	$Failed
1.03001312934044e-12	$Failed
1.0249472165896492e-12	$Failed
1.020727821590061e-12	$Failed
1.017867727920729e-12	$Failed
1.0142951831811871e-12	$Failed
1.011866954029852e-12	$Failed
1.0102233855324989e-12	$Failed
1.008483916382786e-12	$Failed
1.0067813396582417e-12	$Failed
1.0060624268955347e-12	$Failed
1.0050291656682459e-12	$Failed
1.004171645552214e-12	$Failed
1.0032106402483874e-12	$Failed
1.0025649710194756e-12	$Failed
1.0022083116335538e-12	$Failed
1.0018313350830493e-12	$Failed
1.0016367616344467e-12	$Failed
1.0014628459026625e-12	$Failed
1.0012593408255261e-12	$Failed
1.001084131215091e-12	$Failed
1.0008989752049783e-12	$Failed
1.0007454297473042e-12	$Failed
1.0006181018414266e-12	$Failed
1.0005125174261113e-12	$Failed
1.0003942849986759e-12	$Failed
1.0003033234254144e-12	$Failed
1.000224762624086e-12	$Failed
1.0001729064930871e-12	$Failed
1.0001380923675148e-12	$Failed
1.0001062313114312e-12	$Failed
1.0000848414341506e-12	$Failed
1.0000628657147994e-12	$Failed
1.0000448687516318e-12	$Failed
1.0000345161369782e-12	$Failed
1.000029711444702e-12	$Failed
1.0000237288058246e-12	$Failed
1.000018253788772e-12	$Failed
1.0000140420296132e-12	$Failed
1.0000086269607805e-12	$Failed
1.000005930752017e-12	$Failed
1.0000049174014339e-12	$Failed
1.0000032562108263e-12	$Failed
1.0000023240150667e-12	$Failed
1.0000018560507832e-12	$Failed
1.000001427795133e-12	$Failed
1.000001098352942e-12	$Failed
1.0000008138475556e-12	$Failed
1.000000649970901e-12	$Failed
1.000000649970901e-12	$Failed
1.0000005808571424e-12	$Failed
1.0000004816094878e-12	$Failed
1.000000399319696e-12	$Failed
1.000000384632403e-12	$Failed
1.0000002958842447e-12	$Failed
1.0000001817810567e-12	$Failed
1.0000001249683362e-12	$Failed
1.0000000767762254e-12	$Failed
1.0000000508397345e-12	$Failed

==> data/Figure_2/b/current_constraints/L3_1_data.dat <==
0.45258505031037805	0.15449955252040057
0.4634406387757568	0.14817743936581365
0.4745846928820732	0.14044559175647633
0.49759481163649255	0.13079530577485732
0.5279169887457417	0.12040686708361968
0.5342502343238141	0.1162167585439309
0.5735210238149279	0.10639954007231843
0.6084339437271519	0.09916366792724574
0.6379525870867725	0.09188843771908066
0.6610325450861305	0.0866649361297518
0.7097066401173806	0.07755911068505462
0.7441386066694842	0.07189449178109905
0.7801948914357737	0.06743115470228916
0.8180224433412232	0.06288034088698043
0.8577094348611793	0.0582990006934106
0.8887397937514028	0.05500516142155557
0.9209200250673335	0.05159762836422223
0.9430647869381374	0.04896766228935568
1.0005327846469287	0.045144589617029066
1.0490123214938345	0.042352504480292985
1.0869315048396342	0.04019726581459815
1.1395636595792062	0.03793221337437388
1.2090415812242667	0.034771476061809706
1.2527824947011819	0.03281215866170389
1.2827934529554452	0.03169030546805365
1.298259533913004	0.030252596043111736
1.3611247617372002	0.02854936769727185
1.4270340934298145	0.02694222815984242
1.478661577363081	0.02542497212398285
1.53215684925569	0.0239932996097047
1.5874465523509353	0.02304005672150489
1.6255707385331397	0.02199605350671784
1.6645120039002828	0.021244568348381326
1.7450088869474514	0.020283219453144295
1.7868642207286694	0.019476965726478185
1.8298317766362477	0.018486997913033817
1.9184371660158872	0.01744690464750702
1.9876662539956396	0.0167539828788031
2.0838527496715873	0.015903462875691114
2.1591788377083043	0.01509570053548072
2.2110991998418315	0.014328565289087658
2.3180293951653153	0.01368037437743249
2.430274629822709	0.012910851065172754
2.5478042914838586	0.012326822298708986
2.734679465201555	0.011634155000899742
2.9353483323292773	0.010916912230115336
3.113576072279625	0.010484057118283395
3.3025276717905614	0.010126942597288073
3.585905546348107	0.009954300016987381
3.8481257130585753	0.009784311813840927
4.2273193095472665	0.009786628627333064
4.643878572944919	0.009788945989360857
5.474208821648212	0.009736361589900369
6.303153948576268	0.009683486552469433
7.088880689786387	0.00968635280279051
7.8796748240169885	0.009632894121278402
8.758685334019654	0.009579730549063348
9.735753123535911	0.009526860455861107
9.96455345389544	0.010038021827209597
10.692264478910497	0.010039804452169765
12.024764894071957	0.0101012003381301
13.683535448747215	0.010104489302093008
15.389727337347036	0.010049019726265023
17.309687677545604	0.00987858294684772
19.93084841810862	0.009824935351749078
19.936157136120674	0.009325179427967581
19.94205737011678	0.008799659067550642
22.166020908373465	0.008802003159646313
24.349535967354434	0.008855303745695596
28.364675108117027	0.009014215362753781
31.52607381421545	0.009121827923861065
34.63059771365435	0.009230452286491601
38.941751697261694	0.009504894047383165
42.770204422877	0.009901120176813362
46.97504109717076	0.010313868101243968
50.393695751779404	0.01080569145533807
55.99377798492845	0.011587763052363604
59.358453846846196	0.012497276398054272
62.190409119074005	0.013477809825857301
65.15554716946626	0.014619888098465905
68.25599859000404	0.016137251610318367
71.49129193373794	0.018443265558703542
73.99665455381158	0.021573560395100385
76.59661533538734	0.02480026361689483
77.4581962549728	0.027693089189868902
79.2597790793693	0.03056793902840721
80.15605973428917	0.03374105237901105
81.99612427998714	0.03947433849045394
81.9088215043006	0.048666240806925935
83.77424725763672	0.05897882456553473
84.7316068175616	0.06362360155426416
85.63653116813403	0.07943252918984818
86.59467063657549	0.08982810921648908
86.53063318049254	0.10403318065110466
87.49359801285732	0.11914620864317653
87.43665753209524	0.13573607418019007
89.44385566599189	0.15948003358319232

==> data/Figure_2/b/current_constraints/L3_2_data.dat <==
80.38940809968864	0.028350019412765493
80.77881619937688	0.028859039594989064
81.16822429906532	0.0293772198005192
81.55763239875397	0.02990472600004515
81.94704049844222	0.03062267885523197
82.53115264797498	0.03154461544258599
83.1152647975077	0.03249438396602695
83.50467289719639	0.0332746833596133
84.08878504672904	0.03427669850368449
84.47819314641751	0.03509993245042361
84.86760124610593	0.03615676185471104
85.25700934579443	0.03724552564100105
85.84112149532714	0.037246557772707856
86.42523364485967	0.036808438080361314
87.00934579439253	0.036160435454685454
87.59345794392529	0.035105119285296554
88.17757009345799	0.034080699890873464
88.5669781931465	0.0336796265927318
89.15109034267908	0.033283594679718906
89.54049844236759	0.03348210539839376
89.92990654205595	0.034286195614946065
90.31931464174451	0.03469579665892806
90.9034267912771	0.034287778723432735
91.29283489096562	0.033484888013714645
91.87694704049854	0.03270115474674389
92.461059190031	0.031747084729274705
93.23987538940823	0.030821207195412616
93.62928348909644	0.03027861344860797
94.21339563862925	0.029570111114748335
94.60280373831782	0.029395936487165646
95.18691588785057	0.03010192280255751
95.7710280373831	0.03046168618471937
96.16043613707153	0.030825475465472214
96.5498442367602	0.031565590801608846
96.93925233644859	0.03270900599349158
97.13395638629264	0.033494165073397794
97.52336448598132	0.03429854580592963
97.71806853582535	0.034707974339126674
98.49688473520249	0.03470925644960772
98.88629283489087	0.03470989752266548
99.27570093457959	0.03450535921055645
99.85981308411215	0.03389803100073349
100.0545171339564	0.03349880456990991
100.24922118380051	0.03310429382507976
100.63862928348934	0.03330173199605386
101.02803738317772	0.03450822713167546
101.22274143302165	0.03512782073104132
101.8068535825546	0.03597189734465012
102.39096573208735	0.036618538644432555
102.97507788161987	0.03705644344512377
103.55919003115285	0.03749960433092409
103.94859813084095	0.038400531300195544
104.3380062305295	0.03885947035206302
104.7274143302181	0.03863038719470409
105.11682242990659	0.03794983790069138
105.50623052959504	0.03706089343325149
106.09034267912767	0.03684279285396075
106.47975077881621	0.035767164021235844
106.67445482866037	0.03451746983757022
106.86915887850488	0.033311573330461294
107.06386292834914	0.03120917515864176
107.25856697819313	0.030119156005600733
107.45327102803722	0.029588677853627277
107.64797507788168	0.029240328574612274
108.23208722741424	0.029765645712327277
108.62149532710285	0.02976619524455614
109.01090342679149	0.02924221795875275
109.40031152647975	0.029242757805267184
109.78971962616826	0.030122770673182087
109.98442367601255	0.031029045588773903
110.1791277258569	0.03196265878294248
110.37383177570103	0.03272985116098654
110.95794392523365	0.032345019221928326
111.1526479750781	0.03196413430343606
111.54205607476653	0.03177582171993367
111.93146417445476	0.03253881738537939
112.12616822429885	0.03331987922520099
112.51557632398739	0.03391838335160713
113.09968847352017	0.03412100676807687
113.87850467289736	0.0345292658610733
114.46261682242977	0.03494210279328263
114.85202492211845	0.03620822635195586
115.04672897196268	0.037077671286669965
115.43613707165122	0.037743915264796916
115.8255451713397	0.03707904124386631
116.02024922118399	0.03621023294933896
116.40965732087243	0.03536217791293182
116.79906542056065	0.03642693069844878
116.9937694704048	0.03774670464919969
117.18847352024946	0.03934717568894607
117.38317757009332	0.04053203303735343
117.7725856697818	0.042502965435491764
118.16199376947046	0.04483553252685639
118.55140186915864	0.046738581284508224
118.74610591900291	0.04843399378658406
118.74610591900291	0.04989363928996822
118.9408099688473	0.05049028971959179
119.13551401869172	0.05201281710382128
119.33021806853597	0.05263499142638505
119.5249221183799	0.0529491295579662
119.91433021806846	0.05109601505817177
120.10903426791288	0.04960142185781983
120.30373831775684	0.04843757758919216
120.69314641744566	0.04730164550476386
121.47196261682251	0.04646838965880388
122.05607476635511	0.04619464309898341
122.64018691588792	0.046470967765526734
123.22429906542077	0.047872419332902254
124.00311526479734	0.04844609018984027
124.58722741433019	0.04787551856405751
124.97663551401878	0.046752845587761924
125.17133956386292	0.04592803837698916
125.36604361370713	0.04565664859275947
125.7554517133954	0.04620275922593301
126.14485981308407	0.04787906078970375
126.33956386292817	0.04845146734480288
126.72897196261695	0.048165522125197834
127.1183800623055	0.0467576013284878
127.50778816199369	0.045122451025608766
127.70249221183818	0.04380355328556831
127.89719626168234	0.04227183448584785
128.09190031152673	0.040312785069053454
128.4813084112152	0.038217917994218344
128.87071651090326	0.03732267048122933
129.26012461059173	0.036665243801723195
129.64953271028023	0.03666592112736724
130.23364485981324	0.0371043946175721
130.8177570093457	0.03799614142204923
131.20716510903435	0.03937335859741251
131.59657320872256	0.03984397251610317
132.3753894080997	0.04008250466358884
132.95950155763256	0.041046131260611914
133.54361370716532	0.04228316559205114
134.1277258566979	0.04381691711069554
134.5171339563864	0.04513747125395891
135.2959501557635	0.04622369690889975
136.26947040498453	0.04733665234259788
137.04828660436146	0.048764823135135686
137.4376947040498	0.04964227428131234
137.63239875389434	0.051443723654504975
138.0218068535827	0.053629225466731247
138.2165109034269	0.05557647999685845
138.41121495327076	0.05725363776802852
138.80062305295954	0.05657799163302321
138.9953271028036	0.05557853814030444
139.19003115264772	0.05427339518896864
139.57943925233647	0.05363319648143012
139.9688473520252	0.053634189281398494
140.16355140186926	0.05427590708131092
140.5529595015579	0.054600420215490775
141.13707165109034	0.05591556243422747
141.72118380062292	0.05658585032956593
142.30529595015577	0.05625204327730746
142.88940809968844	0.055588830010255046
143.2788161993771	0.05460749652518463
143.6682242990657	0.05332582586018935
143.86292834890992	0.05176554733268961
144.05763239875404	0.05025123725243778
144.2523364485983	0.04878151440497345
144.64174454828662	0.04849360917478198
145.0311526479751	0.05055292064374672
145.2258566978196	0.05207735006648657
145.2258566978196	0.05301385156436772
145.61526479750773	0.05396832120854546
146.1993769470404	0.05301630472161745
146.5887850467291	0.05146562367525612
146.78348909657322	0.04996014660436186
147.17289719626166	0.04792690665186937
147.36760124610575	0.04625020316344523
147.9517133956385	0.04489899490795025
148.53582554517166	0.04463454369632303
149.1199376947041	0.04516877954408316
149.50934579439283	0.04625490748238309
149.70404984423652	0.04764892301097223
150.09345794392502	0.05026565051678704
150.28816199376962	0.05208988072619635
150.48286604361385	0.052712983643846335
151.26168224299067	0.051172184240742366
151.45638629283462	0.05056835667689724
152.0404984423676	0.05056976018792283
152.42990654205636	0.051786626959860346
153.40342679127752	0.052097593410787416
153.79283489096588	0.05335149558920088
154.37694704049824	0.05561920222296949
154.96105919003102	0.05463783403818089
155.35046728971966	0.05367341969598986
155.739875389408	0.055293191900182025
156.12928348909654	0.05798734663619849
156.32398753894117	0.06154129546139799
156.71339563862904	0.0660983375290955
157.1028037383177	0.07184831254355645
157.2975077881623	0.07535893669878628
157.49221183800606	0.07857345502049892
157.88161993769438	0.0819281943724763
158.66043613707143	0.08291584572482863
159.24454828660447	0.08193352955110789
160.02336448598135	0.0814487155944281
160.60747663551408	0.08145098843927105
161.19158878504646	0.0829258758034734
161.58099688473504	0.08342430017671995
162.35981308411195	0.08243661858737672
163.138629283489	0.08293359208922545
163.7227414330215	0.08545109456971539
163.91744548286593	0.08963910361497658
164.30685358255417	0.09403782622701873
164.6962616822433	0.09632028815562185
165.47507788162	0.09404308994453431
165.8644859813083	0.0918192438267725
166.4485981308408	0.08858378728853733
166.83800623052943	0.08597619479801898
167.42211838006213	0.08245656193977957
167.8115264797507	0.07861217669017422
168.20093457943918	0.07450420365625827
168.59034267912747	0.07362237653784809
168.97975077881637	0.07540095300517399
169.17445482866063	0.07768457608988931
169.56386292834918	0.08051852054884778
170.53738317756978	0.07909305753860392
170.73208722741444	0.08052301349165966
170.92679127725884	0.08396171278865491
171.31619937694694	0.0902089732044343
171.51090342679151	0.09463542157416209
171.70560747663535	0.09693183772524677
172.28971962616816	0.10048548489237291
172.679127725857	0.1029286302365801
173.0685358255449	0.10735064587976295
173.45794392523356	0.11062927704400478
174.04205607476663	0.10865417993117456
174.43146417445507	0.10418080905967328
174.82087227414314	0.10607711618258275
175.40498442367578	0.11130732054154824
175.79439252336468	0.11540393260678518
176.18380062305292	0.12258054995561483
176.57320872274153	0.12634238865067243
177.15732087227437	0.12482790217515861
177.35202492211874	0.12332998177931742
177.9361370716507	0.12635071690422478
178.3255451713395	0.13102409454956554
178.52024922118378	0.13670386240270296
179.49376947040466	0.13588352921594918
180.27258566978216	0.13588866431131844
180.8566978193145	0.1302492160119414
181.24610591900313	0.12410052658204267
181.63551401869177	0.12187480710127517
182.02492211838046	0.12637570509671242
182.21962616822455	0.12947179933678316
182.41433021806824	0.13264715866252225
182.80373831775722	0.13345585443516245
183.58255451713424	0.1326546693889682
184.55607476635535	0.1279290490101969
185.3348909657324	0.1248772565654384
186.11370716510925	0.12116758934702335
186.5031152647977	0.12116986750342286
186.89252336448624	0.12564366984800732
187.28193146417408	0.13267845629090033
187.6713395638629	0.13759701183768933
188.644859813084	0.13512194429433685
189.0342679127725	0.1409895949126011
189.22897196261704	0.14446206077381268
189.61838006230542	0.149841619529245
190.39719626168193	0.1480318466907705
190.78660436137048	0.15168924184259144
191.17601246105954	0.15929166419335458
191.56542056074753	0.16526027020569822
192.14953271028025	0.16126187577043735
192.7336448598127	0.15640736963745921
193.12305295950136	0.15263515060221938
193.5124610591899	0.1517094254366542
194.09657320872282	0.1564177946256205
194.29127725856708	0.16326747332010758
194.4859813084116	0.16732553945196915
194.68068535825563	0.17685556599948485
195.07009345794427	0.18930946345142338
195.2647975077882	0.19773030793271149
195.45950155763276	0.20656500222812194
195.6542056074764	0.2172016001411082
196.62772585669808	0.21858408985119204
197.40654205607447	0.23434537319906307
197.99065420560777	0.24980226560401686
198.38006230529584	0.261322914750415
198.7694704049843	0.2734697817707282
199.15887850467286	0.2958874674288141
199.5482866043611	2.8210180852212683
199.9376947040498	0.3502904195914238
200.1323987538942	9.80037226003024
200.52180685358218	9.82816505302745
200.91121495327076	9.840072612646413
201.30062305295965	9.846214333798674
201.495327102804	9.852478912113583
201.69003115264778	9.875462085657233
202.07943925233607	9.927180624034218
202.27414330218053	9.969889122508045
202.46884735202465	10.034885905370091
202.85825545171338	10.143163193895907
203.0529595015579	10.2752941702265
203.24766355140224	10.48119268656643
203.44236760124627	$Failed

==> data/Figure_2/b/current_constraints/Mainz_data.dat <==
3.139534094644147e-9	10.062062648677484
3.2431854788917595e-9	10.02573153264264
3.4985424458849636e-9	9.962764698541637
3.774005318327107e-9	9.902797603335607
4.027315689175182e-9	9.864172119377558
4.297628193980954e-9	9.827160230515075
4.58608401207371e-9	9.796684171762001
5.110506557009655e-9	3.477425298878604
5.756892075033894e-9	0.2967246831878331
6.415197501834306e-9	0.2693797120561764
7.226602538535277e-9	0.23645096774157923
7.711650442447466e-9	0.21662674515298233
8.409397671325273e-9	0.1941268614935863
8.973834513103914e-9	0.17816670301110563
9.576156226166942e-9	0.16268468394391472
1.0787364671725352e-8	0.15205508199592543
1.3108556157344719e-8	0.14060551146469855
1.460753052466383e-8	0.1406556163918332
1.542012074098786e-8	0.14147192424632682
1.6815327460519972e-8	0.14802057318276546
1.8942158534908644e-8	0.15576469659695621
2.1108210216322342e-8	0.16392188102606686
2.4298526454807627e-8	0.15583152623480576
2.649704798093044e-8	0.1440489323149738
3.1169541041845806e-8	0.12668580214016736
3.473380414618842e-8	0.11785508886428808
3.955293206874442e-8	0.10785393396772307
4.553100222085237e-8	0.10093886060050963
5.593052588934604e-8	0.0987649245685946
6.438392213389453e-8	0.09824177546703884
7.174627751367455e-8	0.09771489385082079
8.17006864189121e-8	0.10856364387437321
8.909293376876973e-8	0.10272599671442563
7.656187119492947e-8	0.10327959431176069

==> data/Figure_2/b/current_constraints/MesonDecays_LNV_data.dat <==
0.13964910861804788	10.673341770548074
0.13964910861804788	10.271208815915992
0.13964910861804788	9.919171924098483
0.13964910861804788	2.8209701167435854
0.13964910861804788	0.22664217992548763
0.13964910861804788	0.15620856255712934
0.13964910861804788	0.1200976178684311
0.13964910861804788	0.07586710615101747
0.13964910861804788	0.05103163785925209
0.13964910861804788	0.037191344638286016
0.13964910861804788	0.025056316995881327
0.13964910861804788	0.018636158944910306
0.1421254182420068	0.010940246922622273
0.14549560433983602	0.006814569583838951
0.1498209405205523	0.0051703308860236346
0.15609328623371638	0.003922840402185265
0.1635838623455619	0.0031577705983301596
0.17549906585962527	0.0024922731576142846
0.1927468447222466	0.0019286156675267395
0.20437725883443242	0.001679918145847816
0.2231518588761557	0.0013792230299223827
0.24508288110596646	0.0011549049930372939
0.27075094091026736	0.000967070179935025
0.2973599278743471	0.0008259144052131012
0.3285030757663503	0.0007337410986536186
0.37369654616820835	0.0006144045579380486
0.42015512870484056	0.0005677969469850462
0.45875161709057866	0.000590641742753606
0.4892912282428192	0.0006648392928634707
0.4892912282428192	0.000929668222415819
0.4892912282428192	0.0012999868747389938
0.4892912282428192	0.00171338074127757
0.4892912282428192	0.002303214304600323
0.4892912282428192	0.003350248673350423
0.4892912282428192	0.004080672526529429
0.4892912282428192	0.005069356058380467
0.4892912282428192	0.0070887587802063515
0.4892912282428192	0.010311630471615997
0.4892912282428192	0.015604094387814852
0.4892912282428192	0.020568607427544395
0.5311177791975003	0.017915055697061248
0.57315187844615	0.015915002682016222
0.6148994027937951	0.014420058992945984
0.6520026544819572	0.013325914034816892
0.7077384222131954	0.011607198947733257
0.7637507574175303	0.010517048901620947
0.8339107893303449	0.009343192150421379
0.91051589515006	0.008465725910898099
0.9941581352924511	0.007670681248263786
1.0918624711418203	0.007088758927254513
1.1713920981262995	0.0068145704001805075
1.264099240760693	0.006950312547712693
1.3482517490733812	0.007373981170709001
1.4549560433983604	0.008465725955761571
1.551814103737823	0.00971914315570155
1.635838623455619	0.01160719901155403
1.7043240123579375	0.014138371858695183
1.7653033217698186	0.017915055764942855
1.8284644206474205	0.02606530326660315
1.8608874277594798	0.03303433937109532
1.871822360747524	0.035750397921427826
2.0199634510465363	0.03575039792243901
2.192637922475774	0.035750397923445205
2.3940590603536656	0.03793353429048041
2.660335358959835	0.040250528738326324
2.956227914062575	0.043562523309125925
3.2277943155068316	0.04714853604663845
3.442672213704019	0.0510316379832503
3.6934313012467843	0.05746889653593598
3.9624553051341453	0.06602287582982508
4.152604886637959	0.07586710623467428
4.351879331531167	0.0889601722514624
4.53407343320012	0.10863272142069333
4.723895202861273	0.14401657432134415
4.864328550848342	0.18402313581216814
4.9505846231123805	0.23642995072919404
5.008936742768233	0.29989366355349817
5.038370219939684	9.819550704851409
5.097757060954812	9.932463829179516
5.15784388961108	10.824622658998525
5.15784388961108	10.152816695968008

==> data/Figure_2/b/current_constraints/NA3_data.dat <==
0.36698710468982026	0.08695700915836563
0.3925620833965829	0.06984763782801912
0.4294956815593061	0.05527168092359209
0.4699160393543857	0.04444357679099152
0.5258387788395177	0.03411676361171001
0.5818566989941097	0.027445239856047732
0.6585084574507516	0.021405062266435168
0.7286597579539413	0.017222163736327782
0.8246508359295306	0.013433492191075704
0.9125245289451305	0.010978199691245933
1.0097619254674344	0.008971789753670946
1.1048478872461636	0.007446856090486702
1.2505235374169605	0.006181147242664148
1.3996625841034764	0.005459263677463805
1.5668663197225376	0.005375170378540216
1.7152393882309998	0.005992185909103742
1.7949557900777702	0.0071079901344931916
1.8574831095180289	0.00897178980022627
1.8794731738359078	0.012050018443954131
1.8805222463295845	0.01695678512159866
1.8817628142450575	0.025393806694532287
1.8618226628393721	0.0374529721175462
1.8627201372539486	0.050338806933490576
1.8221580002491615	0.0709476254362755
1.822758933864389	0.0869570091812643
1.802712273239668	0.10015814142832855
1.7043108126389	0.1210324795645721
1.611198881777049	0.1418632732567289
1.5231353184351584	0.16384574347615466
1.4398850598169814	0.18951238308024945
1.3459416025978852	0.22330038141974845
1.216392699094461	0.28761514787088205
1.1117351111028724	0.3621157228922276
1.0275897984512483	9.879728104659433
0.9605216542756619	9.973740813920955
0.897830875435867	10.104072274640638
0.775298682663235	10.104072274640517
0.6399347775030172	10.104072274640327
0.5222631729862639	10.086997810043158
0.4359603722729915	10.070693483925684
0.3722275794326852	10.055097696835537
0.3362721503621636	10.0550976968353
0.3037744356692119	10.025820417776742
0.287069029187651	9.961870973686429
0.28699622493068644	9.86211689077536
0.2902024238548317	9.80748747994768
0.29676031012285664	3.4666478381156147
0.31029252627594467	0.22330038141015063
0.3281079427328514	0.15122019173078147
0.3469814318559315	0.11008594684372403
0.36698710468982026	0.08695700915836563
0.3925620833965829	0.06984763782801912
0.4294956815593061	0.05527168092359209

==> data/Figure_2/b/current_constraints/NA62_data.dat <==
0.140625	0.00006234194233857893
0.14121093750000016	0.00005891912837165405
0.14238281250000015	0.000052623304324328725
0.14355468749999992	0.00004699498834042275
0.14414062499999994	0.00004286359929352585
0.14531250000000007	0.00003826847542864465
0.14648437499999983	0.000035394679167571466
0.14765625000000007	0.000033677956992342904
0.14824218750000004	0.00003250171097818652
0.14941406249999997	0.000031366495146431876
0.15000000000000005	0.000029840771054416996
0.15058593749999974	0.000029209739568986243
0.15117187500000015	0.00002984237169714048
0.15234374999999994	0.0000313702874955149
0.15351562500000027	0.00003250829989815103
0.15410156250000023	0.000033926028123751734
0.1552734375000002	0.00003565706181429815
0.1564453125000001	0.00003642580274471227
0.15761718749999973	0.00003747559023256022
0.15878906249999974	0.00003828257894589974
0.15996093750000004	0.000039106553117406756
0.16054687500000017	0.00004023137957762557
0.16230468749999974	0.0000393868101353258
0.16347656250000014	0.00003883355121723344
0.16523437500000013	0.000038018063272658727
0.1658203125	0.00003883560897539523
0.1664062500000003	0.000039952430871601425
0.16757812500000008	0.000041393355110339566
0.1693359375	0.00004258344436607809
0.17109375000000024	0.00004198627195505261
0.172265625	0.00004139698060128864
0.1734374999999999	0.000040527951994578655
0.17460937500000023	0.00003884283270508033
0.17578124999999992	0.000037491755562563176
0.1763671875000001	0.0000359309387744327
0.17695312500000035	0.000035174965162258836
0.17871093749999986	0.0000364460042806407
0.18046875000000007	0.00003749539806070679
0.1810546875000002	0.00003803091712223685
0.18164062500000003	0.00003644829296472323
0.18281250000000007	0.000033475248935953035
0.18398437500000037	0.000030741008976563
0.1845703125	0.000029457282453248635
0.1857421874999997	0.000030093753212755284
0.18691406249999978	0.000030743570248171905
0.18808593749999994	0.000031407017572106225
0.18925781249999987	0.000031857354653148276
0.191015625	0.000032544638388479766
0.1921874999999999	0.0000320867178420756
0.19277343750000012	0.00003118849458687931
0.19394531249999988	0.000030315464189474256
0.19511718749999998	0.000029050292391751112
0.19570312499999987	0.000028437279130210633
0.19687500000000005	0.00002925910297103808
0.1986328125	0.000029679565509046222
0.20039062499999996	0.000029054583141826056
0.20156250000000017	0.00002864515241625782
0.2027343749999997	0.000026868555743278786
0.20390624999999976	0.000025744819716386094
0.20449218749999973	0.000025200298790187768
0.20566406250000013	0.000025930527904829003
0.20625000000000013	0.000026871447818415136
0.20742187500000017	0.0000282450543043314
0.20976562500000034	0.000028046620826191374
0.21093750000000003	0.000027651266983027385
0.21152343749999972	0.00002844969768315413
0.2121093750000003	0.000030328922972646406
0.21328125	0.00003233004695652538
0.21386718750000022	0.000033260552242732856
0.2150390624999996	0.00003279295623583273
0.2167968749999998	0.00003210372668550635
0.21796875000000016	0.000032794717845435754
0.2191406250000001	0.000033738532016562066
0.22031250000000016	0.00003470901301106164
0.22031250000000016	0.00003302940613994651
0.22148437500000015	0.00003033500376063967
0.2226562499999998	0.00002825584636825619
0.2232421875000001	0.000025760065035215796
0.22500000000000012	0.00002398898237018611
0.2255859375	0.00002233584217357189
0.22675781250000027	0.000020943361767659462
0.22734375000000007	0.00001977592601341984
0.22792968750000003	0.00001894181251909151
0.228515625	0.00001991946647420118
0.2296875	0.000021400671450935212
0.2308593749999996	0.00002250025541661385
0.23203125000000022	0.00002315323403777899
0.23261718750000035	0.000023654717652646308
0.2337890624999999	0.000024689445604102757
0.23496093749999972	0.00002651201645956286
0.23554687500000018	0.000028063810720950936
0.23671875000000014	0.000029704778992847288
0.23789062499999963	0.000030997059594706965
0.2390625000000001	0.000033039366527112684
0.24023437499999978	0.0000362251135865197
0.24082031250000033	0.000037795978062395335
0.24140625000000024	0.0000362256291420952
0.24199218750000012	0.000034474916665557325
0.24257812500000012	0.000032807832468621305
0.24375000000000005	0.00003013307788297743
0.24492187499999996	0.00002708961631824828
0.24609374999999997	0.000024522189549359376
0.2466796875000003	0.00002235152240914481
0.24843750000000048	0.00002126230209369617
0.24960937499999952	0.000021111625429559466
0.2507812499999999	0.000021570085177441074
0.2519531250000001	0.000022355030717408474
0.2531250000000002	0.000022839474211945227
0.2542968750000001	0.00002350096002388189
0.25664062500000046	0.000023335471687961018
0.25781250000000006	0.00002418236401781443
0.25898437500000004	0.00002523800819496203
0.2601562499999999	0.000027097772532375295
0.26132812500000036	0.00002888594309810238
0.26191406250000043	0.00003100855407576724
0.2630859374999998	0.00003352129981721108
0.26367187499999994	0.00003497546049903052
0.2654296874999995	0.00003352222521447255
0.2660156249999997	0.000029930689521729633
0.2671874999999999	0.000025242349218028193
0.2683593749999995	0.000022848548195851356
0.26953124999999994	0.00002220679604090322
0.27070312500000016	0.00002173723726235602
0.27128906250000046	0.000020825968398732807
0.27187499999999964	0.000020530778384689696
0.2724609375000001	0.000021126330823890825
0.2736328125000001	0.000022368028260911166
0.27480468750000014	0.00002436425224008208
0.2753906250000001	0.000026722876081420285
0.2765625000000002	0.000031235033961845877
0.27714843750000034	0.000034245849682767554
0.27773437500000014	0.00003236113820507366
0.2783203124999996	0.000030363082732185954
0.2794921874999995	0.00002749432842471573
0.28066406250000003	0.00002368345540644479
0.28125	0.000022213229256222854
0.2824218750000004	0.000021435752595344328
0.28359375000000026	0.0000206848307560363
0.28476562500000036	0.000019817337072073693
0.28535156250000043	0.00001898484365721861
0.28593749999999996	0.00002068612220182641
0.2865234375000001	0.000023855420906988934
0.28769531249999986	0.000025432164866547802
0.28886718749999957	0.000027110800309838328
0.28945312499999987	0.000031461763244882866
0.29003906250000017	0.00003425017741192166
0.2906250000000002	0.00003191077772780899
0.29121093750000054	0.000028694389768917042
0.2923828124999999	0.000026920530674772114
0.2929687499999997	0.000028091202070727856
0.2935546874999999	0.000029311898405885565
0.29531250000000014	0.00002890002986458684
0.29589843750000006	0.00002994241044556868
0.29648437500000013	0.000031687674659609154
0.2976562500000001	0.000033062393284107215
0.2976562500000001	0.000030370186665950765
0.298828125	0.000025800685865610176
0.3000000000000001	0.000022381296541521263
0.3005859375	0.00002054658850454531
0.30175781250000017	0.000019545231493707816
0.30234375000000036	0.00001913077907650605
0.3029296875000003	0.00001954583772705624
0.3041015624999996	0.00001996987219266395
0.3052734375000002	0.000021447177990545063
0.3058593749999997	0.000023360293453018524
0.3070312500000006	0.000024727613904162747
0.3082031250000005	0.000030373685225287676
0.30878906250000016	0.000035993430869976964
0.30937500000000023	0.000035238466384203044
0.3099609375	0.000032833069418523564
0.3111328125000003	0.000031692306056023035
0.31230468749999984	0.000030590774147231105
0.31289062500000026	0.000026548945114817842
0.3140625000000002	0.000022870473345958634
0.3152343749999995	0.000022229172699462864
0.31640625000000017	0.00002099843203731433
0.31699218750000024	0.000020263191481427593
0.3187500000000001	0.0000195535839309494
0.3187500000000001	0.000021453145674869685
0.3199218750000001	0.000025444886384449203
0.3210937500000004	0.000029950594914668038
0.32167968750000003	0.000032604973955257
0.32226562499999994	0.00003125020382324991
0.3240234375000001	0.00002932199702688027
0.3251953124999998	0.000027316928248243025
0.3263671874999994	0.00002544712854669804
0.32871093750000024	0.000024214318363470266
0.3292968749999997	0.00002239354000455026
0.3304687500000003	0.00002130569075520589
0.33105468749999983	0.000022714998664684514
0.3322265625000003	0.00002581273430524127
0.3333984375000002	0.000029324732350808993
0.3345703124999998	0.00003169887157923923
0.3351562500000002	0.00003283989593129931
0.3357421875000003	0.00003147575283107066
0.3363281249999998	0.000029325555816620605
0.33750000000000024	0.00002790763090521121
0.33867187500000007	0.00002618350836730844
0.33925781250000064	0.000024390464086034886
0.3404296874999997	0.00002337342600795772
0.34160156249999934	0.000021769812718106143
0.34218750000000053	0.000020859835606508518
0.34277343750000006	0.000022082167302894123
0.3439453124999993	0.00002545281553369051
0.34453125000000007	0.00003059982192387861
0.3457031250000001	0.000035497258648711555
0.34628906249999947	0.00003809491122912592
0.3468749999999999	0.00003600256024209587
0.3468749999999999	0.0000326113740525136
0.3468749999999999	0.00002932840494052721
0.34746093749999934	0.000028509722690558473
0.3480468750000004	0.00002618631571128311
0.3480468750000004	0.00002354258163040725
0.3480468750000004	0.00002161778226931714
0.3486328124999999	0.000019847318084645806
0.3492187500000005	0.000017453172339193115
0.3498046874999996	0.00001834926341054118
0.35097656250000053	0.000020422086363032884
0.3515624999999999	0.0000225612638080638
0.35273437500000027	0.00002618766331560735
0.3539062499999993	0.000028511421853601925
0.35449218750000017	0.0000326131296458646
0.3556640625000003	0.00003378648331362814
0.3556640625000003	0.00003729834471886497
0.3556640625000003	0.00004059526568461778
0.35624999999999984	0.00004449442860637459
0.35683593749999953	0.00004175754373868775
0.3574218749999998	0.0000397451744402603
0.35800781250000024	0.00004146416805948208
0.3585937500000002	0.000038912688565831864
0.35976562500000014	0.00003626038277283315
0.3609375000000002	0.000035002457933350475
0.3609375000000002	0.00003215671482149209
0.36210937500000046	0.00003104002700883161
0.36210937500000046	0.00002933222689947875
0.36210937500000046	0.00002831236659410666
0.3632812500000001	0.00002771763902886329
0.36386718750000024	0.000028513929245537485
0.3644531250000001	0.00003060461369806939
0.3650390625000002	0.00003261543936711494
0.3656250000000002	0.000034757016843881276
0.3662109374999995	0.00003703793246681618
0.36679687499999963	0.000038640481021720735
0.36738281250000004	0.00004002840942793794
0.36738281250000004	0.00003651880645978512
0.3679687499999993	0.00003426987611537593
0.3685546874999998	0.00003126172824825411
0.3685546874999998	0.0000285150622242641
0.36972656250000047	0.000027719239113168617
0.37031250000000016	0.000028515479685056877
0.3708984375000002	0.0000306060536213286
0.3708984375000002	0.00003355174990848148
0.3714843749999995	0.00003626261770510915
0.37207031249999994	0.00003891508761403818
0.3732421875	0.00003891528803289263
0.3738281249999996	0.00003600789589711302
0.37441406249999937	0.000033552447281458365
0.3755859374999999	0.000035503250577073626
0.37617187499999993	0.00003355279107446406
0.37675781249999957	0.00003170862850865803
0.37675781249999957	0.000029753595088285077
0.37734375000000003	0.00002772105953677297
0.3785156249999998	0.000029544257202222513
0.3791015625000006	0.00003355335697024279
0.3796875000000004	0.00003652103892427074
0.3796875000000004	0.000040030446162916116
0.3808593749999998	0.00004577111537935328
0.3808593749999998	0.00003730295347183039
0.38203125000000004	0.00003500649706973606
0.38203125000000004	0.00003193461378823278
0.38203125000000004	0.000029545017759033884
0.3826171874999996	0.000028317198215098554
0.3826171874999996	0.00002372047745725617
0.38320312500000003	0.000028720930195216073
0.38378906250000056	0.00002675832497067444
0.38378906250000056	0.000031264912331074515
0.38437499999999986	0.00003285064683341
0.38496093750000077	0.00003652195196714352
0.3861328125000003	0.00003730384191298244
0.3861328125000003	0.00003626522042995519
0.38671875000000017	0.000033792659191136766
0.3873046874999992	0.00003060950234823313
0.3878906249999998	0.00002675927660963189
0.3884765625000001	0.000029131340290378052
0.3890624999999997	0.00003262023240376901
0.390234375	0.000035757432721820897
0.39082031249999943	0.00003810289347695199
0.3914062499999998	0.00003308488053707304
0.3919921875000006	0.0000310462949891593
0.3919921875000006	0.000028926727232539278
0.3931640625000001	0.000026571652368606235
0.3931640625000001	0.000028723057714090576
0.39375000000000016	0.000027724740860116054
0.39433593750000057	0.00003193697762200326
0.3949218750000005	0.00004176352519706792
0.3955078125	0.000032163674465361853
0.3960937500000001	0.000035758412537574494
0.3960937500000001	0.00003104708139682855
0.3960937500000001	0.000029132910834458747
0.39667968750000043	0.00002676124946043029
0.3978515625000001	0.00002619900752356931
0.39843749999999994	0.000029969245101248065
0.39843749999999994	0.00003451838911797398
0.39843749999999994	0.00003837391994424738
0.39902343749999963	0.00004205970152208127
0.3996093750000004	0.00004003347760805362
0.40019531249999946	0.00004147073102663951
0.40078125	0.0000391952320286935
0.40136718750000033	0.00003704390057161552
0.40195312499999997	0.00003216483947421365
0.4031250000000004	0.00003285405114468334
0.4031250000000004	0.00003039692410562495
0.404296875	0.000028122109692586804
0.40488281249999974	0.00003039725156703549
0.40546874999999943	0.00003704452938001447
0.40605468750000034	0.00003892042973841734
0.4066406250000008	0.000036525456576008555
0.4072265624999995	0.00003427694109565763
0.4078124999999996	0.000036525635390196356
0.40839843749999977	0.00004235863833836656
0.4089843749999995	0.00004877268687181037
0.4095703125000006	0.00004265855879196744
0.4101562499999997	0.00003837564703383509
0.4107421875	0.00003452040222515078
0.4113281250000003	0.00003783804724971635
0.4125000000000003	0.000033323060321174595
0.4125000000000003	0.00003837598066715185
0.41367187500000036	0.00003947456622647126
0.4142578125000002	0.00003730819794156749
0.4142578125000002	0.000041181154307774435
0.41542968750000014	0.000040035677669677425
0.41601562500000067	0.000041766366444941834
0.41660156250000036	0.00004357146066050078
0.41660156250000036	0.00003576162465592104
0.41718750000000027	0.0000323954942393061
0.41777343750000023	0.00003864843724616036
0.41835937500000014	0.000042961540746846407
0.41835937500000014	0.000047417932985917944
0.41835937500000014	0.00005088016502627106
0.41953125000000074	0.00005421112311531885
0.41953125000000074	0.00004296168438666097
0.42128906249999953	0.00004031984571202597
0.42128906249999953	0.00003476662511819042
0.42187500000000017	0.000037046922247345424
0.4224609375000004	0.00003627089566924248
0.4236328125000006	0.000038107700494134316
0.4236328125000006	0.00004266031476291348
0.4236328125000006	0.00004675477270753886
0.42421875000000064	0.0000523351638864912
0.42421875000000064	0.00006025291928220189
0.42421875000000064	0.00006696571692025811
0.42480468750000083	0.00006791545874538669
0.4253906250000005	0.00007185063542617377
0.4253906250000005	0.000047418703067032285
0.42656250000000007	0.00004642670200559812
0.42714843750000064	0.000047754271768522004
0.4277343750000005	0.000051240892777138124
0.42832031250000036	0.000053078222286987464
0.42890625000000004	0.00004775445746588337
0.4294921874999999	0.000053831497322892876
0.43007812499999926	0.00004577718255274667
0.43066406249999994	0.0000411832181601496
0.43125000000000013	0.00004388147292101141
0.43183593750000043	0.000047086356695739835
0.43183593750000043	0.00005233589819161471
0.43183593750000043	0.00005983069855000281
0.43183593750000043	0.00006197501773007079
0.43300781249999987	0.00006743955291608854
0.43300781249999987	0.000053831821887293446
0.43359374999999967	0.0000480926837069013
0.43417968749999986	0.000054595741977210183
0.43476562500000077	0.00006197525044092512
0.43535156250000023	0.000055370464806688534
0.43593750000000037	0.00004877555155205341
0.43652343750000044	0.00005233633732918953
0.4371093750000008	0.000047755304296402894
0.4376953124999998	0.00004675627189645642
0.4376953124999998	0.00005459605515300338
0.43828125000000023	0.00006154061760577987
0.4388671874999998	0.00007390364848602124
0.43945312499999967	0.00006197561632267062
0.44003906249999936	0.00007084703441726484
0.4406250000000004	0.00008447933249971563
0.44121093750000007	0.00007084711315962533
0.4417968749999994	0.00007929370636588984
0.4417968749999994	0.00006649715392620098
0.4417968749999994	0.0000538326106911262
0.44296875000000036	0.000053079566644581013
0.44296875000000036	0.00004545701370210868
0.44355468749999916	0.0000474205793878089
0.44355468749999916	0.00006154102500223477
0.44355468749999916	0.00007495182735670446
0.44355468749999916	0.00009521669758633076
0.4447265625000003	0.00009862683331667508
0.44531249999999967	0.00007442615761358334
0.4458984374999996	0.00006556758082528169
0.44648437500000027	0.00007442623080679773
0.4470703124999999	0.00009192459671394797
0.4476562500000003	0.00009588935575049359
0.4482421875000001	0.000092573883167312
0.4494140625000003	0.00009000419803015583
0.4500000000000003	0.00008689202779919333
0.45117187500000006	0.00009588952352707166
0.4517578124999994	0.00008689211977224214
0.4517578124999994	0.00005498319780203349
0.45234375000000077	0.000059832320318461174
0.4535156250000006	0.00007873819736769457
0.45410156249999994	0.00011038121190023156
0.4552734374999999	0.00009521726087841709
0.4558593750000001	0.0000679176410629264
0.4564453124999995	0.0000798546663219836
0.45703125000000006	0.00012440727677514384
0.45703125000000006	0.00014421654480860466
0.4576171874999992	0.00014938017180767685
0.45820312500000004	0.0001602684571459763
0.45820312500000004	0.0001857853943467039
0.4587890624999997	0.0001937954572831633
0.4593750000000001	0.00018063013565876277
0.4599609375000008	0.0001525666958792237
0.4605468749999991	0.00017936384605546154
0.4611328124999998	0.00019654153067224755
0.4611328124999998	0.00022151031630308278
0.4611328124999998	0.000249650569768753
0.4611328124999998	0.00028335149473179415
0.4611328124999998	0.0003426207570754758

==> data/Figure_2/b/current_constraints/NEOS_data.dat <==
2.449339732460022e-9	9.85647390269914
2.417048359771121e-9	9.822655971271535
2.3931095172651707e-9	9.835263267393302
2.361559467402049e-9	9.84903262398758
2.338170196158208e-9	9.797493726521393
2.322706185896268e-9	0.3378430798792505
2.3073444503540393e-9	0.3088812254392436
2.284492133702751e-9	2.817880564698934
2.254374063895728e-9	3.46723764859658
2.2246530619830528e-9	0.2886892299102288
2.2099398228974114e-9	0.26775930898691025
2.1953238931388576e-9	0.24905998436388999
2.180804629130461e-9	0.23103762182215648
2.1663813915517167e-9	0.21474283013778986
2.1520535453104473e-9	0.19990555687739467
2.130739255771988e-9	0.20861864797548874
2.123681507445339e-9	0.21889579588639524
2.109636066527793e-9	0.23327552957767614
2.109636066527793e-9	0.23796138272715803
2.0818232484112933e-9	0.23557933751680843
2.0749275269597232e-9	0.21991655030991886
2.0612045315022253e-9	0.2065700376417414
2.054377106432031e-9	0.19242140182404985
2.0475722961748762e-9	0.18194306136698046
2.0407900258226443e-9	0.17055596979158938
2.034030220715339e-9	0.1607047198627992
2.0205777088312418e-9	0.1528496822819766
2.01388485396769e-9	0.14410838871495388
1.993939010312381e-9	0.1402268923192872
1.9741907136402017e-9	0.1541753023823672
1.9676515086853575e-9	0.16134704745052267
1.954638007413661e-9	0.17521925385436363
1.948163567842733e-9	0.18352013898530567
1.9224795564070883e-9	0.1852044784098666
1.9161116368449956e-9	0.17843796665718525
1.903439006168059e-9	0.16881211182803754
1.8971341555514735e-9	0.1583245619668025
1.89085018879993e-9	0.14854647561726028
1.88458703673882e-9	0.13815255173610208
1.878344630422656e-9	0.13084842614576486
1.872122901134331e-9	0.12393101054966188
1.865921780384367e-9	0.11790356692780961
1.8597411999101159e-9	0.11114210202711695
1.8413220209025416e-9	0.10423280461743402
1.8170465775443647e-9	0.1051263264710084
1.7990502532621894e-9	0.10948683530338627
1.7871518345305952e-9	0.11455557760246175
1.7753321086849385e-9	0.11985036389348334
1.7694515928180825e-9	0.12483164379784675
1.7577489315287216e-9	0.13480908834577746
1.7403399011225904e-9	0.15031087323706982
1.7173957768922052e-9	0.14822341285009946
1.7117071663803584e-9	0.14097130696496982
1.7060373985325066e-9	0.13166779135757456
1.7003864109352163e-9	0.12353615643513688
1.6947541413817746e-9	0.1137925098953364
1.6891405278715322e-9	0.10285166540009408
1.6835455086092074e-9	0.09328018525755616
1.6779690220041982e-9	0.08526537588995002
1.6724110066699116e-9	0.07779487581042895
1.6668714014231087e-9	0.07187677406533739
1.6613501452831758e-9	0.06592651857778063
1.6503624374108486e-9	0.06154905362702908
1.63944739923594e-9	0.05891009398654341
1.628604550141271e-9	0.06274178660343584
1.6232100471759039e-9	0.06572902978397668
1.6178334126883439e-9	0.06986145398047501
1.6124745874919996e-9	0.07453435115388585
1.607133512596319e-9	0.07981341219811838
1.6018101292061536e-9	0.0866020018663921
1.5965043787211042e-9	0.09079428108301682
1.5912162027348763e-9	0.0987819086028167
1.5859455430346298e-9	0.10394634075360674
1.5702380824099846e-9	0.11552245256961398
1.5495365315945656e-9	0.11922767908948409
1.5341896719870686e-9	0.11329836169273337
1.5240429687610932e-9	0.10517907027816592
1.5189948102790581e-9	0.09896859641069237
1.5139633730618369e-9	0.09262610022721822
1.5089486017228148e-9	0.08661118413162487
1.5039504410588297e-9	0.07971307885415535
1.4989688360495594e-9	0.07432703443152297
1.489055073824554e-9	0.0670318783649928
1.4841228074770213e-9	0.06185928282846115
1.4792068785193943e-9	0.05754461567272654
1.4694238164927459e-9	0.0523939870745437
1.4597054569712486e-9	0.04771318238248925
1.4452482995760768e-9	0.043983095190419416
1.4356898303343961e-9	0.04240355685773077
1.4214705277905865e-9	0.04344133611817076
1.4073920556397433e-9	0.047524145047878615
1.3980839572829e-9	0.05115113200408135
1.3888374201539582e-9	0.05881715480036038
1.3796520371041359e-9	0.0655909064236093
1.3705274036774335e-9	0.0735509808525172
1.3659877424121627e-9	0.07775474146241836
1.3569534809117397e-9	0.08415171898353192
1.3435139965942764e-9	0.09003460719578199
1.3346283703344828e-9	0.09308492073526045
1.321409997726433e-9	0.09391301792861385
1.3083225421410017e-9	0.09026978665717132
1.2996696625923736e-9	0.08296712723024656
1.2953647069551073e-9	0.07767769952267374
1.2867975270069713e-9	0.06556852004395503
1.282535208387627e-9	0.06095380110904593
1.2740528792574778e-9	0.04891838043905783
1.2698327753722408e-9	0.0422422877190085
1.265626649948265e-9	0.03689991880984711
1.2614344566840503e-9	0.031513387866649756
1.257256149431467e-9	0.025581770693816924
1.2530916821952442e-9	0.02127719949495648
1.248941009132452e-9	0.015077677856883978
1.2406808629142282e-9	0.006853570803537641
1.2365712988301826e-9	$Failed
1.220268715505361e-9	$Failed
1.2081829805275172e-9	0.011680014044264202
1.2041810608106894e-9	0.016040092255661338
1.1962169447489136e-9	0.024071115289034474
1.1922546607340775e-9	0.02745329038236628
1.1883055011919394e-9	0.03332826977586089
1.184369422649708e-9	0.03809196231955253
1.180446381778589e-9	0.044471070667986154
1.1726392404516436e-9	0.05362417943036662
1.1687550540539343e-9	0.058043671500751876
1.1648837334426243e-9	0.06369012573016487
1.1610252360017774e-9	0.06921047451656745
1.1495262586573148e-9	0.07451859897436573
1.141923614651962e-9	0.07684597778830403
1.1306138230672895e-9	0.07473640771154624
1.1157081530948521e-9	0.06798410045592257
1.1083291728918229e-9	0.06305444036545287
1.1046580039810858e-9	0.058671012181672984
1.0973521064775277e-9	0.05399588089741435
1.090094528205995e-9	0.04872863865825748
1.0864837588339402e-9	0.044943653626403415
1.079298060878069e-9	0.040098554832586175
1.075723053193277e-9	0.03664586909106767
1.068608523639138e-9	0.03201068456963325
1.065068923452249e-9	0.028720552963795436
1.0580248574368367e-9	0.025159737254363823
1.051027378973646e-9	0.02088007197258688
1.0406178394910405e-9	0.015203764031658731
1.0303113979034602e-9	0.009347031843971145
1.0167280868884857e-9	$Failed
1.0033238544421669e-9	$Failed
9.835481221048794e-10	$Failed
9.705813250428014e-10	$Failed
9.577854786180608e-10	$Failed
9.482994232564678e-10	0.003147609219935976
9.389073194596925e-10	0.011030633408658471
9.326976523505317e-10	0.01633562188472771
9.234600712482075e-10	0.022750104751816425
9.143139807833434e-10	0.027893578878441717
9.082669674264974e-10	0.032811759210425465
9.022599473972939e-10	0.0364250018053149
8.962926561912156e-10	0.039620154640533284
8.903648310530975e-10	0.04280638182318411
8.815465217202128e-10	0.04667441378746251
8.728155504929294e-10	0.04908161480797282
8.584556709309865e-10	0.0487203552870925
8.471380580967256e-10	0.04613637354645271
8.415353283492461e-10	0.043298781159897555
8.359696535639322e-10	0.037698109795068185
8.276900837907849e-10	0.03339209278833911
8.249484902167956e-10	0.030368369517726597
8.167780760269038e-10	0.02316636905239353
8.113761391224777e-10	0.016800486366861184
8.06009929193645e-10	0.008209130441575101
8.006792099523917e-10	$Failed
7.927491630929942e-10	$Failed
7.848976568533107e-10	$Failed
7.745498127949756e-10	$Failed
7.618066415170846e-10	$Failed
7.492731261735014e-10	$Failed
7.345048009373923e-10	$Failed
7.224204668300697e-10	$Failed
7.152655088496554e-10	$Failed
7.105349492329809e-10	$Failed
7.03497707614641e-10	$Failed
6.942230186176749e-10	$Failed
6.896316285116888e-10	0.015346573142886297
6.828014172628411e-10	0.024233992664721572
6.760388536999842e-10	0.03287305060230143
6.649164258929608e-10	0.04136948679474118
6.583309986341014e-10	0.04676985267386954
6.496517756022876e-10	0.05206941415510318
6.389634791931154e-10	0.056467613347054794
6.305395924797675e-10	0.060140865294445636
6.181115384803983e-10	0.06418787263439896
6.05928445020764e-10	0.06741753286115869
5.920180028471799e-10	0.06735569994226705
5.822779220149625e-10	0.06414805284598918
5.708011196541507e-10	0.056608440224726615
5.63275868018092e-10	0.04961344618309663
5.558498274075782e-10	0.04037361201955253
5.485216898576433e-10	0.032949802110408315
5.412901646471938e-10	0.02499112911534316
5.359291557408195e-10	0.018303076961037546
5.253659015612291e-10	$Failed
5.167224103995204e-10	$Failed
5.116047254678964e-10	$Failed
5.015209133696633e-10	$Failed
4.90007394101978e-10	$Failed
4.787581952272757e-10	$Failed
4.724464150358708e-10	0.009693407001574728
4.646735792441936e-10	0.021012308061501023
4.570286257366748e-10	0.029517454920862676
4.4950945055440557e-10	0.0386382864122024
4.435832790553879e-10	0.04549663834199192
4.3628531301037323e-10	0.05365522668238627
4.3053348556493735e-10	0.061326453539869374
4.2626943385287764e-10	0.06698017280469755
4.1925632339583827e-10	0.07640530966525902
4.1510396318449616e-10	0.082333688844056
4.1099272887278356e-10	0.08783621563751735
4.0557435332549056e-10	0.09642008843633423
4.0022741248685887e-10	0.10414195449514799
3.9364275795667786e-10	0.11214291509826689
3.871664373995868e-10	0.12054214950284704
3.7953534610961503e-10	0.12788451238416298
3.720546664807092e-10	0.13334810268767214
3.6230928505922746e-10	0.13585515630385367
3.528191722231561e-10	0.13688311087545643
3.4586507871776564e-10	0.13574261673027113
3.3792501783594315e-10	0.13452602146227527
3.290736221375089e-10	0.1332262260589477
3.215190511723866e-10	0.13274141728054056
3.1413791441044933e-10	0.13301393064066716
3.018766154678302e-10	0.1336935323288409
2.9494642067673867e-10	0.13553813716566004
2.9009390448558517e-10	0.13595854393550377
2.834342120391086e-10	0.13865612081408357

==> data/Figure_2/b/current_constraints/Ni63_data.dat <==
2.0108695652173894e-6	0.03869156528682536
2.0561594202898556e-6	0.037649657567804806
2.101449275362319e-6	0.03668169044376288
2.1467391304347824e-6	0.03579360301418505
2.192028985507247e-6	0.03466532537914637
2.2826086956521737e-6	0.0333862764844888
2.3731884057971043e-6	0.032056509097068274
2.4184782608695654e-6	0.031098058522212278
2.5543478260869576e-6	0.030046598863451103
2.599637681159417e-6	0.029410523337080323
2.871376811594203e-6	0.02856288229660798
3.0978260869565198e-6	0.02782540936576911
3.3695652173913053e-6	0.026787008547148508
3.6865942028985486e-6	0.025559237628196164
3.958333333333337e-6	0.02457903481333324
4.3659420289855105e-6	0.02363805308529641
4.909420289855072e-6	0.023152702321307665
5.452898550724639e-6	0.022822956286397935
6.0416666666666675e-6	0.02248813744112334
6.721014492753632e-6	0.022402363458681435
7.128623188405791e-6	0.02223202174691462
7.626811594202905e-6	0.021801653110294784
8.125e-6	0.021273976740413633
8.577898550724636e-6	0.020549980937550404
9.076086956521732e-6	0.019703787749045236
9.710144927536235e-6	0.01921639244981772
0.000010298913043478268	0.01921436072439331
0.00001084239130434782	0.019505143291982666
0.000011385869565217399	0.019599848619523096
0.000012019927536231889	0.01988465114504365
0.000012518115942028999	0.02016588855336531
0.000012880434782608701	0.019976415586721884
0.000013288043478260872	0.019005942675607457
0.000013740942028985516	0.017341606712207865
0.000014148550724637681	0.015500086359294188
0.000014556159420289862	0.014360092957913018
0.000015054347826086962	0.01326413042359711
0.000015688405797101467	0.012528769224056671
0.00001618659420289856	0.01237430028262691
0.00001677536231884057	0.012966850764212676
0.000017364130434782612	0.013533493967027372
0.000017907608695652184	0.013942850224997791
0.00001858695652173913	0.014470892156087541
0.000019175724637681154	0.014726585289117433
0.000019855072463768136	0.015102995871488526
0.00002048913043478262	0.016186169047830712
0.0000210326086956522	0.017201739672652733
0.000021530797101449277	0.018160871023201706
0.000021983695652173913	0.01877265825383267
0.00002239130434782611	0.019169284792783427
0.00002279891304347827	0.01906893031269452
0.000023251811594202893	0.01815388618890813
0.000023659420289855092	0.017080288272205747
0.000024112318840579734	0.01593442759025346
0.00002442934782608698	0.01569416723373704
0.00002492753623188408	0.01569181790713259
0.000025561594202898573	0.01592769352320791
0.000025969202898550725	0.01639316464708429
0.000026467391304347814	0.017612592783114077
0.000026920289855072473	0.018853631175422016
0.00002732789855072466	0.019828574877273526
0.000027871376811594237	0.02066618020398336
0.000028369565217391336	0.020664386859651638
0.000028777173913043508	0.020571299086433976
0.000029230072463768133	0.02120275331199815
0.000029592391304347805	0.02198879949764664
0.00003000000000000001	0.02258089116279146
0.00003040760869565217	0.022579545202633222
0.00003076992753623191	0.022661874360113632
0.00003108695652173915	0.023399221799316302
0.00003131340579710146	0.024348340567662313
0.00003149456521739134	0.02518714027199757
0.000031721014492753646	0.026216055348666868
0.000031902173913043486	0.02720634663093655
0.00003208333333333334	0.0282290290384644
0.000032264492753623225	0.02908633938816551
0.00003244565217391308	0.029982348898066835
0.00003258152173913044	0.03072971395666493
0.00003271739130434785	0.03151949314678215
0.00003289855072463771	0.03228995564147094

==> data/Figure_2/b/current_constraints/PROSPECT_data.dat <==
3.747214602976336e-9	9.858044078338045
3.704869313970503e-9	9.836132584402009
3.6907795708039487e-9	9.81929614397149
3.6766873740995672e-9	9.798009257710422
3.6626117693703392e-9	0.3508868165938373
3.6624443061198397e-9	3.4774751460270794
3.6484602996161805e-9	2.820975259365084
3.634492757705953e-9	0.30390860326317437
3.6205235069783865e-9	0.2850405030242068
3.6070293994452314e-9	0.29484939598093385
3.5935490726480045e-9	0.3025837029694484
3.566739368360448e-9	2.8224319474971846
3.553481826408963e-9	3.475887328946884
3.5403095346838514e-9	0.35441485296716974
3.527150232230117e-9	9.798021622404374
3.44818153059319e-9	9.80003518203818
3.4480413889104375e-9	0.3598472858556877
3.434823668351708e-9	0.33748847587480874
3.421482787924993e-9	0.3038974801653178
3.408107150118931e-9	0.2701602551962584
3.4079513234218192e-9	0.2605648940270149
3.394921778929022e-9	0.24951238197446812
3.3817358777611924e-9	0.22847707657956487
3.3434187544785023e-9	0.21684283736926355
3.3310928313337823e-9	0.23019477091348106
3.318795488445053e-9	0.24375619841229584
3.3065267450224055e-9	0.25746437714507237
3.2942866197699073e-9	0.27124472369023844
3.282108479422181e-9	0.2874116700953187
3.2699919713260248e-9	0.3065653256852742
3.2579367450686687e-9	3.471202777371025
3.2336801644743947e-9	0.3544260769158906
3.2213169071453963e-9	3.4774759095330916
3.2090172209713315e-9	2.8209878731394986
3.1967320162941757e-9	0.3038815510453087
3.1844776651583273e-9	0.28740067698223987
3.172318639222413e-9	0.2756973208482968
3.160141819577976e-9	0.2605244361009953
3.1479637612791436e-9	0.24372057290058222
3.147739869393927e-9	0.23102237164769546
3.135577743789784e-9	0.21518887788189464
3.123573690357386e-9	0.20591753750268396
3.11159978437235e-9	0.19644040614895805
3.111410092913125e-9	0.18817328477542458
3.0881032574755636e-9	0.19224326175009643
3.076609172077475e-9	0.19856441764599125
3.0535785354367215e-9	0.20365693536794854
3.0422284085580367e-9	0.21123302944830125
3.0309974621064517e-9	0.2233025171229114
3.019777293394405e-9	0.23452137183802843
3.0085986595945532e-9	0.24653708299352325
2.9974309506329288e-9	0.257405448554885
2.952633049482138e-9	0.2657538966395055
2.930262488261749e-9	0.25435658607166
2.9190889412081928e-9	0.2455591147328872
2.907898907135543e-9	0.23359881089385293
2.89667818690819e-9	0.21832195844885205
2.8965604595386513e-9	0.21195965107497186
2.8855154235975326e-9	0.2050818794936327
2.8635806364696925e-9	0.19353457282364106
2.8526033879549207e-9	0.18474006021076828
2.799084494785661e-9	0.1763982551767765
2.7782019014822257e-9	0.18404666617871793
2.7574330762539245e-9	0.1900439109448974
2.7060571328334037e-9	0.19912754564065419
2.6655191457627783e-9	0.1998306331545064
2.6354109155846882e-9	0.19482085819133632
2.605629533804664e-9	0.18928308430061683
2.5858880379532917e-9	0.18198530937908
2.5760014703633833e-9	0.17502424415645607
2.5468396872710298e-9	0.16776791119638898
2.5275692934382434e-9	0.16255088085638658
2.498993877160591e-9	0.157506502513429
2.4707038635320715e-9	0.1510520500887808
2.433580304164448e-9	0.14689046328619457
2.397002367292156e-9	0.14235490271983983
2.370264302538223e-9	0.15307225589390047
2.352676544703414e-9	0.16412279385083473
2.3352192910222055e-9	0.17609030563851033
2.2574249539137035e-9	0.18769668051157817
2.231846959675541e-9	0.1785209200423335
2.2232913993826517e-9	0.1704781252533558
2.2147348806550423e-9	0.16114271566838612
2.1978768269493815e-9	0.15130615679112502
2.1894514877880437e-9	0.14461076999728187
2.1810806076415394e-9	0.13918924787512943
2.1645117120040005e-9	0.13212708166413212
2.156192366045524e-9	0.12543907224391845
2.139823408713696e-9	0.11948816711491636
2.139627737666681e-9	0.11227019206692225
2.123395320101188e-9	0.1072905993637646
2.1153092305701813e-9	0.10433097987606885
2.0837585400944826e-9	0.10947854931945565
2.068286196079941e-9	0.11691414533647891
2.045142161540435e-9	0.12268862787863499
2.0298843630320297e-9	0.12787533111810845
2.014771102657898e-9	0.1346828491651532
1.9847098965077942e-9	0.14086234869389652
1.955196544870466e-9	0.15259185215780144
1.9406196456974884e-9	0.15969360678026512
1.926131853089213e-9	0.16598888989530575
1.9045591685189374e-9	0.1731737840191529
1.8904270221091187e-9	0.18599930076656068
1.8760851819988633e-9	0.1775115559230802
1.868940873231432e-9	0.17251271807965066
1.8617953945942987e-9	0.1659012407971355
1.8546678126809814e-9	0.15900983694220183
1.8405879112473482e-9	0.15135271969099381
1.8335415187939742e-9	0.14510938785738053
1.8196312442765926e-9	0.13863672463280727
1.8058631984593376e-9	0.1343199668967415
1.7921720122194396e-9	0.12877913275115715
1.7785484828782443e-9	0.12174544454108538
1.7320900633957117e-9	0.11785833155273903
1.6804813065686991e-9	0.11365337873011669
1.6553657932241493e-9	0.11683416979581639
1.6123298651021813e-9	0.12348749145116109
1.5882248361999233e-9	0.12650385242078732
1.5352297158986901e-9	0.12951649759933856
1.500895884251381e-9	0.13219092232752347
1.456316281568917e-9	0.13633407266810818
1.4184047709558433e-9	0.14063723851310495
1.397220303546543e-9	0.1456554009978519
1.3815714342966968e-9	0.1519611618198965
1.3661047728929329e-9	0.15913059239873353
1.3559336067752652e-9	0.16788974253103656
1.3458039825291618e-9	0.17401875129069774
1.3306836532949854e-9	0.17715262578296903
1.286288585382027e-9	0.18225288629971795
1.262277833588132e-9	0.18622019138593765
1.2018435974809414e-9	0.1874150196125813
1.1928045173951974e-9	0.1873876061712568
1.1793192820019633e-9	0.18127198054143412
1.1615699243473683e-9	0.17282746528381143
1.1441051412986332e-9	0.1666037880026228
1.1268972252927192e-9	0.16003044440861675
1.1099424864506746e-9	0.15316276312277963
1.1015274406121964e-9	0.1466235442407485
1.0931873012211744e-9	0.1413761677402817
1.0767288056314327e-9	0.1342990523065943
1.0605234893989375e-9	0.12800533197614616
1.0289558803194307e-9	0.12594959134772865
1.0021085346855179e-9	0.12438853590335695
9.79717331330343e-10	0.1288841839902826
9.614341429687666e-10	0.13210928851380843
9.434873573803623e-10	0.13492287310939427
9.294148756081371e-10	0.1419370954888637
9.155662450133368e-10	0.15097413015819366
9.019193826009044e-10	0.16001882775453252
8.918450766217129e-10	0.17092419535106376
8.818564180664437e-10	0.17862396404417805
8.687164280425225e-10	0.19022248406768696
8.589780829513268e-10	0.19744403862577434
8.558113589529895e-10	0.20976874473501556
8.39895940520078e-10	0.22648321762134543
8.273727721810793e-10	0.24017744175977968
8.089187653268593e-10	0.2581503991479751
7.998670105416131e-10	0.27353846201353976
7.849600814816743e-10	0.2878462051907971
7.73252101727617e-10	0.3061625878446284
7.446572360453532e-10	5.958194979585663
7.225357900005463e-10	0.33766448139930855
6.984230532536032e-10	0.3478009138846427
6.751150190369353e-10	0.3585916736021142
6.501228528832517e-10	9.792912351095081
6.331760636332543e-10	9.796866110221277
6.166616307750797e-10	9.794780986397546
5.983091138367542e-10	0.36400163223143334
5.761339051646241e-10	0.35630315671550816
5.632264057785761e-10	0.35255943564839554
5.403300801088947e-10	0.35986314091272853
5.242679296027411e-10	0.3675490319023336
5.048548893114188e-10	9.798294831205844
4.861779864734855e-10	9.820294478465026
4.753075730477523e-10	9.837799433921077
4.6293889603578325e-10	9.870448323024968
4.54302010067184e-10	9.900556186533104
4.408106336102085e-10	9.956057417536599
4.3421594362051353e-10	10.0244392809209

==> data/Figure_2/b/current_constraints/PS191_Re_data.dat <==
0.012816077160680745	0.00701982856335078
0.013304387983768373	0.005892053745409458
0.013789291987160059	0.004794956609297063
0.016316016594997276	0.004325918660614447
0.01884046998970384	0.003823168112348114
0.020858442856277616	0.003413779279607789
0.022367663981588005	0.0030169326325336313
0.02387461389376776	0.002611843275713305
0.02487394767124945	0.002261106456538901
0.025873281448731134	0.0019574687164589186
0.026364999091514737	0.0016945750653709157
0.02990809157531344	0.0015447020912313476
0.03294356792441401	0.0014080591925928591
0.03547142813881654	0.0012834806812728548
0.03799701714008841	0.001146063631487335
0.04052260614136025	0.0010233587409990666
0.042032962873236004	0.0009137584095243891
0.04354104839198107	0.0007992548496615652
0.04454151777602814	0.0006990859952000018
0.04503777784507304	0.000630654180498886
0.04908962207013507	0.0005808388813610375
0.053140330688631755	0.0005294743353455102
0.05566819090303438	0.0004826253539912472
0.059207876567137115	0.00042654546645801763
0.06173460117497422	0.0003848164519937066
0.06324722911998065	0.0003507519145585932
0.06526293077342382	0.00030679678367200323
0.06626907819029741	0.0002825277337663106
0.07082853855005761	0.00026021186042800634
0.074881518381685	0.0002421362957361939
0.07893336260674702	0.0002230053677951381
0.08349055175337658	0.00020119818093509284
0.09312844467324813	0.00018919972989473472
0.10124348918902563	0.00017790618586189028
0.10631624371631028	0.00017252113287197373
0.11190683483738115	0.00018356577419888312
0.11800504209315009	0.00019531948747954342
0.12359449760765558	0.00020568977328588428
0.12614279874023399	0.0002257009858582504
0.13679478832293615	0.00021007210428376308
0.1449098328387133	0.00019753282708372393
0.15251726121979317	0.00018573844455752408
0.15961593785960856	0.00017285418089916415
0.16570051783659367	0.0001625239824850771
0.17178282660044808	0.00014969297576976115
0.17684990309490667	0.00013786933693362585
0.1824223245109323	0.000124389945692179
0.1874859941856943	0.00011107402126036853
0.19052260614136055	0.00010229061844401361
0.20219209920658962	0.00009719181249726039
0.2133528405305556	0.00009139773933773534
0.22552881412391712	0.0000859519502290841
0.23821013263884683	0.0000791813435187532
0.2483545060868512	0.00007369286458747592
0.2574825116588939	0.00006787763632519471
0.26711472654593943	0.00006061538292983026
0.2752252286354549	0.000054686807653934696
0.28892745745260784	0.00005304666465462547
0.3000904699897043	0.00005092199401012785
0.3117610986614986	0.000048883180221699326
0.3234317273332934	0.00004692580080950994
0.3325642753315966	0.00004504219782997624
0.34626309732905314	0.00004235719404439979
0.356920764944583	0.00004150792153593214
0.36707308763854374	0.000041524163847824005
0.3787482587365993	0.00004154273290889974
0.3924538943734477	0.000041564396100515516
0.4066671461449937	0.0000415867233099565
0.41377377203076676	0.00004159783889070108
0.4213936920840648	0.000043814721848027476
0.43155509963054944	0.00004760486857823896
0.4401913875598087	0.000050661828538212886
0.45035733753255447	0.000057359851288548684

==> data/Figure_2/b/current_constraints/PS191_data.dat <==
0.014209591474245092	0.0067507017089524935
0.01527531083481349	0.005826764657019338
0.016873889875666067	0.004947826234458146
0.018472468916518627	0.00403310573759963
0.02166962699822381	0.0032877850868258487
0.024333925399644754	0.0027467070839758394
0.026998223801065722	0.002313523227200438
0.03019538188277088	0.0019014750474817986
0.03232682060390766	0.001614699733981443
0.03605683836589695	0.0013380528505401985
0.03978685612788636	0.0010819238126237724
0.04351687388987568	0.0008965549292495864
0.048312611012433435	0.000749090560252184
0.05310834813499105	0.0006157227056135545
0.058436944937832996	0.0004978989506082624
0.06429840142095916	0.0004126348433289403
0.07015985790408531	0.0003591751273485923
0.07868561278863231	0.00030761183268266
0.08721136767317943	0.0002744505984313928
0.09733570159857904	0.00025097080664735654
0.10852575488454723	0.00024106160805857679
0.11598579040852573	0.0002471547202222944
0.1213143872113676	0.0002727319713649259
0.1250444049733572	0.0002984758636622846
0.12770870337477794	0.00031871066046716435
0.13410301953818807	0.00028665621650436304
0.14316163410301974	0.0002536779861319528
0.15062166962699802	0.0001985470712603287
0.1516873889875667	0.00022448626946078656
0.1516873889875667	0.00017852215729269864
0.15435168738898783	0.00021729049114632568
0.15488454706927188	0.0001528425898636502
0.1602131438721138	0.00013302988099996133
0.16554174067495525	0.0001157831495237733
0.1724689165186502	0.00009995723611955732
0.17992895204262857	0.00008844081431617401
0.18845470692717592	0.00007761542179273662
0.19804618117229167	0.00006811671708361503
0.20870337477797532	0.00006127024029052294
0.21776198934280644	0.00005555852695605921
0.2268206039076377	0.0000516329842460869
0.2369449378330372	0.00004798702038357146
0.24760213143872126	0.00004496671379408452
0.2582593250444052	0.000042483233451652825
0.26944937833037297	0.00004046876274258674
0.28010657193605665	0.00003823271189062262
0.28916518650088835	0.00003701753826305886
0.2982238010657189	0.000035840813031443625
0.307815275310835	0.000034418368844735816
0.3179396092362339	0.00003360125839616609
0.3285968028419182	0.000032804536411838755
0.34031971580817094	0.00003229318181238826
0.3531083481349907	0.00003231887116878162
0.36429840142095965	0.000032341183351935415
0.3738898756660753	0.00003236019671824395
0.3813499111900534	0.00003237491955062518
0.3893428063943155	0.00003292728200040945
0.39893428063943215	0.00003376824156473098

==> data/Figure_2/b/current_constraints/PionDecay_data.dat <==
0.003425223372571259	0.007075741213340621
0.00398188200255282	0.006296285620916023
0.0045389838320805485	0.005556151803697463
0.005280456672812359	0.004822042341855094
0.006020599914905683	0.004290997510647223
0.006760743156998999	0.0038184375999845083
0.008054885831796905	0.00317882907123302
0.008979400085094309	0.002782028831175359
0.010269997163522908	0.0024758791581210994
0.011928449865267317	0.0021670922687696643
0.013402531555807682	0.0019286721700354967
0.01487705644589418	0.001702220980824401
0.017086406183520073	0.001477679268206604
0.01892612749964544	0.001348520060527077
0.021134147638632788	0.0012003037025362913
0.02297298255566587	0.0011138193023043632
0.024996188483903007	0.0010164938589281149
0.02756940504892921	0.0009355310379761371
0.02995913700184373	0.0008609898039442374
0.03271539497943555	0.000799075601612221
0.03583862218125086	0.0007416590895128997
0.03877792157140828	0.0006941137802176046
0.042451602609558936	0.0006442981251849019
0.0450234895759467	0.0006080083803511379
0.04924673805134024	0.0005739216907544459
0.05255167706708265	0.0005507769337515316
0.0564070699191604	0.0005286142715401752
0.05897762728690967	0.000511483759626621
0.062499999999999965	0.00011615512654768382
0.06300000000000006	0.00011260384790665594
0.06350000000000004	0.00011843372433682961
0.06400000000000006	0.0001202878928020864
0.06449999999999996	0.00011282568661506236
0.06500000000000002	0.00009964150691966636
0.06550000000000002	0.00009006714169638813
0.06599999999999995	0.00008316776168381742
0.06649999999999999	0.00007443876806643754
0.06699999999999993	0.000067270558003927
0.06750000000000006	0.00006090429484017121
0.06800000000000005	0.00005777933996822893
0.06849999999999998	0.00005406776978098412
0.06900000000000006	0.000050294765957063804
0.06949999999999998	0.00004696416481552401
0.07000000000000002	0.000044456421309698814
0.07049999999999995	0.00004249516780368289
0.07100000000000004	0.000039983947536463476
0.07150000000000008	0.000037915021773335005
0.07199999999999994	0.00003867207137898417
0.07250000000000005	0.000041350356043773934
0.073	0.00004526051570644333
0.07350000000000005	0.00004866500020246101
0.07400000000000001	0.00005293632358562827
0.07449999999999998	0.000059632418652835585
0.07500000000000001	0.00006690042412314477
0.07550000000000004	0.00007621958661099662
0.076	0.00008515288874374398
0.07649999999999993	0.0000925732450589499
0.07700000000000007	0.00009239446004936613
0.07750000000000005	0.0000922160139640717
0.07800000000000007	0.00008716544303947967
0.07850000000000004	0.00008255031951679864
0.07900000000000007	0.0000789418120195936
0.07950000000000004	0.00007374856442850637
0.08000000000000003	0.0000691631726661105
0.08050000000000004	0.0000646084091117613
0.08099999999999996	0.00006214087284856975
0.08150000000000004	0.0000607058407501253
0.082	0.000060588793032633156
0.08250000000000007	0.000060589920481344086
0.08299999999999996	0.000059421638515647635
0.08349999999999999	0.000057597949982136275
0.08400000000000007	0.00005539571584017831
0.08450000000000006	0.00005443270681136197
0.08500000000000002	0.00005507480886544924
0.08550000000000003	0.00005464787140418053
0.08599999999999995	0.00005390775334939384
0.08649999999999991	0.00005286712966819861
0.08699999999999994	0.00005338666466477656
0.08749999999999998	0.00005433350403947522
0.08799999999999993	0.000054760194327791764
0.08849999999999994	0.00005497529747805967
0.08899999999999991	0.000056058880215945004
0.08950000000000002	0.000057498660887014145
0.09000000000000007	0.00005851699528838218
0.0905	0.0000595530658803876
0.09100000000000005	0.00006155880021590901
0.09150000000000004	0.00006425350424404593
0.09200000000000007	0.00006526257425808554
0.09249999999999997	0.00006628727833390108
0.09299999999999993	0.00006641718511954546
0.0935000000000001	0.00006641798528882837
0.09399999999999993	0.0000660322426488521
0.09449999999999992	0.0000674613051133882
0.09499999999999996	0.0000689209497764605
0.09549999999999992	0.00007151562370955679
0.0959999999999999	0.00007391919158550432
0.09650000000000002	0.00007610649173544191
0.09700000000000007	0.00007896930866183875
0.09750000000000004	0.00007989579627919106
0.09800000000000006	0.00007745107766067126
0.09850000000000009	0.00007449940056217736
0.09899999999999995	0.0000700071819744838
0.09949999999999992	0.0000675999277027948
0.1	0.00006760061475173434
0.10050000000000013	0.00006879478125185633
0.10100000000000012	0.00007014606009433504
0.10149999999999991	0.0000705569923187768
0.10200000000000009	0.0000702838371913402
0.10249999999999997	0.00006747261953617344
0.10300000000000016	0.00006527901184915504
0.1035000000000001	0.00006402216223711
0.10400000000000008	0.00006427239652401073
0.10450000000000004	0.00006266798164388008
0.10500000000000005	0.00006086597186123533
0.10550000000000008	0.00006279136067275956
0.10599999999999983	0.00006604909751680602
0.10649999999999986	0.00007180816379438253
0.10700000000000003	0.00007761192741069364
0.10750000000000011	0.00008720273969430006
0.10800000000000015	0.00009571753592563912
0.10850000000000011	0.00010445053006477144
0.10900000000000004	0.00010649684361916785
0.1094999999999998	0.00010404681495167151
0.11000000000000008	0.00010185040898842132
0.11050000000000007	0.00009931413461317921
0.11100000000000004	0.00009553439792083003
0.11150000000000021	0.00009297435501624674
0.11200000000000009	0.00009136498493006978
0.11250000000000004	0.00008891632133142215
0.11300000000000006	0.00008603060812678848
0.11349999999999993	0.00008636566798046667
0.11400000000000003	0.0000880588196725552
0.11449999999999985	0.00009609478773363276
0.11500000000000003	0.00010304640023890051
0.11550000000000014	0.00010526906820165945
0.11599999999999991	0.00010526939585578965
0.1165000000000002	0.0001020527841882337
0.11700000000000013	0.00010048159885397248
0.1175000000000001	0.00010067704540012173
0.11800000000000015	0.00010028753068406894
0.11850000000000013	0.00009703435777772081
0.11900000000000008	0.00009388641538122558
0.11949999999999981	0.00009665925204236369
0.12000000000000008	0.00009951365980937411
0.12050000000000022	0.00010671120580762585
0.12100000000000018	0.00011826257989168133
0.12150000000000022	0.0001359784556643125
0.12200000000000005	0.00015069051266914594
0.12250000000000003	0.00016033221369995423
0.12300000000000004	0.00016315342442027987
0.1235	0.00016220780609487256
0.12400000000000015	0.0001622079921303168
0.12449999999999999	0.00016699259798965273
0.12499999999999994	0.00018010239558899366
0.12550000000000006	0.00019804062982281952
0.12600000000000014	0.0002181862937785322
0.12650000000000014	0.00023760177966374683
0.1270000000000001	0.000256746646101384
0.12750000000000006	0.00028013365924294345
0.1280000000000001	0.00029460473408370844
0.12849999999999986	0.00030270399568204813
0.12900000000000023	0.0003171096082160393
0.1295	0.00032899852748434743
0.13000000000000006	0.00034332241134902387
0.13049999999999995	0.00035207789354045556
0.13099999999999978	0.00035896449928798696
0.13149999999999976	0.0003520780465120444
0.13200000000000017	0.0003413333607332036
0.13250000000000026	0.0003386988683942355
0.133	0.0003426584726468803
0.13350000000000017	0.00035966088322071795
0.13400000000000015	0.00037386812285623296

==> data/Figure_2/b/current_constraints/Planck_data.dat <==
1.0496841870031536e-10	0.13948825991822789
1.0572607336568094e-10	0.13135145894260428
1.0683248791947654e-10	0.12010382559949101
1.0828873707099752e-10	0.10916327865650044
1.1004165376523982e-10	0.09671173963147209
1.1235680382286116e-10	0.08275185951040245
1.149162482661938e-10	0.07033945747653794
1.1766793451703752e-10	0.0572927780557109
1.2195263839039103e-10	0.03955107841111801
1.2899412737479476e-10	$Failed
1.386129411850067e-10	$Failed
1.494271307173524e-10	$Failed
1.618608165406397e-10	$Failed
1.7909108788693132e-10	$Failed
1.9355151937765318e-10	$Failed
2.1164547974380264e-10	$Failed
2.342915119721287e-10	$Failed
2.753058707433547e-10	$Failed
3.055458318743217e-10	$Failed
3.54507300032508e-10	$Failed
3.9567341551743317e-10	$Failed
4.3855991618802163e-10	$Failed
4.824461578248447e-10	$Failed
5.311627592720816e-10	$Failed
5.903953946718956e-10	$Failed
6.62536294075681e-10	$Failed
7.373397609790431e-10	$Failed
8.209436580658084e-10	$Failed
9.226070248620447e-10	$Failed
1.027889537430652e-9	$Failed
1.135145303731075e-9	$Failed
1.2766723906783034e-9	$Failed
1.4103140942666694e-9	$Failed
1.5722889052253146e-9	$Failed
1.7372053758963242e-9	$Failed
1.919547327037467e-9	$Failed
2.082969342329134e-9	$Failed
2.199614157976218e-9	$Failed
2.3869966026456386e-9	$Failed
2.5669694674023102e-9	$Failed
2.7605562101624398e-9	$Failed
3.023255567462297e-9	$Failed
3.311013964579982e-9	$Failed
3.560858550985357e-9	$Failed
3.935518027907318e-9	$Failed
4.232563279223154e-9	$Failed
4.552055901287753e-9	$Failed
4.8956903229705105e-9	$Failed
5.361972132459181e-9	$Failed
5.872698090201834e-9	$Failed
6.14603520073287e-9	$Failed
6.6100966017676125e-9	$Failed
7.10921461458367e-9	$Failed
7.4401335849774856e-9	$Failed
7.929467518573678e-9	$Failed
8.37444175504251e-9	$Failed
8.925244998237825e-9	$Failed
9.426115155439722e-9	$Failed

==> data/Figure_2/b/current_constraints/Raffelt_SN_data.dat <==
0.000630957344480193	0.00007097983830686982
0.0005651632488900328	0.00006853407992722173
0.0004672671147487526	0.00006333507932852379
0.0003981071705534969	0.00005765165226948478
0.00032586932292754067	0.000047893593737203544
0.0002640822006708778	0.000025123618976545017
0.00023185549399896578	$Failed
0.00019169407765334557	$Failed
0.0001600839626447415	$Failed
0.000129730914120867	$Failed
0.00010513301770262375	$Failed
0.00009047357242349294	$Failed
0.00008267825547157431	$Failed
0.0000770826295934617	$Failed
0.00007258879135601121	$Failed
0.0000697394087111735	$Failed
0.0000663344496668366	$Failed
0.00006246721929411525	$Failed
0.00005823946694469523	$Failed
0.00005429784690803076	$Failed
0.00004961947603002898	$Failed
0.000044892512582186165	$Failed
0.00004185420820934233	$Failed
0.000037866997376558777	$Failed
0.000034952501326754754	$Failed
0.00003258693229275407	$Failed
0.00003007882518043096	$Failed
0.000027213387683753087	$Failed
0.00002537159826178501	$Failed
0.000022954591328373732	$Failed
0.00002183385565256239	$Failed
0.00002015337685941731	$Failed
0.000018789405686553364	0.000102708366681925
0.00001787203116313136	0.00022382375041483973
0.00001633215444820464	0.0003500978352044521
0.000015226801830948145	0.000490506089931813
0.00001363900249084667	0.0007240828160083322
0.000011974595986154645	0.0009744019584282519
0.000010513301770262374	0.001323504575005897
8.95723385795021e-6	0.0019030032997584504
7.555459284647328e-6	0.0027730857547963892
6.1228909092880135e-6	0.00429001427789437
5.011872336272725e-6	0.006333120636808372
4.227532514733785e-6	0.008941819326744937
3.565939027174549e-6	0.01261645502976755
3.0381463870789896e-6	0.017046616409058097
2.486864792552498e-6	0.02564611756099466
1.9952623149688787e-6	0.0403063194392938
1.6999446561767722e-6	0.05573865755485726
1.4776283583013119e-6	0.07558188164633836
1.1974595986154645e-6	0.11501201849339601
1.0100615196419251e-6	0.1698834585636698

==> data/Figure_2/b/current_constraints/Re187_data.dat <==
2.9013104217659823e-8	0.23192119082663223
3.162129310488367e-8	0.2232011330232303
3.5526916096375055e-8	0.21214257089828623
3.813244084786112e-8	0.2047643781763826
4.073263732787185e-8	0.1986663723333265
4.333549794362022e-8	0.1922840604313665
4.593835855936857e-8	0.18612520443050842
4.8538555039379206e-8	0.1806304877375383
5.1130759112176745e-8	0.17662565874970515
5.63018465790832e-8	0.17101050035792836
6.14702699102518e-8	0.1659971404179085
6.663869324142065e-8	0.16114029843898803
7.3104550676857e-8	0.1545162786882557
7.827563814376333e-8	0.14964600333262446
8.344406147493213e-8	0.1452943428254217
8.732304310904625e-8	0.14176961377275646
9.119936060742304e-8	0.13867430246804927
9.637044807432936e-8	0.13432764331927735
1.0024676557270577e-7	0.13140216302447086
1.0797542334781967e-7	0.1285440105520521
1.1312786186456198e-7	0.1266744691231591
1.1956974207835907e-7	0.12422544303261136
1.2858784155052697e-7	0.12093791054260108
1.3760594102269518e-7	0.11774034502264459
1.453345987978088e-7	0.11518921805450119
1.50487037314551e-7	0.11352022572093287
1.6335747706345635e-7	0.1105247917268014
1.775120302379407e-7	0.10761047010923297
1.9038246998684576e-7	0.10477505602354853
2.0196346803869675e-7	0.10251215567924385
2.1225502439349304e-7	0.1007866536139506
2.2126246732271e-7	0.09909100057913539
2.3284080123882298e-7	0.09718866504692637
2.457085768519903e-7	0.09486333339896608
2.5213980052283706e-7	0.09394902691199386
2.637128061674745e-7	0.09259413076800382
2.7657258937342836e-7	0.09103863909648316
2.9071915014069973e-7	0.08929357484043172
3.0229215578533716e-7	0.08800701939164643
3.1257838386865846e-7	0.08694920943234304
3.2415138951329584e-7	0.08569700885738232
3.370085085835124e-7	0.08446294101672523
3.511524052150454e-7	0.08304613187820188
3.6529097357510424e-7	0.08204827441750959
3.7942954193516125e-7	0.08106256710985985
3.987098922690112e-7	0.07970279036730307
4.1028023377791065e-7	0.07874606795513549
4.2185057528681134e-7	0.07780099369256098
4.3856269876950193e-7	0.07649709322921722
4.5013304027840203e-7	0.07557937943322096
4.719736250561966e-7	0.07485112394536465
4.950983232595705e-7	0.0741296941302405
5.130839036248894e-7	0.07359309493241778
5.349244884026843e-7	0.07288406726633534
5.490577284912673e-7	0.0723572081142181
5.631829761726357e-7	0.07235471273400151
5.837287909819004e-7	0.07235103334367708
6.004222655144279e-7	0.07234800415815633
6.132713921774323e-7	0.0718252239852192
6.363960903808049e-7	0.07113303029764705
6.505293304693883e-7	0.07061888706765104
6.736433721298109e-7	0.070614664230645
6.890527332367588e-7	0.07061182368666437
6.993256406413908e-7	0.07060991952889667
7.121747673043951e-7	0.07009979765109375
7.288762342441355e-7	0.06959269288739582
7.391571340559799e-7	0.0690904714605448
7.507194831576665e-7	0.06875683492458258
7.648447308390365e-7	0.06875424404026782
7.789699785204065e-7	0.06875164138971207
7.956634530529328e-7	0.06874855122637646
8.033681336064076e-7	0.0687471200243094
8.149251544366185e-7	0.06874496759526315
8.303345155435671e-7	0.06874208763211034
8.457438766505154e-7	0.06873919675784851
8.598691243318859e-7	0.06873653771257107
8.739943720132543e-7	0.06873387042478937
8.881196196946231e-7	0.06873119529380742
8.983925270992561e-7	0.0687292450323338
9.138018882062046e-7	0.06872631253017597
9.279271358875736e-7	0.06872361723531406
9.420523835689433e-7	0.06872091540780903
9.5746174467589e-7	0.0687179608554552
9.728711057828411e-7	0.06871499923944009
9.869963534642086e-7	0.06871227850808125
9.99837487719999e-7	0.06870980041763021

==> data/Figure_2/b/current_constraints/Rovno_data.dat <==
0.0012445840707964602	0.1225481252641119
0.0012567433628318584	0.11514828076771463
0.001268920353982301	0.10746603786455904
0.0012931681415929192	0.09758753248546585
0.001317380530973452	0.08986309562929005
0.001347592920353982	0.08276209306712848
0.0013778053097345132	0.07623158245627167
0.001414053097345133	0.06927007034569192
0.0014562654867256624	0.0638172995072189
0.0014924601769911487	0.05920063529584012
0.001546690265486727	0.05417688298053123
0.0015948495575221235	0.050952738454526934
0.001643008849557521	0.04792171363936907
0.0016971681415929218	0.04507203170338171
0.0017513451327433624	0.04210502058832741
0.0018054867256637166	0.03987330114951186
0.0018536106194690254	0.0380181917851297
0.0019077699115044265	0.035759761092703075
0.001973929203539825	0.03363592006754297
0.002022053097345133	0.03207189459500774
0.0020701592920354	0.03078946745546219
0.0021302654867256634	0.029558443844895012
0.0021903716814159315	0.02837674894912487
0.0022444424778761056	0.02761537149559352
0.002304530973451325	0.02669236885415154
0.0023646194690265486	0.02580027278681253
0.002430707964601771	0.02493804294022917
0.0025027964601769897	0.02410467447506184
0.0025688672566371693	0.023458106590287534
0.0026349203539823	0.022984604260719927
0.002700973451327432	0.022520672757600408
0.002767008849557524	0.022216606251085083
0.0029231150442477864	0.02132884847713453
0.0029891504424778732	0.021040893201559493
0.003217256637168138	0.02020016984647561
0.0030551858407079652	0.02075683005392214
0.0032892920353982283	0.01992746925784248
0.0033553274336283185	0.01965845391630177
0.0034453451327433595	0.019525312816008732
0.002845061946902652	0.02176819652321805
0.0031332212389380545	0.02047660630134593
0.0035173628318584033	0.01939307427213052
0.0036133805309734477	0.01926173231079633
0.0036973982300884975	0.019131280698891532
0.0037753982300884974	0.019131280968706147
0.0038413982300884945	0.01913128118845251
0.003931398230088494	0.019131281476216205
0.004015380530973453	0.01926173363960148
0.0041113628318584046	0.019393076228743197
0.004207345132743364	0.019525315303039553
0.004285327433628323	0.019658456955623762
0.004363292035398235	0.019927472726738546
0.0045552566371681365	0.020200174021433145
0.004447274336283189	0.020063359543546787
0.004651221238938056	0.020476611000273377
0.004723185840707964	0.020756835197894924
0.004807132743362828	0.021184386675013503
0.0048790973451327485	0.02147430842662001
0.004963044247787612	0.021916656851156673
0.005023008849557523	0.022216612999268127

==> data/Figure_2/b/current_constraints/S35_data.dat <==
5.422373684395436e-6	0.038690345878454456
5.552014374407117e-6	0.03783582283802043
5.95674628468754e-6	0.03674012019949729
6.358316226918877e-6	0.03528824637654389
6.760337878871526e-6	0.03382274852357176
7.027750033878233e-6	0.03274317446370839
7.432481944158642e-6	0.03147177063801229
7.834955305832573e-6	0.029875067034174835
8.514326726660406e-6	0.02813066467478243
9.057281811657118e-6	0.026579831502840195
9.602043735539008e-6	0.025193441681396787
0.000010289094221628859	0.024270254756222003
0.000011115723011598892	0.023450186708569683
0.000013056719684003954	0.023381057808721597
0.00001402428190701805	0.022887764211832504
0.00001471223581255051	0.022016252144843186
0.000015537961183077944	0.020953835329728023
0.00001678061462636077	0.01999850779210644
0.000017745014881325837	0.018822799980881474
0.00001898812003432992	0.01784493863422628
0.000020093002012617773	0.016907029093359564
0.00002120104595895465	0.01661544840178649
0.000022867403120812288	0.017099078159201437
0.000024529694895178263	0.016713608089122176
0.00002619063154038034	0.016016612256755266
0.000027574218416707254	0.01528787728934407
0.00002951657021827616	0.015499754169943982
0.00003145756689068123	0.015394376876243546
0.00003312437576226016	0.016017073292660635
0.00003451293144552133	0.016419115142522627
0.00003645528324709022	0.016616545820909337
0.000038258960164221546	0.016811647694547883
0.000039506130704717344	0.01661666360302655
0.000040611464392726505	0.01570918117837792
0.000042132371024327116	0.014635118602820726
0.00004407291598701086	0.014410770406871918
0.00004532324849555568	0.014965543184755287
0.00004602159172467791	0.01611899013398915
0.00004686041667712288	0.017570416915198648
0.00004783927164316938	0.019167815685310466
0.000048816771480052024	0.020403846338118627
0.00005062361036523236	0.021110849470362073
0.00005270554047068151	0.021417619878396205
0.0000542318676189377	0.021569379105732
0.00005603147914857734	0.02103355176173295
0.000057691060664615584	0.020243540449650002
0.0000586559126293019	0.01916800146340975
0.00005947937945122288	0.017477640529653636
0.00006030510482175037	0.016119285127894994
0.00006140908338059558	0.014856611385868532
0.00006321140516856306	0.014746542887645545
0.00006446128596738659	0.015182167001691874
0.00006543878580426918	0.01671501682047292
0.00006627851417615671	0.0182978715359561
0.00006697911595388549	0.019671803029234523
0.0000675396877180127	0.02072128013184534
0.00006823757923741367	0.021493807219212555
0.0000700435147031514	0.02201850463946871
0.00007101514231365726	0.022166146444481317
0.00007226095772498905	0.021795202621409153
0.00007295071846940662	0.021188212530199882
0.00007433611218461877	0.020956079287755457
0.00007558915495149136	0.021795228443743604
0.00007698132431252284	0.022675359975796627
0.00007933789392851941	0.022531070215669042
0.00008072690132150189	0.02289014160297886
0.00008197542699116161	0.022961289762488263
0.00008280295920057414	0.02223967994890732
0.0000837673594555392	0.021188289694928614
0.000084178867011639	0.020404235916194315
0.00008514507410548934	0.019588900989515986
0.0000862567317295965	0.02000072480076252
0.00008709465326259897	0.02103383129690763
0.00008779525504032758	0.02223970846920638
0.00008849630852777767	0.02345328456764693
0.00008905959055023271	0.02473948021726964
0.00008976199916684653	0.026025001005575095
0.00009018479946597872	0.02694906671633773
0.00009116500956118904	0.028192111254447812
0.00009338425942191185	0.02824995344432223
0.00009463910902766985	0.029103733568418742
0.00009547432030234429	0.02949374532383827
0.00009672374939144674	0.029659333456421456
0.00009824646286193246	0.02932724017724601
0.0000989326099285797	0.028422770847919714
0.00009947782356218287	0.02719023539673438
0.00010016306720938745	0.026087660749890093
0.0001007105393915972	0.025067067541847333
0.00010125801157380688	0.02400326994298186
0.00010208780233182602	0.02366106064400801
0.00010403467123060795	0.024474364171263994

==> data/Figure_2/b/current_constraints/SKICDC_data.dat <==
4.452704394036813e-9	0.25826164240958815
4.322946174666042e-9	0.258255553423305
4.196969297094342e-9	0.2557768602357873
4.057484728626217e-9	0.2545417892090787
3.955922003568853e-9	0.2533147233508036
3.856901491014175e-9	0.2520934116080405
3.760359556950987e-9	0.2532975146483752
3.6507772655884168e-9	0.2520730081495708
3.5593948188008383e-9	0.25327629201086804
3.455668930105856e-9	0.25448426071114155
3.3408211811372653e-9	0.255696703371539
3.257197232838606e-9	0.25816084511718973
3.1891118120742567e-9	0.2593993291781362
3.096176505039362e-9	0.26064050789901255
2.980656647966587e-9	0.25687338655360387
2.893796025616008e-9	0.2543916129772469
2.8094666473354655e-9	0.2531503992045323
2.727594749032094e-9	0.25070487230789096
2.6593204477293814e-9	0.2494832175949814
2.59275511785856e-9	0.24946354017885747
2.4960181629131766e-9	0.2482352652366619
2.4130640226850796e-9	0.2470145572461897
2.3328668302103795e-9	0.24461934184370696
2.264883739897215e-9	0.24225074495325477
2.1896112600847758e-9	0.2422143109474604
2.125802844462487e-9	0.24218092096965688
2.046488111896006e-9	0.23981959774109537
1.9868505121136326e-9	0.23635266421848294
1.9289508384090844e-9	0.2340555871445932
1.8806673634293085e-9	0.23289929175689655
1.8335924704388639e-9	0.22953590242018698
1.7952647671098777e-9	0.22731375851498245
1.7503275835933754e-9	0.22510496835792626
1.6921561738376064e-9	0.22290035973525862
1.649799898086779e-9	0.22072950985208842
1.5949694864628544e-9	0.21751687147072735
1.52254066547476e-9	0.2143182832745601
1.4719396646711527e-9	0.2121997283036777
1.411046719700072e-9	0.2100752151831088
1.3469699836160948e-9	0.20695676890458234
1.2912469376587164e-9	0.20584939381552525
1.2430699083112359e-9	0.20377070201032949
1.201757010041818e-9	0.20366640731600646
1.1569188961345087e-9	0.20354411922594015
1.099726228770739e-9	0.20337255058532167
1.0409536517270164e-9	0.2031751374678372
9.606585284220694e-10	0.20286356318767257
8.828193390473654e-10	0.20250366304195838
8.181715259517947e-10	0.20214929474157498
7.646921111725393e-10	0.2018080580796572
6.679917962533717e-10	0.2020426584108934
5.570218860988863e-10	0.20285337882634438
4.8864306009254e-10	0.20388483215049055
3.939256346629345e-10	0.2060891053490281
3.604810214617406e-10	0.20728595958482424
3.3408359978208196e-10	0.20858433015185102
3.109301215053594e-10	0.21102111296043916
2.9060649974112195e-10	0.21466790870386468
2.727612896828911e-10	0.21961467647981817
2.62584571149086e-10	0.22384873507521177
2.5278755639688997e-10	0.22941402018257082
2.402911112040992e-10	0.23495557651091922
2.3427649991074314e-10	0.23843246818028446
2.245848477605522e-10	0.2430368205067527

==> data/Figure_2/b/current_constraints/ShiSigl_SN_data.dat <==
9.680894625777795e-6	$Failed
8.231764886870394e-6	$Failed
6.776195315271207e-6	$Failed
5.578004666282518e-6	$Failed
4.591682295070345e-6	$Failed
3.779764908822484e-6	$Failed
3.1114136057070176e-6	$Failed
2.6456671886284903e-6	$Failed
2.2496381902254093e-6	$Failed
1.912890634420369e-6	$Failed
1.5746465956845757e-6	$Failed
1.2548492322527257e-6	$Failed
1.0670112884888043e-6	$Failed
1.0670112884888043e-6	$Failed
1.0670112884888043e-6	$Failed
1.0670112884888043e-6	$Failed
1.0670112884888043e-6	$Failed
1.0670112884888043e-6	$Failed
8.783386058478216e-7	$Failed
7.71478706522348e-7	$Failed
6.999554872991548e-7	$Failed
5.951793946172368e-7	$Failed
5.227690396973334e-7	$Failed
4.743035093940573e-7	$Failed
4.165990831899106e-7	$Failed
3.659150579265838e-7	$Failed
3.319913440460471e-7	$Failed
2.9160081428315346e-7	$Failed
2.4795119013201916e-7	$Failed
2.1083546299098845e-7	$Failed
1.7927557609628628e-7	$Failed
1.6265507027843584e-7	$Failed
1.383072895591589e-7	$Failed
1.1385130898054502e-7	$Failed
9.072907410455748e-8	$Failed
7.468604064537358e-8	$Failed
6.147979269501766e-8	$Failed
5.227690397920231e-8	$Failed
4.445159246487273e-8	$Failed
3.904354975621321e-8	0.0040101325307429015
3.542385119170871e-8	0.008161213630677303
4.591682296159171e-8	0.008877789684015987
7.23027689508762e-8	0.009695515465628914
1.0670112885351923e-7	0.01013262460498177
1.735547961165559e-7	0.01048216051778777
3.0121267254225274e-7	0.0107235873507572
4.743035093940573e-7	0.010850618030193016
7.969084845403157e-7	0.010949373811123356
1.1760411963687469e-6	0.011003171238871352
1.7927557609352477e-6	0.011049051887259591
3.5423851177595377e-6	0.011106558777566139
5.227690396963884e-6	0.011133870405238038
7.230276894396136e-6	0.011154738936954945
0.000011021825252050136	0.011180122097063554
9.680894625777795e-6	$Failed

==> data/Figure_2/b/current_constraints/Solar_KamLAND_data.dat <==
4.7747141648936e-9	0.20133737475371372
2.1045671992641756e-10	0.18039180776312722

==> data/Figure_2/b/current_constraints/SuperK_data.dat <==
0.07203994293865908	0.00221443181680296
0.07503566333808842	0.0020889316442864007
0.07803138373751779	0.0019897988412595226
0.0815263908701855	0.0018408782689899603
0.08601997146932944	0.0016866228092332677
0.0895149786019971	0.0015910356454333977
0.09300998573466478	0.0015008657486677132
0.09900142653352353	0.0014021058660865517
0.1044935805991441	0.0013098445170117983
0.10998573466476448	0.001272186502165726
0.11547788873038502	0.0012598761844169097
0.11997146932952939	0.001272187051959412
0.12346647646219663	0.0013355683800832078
0.12596291012838803	0.0014296419332066618
0.12845934379457916	0.001545295045095718
0.1299572039942936	0.0016866249630018016
0.13145506419400851	0.0018770318507420392
0.13594864479315247	0.0017365512257838393
0.13794579172610572	0.001575641902552727
0.14044222539229645	0.0014719615733007846
0.14343794579172614	0.0012846189517244082
0.14693295292439384	0.001143136665862789
0.15042796005706122	0.0010473479701753005
0.1534236804564905	0.0009411041966969328
0.15592011412268195	0.0008749131999523709
0.1594151212553497	0.0008133775825648756
0.16291012838801705	0.0007525023179265007
0.16540656205420853	0.0007029856356845409
0.16840228245363764	0.0006696242419269823
0.17139800285306725	0.0006378460205741278
0.17439372325249644	0.0005958738111043348
0.17888730385164056	0.0005675954972257559
0.18238231098430782	0.000535427140282897
0.1853780313837375	0.0005100172457000483
0.18987161198288185	0.0004858132513835696
0.19486447931526366	0.0004538449360010398
0.20035663338088436	0.00042812315768755353
0.2043509272467904	0.00041179035542031843
0.20884450784593442	0.00039608063310801484
0.21283880171184064	0.00037728343779475684
0.21783166904422221	0.00036289008480443034
0.2218259629101284	0.0003524565676181462
0.22981455064193967	0.00032926324056079144
0.23730385164051324	0.00031363700314824525
0.24329529243937217	0.00029875221824467906
0.24978601997146962	0.00028735467602616184
0.2552781740370901	0.00027909279381330924
0.2612696148359488	0.0002684451719387869
0.2682596291012835	0.0002582037700733447
0.27524964336661883	0.0002507800097923913
0.28074179743223965	0.00024356959996771208
0.2872325249643363	0.00023656652606824635
0.29472182596291	0.00022976482622020166
0.3007132667617691	0.00022533938759357273
0.3072039942938666	0.00022099919820089864
0.3151925820256777	0.00021464505634890912
0.3211840228245364	0.00021051080083829836
0.3296718972895868	0.00020645626831768729
0.3356633380884457	0.00020445844754791707
0.3411554921540663	0.00020247993534341626
0.34714693295292387	0.00020052058443281197
0.36112696148359447	0.00019858048127490997
0.37211126961483615	0.00019665902449446366
0.38009985734664725	0.0001985811245914149
0.3890870185449357	0.0001985814074216002
0.3965763195435089	0.00020052223932729343
0.40506419400856	0.0002024820463299604
0.41355206847360976	0.00020645902256010391
0.42104136947218224	0.00021257121721542823
0.4270328102710414	0.00021886426334890712
0.43352353780313774	0.00022534356600482987
0.4395149786019975	0.00023201461902945693
0.445007132667617	0.00023888310155349699
0.4495007132667624	0.00024835828457578385
0.45349500713266794	0.0002557104710374763
0.4574893009985731	0.00026328026772767864
0.4619828815977179	0.00028182586142608864
0.4664764621968616	0.0002930040700073389
0.4709700427960051	0.0003198026838613587
0.47546362339515047	0.00034567435523267853
0.47796005706134104	0.0003809764907771126
0.47995720399429476	0.00040781176582239004
0.4804564907275329	0.0004281294392689184
0.4839514978601999	0.0004538511786565157
0.48594864479315203	0.000485819356134911
0.48794579172610636	0.0005406649530248142
0.4891940085592011	0.0006017020474685487
0.4894436519258194	0.0006567326845609799
0.48994293865905925	0.0007238002440267469
0.48994293865905925	0.000896447284315122

==> data/Figure_2/b/current_constraints/T2K_data.dat <==
0.15000000000000005	0.00033984434625513135
0.15256410256410252	0.0003160882485138556
0.15512820512820522	0.00028467426241861777
0.15854700854700873	0.0002543255189441514
0.16239316239316218	0.00022721141727964118
0.16709401709401703	0.00020135908518937955
0.17222222222222222	0.00017701580418681066
0.17735042735042703	0.00015561408692349153
0.18205128205128235	0.00014014434370564818
0.1871794871794874	0.0001292988129283388
0.1927350427350426	0.00011738527938541727
0.19914529914529927	0.00010571336444229586
0.20427350427350457	0.0000975300992907286
0.20982905982905964	0.00008997958141746402
0.21495726495726464	0.00008504456363507162
0.22051282051282065	0.00007973452844447675
0.22649572649572672	0.00007658577382357423
0.23076923076923075	0.00007415628357023739
0.23717948717948692	0.00006677752118630278
0.24188034188034183	0.00006260578597848888
0.24786324786324834	0.000058694290301542
0.25470085470085496	0.00005502671030391809
0.26025641025640983	0.000052005389968836995
0.26581196581196576	0.00004954782738614699
0.2722222222222221	0.000047588961111625926
0.27649572649572685	0.000046077365726870486
0.2824786324786329	0.000043899057534407395
0.2888888888888888	0.00004182340557749599
0.297435897435897	0.00003920704460092051
0.30555555555555547	0.000037655920894832874
0.3119658119658122	0.000036165435573613314
0.3188034188034192	0.000034733741423220264
0.32478632478632435	0.000032822603392245096
0.33076923076923104	0.00003126802843130033
0.3363247863247861	0.00003076720578282835
0.34273504273504224	0.00002978813160685141
0.3495726495726492	0.000028607377994178956
0.3572649572649571	0.000026813125157365817
0.3649572649572647	0.000025541485050580825
0.370940170940171	0.00002472731464352474
0.376495726495727	0.000024528910726815966
0.3816239316239315	0.00002433196559973934
0.38803418803418743	0.00002317662943673438
0.39316239316239293	0.000022619957909186872
0.39914529914529917	0.000022256883871447236
0.40512820512820524	0.000022078286652572485
0.41196581196581233	0.00002172404388925459
0.4179487179487179	0.000021375220835394463
0.4243589743589741	0.00002120372940188413
0.4371794871794875	0.000021035086151070335
0.4427350427350424	0.000021381012048186983
0.4500000000000003	0.000021909969422842083
0.45683760683760605	0.000022089979714299506
0.4623931623931626	0.00002227111022757999
0.4675213675213681	0.000023194095906970583
0.47393162393162297	0.0000247492025569471
0.47948717948717967	0.000026621348347212066
0.4829059829059825	0.00002886541493064484
0.48760683760683743	0.00003311802540471572

==> data/Figure_2/b/current_constraints/Troitsk_2017_data.dat <==
2.974090857721722e-9	9.870153319162771
3.105725081630341e-9	9.84071604410496
3.3502589025670475e-9	9.798942022253664
3.5366276800809475e-9	0.3486301478968139
3.774005318327107e-9	2.8243050990902967
3.983946334219535e-9	0.2947021065623793
4.20556598499356e-9	0.2740305699854857
4.439513931755744e-9	0.25657552710585274
4.636008255196097e-9	0.24181429643722882
4.893900918477499e-9	0.22668964780972975
5.166139679115357e-9	0.21016183704288693
5.694897258855299e-9	0.19275517245175336
6.14329334992812e-9	0.18099768248109488
6.62699456510599e-9	0.16712632761077578
7.148780705134027e-9	0.15614824989424914
7.628605225448132e-9	0.1459229782677478
8.318838554355297e-9	0.13488416307948226
9.17027680679555e-9	0.12402233940188512
1.0108860289063486e-8	0.11342563099198558
1.1023506162401102e-8	0.10491988666581252
1.2020908850027552e-8	0.09761134060869774
1.2967392745081784e-8	0.09081333365558861
1.4140677558906826e-8	0.08497781102642113
1.5254064553321132e-8	0.07996068173463532
1.6634246571507212e-8	0.07441394835598632
1.8336771958790918e-8	0.06887663489962786
1.9780544602174523e-8	0.06518174497475687
2.133799480289855e-8	0.0630823844442813
2.4298526454807627e-8	0.06142774056714392
2.7077083290678025e-8	0.06013562532655969
2.984843945146371e-8	0.058863006461994195
3.2549115016184466e-8	0.06261813265589983
3.6271133559076686e-8	0.06697261951418756
3.998350643057553e-8	0.07003974547719219
4.313166647208948e-8	0.0728274267138646
4.7546219114970735e-8	0.075726053666329
4.96506301610351e-8	0.07615615180032913
5.473240275472684e-8	0.07248829348021003
6.099109881601296e-8	0.06900184914449456
6.723357536499335e-8	0.06641069808560844
7.331684395303137e-8	0.06356475118633562
7.908955323013328e-8	0.06083998036117211
8.718441774139241e-8	0.057283594367051584
9.303621585174479e-8	0.055435007411485014
1.0000000000000021e-7	0.17264085105902316
1.1220184543019653e-7	0.15995164735643094
1.2589254117941662e-7	0.14779417554418425
1.4125375446227555e-7	0.1363988360400592
1.584893192461114e-7	0.1259213904837269
1.7782794100389227e-7	0.11645764776586784
1.9952623149688787e-7	0.10772853272684701
2.2387211385683377e-7	0.09831515363768761
2.511886431509577e-7	0.0893351041246067
2.818382931264449e-7	0.08168497617691738
3.162277660168373e-7	0.07458733053511109
3.5481338923357457e-7	0.06780606554855027
3.9810717055349613e-7	0.062021889740599905
4.4668359215096163e-7	0.0566499808776428
5.011872336272705e-7	0.051746840989132584
5.623413251903468e-7	0.04741357167510004
6.309573444801892e-7	0.04364208350099649
7.07945784384133e-7	0.04023254184535861
7.943282347242773e-7	0.03731469471937265
8.912509381337404e-7	0.03481843800164626
9.999999999999938e-7	0.0327353873399831
1.122018454301956e-6	0.033739967587921485
1.258925411794156e-6	0.03477469610056917
1.412537544622744e-6	0.03530477981349869
1.5848931924611012e-6	0.035842573261582474
1.7782794100389083e-6	0.03688481372381359
1.9952623149688626e-6	0.041609782088970405

==> data/Figure_2/b/current_constraints/Valle_SN_data.dat <==
1.0000000000499987e-7	$Failed
9.53766352502772e-8	$Failed
9.096702551214061e-8	$Failed
8.617655598093972e-8	$Failed
8.219229946522366e-8	$Failed
7.839224966102917e-8	$Failed
7.37634820613976e-8	$Failed
7.083049295771791e-8	$Failed
6.755574091121129e-8	$Failed
6.356682840987521e-8	$Failed
6.021929722548668e-8	$Failed
5.8217210882979244e-8	$Failed
5.515139914178669e-8	$Failed
5.224703796642744e-8	$Failed
4.983146682848069e-8	$Failed
4.720726182536257e-8	$Failed
4.533020314210171e-8	$Failed
4.352778020697498e-8	$Failed
4.123553745658093e-8	$Failed
3.9329068152441263e-8	$Failed
3.700683455047102e-8	$Failed
3.601923694833649e-8	$Failed
3.435393624357446e-8	$Failed
3.298795245611163e-8	$Failed
3.167628301847112e-8	$Failed
3.062315459472493e-8	$Failed
2.9207334459880285e-8	$Failed
2.785697285421867e-8	$Failed
2.638997996555214e-8	$Failed
2.516987493477682e-8	$Failed
2.3844388934550757e-8	$Failed
2.2741975862499906e-8	$Failed
2.1690531367972644e-8	$Failed
2.0828070835317058e-8	$Failed
1.9598251565565406e-8	$Failed
1.88189844194841e-8	$Failed
1.7707794149062207e-8	$Failed
1.6662215486417597e-8	$Failed
1.5891860491064237e-8	$Failed
1.525996714526129e-8	$Failed
1.4852725966978187e-8	$Failed
1.4456352792352969e-8	$Failed
1.3881538211548644e-8	$Failed
1.3329579451319907e-8	$Failed
1.2886416378100492e-8	$Failed
1.245798696639454e-8	$Failed
1.1882008791613207e-8	$Failed
1.1409555470589069e-8	$Failed
1.0955887874079678e-8	$Failed
1.0449357219838224e-8	0.00606944482946311
1.0170496296677816e-8	0.0070478829296461995
9.766096264374777e-9	0.009645448561800978
9.377776016641781e-9	0.011853402397978776
9.004896187885982e-9	0.014088732616181918
8.6468428350175e-9	0.016404937963897533
8.247067756442541e-9	0.018799539417213122
7.972880872182262e-9	0.021103627907660186
7.604265513921812e-9	0.02415083655340717
7.401331262649813e-9	0.02646114145202006
7.107038979544229e-9	0.028844370827970374
6.7327709103363765e-9	0.03335689252863998
6.4214903600687055e-9	0.037493245255207405
6.083324382026647e-9	0.04249705986128627
5.920979331833878e-9	0.045986679234115896
5.647230868254799e-9	0.05078443768206637
5.422685258250185e-9	0.05666884612985681
5.171974747980167e-9	0.06383336160965092
4.8996102691160115e-9	0.07103482299501011
4.641588941334512e-9	0.08073380389544482
4.4570297425843574e-9	0.0897996093062764
4.279809000894549e-9	0.09775435682675376
4.1655941828095106e-9	0.1053179335344436
4.027102385005007e-9	0.11225582161702624

==> data/Figure_2/b/current_constraints/Xray_2_data.dat <==
1.3478129649084581e-6	$Failed
1.3643337888343647e-6	$Failed
1.3810571168393157e-6	$Failed
1.4151212442907925e-6	$Failed
1.4324670997762545e-6	$Failed
1.4500255721690888e-6	$Failed
1.4677992676220705e-6	$Failed
1.476767647143122e-6	$Failed
1.476767647143122e-6	$Failed
1.5040029124357556e-6	$Failed
1.5224382353977105e-6	$Failed
1.559989564343668e-6	$Failed
1.5791111439617419e-6	$Failed
1.6180603247103746e-6	$Failed
1.6479013781003402e-6	$Failed
1.6782927746720954e-6	$Failed
1.7092446641215462e-6	$Failed
1.7621048479375093e-6	$Failed
1.7946024402973127e-6	$Failed
1.805567615256196e-6	$Failed
1.8165997883753285e-6	$Failed
1.8388667690536277e-6	$Failed
1.850102402860862e-6	$Failed
1.8957356524063753e-6	$Failed
1.9306977288832536e-6	$Failed
1.966304592933758e-6	$Failed
1.990406580976859e-6	$Failed
2.0148039992547773e-6	$Failed
2.064499655852557e-6	$Failed
2.089805270353561e-6	$Failed
2.1025741599442935e-6	$Failed
2.115421068546511e-6	$Failed
2.1413508525095047e-6	$Failed
2.1808426836486323e-6	$Failed
2.2075743733746587e-6	$Failed
2.2482875308090033e-6	$Failed
2.2897515400417092e-6	$Failed
2.3462288481422623e-6	$Failed
2.4187884358890853e-6	$Failed
2.448436746822229e-6	$Failed
2.463396905519114e-6	$Failed
2.478448472069807e-6	$Failed
2.555097090352507e-6	$Failed
2.5707089529040803e-6	$Failed
2.5707089529040803e-6	$Failed
2.586416205275971e-6	$Failed
2.6502108233151785e-6	$Failed
2.6502108233151785e-6	$Failed
2.6664038389397155e-6	$Failed
2.6664038389397155e-6	$Failed
2.6826957952797274e-6	$Failed
2.699087296871478e-6	$Failed
2.7321713724466716e-6	$Failed
2.7488651740618895e-6	$Failed
2.833876712454429e-6	$Failed
2.8511919424274858e-6	$Failed
2.8686129699420233e-6	$Failed
2.9037750072735062e-6	$Failed
2.939368043447382e-6	$Failed
2.957327834508187e-6	$Failed
2.975397361434036e-6	$Failed
3.01186830895989e-6	$Failed
3.048786299301165e-6	$Failed
3.048786299301165e-6	$Failed
3.0674146452976937e-6	$Failed
3.10501349512486e-6	$Failed
3.162277660168379e-6	$Failed
3.220597918721083e-6	$Failed
3.3000347911252887e-6	$Failed
3.3201982869740315e-6	$Failed
3.3814309943297346e-6	$Failed
3.4020918279671063e-6	$Failed
3.4648348557303734e-6	$Failed
3.5502958947307254e-6	$Failed
3.593813663804633e-6	$Failed
3.593813663804633e-6	$Failed
3.6157721737834232e-6	$Failed
3.63786485214311e-6	$Failed
3.704956120385968e-6	$Failed
3.704956120385968e-6	$Failed
3.7275937203149457e-6	$Failed
3.819535773998237e-6	$Failed
3.937658923564392e-6	$Failed
4.059435155413046e-6	$Failed
4.15956216307186e-6	$Failed
4.288200985324306e-6	$Failed
4.367286067997519e-6	$Failed
4.475006297250453e-6	$Failed
4.475006297250453e-6	$Failed
4.475006297250453e-6	$Failed
4.475006297250453e-6	$Failed
4.5023489698611675e-6	$Failed
4.557536534100906e-6	$Failed
4.613400560175821e-6	$Failed
4.698483131154849e-6	$Failed
4.814372420784349e-6	$Failed
4.903161412303274e-6	$Failed
4.963261936991754e-6	$Failed
4.99358789347315e-6	$Failed
5.024099144151827e-6	$Failed
5.085682063672465e-6	$Failed
5.274997063702619e-6	$Failed
5.274997063702619e-6	$Failed
5.339655365683718e-6	$Failed
5.3722811183240194e-6	$Failed
5.40510621711357e-6	$Failed
5.471359332670895e-6	$Failed
5.572264795507185e-6	$Failed
5.64056685814636e-6	$Failed
5.709706133648164e-6	$Failed
5.744592928245907e-6	$Failed
5.779692884153313e-6	$Failed
5.8862847839111265e-6	$Failed
6.105402296585327e-6	$Failed
6.218001087320928e-6	$Failed
6.410299292102819e-6	$Failed
6.5285211411278475e-6	$Failed
6.68954878691414e-6	$Failed
6.77154596347332e-6	$Failed
6.938567878737195e-6	$Failed
7.0665323132871465e-6	$Failed
7.240830142410039e-6	$Failed
7.374369044246722e-6	$Failed
7.64888063548567e-6	$Failed
7.742636826811277e-6	$Failed
7.837542235104803e-6	$Failed
8.030857221391521e-6	$Failed
8.129295492563452e-6	$Failed
8.228940371319579e-6	$Failed
8.431909292866269e-6	$Failed
8.587414654159136e-6	$Failed
8.745787920756865e-6	$Failed
8.96150501946605e-6	$Failed
9.126777442042877e-6	$Failed
9.295097898806493e-6	$Failed
9.466522603081899e-6	$Failed
9.582558549602658e-6	$Failed
9.70001680729823e-6	$Failed
9.818914810154685e-6	$Failed
0.000010061100858399942	$Failed
0.000010246652560825571	$Failed
0.00001037225095407057	$Failed
0.000010499388870227302	$Failed
0.000010563541037491891	$Failed
0.000010890229622637305	$Failed
0.000011227021394894482	$Failed
0.000011434075569413778	$Failed
0.00001178768634793589	$Failed
0.000012078432650328567	$Failed
0.000012226484096866242	$Failed
0.000012301188964219419	$Failed
0.000012837061104864826	$Failed
0.000012915496650148854	$Failed
0.000013234060682458155	$Failed
0.000013726699853985444	$Failed
0.000013726699853985444	$Failed
0.000013810571168393157	$Failed
0.000013979854311180468	$Failed
0.000014151212442907926	$Failed
0.000014412195967188549	$Failed
0.000014588853528852315	$Failed
0.000014857908242328958	$Failed
0.00001541099529419892	$Failed
0.000015887596486022395	$Failed
0.000015984671064343215	$Failed
0.000016082338776670456	$Failed
0.000016180603247103746	$Failed
0.00001627946812188647	$Failed
0.000016579701969763812	$Failed
0.00001688547287589984	$Failed
0.000017196882957408844	$Failed
0.000017621048479375058	$Failed
0.000017946024402973163	$Failed
0.00001827699369019221	$Failed
0.00001872780041998004	$Failed
0.00001918972641320183	$Failed
0.000019663045929337663	$Failed
0.000019783188827841662	$Failed
0.00001990406580976859	$Failed
0.00002002568136043117	$Failed
0.00002027114624640992	$Failed
0.000020395004690050516	$Failed
0.000020395004690050516	$Failed
0.000020771139259664586	$Failed
0.000021154210685465108	$Failed
0.000021283464728630625	$Failed
0.000021544346900318867	$Failed
0.00002194167819649253	$Failed
0.000022210628422941583	$Failed
0.000022482875308090033	$Failed
0.00002275845926074791	$Failed
0.00002303742118503623	$Failed
0.000023462288481422625	$Failed
0.000023894991386581757	$Failed
0.000024187884358890803	$Failed
0.000024633969055191142	$Failed
0.000025088280661845426	$Failed
0.000025707089529040854	$Failed
0.00002586416205275971	$Failed
0.000026022194303081592	$Failed
0.000026181192144018428	$Failed
0.000026664038389397212	$Failed
0.00002699087296871478	$Failed
0.000027488651740618896	$Failed
0.000027825594022071314	$Failed
0.000028338767124544286	$Failed
0.00002903775007273512	$Failed
0.00002957327834508187	$Failed
0.000029753973614340362	$Failed
0.000030118683089599024	$Failed
0.000031050134951248604	$Failed
0.000032010392938584137	$Failed
0.00003300034791125288	$Failed
0.00003422878901071535	$Failed
0.000035073050857060385	$Failed
0.00003571988507404916	$Failed
0.00003615772173783423	$Failed
0.0000363786485214311	$Failed
0.00003727593720314938	$Failed
0.000038195357739982375	$Failed
0.000038428734654463036	$Failed
0.00003866353752192408	$Failed
0.00003889977505506088	$Failed
0.00003913745601980392	$Failed
0.000039376589235643836	$Failed
0.000039376589235643836	$Failed
0.000039859247968347894	$Failed
0.00004084238652674534	$Failed
0.00004109193701433381	$Failed
0.000041343012276823195	$Failed
0.0000415956216307186	$Failed
0.000042105480163720746	$Failed
0.00004288200985324298	$Failed
0.00004340763629609472	$Failed
0.000043672860679975286	$Failed
0.00004393970560760795	$Failed
0.00004475006297250453	$Failed
0.00004557536534100916	$Failed
0.00004585383473543172	$Failed
0.00004669949339820115	$Failed
0.0000472719126640397	$Failed
0.00004756074810823769	$Failed

==> data/Figure_2/b/current_constraints/Xray_data.dat <==
1.8024340163707053e-6	$Failed
1.835151297051251e-6	$Failed
1.868462452706086e-6	$Failed
1.9023782631884782e-6	$Failed
1.945640061588636e-6	$Failed
1.9988548118735105e-6	$Failed
2.053525026457146e-6	$Failed
2.1002240386480064e-6	$Failed
2.1479850285170085e-6	$Failed
2.177161395558932e-6	$Failed
2.20673406908459e-6	$Failed
2.2467900918126442e-6	$Failed
2.2875732003183956e-6	$Failed
2.329096592460546e-6	$Failed
2.3607330220238557e-6	$Failed
2.3927991734281375e-6	$Failed
2.4253008836424544e-6	$Failed
2.4582440689201973e-6	$Failed
2.491634725876017e-6	$Failed
2.525478932577379e-6	$Failed
2.5597828496509516e-6	$Failed
2.5945527214040153e-6	$Failed
2.6297948769611095e-6	$Failed
2.6655157314161152e-6	$Failed
2.70172178699999e-6	$Failed
2.7384196342643613e-6	$Failed
2.7881266654131332e-6	$Failed
2.825998161661704e-6	$Failed
2.8643840714933797e-6	$Failed
2.9295227500829235e-6	$Failed
2.982698631809511e-6	$Failed
3.0505278902670255e-6	$Failed
3.119899647270598e-6	$Failed
3.1765311974565075e-6	$Failed
3.263411765852463e-6	$Failed
3.3376246942920384e-6	$Failed
3.444366645771519e-6	$Failed
3.4754866528664506e-6	$Failed
3.5226946514731013e-6	$Failed
3.602803906707082e-6	$Failed
3.668201000626807e-6	$Failed
3.751619201544639e-6	$Failed
3.8369344076274494e-6	$Failed
3.924189758484536e-6	$Failed
4.0496908891277705e-6	$Failed
4.160453045834138e-6	$Failed
4.312862624530582e-6	$Failed
4.491007186289431e-6	$Failed
4.676510082325783e-6	$Failed
4.826071479433915e-6	$Failed
4.980416061248411e-6	$Failed
5.093675216780135e-6	$Failed
5.280271456481317e-6	$Failed
5.4737032628782164e-6	$Failed
5.598180214514548e-6	$Failed
5.725487884358379e-6	$Failed
5.88208437619687e-6	$Failed
6.015848282870846e-6	$Failed
6.152654101490373e-6	$Failed
6.32093391750767e-6	$Failed
6.493816315762113e-6	$Failed
6.641491558765203e-6	$Failed
6.792525070055475e-6	$Failed
6.946993219684265e-6	$Failed
7.136998820779036e-6	$Failed
7.29930061435042e-6	$Failed
7.465293297167825e-6	$Failed
7.669474803529163e-6	$Failed
7.914755439411161e-6	$Failed
8.094744120333357e-6	$Failed
8.316141590239368e-6	$Failed
8.543594451020261e-6	$Failed
8.816830667755709e-6	$Failed
9.05797775942566e-6	$Failed
9.222395651044236e-6	$Failed
9.432121250386007e-6	$Failed
9.646616199111991e-6	$Failed
9.955128609158502e-6	$Failed
0.000010181517217181818	$Failed
0.000010459989534302535	$Failed
0.00001064985635350429	$Failed
0.000010892043697352369	$Failed
0.000011089753043488984	$Failed
0.000011240386637720557	$Failed
0.00001149600317312286	$Failed
0.00001181042769089947	$Failed
0.000012188141848422896	$Failed
0.000012521496890655567	$Failed
0.000012806247029276169	$Failed
0.000013097472643005898	$Failed
0.000013638469128928225	$Failed
0.000014074646633398434	$Failed
0.000014524773710478837	$Failed
0.000014922037429090972	$Failed
0.000015330166615576913	$Failed
0.000015820446994869037	$Failed
0.000016107615346177147	$Failed
0.00001647391705456907	$Failed
0.00001700077618822873	$Failed
0.000017544485021070507	$Failed
0.000018105582430271218	$Failed
0.00001860078401807282	$Failed
0.000019109529749704406	$Failed
0.00001972067949965294	$Failed
0.00002026005523298627	$Failed
0.000021002240386480066	$Failed
0.000021869746550094703	$Failed
0.000023082415267613658	$Failed
0.00002329096592460546	$Failed
0.000023501400846134894	$Failed
0.000023820623507365268	$Failed
0.000024035843908905552	$Failed
0.00002436232598151701	$Failed
0.00002491634725876017	$Failed
0.000025368621860434764	$Failed
0.000025829106024819163	$Failed
0.000026297948769611092	$Failed
0.0000270172178699999	$Failed
0.0000276316137845464	$Failed
0.00002813317514858776	$Failed
0.000028515311817741655	$Failed
0.000029427271762092818	$Failed
0.000030505278902670256	$Failed
0.000031339621714182157	$Failed
0.00003248768383370232	$Failed
0.000033376246942920384	$Failed
0.000034598916608699325	$Failed
0.00003538572719424537	$Failed
0.00003619043056252011	$Failed
0.000037013433611549125	$Failed
0.000038542288686231066	$Failed
0.000039954205589498866	$Failed
0.00004086280027905041	$Failed
0.000041792057231753	$Failed
0.00004255065502465411	$Failed
0.00004351829531738219	$Failed
0.00004450794062355996	$Failed
0.00004552009135705047	$Failed
0.00004676510082325783	$Failed
0.00004782858141653791	$Failed
0.00004869675251658631	$Failed
0.00004913672985920654	$Failed
0.00004958068241684656	$Failed

==> data/Figure_2/b/current_constraints/Zhou_SN_2_data.dat <==
0.0001394356010344006	0.013049162380834818
0.00012769006631842378	0.013274947563189537
0.00010708385356642563	0.013738315035088648
0.0000806457975005991	0.013975888559806504
0.00006193441779744033	0.014217544490221692
0.00006073506357775322	0.015759569553847677
0.00005840558152856376	0.017171781416761175
0.00005244996744030299	0.017468991894306975
0.000047564438901845824	0.017468888326053672
0.00004313398002815521	0.01746877411918699
0.000041479584259604734	0.01871048414584171
0.0000387356103447234	0.019364070644343524
0.00003478574218745498	0.02004049625953651
0.00003033564901448753	0.020740571836622018
0.000023757250574871453	0.021099454378043767
0.00001703815266591075	0.021464269819369084
0.000013875560353451728	0.021463694141978212
0.000011411029832315047	0.021463024287456955
9.951232146249684e-6	0.02146247103280588
8.025250525479041e-6	0.02146143310543663
6.5998324266062905e-6	0.021460274799243992
5.6440695487723e-6	0.02109353979197381
4.596427159603871e-6	0.021091771320839482
3.6350430126944502e-6	0.021089251271481806
3.1086297727374347e-6	0.0210872107673954
2.84677040078408e-6	0.020726390515791806

==> data/Figure_2/b/current_constraints/Zhou_SN_data.dat <==
0.0001394356010344006	$Failed
0.00012399902177079558	$Failed
0.00010708385356642563	$Failed
0.0000999999999999998	$Failed
0.00009157637315804355	$Failed
0.00008635862770301769	$Failed
0.0000806457975005991	$Failed
0.00007457812578748412	$Failed
0.00006896697680908279	$Failed
0.00006440464599670177	$Failed
0.00006014412430231665	$Failed
0.00005561896845973816	$Failed
0.00005143427871650277	$Failed
0.00004618952801072109	$Failed
0.00004188713721265075	$Failed
0.00003761590802578653	$Failed
0.00003154557361382044	$Failed
0.00002860721525682561	$Failed
0.000024704798519842953	$Failed
0.000023297193634991563	$Failed
0.000020516435576426264	$Failed
0.000018605402330692923	$Failed
0.00001606737013141174	$Failed
0.000013875560353451728	$Failed
0.000011750698797794838	$Failed
0.000010348132854115528	$Failed
8.678184413129545e-6	$Failed
6.730161373408899e-6	$Failed
5.589153950217046e-6	$Failed
4.047796622169549e-6	$Failed
2.9029864626688166e-6	$Failed
2.2077456848386454e-6	$Failed
1.8334523989638712e-6	$Failed
1.49313014831143e-6	$Failed
1.0813599383069117e-6	$Failed
8.635862770301768e-7	$Failed
7.385249645542894e-7	$Failed
6.193441779744019e-7	$Failed
5.348571328572302e-7	$Failed
4.4854360675962706e-7	$Failed
3.835872107907877e-7	$Failed
3.512752555403035e-7	$Failed
3.24845819690986e-7	$Failed
2.9748202002852326e-7	$Failed
2.9172130847765056e-7	$Failed
2.9748202002852326e-7	$Failed
3.033564901448753e-7	$Failed
3.2168513882546003e-7	$Failed
3.512752555403035e-7	$Failed
3.835872107907877e-7	$Failed
4.2298694531036996e-7	$Failed
4.85037086933551e-7	$Failed
5.840558152856376e-7	$Failed
6.697339820851456e-7	$Failed
7.605084326879665e-7	$Failed
9.338476032520494e-7	$Failed
1.091984717798538e-6	$Failed
1.3021160183398424e-6	$Failed
1.5078007293234687e-6	$Failed
1.6626728073609672e-6	$Failed
1.7804541143231925e-6	$Failed
1.9442286835824613e-6	$Failed
2.0819549965238835e-6	$Failed
2.143927974444074e-6	$Failed
2.164992895722795e-6	$Failed
2.102411009333263e-6	$Failed
2.021773426728446e-6	$Failed
1.8880282688690425e-6	$Failed
1.7459757865869618e-6	$Failed
1.630475303640346e-6	$Failed
1.5078007293234687e-6	$Failed
1.394356010344006e-6	$Failed
1.2769006631842377e-6	$Failed
1.2041467158276331e-6	$Failed
1.0813599383069117e-6	$Failed
9.902702122855289e-7	$Failed
9.157637315804336e-7	$Failed
8.635862770301768e-7	$Failed
7.605084326879665e-7	$Failed
6.964460402167192e-7	0.0004684684754993726
6.193441779744019e-7	0.0009636043087154205
5.616544632941186e-7	0.0013629665717043262
4.994750516009873e-7	0.0018193864383685562
4.398576016817999e-7	0.00238270279482555
3.9116202693123714e-7	0.0029541563301390974
3.5821199743511576e-7	0.0034558532012155816
3.1855521071378816e-7	0.004181581962068728
2.9172130847765056e-7	0.004824052119813362
2.594255456467016e-7	0.0056418777916129184
2.3070516886580119e-7	0.0067106197369561395
2.1544346900318822e-7	0.007672069612317562
2.0119136716493494e-7	0.00858283489843844

==> data/Figure_2/b/future_sensitivities/AL3X_disp_data.dat <==
0.10321341253280927	0.0006266944654130733
0.10320110988044766	0.0005528630019350968
0.10594333195703416	0.0005229050526373157
0.1059307039084975	0.0004612999281110748
0.10661477720857361	0.00040132289128896653
0.11310394436180848	0.0003849002455625901
0.12157498698362851	0.0003691498959143999
0.12645772880546624	0.00035404339066954154
0.12811832337130052	0.00032115354663251477
0.1281047488596335	0.00028728836217085463
0.14136567741898987	0.0002755328810608673
0.15095843773054374	0.00026425766568318214
0.15294886914745343	0.0002534426212487763
0.16658068269491008	0.0002464813538692602
0.17906166686772113	0.00024307338311125692
0.19374384894323374	0.00023639674740485027
0.20021080246287423	0.00023312738563855925
0.20688539503444645	0.0002204939745673437
0.21237986499268935	0.00020566008546376444
0.21517445603119578	0.00019182361202952231
0.21944270806863483	0.00017891785595608808
0.22976354279713207	0.0001740028460389008
0.23433049826260877	0.00016922224791159564
0.2405506702145769	0.00015565321048460564
0.2568739034369701	0.00014928345457532733
0.27073148753288057	0.00014721938500113972
0.2853366471294777	0.0001451838403719146
0.3007257286206194	0.0001411956422387586
0.31279530612975565	0.00013169592092734158
0.3232189401081967	0.00012283498336997068
0.33180300065081425	0.00011456983388270248
0.3361734682526045	0.00010835955472012333
0.3566395752044215	0.00010538305430907185
0.3758792209574504	0.00010392615641663918
0.39875731682824145	0.00009967293670991238
0.4120510182270728	0.00009427041474209408
0.4202356926410206	0.00009041136582391107
0.43711336166156806	0.00008671067862505286
0.4667687194388932	0.00008201122795629621
0.49517229619919145	0.00007756626776132546
0.5116802632479343	0.00007336152083487846
0.5428239643760766	0.00007035898296073861
0.5834793541091265	0.00006747962956347519
0.6109134776462862	0.0000647175014522074
0.6312716427424051	0.00006036179865688998
0.6609441174396022	0.00005708957547200681
0.7104462441873792	0.00005475320269944476
0.7389500996751872	0.00005036090365262881
0.783926704609707	0.00004829954570960632
0.8154110732353742	0.00004632207319715776
0.8593659315006078	0.00004381073129888156
0.91164756284951	0.0000408618701010316
0.954511550556064	0.00003918889058477517
1.0125547761247313	0.000035545479956059596
1.0671366957616109	0.00003361799414775818
1.1173262945256877	0.00003269427924095557
1.1775559388412125	0.00003092130777318424
1.2657167396164557	0.00002883972710082529
1.3515875595232023	0.000027275940775043326
1.443284167681506	0.000025796898372465017
1.5311710133367609	0.000025440870435015336
1.6244311252488866	0.00002544223255299392
1.6787195255258505	0.000026162807743258227
1.7235769404353698	0.00002884645239144956
1.7580223382537115	0.00003136392932835461
1.781414717999131	0.00003410036774370598
1.793369884581254	0.00003865792332046043
1.7935599175085055	0.00004321709164213017
1.817401091696789	0.00004633556195217893
1.829500836510668	0.000049678710633943754
1.9665493329401813	0.00004831422291304609
2.086244441541929	0.000046336976276692495
2.2425850885242675	0.00004633764279754511
2.379175798841136	0.000046338153415546464
2.5241193670853876	0.00004698872236312932
2.6430438413807362	0.000049681840643754397
2.822731374332356	0.00005401330888110951
2.9949351220224343	0.00005954570385332556
3.136083727303882	0.00006384086645581424
3.3711427164171877	0.00006473663909277093
3.6475599531758482	0.00006295844844909913
3.84428406109521	0.00006122899824131061
4.13220588659534	0.00005872346523871212
4.412725073263978	0.00005791143594810984
4.6508400829374335	0.000057911621117602624
4.966764650780404	0.00005954776133707785
5.099144908521156	0.00006122996453273532
5.13343352545847	0.00007038062026980793
5.168158062136689	0.00008435037007881323
5.168911081423666	0.0000983155317538345
5.203806678131453	0.00011619972491919159
5.238521540765976	0.0001263270441498206
5.2398399886620295	0.0001645953896601061
5.240742275779404	0.00019726387558030453
5.241783569366415	0.00024309389154761525
5.242755630046988	0.0002954281617503275
5.243658419230391	0.0003540635357812377
5.244422439191915	0.00041268020188821243
5.245186570473991	0.0004810010547594804
5.1776129813582275	0.0005764679777854303
5.178435965247967	0.0006813275296213267
5.111586916408517	0.0007941239352391251
4.979411231596997	0.0008633336292142764
4.94733073831583	0.0009650855873415851
4.819402398444104	0.0010491950016941597
4.756936131146558	0.0011566314681202864
4.633931025096102	0.0012574345965195614
4.604320259272342	0.001486162324395955
4.485023882915998	0.0015281397027219858
4.312249487557571	0.0017564959614626424
4.256300264549499	0.0019095790658139118
4.038759445778245	0.0021051186817067154
3.9863586156408126	0.002288585513358905
3.8581073186988806	0.002667472500459184
3.7832659543822023	0.0030236813743846087
3.5897594250807807	0.0031969061401131483
3.497213144685809	0.003778432848671834
3.406736900331365	0.004050925556357589
3.406962515850341	0.0043430707944274866
3.318645317396786	0.004403981135697982
3.211790975451503	0.004992091477680604
3.1495705867293244	0.005818584974640999
3.108624178077832	0.006151939915676589
3.0082930594874333	0.006414431942791677
3.0684132947709273	0.006973498176785333

==> data/Figure_2/b/future_sensitivities/ANUBIS_data.dat <==
0.10411181076233397	0.0005224349646422185
0.10777052536943221	0.0004933603746370222
0.11220184543019636	0.00046590384390647203
0.11748975549395298	0.00043997533823556266
0.12302687708123818	0.0004095840589232861
0.12956866975170195	0.0003812920038052631
0.1356750530299862	0.00035495397004534974
0.14206922128601823	0.000325738212514232
0.14876473740795024	0.00029467777714044615
0.15577580348316028	0.0002627892350413809
0.16500610013202283	0.00022773564619460118
0.1747833262418219	0.00019735675364774348
0.18513988942052723	0.00017349567910422082
0.19386526359522077	0.00015694943810528602
0.20417379446695297	0.00014402864438379688
0.21877616239495534	0.00013029228510549778
0.2330773115282638	0.00011956556998609098
0.25118864315095807	0.00010816161071859443
0.27542287033381674	0.00009645384169159249
0.30373860919461065	0.00008601298161636979
0.3235936569296283	0.00007893022860785123
0.34474660657314943	0.00007347563254046033
0.36940264435828357	0.00006839797938039722
0.39582206483572274	0.0000636710398999171
0.434010263644744	0.00005677689674057427
0.47863009232263853	0.00005135985567772389
0.5158221650723058	0.000047809900013624875
0.5495408738576248	0.00004514744492367997
0.5956621435290106	0.00004142845867628691
0.6531305526474727	0.000037474600017801124
0.703882227936457	0.00003438683940455672
0.7629568911615335	0.00003155339228769519
0.8365655957558107	0.000028540968796416958
0.9225714271547638	0.000025447936051715874
1.0057730630017387	0.000023017308338510513
1.1028082338495524	0.000020818596841317565
1.1953635256737196	0.000018829018181448072
1.2735030810166623	0.000017779155113375063
1.4044296835779488	0.000016313023058333733
1.487647374079503	0.000015626205793870385
1.584893192461114	0.000015628645134028318
1.669167807211058	0.000016795322635512488
1.7080477200597095	0.000018841339770697995
1.7378008287493762	0.000021134394688545435
1.757923613958694	0.000031575114287828104
1.8728370830175494	0.000030684068768708216
2.06538015581053	0.0000293944623857019
2.238721138568341	0.000029395641114050414
2.398832919019492	0.00002982077640825353
2.6151704481379996	0.000031580571985690704
2.7701290391637357	0.00003392590471856953
2.917427014001169	0.000036970628605515595
3.0373860919461073	0.00004028804996464621
3.2359365692962845	0.00004327877091691964
3.447466065731496	0.00004327917584714659
3.7368012538211617	0.000043279655476838345
4.07380277804113	0.00004390426602635756
4.241309839104885	0.00004517985890714428
4.41570447353313	0.00004853288543419375
4.597269885308723	0.000053648951899431056
4.731512589614808	0.00006102658445041708
4.731512589614808	0.0000745693459935547
4.731512589614808	0.00008604608132444263
4.704354057259764	0.00009648659022585609
4.983104559705298	0.00009648670412864101
5.158221650723061	0.000097877912351938
5.30884444230989	0.00010819401461333124
5.370317963702533	0.00011622181228056575
5.370317963702533	0.00013032338455262518
5.339492735741772	0.000148242795080803
5.248074602497728	0.00016622939324844406
5.128613839913653	0.00018639828278609586
5.06990708274705	0.00021202773219215336
4.897788193684466	0.00024818570439162077
4.731512589614808	0.0002946981968430237
4.570881896148752	0.00034992752396065566
4.441196613655894	0.000398041658689859
4.315190768277654	0.00045277133512380716
4.216965034285827	0.000515026176316562
4.097321098135417	0.0005775145863971829
3.9810717055349754	0.0006475847397018789
3.868120546330525	0.0007261565367003465
3.780071373018114	0.0008026887770958361
3.651741272548379	0.0009130562740904121
3.5481338923357586	0.0010238378982450592
3.447466065731496	0.0011814035977836127
3.3304276230874645	0.0013059160678069407
3.2359365692962845	0.0014643637702540036
3.1441264202587975	0.0016420361571929454
3.0373860919461073	0.0019497700894242937
2.951209226666387	0.0021863378005262816
2.8510182675039113	0.0025960807309332186
2.754228703338169	0.0029956136983902647
2.6607250597988115	0.003456635894238492
2.55564190106414	0.0041636311621955635
2.454708915685031	0.004943956780115924
2.3850637954651077	0.00562376304041643
2.3173946499684797	0.006306130315853876
2.251645416744619	0.007488037620062026
2.1503046793402576	0.008159644505781419
2.089296130854041	0.009149761427964902
2.0417379446695305	0.010114211318908415
1.9952623149688817	0.011671019762385893
1.9275249131909375	0.013087374370290642
1.8728370830175494	0.016456917105038826
1.74783326241822	0.01872068758414589

==> data/Figure_2/b/future_sensitivities/ATLAS_disp_data.dat <==
2.094257117010973	0.0006453283637416274
2.192956414180961	0.0005975326352641795
2.4045288932417725	0.0005392657156926224
2.5178508487266913	0.0004971953504726265
2.636513503435892	0.00042810013041856614
2.7607685567694134	0.0003670345850656765
2.8908795703545183	0.00032010691209344674
3.1697864165695147	0.00028643289370367474
3.3191738480138966	0.0002674957680570958
3.6394017535559193	0.00023833513919443061
3.8109214739749033	0.00022162841100086374
4.178592303427305	0.0001916461406411704
4.375523291584493	0.00016785890954591106
4.58173535127974	0.0001502006461455991
5.260536036312131	0.0001233861520753042
5.768063063841735	0.00011183139504923491
6.039903501106613	0.00010092622816757422
6.324555383481306	0.00009186657729001953
6.9347370782872675	0.00008046389986985001
7.261561167901647	0.00007418640149521052
8.337387752647384	0.00005864170274288435
8.730316731967035	0.00005360628068447778
9.572601942025823	0.000047153549849290184
10.023744772622752	0.000044035890220436715
10.990817586885008	0.000038735099477679553
11.508798861647179	0.000036173999134948266
12.619147015593615	0.000031955839773893756
13.213869092079426	0.00002984292820799556
14.488719346155346	0.00002647590571638615
15.171551652056612	0.000024725281532463413
16.63527558814016	0.000022218784954478417
17.419271973035762	0.000020661067299683957
19.09985191112183	0.000019130673385369497
20.942571170108792	0.000017638043272621912
21.929564141808623	0.000016899808688143514
24.045288932416348	0.000015850035792988513
26.365135034357625	0.000015317184203633086
30.27122527095196	0.000016472416943745874
33.191738480137474	0.000024203651739871647
33.191738480137474	0.0000367993969513363
31.697864165693723	0.00004776365391172478
30.27122527095196	0.00006279470652120503
28.908795703543884	0.00008255581428832387
27.607685567692776	0.0001009274126395089
25.17850848726547	0.00018520355332346547
24.045288932416348	0.00022162933185139718
22.963072659200925	0.0003067115124345079
21.929564141808623	0.0003592732265204345
20.942571170108792	0.0003980921580365521
20.000000199680183	0.000474356496291673
19.09985191112183	0.0005604190007965752
16.63527558814016	0.001015272132061165
15.88656485309725	0.001517415701735999
15.171551652056612	0.0017176970621101547
13.836619556523774	0.0017176970586884953
12.619147015593615	0.0031251763509233077
11.508798861647179	0.003676435509166123
10.990817586885008	0.004143937594316548
10.49614930978916	0.005109635099001726

==> data/Figure_2/b/future_sensitivities/BBN_data.dat <==
8.278444050080779	$Failed
6.85326358903184	$Failed
3.3744665556542297	$Failed
1.584893192461111	1.0373238697307523e-6
1.0360593046256386	2.44783675526255e-6
0.7100387508468536	4.819794046682208e-6
0.5101434415464335	8.28692725119032e-6
0.4028359352386569	0.00001232231101947002
0.38425133462543354	0.000013748482996810818
0.3334854751235185	0.000018246070462650517
0.2760740847324676	0.00002524352973085285
0.25118864315095824	0.00003201007704075823
0.2285463864134993	0.00004056925717982411
0.20794511283409225	0.000051398797633272675
0.19835168649489604	0.000059743833777082485
0.1804721766827174	0.00007248284966970385
0.17214619820847743	0.00008793377773951408
0.16420433388871666	0.00011376275969398575
0.1566288628412436	0.00014098402172147033
0.1494028817264181	0.00019036122144980256
0.14251026703029904	0.0002570181556509274
0.13593563908785242	0.0003470050128398991
0.13593563908785242	0.0003946455802275613
0.13593563908785242	0.0005215046786507699
0.12966432776590117	0.0005930976603004665
0.10238973294320834	0.0010356600545046964
0.04587102678234399	0.007444700987727602
0.021544346900318867	0.04712140621526136
0.010608183551394482	0.28767058964689834

==> data/Figure_2/b/future_sensitivities/BeEST_1_data.dat <==
0.00001179025447541216	0.07503230537883736
0.000012455588114683391	0.07094658655335419
0.000013158467071782076	0.06708615120350452
0.000013901010059497617	0.06343814369807814
0.000014685455351303605	0.05999050862151392
0.000015514167528264215	0.056731930959195646
0.00001638964460667416	0.05365178215919092
0.000017314525567917316	0.05074007132189983
0.00001829159831324108	0.04798740088190388
0.000019323808067425474	0.04538492624040313
0.000020539164889395602	0.04292432528346206
0.000021964526950126378	0.04003615553810928
0.000023204003051433153	0.03786674656763926
0.000024663401908385845	0.035815317648910064
0.0000263749747770042	0.033407084442022485
0.000028377892059133782	0.031161232325858254
0.0000307197175677751	0.02866505588443357
0.000033052574897075015	0.026738666713703865
0.00003534633350515135	0.024941957151919127
0.000037799272708643104	0.023266159660237744
0.000039932316378353044	0.022007068844370495
0.000042185729435378104	0.020816196131354613
0.00004483897013618484	0.01968983903669742
0.00004736926965127125	0.018624479486879203
0.0000506565678529771	0.017373535289334264
0.000053515159133843674	0.016433596218582314
0.000056535063043208274	0.01554454102374842
0.000060458442323561184	0.014500585728818153
0.00006426093198125405	0.01371616313429915
0.00006788722858301216	0.012974185875155293
0.00007171816004826291	0.012272359857739768
0.0000757652740886137	0.011608509721500824
0.0000795540422525814	0.011134310041308524
0.00008404334149213823	0.010532035279586035
0.00008878597553520219	0.009962344627728128
0.00009379624027056279	0.009423473825058853
0.00010030544368953308	0.008790690941808826
0.00010532138372664176	0.008315195271739437
0.00011194549538024878	0.007865433034475199
0.00011826267063687173	0.00743999298492987
0.00012417659158396344	0.007037558555530485
0.00013198658779092095	0.006564985611250244
0.0001394346981750574	0.0062098843023265
0.00014820434187339595	0.00579288513123696
0.00015656763329683856	0.005479543138680099
0.00016439705741862074	0.00518314153354013
0.000172618004876281	0.004902770090709534
0.0001812500544434472	0.004637561663264793
0.0001903137639627933	0.004326115225971888
0.00019861554898379863	0.004092085063189312
0.000208547648852911	0.0038172582719898586
0.00021897641984528092	0.0035608808547485005
0.00023133343712884198	0.0032758383154985284
0.000241424564660686	0.0030557978666133634
0.00025349740034417376	0.0028505350109505993
0.00026617395819506076	0.0026223116713074584
0.00028291477526353864	0.0023461499194718533
0.0002988798858913237	0.002128449310162307
0.0003157459206830022	0.001930923691726045
0.0003295192532060365	0.0018011480692363686
0.00034180218482566957	0.001703630342660034
0.0003588945698506024	0.0015891173786436593
0.0003745501141584139	0.0015455311158096496
0.00038851158498469363	0.0015031304601246882
0.00040299347393464965	0.0015031873329265286
0.00042314583083821874	0.001524339990395972
0.00043624965783687904	0.0015674294068556604
0.00045527955246686805	0.0016343349409785476
0.00047513956096199064	0.001727957673264504
0.000495865894191638	0.001852513221902516
0.0005206624904702104	0.0020138380357945878
0.0005433746053187716	0.0021589241288099636
0.0005567950481646559	0.002250931838587275
0.000581083321878412	0.0023468642995507047
0.0006064310882042838	0.0024811380169315013
0.0006328845638725533	0.0024811636916873673
0.00066049198165979	0.002481188293032808
0.0006851120236364298	0.0024131554490532574
0.0007193721864237957	0.002346994579698775
0.0007371394748070231	0.0025159886623402215
0.0007599669433717465	0.002734901675600578
0.0007882949451737571	0.0030144652272869614
0.0007979703505441039	0.0036116005977765908
0.0008077645102838114	0.004267240229547024
0.0008176788819649027	0.005041871415315161
0.0008277149410494101	0.005957100580208962
0.000837874181108958	0.007136980178589132
0.0008481581140470171	0.008432525970697328
0.0008585682703239263	0.009963281316307752

==> data/Figure_2/b/future_sensitivities/BeEST_2_data.dat <==
0.000011862389650140535	0.020242380150616177
0.000012379845700928974	0.01941511615105578
0.000013078450452081059	0.018364480445164446
0.000013816478036935856	0.01737073601348037
0.000014596153118028953	0.016430794782798446
0.00001541982589741049	0.015541737443797846
0.000016289979200941678	0.014700804052861699
0.00001742045935669052	0.013713344077114607
0.000018180367129702035	0.013153013594396872
0.000019206300017827326	0.012441356371312454
0.000020044108962786835	0.011933006541001963
0.000021435115491560553	0.011131481022452266
0.00002278326145489693	0.01052922773938907
0.000024364357700649573	0.009821988328507015
0.0000258967362174038	0.009290579590696922
0.00002769389912542923	0.008666526831515788
0.000029256688353529253	0.008197600463407114
0.000030532911008581335	0.007862633911785145
0.000032059759852911744	0.007541374037965732
0.000033662961305507314	0.007133287055762346
0.0000355625895621109	0.0067472951247690505
0.000037799272708643104	0.00638220402266071
0.000040422439207001314	0.0059534488649729145
0.000042703510293456824	0.005631271289756783
0.00004566701751296126	0.005252935547474445
0.000048836184056013355	0.004900001345597371
0.00005190770025221878	0.004634821075026099
0.000055509953167453054	0.004323388283796044
0.00006082833936945717	0.003922182022726978
0.00006504966032487939	0.0036585930095481877
0.00006998953571672062	0.0034127239061949037
0.00007439147654551767	0.0032279780940779055
0.00008004077006241858	0.0030110216583619123
0.00008559538134155342	0.0028086085560121124
0.00009153546750352882	0.0026197841572197012
0.00009908923831562751	0.0024098470112696338
0.00010468092454077543	0.002279313310453758
0.00011126475498076188	0.002125998070657636
0.00011898622570754714	0.0019829972142635334
0.00012724354545673712	0.0018495961406809621
0.00013442400210837772	0.0017493573333741024
0.0001411460972342487	0.0016545151032305555
0.00015002337812886087	0.0015431397553063797
0.0001575255459193551	0.0014594457837737013
0.00016439705741862074	0.0013802514181167143
0.0001747366905048317	0.0012872801052617002
0.00018235897913833617	0.0012173902976823458
0.0001903137639627933	0.0011352683089800493
0.00019983071930599922	0.001058675506128905
0.0002098235857820565	0.0009872167422147347
0.00021897641984528092	0.0009205192732240504
0.00022992669882399984	0.0008463392025447948
0.000241424564660686	0.0007671990057096812
0.00025195588301028555	0.0007052079130609538
0.00025975836163974833	0.00065730760244717
0.0002694409345474216	0.0006040229605454895
0.0002794844283414134	0.0005549675863769908
0.00028990229645888986	0.0005098012805328095
0.0003062617185848773	0.0004422859255347077
0.0003215768436626192	0.000388935130081393
0.0003356045301958043	0.00035177569052230684
0.00035024412642755987	0.0003133754899511625
0.0003632995840775502	0.0002872227429168566
0.00038146698219883074	0.00025933004088751066
0.00039088857787533254	0.00024450316030101104
0.00041043560937924467	0.00022723531873907634
0.00042573472308874083	0.0002142194802781317
0.0004525109981505753	0.00020525057216254865
0.00046368726205464877	0.00020238412048757015
0.0005050231172873346	0.0002062828398116707
0.0005270530181366336	0.00021294984911428123
0.0005500438978299067	0.0002197437402361418
0.000574037675772277	0.00023004263415046347
0.0005954351068783572	0.00024066119296329208
0.0006176301338170218	0.00025535495215091796
0.0006445721294282581	0.00027477363333016806
0.00066049198165979	0.0002870284575671296
0.0006768050275829284	0.0003129120047069312
0.0006935209784234282	0.00034095030639972446
0.0007149976851729637	0.0003766568097283544
0.0007282016449385538	0.0004100442651228006
0.0007416494440299302	0.00045900841560670905
0.0007553455854611791	0.0005064845487190697
0.0007692946554041578	0.0005587487925926636
0.0007835013247241921	0.0006162974489474629
0.0007931178939681324	0.000718713628448176
0.0007979703505441039	0.0008036106637487228
0.0008028524954362759	0.0008737489384374501
0.0008077645102838114	0.0009768101857557077
0.0008127065778371622	0.0010472771590643115
0.0008176788819649027	0.0011545083705211878
0.0008226816076605394	0.001255084381277764
0.0008277149410494101	0.0013643929992726124
0.0008327790693956151	0.0015250446490967138
0.000837874181108958	0.0016578028640611851
0.0008430004657519887	0.0018273354120421255
0.0008481581140470171	0.002014178361902851
0.0008533473178832619	0.0022201019063874195
0.0008585682703239263	0.0024132683872649598

==> data/Figure_2/b/future_sensitivities/BeEST_3_data.dat <==
0.00001179025447541216	0.007747784214654895
0.000012304563876685698	0.007430942599057827
0.000012685607159127255	0.007226958920841096
0.000013238973249435835	0.006931393432233155
0.000013816478036935856	0.006647901310984432
0.000014775303953803372	0.006200872440310422
0.00001560908636040227	0.00586497044527414
0.000016794441383253676	0.005470570133323056
0.00001795992983946724	0.005102591836662161
0.000018973423272206015	0.004826090304918434
0.000020044108962786835	0.00456454245394907
0.000021435115491560553	0.0042573927383045135
0.000023204003051433153	0.003915895646563877
0.000025118864315095822	0.0036017199635568786
0.000027026392487901454	0.0033592673730880856
0.000028726197742062578	0.0031771051812734385
0.00003090766704748975	0.0029631658329747827
0.00003265181181052049	0.0028023678663379433
0.000034917758552730345	0.002613527299584359
0.00003666387896941321	0.002471573777086855
0.000039208252236955594	0.0023049346797272287
0.000042185729435378104	0.0021495435188868027
0.000045113304074621825	0.0020045247385779047
0.000048836184056013355	0.0018432802471155972
0.00005190770025221878	0.0017187544492921103
0.0000545034308761243	0.0016251755270515476
0.00005722896531409062	0.0015366526977627878
0.00006082833936945717	0.0014326940767818025
0.00006465409343220857	0.0013357074933377114
0.00006872046550788583	0.0012452247661379576
0.00007348947850613455	0.001144550902269996
0.0000771644417383005	0.0010667436652673293
0.00008201764305105075	0.0009802390334197142
0.0000861190712925964	0.000913418035294786
0.0000898757203188832	0.0008632334496740982
0.00009322586546579471	0.0008040812917815962
0.00009848667679721418	0.0007278563820229298
0.00010341166638001222	0.000658538624355022
0.0001099156677532258	0.0005786061454960488
0.00011401280811089437	0.0005382977553148522
0.00011971420763529775	0.00047909000019983076
0.00012493632922573898	0.0004322687327011613
0.00012959336936453866	0.0003895264959695847
0.00013607390068995072	0.0003454157433667629
0.0001428785017302377	0.0003057127189149305
0.00014911108617809542	0.00027420254982470587
0.00015561554573962857	0.0002495000112045208
0.00016141616311987189	0.00023425661079769057
0.0001694880460152358	0.0002200943715144697
0.00017580576511448616	0.0002099639302250814
0.00018347468846003576	0.00020389128733664183
0.00019264964449224568	0.00019813755720959273
0.0002035210204529286	0.00019268912961932903
0.00021369842655705553	0.0001872500665922743
0.0002257576023911523	0.00017896114181471811
0.0002429016492470992	0.00016844283275088971
0.0002581787714090555	0.00016107207047739178
0.00027441673703286	0.00015401022770573228
0.00028990229645888986	0.00014711275041373627
0.0003043993415062024	0.0001403708864276206
0.0003215768436626192	0.00013403694309209842
0.00033972368622192157	0.00012796684062339804
0.00036109035981927767	0.0001222778386905347
0.00038380087477692674	0.00011682827234604815
0.0004005428711881519	0.00011336477125533497
0.00042057268163781913	0.0001122165204961574
0.00044160411597223844	0.00011106836066340862
0.00046368726205464877	0.00010992092608494993
0.000489853510984211	0.00011495378672359151
0.0005174963426001533	0.00011994695370922611
0.0005534091782622306	0.0001293499623142856
0.0005918142668334043	0.00013895649446172095
0.0006367566803474787	0.00015124290861963038
0.00066049198165979	0.0001612775816093433
0.0006809458583871759	0.00017698455865442468
0.0007063283249164192	0.00019974568824167007
0.0007193721864237957	0.0002183174023777189
0.0007371394748070231	0.0002454276431909624
0.0007507523300215466	0.00027551074133842324
0.0007692946554041578	0.00031792965479417315
0.0007787368542738201	0.0003462523213494661

==> data/Figure_2/b/future_sensitivities/CLIC_1_data.dat <==
600.9608130935068	0.003895478611855341
618.9658188912572	0.0038162083352748827
637.5102612491245	0.0037385512149882877
659.0376961389193	0.0036624744194696827
678.7827065978142	0.003587945785607432
699.1192847929769	0.003514933805091088
736.185364745159	0.003478986889260527
801.3941241504888	0.0034081922102964196
831.5182680000526	0.003478986889301899
869.1656694517422	0.003551252157817602
911.8762350231852	0.003625018566891523
974.50046633988	0.003700317302461552
1003.6968567934244	0.0037385512151297652
1033.7679817852884	0.0038556397507307164
1060.8183551394525	0.00397639555876034
1092.6008611173734	0.004100933514592576
1108.8474316133968	0.004229372093415794
1125.3355826007692	0.0044069029059267545
1150.5286450519684	0.004735701851718504
1171.9531654833281	0.004985474325077664
1202.6193993370412	0.005357443478114771
1225.0139255429435	0.004735701851728819
1247.8254704700284	0.0040589933860432316
1266.380173467397	0.003662474419653321
1304.321386719004	0.002951367145182118
1404.2224027954626	0.0029211839199606115
1495.1318295131255	0.002891309381329742
1557.068404753735	0.0029513671452210907
1621.570733245544	0.003012672447852063
1701.2542798525926	0.003107026375509715
1791.4518019745371	0.003270895513909123
1900.4049538822212	0.003514933805328832
1979.1301686695397	0.003935729130072801
2107.2591521376767	0.004639332713928693
2277.045951340839	0.004784634561517394
2310.904782033412	0.004834072910701247
2487.90236723885	0.005468730453651475
2581.4218060964595	0.0060608195191629455
2698.296956998462	0.0069274009452259585

==> data/Figure_2/b/future_sensitivities/CLIC_2_data.dat <==
700.3699136868071	0.004208735560024752
737.3612823674468	0.003989700431601667
774.3526510480896	0.0037820650023570237
799.0135635018496	0.0036496802392850503
832.9223181257711	0.0035852359061265904
913.0702836004934	0.003459741041395524
977.805178791614	0.0032796870906710305
1005.5487053020962	0.0032217761148519808
1067.2009864364995	0.003164887728159585
1138.1011097410615	0.0031090038723079385
1202.836004932184	0.0030541068079914108
1261.4056720098645	0.00300017910924584
1301.479654747223	0.002947203657905991
1486.436498150429	0.003000179109282812
1594.3279901356323	0.003054106808053189
1686.8064118372363	0.003109003872392906
1782.3674475955602	0.003164887728269381
1847.1023427866805	0.0032217761149819593
1911.8372379778054	0.0032796870908118315
1967.3242909987684	0.0033386390387579244
2010.480887792846	0.003398650672298228
2056.7200986436465	0.0034597410415582092
2090.628853267575	0.003521929539118452
2124.537607891493	0.0035852359063147494
2158.4463625154126	0.003649680239484662
2201.602959309493	0.0037152829963586474
2241.676942046856	0.0037820650025635907
2281.750924784214	0.0038500474582473586
2309.4944512946954	0.003919251944819454
2361.898890258936	0.004061415283889421
2414.303329223181	0.004208735560247339
2457.459926017263	0.00436139986694906
2503.6991368680674	0.004519602087739618
2549.938347718866	0.004767730510235481
2580.7644882860645	0.004940672573277879
2608.508014796552	0.005119888265924457
2654.747225647353	0.005400975051272768
2700.986436498151	0.005697495038416713
2753.3908754623867	0.005697495038417856
2805.795314426629	0.005697495038418957
2864.3649815043145	0.005697495038420139
2901.3563501849585	0.0056974950384208614

==> data/Figure_2/b/future_sensitivities/CMB_BAO_H_data.dat <==
1.1702678678387714e-8	10.697299646120756
1.2375549501334583e-8	10.19984257813022
1.3087108487634113e-8	9.948011418055215
1.3458086273749312e-8	9.805650307270119
1.4231888053253971e-8	0.2763886016463281
1.4635316688939558e-8	0.21827623158146844
1.4635316688939558e-8	0.13836970783529662
1.4231888053253971e-8	0.10045312048475642
1.4231888053253971e-8	0.07063974785972457
1.4231888053253971e-8	0.04943099700250001
1.4635316688939558e-8	0.02570395596088754
1.4231888053253971e-8	0.018660587301533946
1.5050181239767403e-8	0.01295148809909884
1.6830621437734585e-8	0.005277621597846117
1.8821688155611127e-8	$Failed
2.1644950696938898e-8	$Failed
2.632290637919796e-8	$Failed
3.201187242001952e-8	$Failed
4.116873537981999e-8	$Failed
5.294488090342729e-8	$Failed
6.808954387392121e-8	$Failed
9.260108706174252e-8	$Failed
1.1908924286304581e-7	$Failed
1.574956592877078e-7	$Failed
2.0254663756035226e-7	$Failed
2.678681588039127e-7	$Failed
3.349947001636827e-7	$Failed
4.430308724092096e-7	$Failed
6.025174799668159e-7	$Failed
9.163549557954686e-7	$Failed
1.3178883046723413e-6	$Failed
1.7429087835467105e-6	$Failed
2.6507498195578367e-6	$Failed
3.7071828391809444e-6	$Failed
5.041730951824964e-6	$Failed
7.667852464208443e-6	$Failed
0.00001014074361493931	$Failed
0.000013791308164680852	$Failed
0.000020396701459586755	$Failed
0.000029334237936377172	$Failed
0.00004102514038700487	$Failed
0.00005737534915424906	$Failed
0.00008024178977860966	$Failed
0.00010912801787948239	$Failed
0.00015262002931084977	$Failed
0.00018048834613757167	$Failed
0.00021949589557565842	$Failed
0.0002595757015335556	$Failed
0.00027450056794302595	$Failed
0.00026693384479149697	$Failed
0.00028228178356289263	$Failed
0.0003530203136817907	$Failed
0.00045400030610448744	-7.957880488807417e-13
0.0005521198787209877	$Failed
0.0006904786072835938	$Failed
0.0009131587443481292	-3.95651312511765e-13
0.0011743640050972562	$Failed
0.0014686542795053284	-4.920060684324108e-13
0.001942296956933473	-3.7202718100720524e-13
0.0023620705666560628	-1.5295637865484194e-13
0.002953994699391081	$Failed
0.003906661353519781	-1.84962999904115e-13
0.00462001514349223	$Failed
0.005941551259408535	-1.2161603273977566e-13
0.0072256527510009255	-1.0000313005413212e-13
0.009555933990710273	-7.561666715731045e-14
0.013743204603117745	-1.0515565837507162e-13
0.018690618464372956	-7.732091335679214e-14
0.02613960001565138	-2.7643416145700754e-14
0.03554959012929362	-2.032619387109741e-14
0.048347080965434615	$Failed
0.06217656238714636	-2.3243095148104446e-14
0.08942142329946635	$Failed
0.13985412021264715	$Failed
0.21270090977664702	$Failed
0.3234919139387792	-2.2337094745440138e-15
0.42781842452909025	$Failed
0.598321693732767	$Failed
0.8367775408113705	$Failed
1.0176237948238087	$Failed

==> data/Figure_2/b/future_sensitivities/CMB_H_only_data.dat <==
2.862547194279084e-8	10.706881698543793
2.632290637919796e-8	10.306280086001486
2.420555376808459e-8	10.085045370900827
2.353831753806489e-8	9.972047747785355
2.489170401716836e-8	9.887478995707378
2.632290637919796e-8	9.82082142465477
2.5597304437433025e-8	2.8234101197363333
2.489170401716836e-8	0.2584971393398415
2.5597304437433025e-8	0.2046341900651067
2.5597304437433025e-8	0.168249261989921
2.420555376808459e-8	0.1342964647493997
2.353831753806489e-8	0.11088377946614714
2.353831753806489e-8	0.08598974898023769
2.288947395425012e-8	0.07104263640837714
2.288947395425012e-8	0.060572284912508455
2.489170401716836e-8	0.04691617050252178
2.5597304437433025e-8	0.03863695292193624
2.420555376808459e-8	0.03162419556310711
2.2258516015642438e-8	0.023048315733620747
2.046809339565114e-8	0.017515741717474227
2.1048298563285575e-8	0.014250541593146301
2.288947395425012e-8	0.01150579540274586
2.5597304437433025e-8	0.008633815225327163
2.7069076821805626e-8	0.005721878465453607
2.9436912775414292e-8	0.002599506249803302
3.201187242001952e-8	$Failed
3.5798884919124846e-8	$Failed
4.003390194230836e-8	$Failed
4.603900705309573e-8	$Failed
5.294488090342729e-8	$Failed
6.808954387392121e-8	$Failed
8.052264973711391e-8	$Failed
9.260108706174252e-8	$Failed
1.126142433617521e-7	$Failed
1.3317753002457102e-7	$Failed
1.6196015891805125e-7	$Failed
1.969633546433909e-7	$Failed
2.4632147481289985e-7	$Failed
2.9129961387045277e-7	$Failed
3.5425594502707224e-7	$Failed
4.555893846567642e-7	$Failed
5.540523925227731e-7	$Failed
6.737954482663753e-7	$Failed
8.665318337473492e-7	$Failed
1.1143996606529346e-6	$Failed
1.3936631432787023e-6	$Failed
1.6948647727736424e-6	$Failed
1.9490953277603533e-6	$Failed
2.370338216756659e-6	$Failed
3.0483636047887817e-6	$Failed
3.8122696491285426e-6	$Failed
4.767607071162903e-6	$Failed
5.482750492119597e-6	$Failed
6.8567028099984226e-6	$Failed
9.06799727362847e-6	$Failed
0.000011340396116240039	$Failed
0.000014182247765693506	$Failed
0.00001983445783908846	$Failed
0.00002623109307676042	$Failed
0.000029334237936377172	$Failed
0.00003567401976173479	$Failed
0.00004851630399985647	$Failed
0.00006598167993199611	$Failed
0.00008024178977860966	$Failed
0.00009489388773974215	$Failed
0.00011867386408554614	$Failed
0.00014841299426597795	$Failed
0.00018560461510813743	$Failed
0.000245462314819773	$Failed
0.0002902835718284794	$Failed
0.00033382625131240503	$Failed
0.0004174815904380348	$Failed
0.0005369004629651504	-1.3456028742880977e-12
0.0006904786072835938	$Failed
0.0008397064050109119	$Failed
0.0010799009296005846	-6.689047664104149e-13
0.0013888020989158024	$Failed
0.001736829583592142	-4.1557440199843976e-13
0.002233642462039533	-1.6147111563739736e-13
0.002793383096314734	-2.5804390532892334e-13
0.0034933921858075925	$Failed
0.0043688203669456456	-1.6405555174350452e-13
0.005313019702230481	$Failed
0.00683278688978243	$Failed
0.010105373084533301	-1.3616983341054963e-13
0.012995973024412457	-5.1209997138424885e-14
0.015804692097384748	$Failed
0.01767439111817291	$Failed
0.018690618464372956	-8.549966289988634e-14
0.017187189122689808	-5.444910538724433e-14
0.01453339987766666	$Failed
0.012637733583607756	6.208071820674779e-6
0.011300841243256757	0.000012646310505405417
0.010105373084533301	0.000020485807244711043
0.009292520667000837	0.00003522597043100363
0.008309504240829263	0.00004793163588247284
0.0072256527510009255	0.00006445164034533139
0.0061099752878627876	0.00008610438108270989
0.005313019702230481	0.00011109101438044002
0.005024145584843837	0.00014319281619014536
0.004750977837915584	0.00019012488945991293
0.0043688203669456456	0.0002600657694132402
0.004248392003306329	0.00033394847572489923
0.003906661353519781	0.0004705965427504498
0.003592418712587567	0.0006228514953643789
0.003212391943672168	0.0008241915372022732
0.0027163823210363267	0.0011248834775839513
0.002233642462039533	0.0014880636214874817
0.001942296956933473	0.0018498421401547801
0.0018366923571798918	0.0025249672840048807
0.0015102859442610956	0.003042283558022877
0.0013505191872500515	0.0036661190163623163
0.0012418866036633756	0.00532503217581839
0.0010211856517761031	0.006828024292645949
0.0008397064050109119	0.008755289542502816
0.0006904786072835938	0.011226671069802352
0.000600415921772022	0.015322048781657948
0.0005369004629651504	0.019651135709605628
0.00044148559747293607	0.026821084009986687
0.0003733179801829411	0.034402974563356635
0.0002902835718284794	0.04277528613365795
0.00022571790416364996	0.054885553751337995
0.00019627635390766454	0.06619595179235645
0.00017551310926453175	0.08505061327316261
0.00014432192790456567	0.1165424035657497
0.00012203788963861573	0.16029511265568605
0.00010319461999769849	0.21482820211359321
0.00008485546504107523	0.2716413931071597
0.00007175335050099848	9.81248542555808
0.00006416286728304775	10.036274338768408
0.00005737534915424906	10.608752778069972

==> data/Figure_2/b/future_sensitivities/CMB_Linear_data.dat <==
4.195859325437969e-9	$Failed
4.530033631808455e-9	$Failed
5.147175047561958e-9	$Failed
6.154934772761939e-9	$Failed
7.174381539590697e-9	$Failed
8.80100946625893e-9	$Failed
1.1075772063764402e-8	$Failed
1.4299110861754246e-8	$Failed
1.893815032101707e-8	$Failed
2.3833020185814232e-8	$Failed
2.999304797718624e-8	$Failed
3.496082049087622e-8	$Failed
4.0751409137376224e-8	$Failed
4.750109761054435e-8	$Failed
5.827089170280463e-8	$Failed

==> data/Figure_2/b/future_sensitivities/CMB_data.dat <==
9.271570120212825e-9	$Failed
8.81567309616167e-9	$Failed
8.452930579573282e-9	$Failed
8.037287291927978e-9	$Failed
7.642081809376117e-9	$Failed
7.205501912064681e-9	$Failed
6.73700947375306e-9	$Failed
6.405740605859187e-9	$Failed
6.03979090461471e-9	$Failed
5.840141423734084e-9	$Failed
5.460422966837849e-9	$Failed
5.0626694267228514e-9	$Failed
4.69388944618323e-9	$Failed
4.388698818355601e-9	$Failed
4.1379794910111255e-9	$Failed
3.901583358452778e-9	$Failed
3.678692159531402e-9	$Failed
3.4685343790509694e-9	$Failed
3.270382577247182e-9	$Failed
3.109572968957437e-9	$Failed
2.931928060065994e-9	$Failed
2.787760770553833e-9	$Failed
2.5846919583789433e-9	$Failed
2.457598791876e-9	$Failed
2.33675498828394e-9	$Failed
2.2406034830691644e-9	$Failed
2.1304296667442126e-9	$Failed
1.9752428281858567e-9	$Failed
1.8468151193125635e-9	$Failed
1.7413095586654832e-9	$Failed
1.6280918940518884e-9	$Failed
1.522235498759883e-9	$Failed
1.4352726592426752e-9	$Failed
1.3532778699331013e-9	$Failed
1.254701114965268e-9	$Failed
1.1439165057186363e-9	$Failed
1.0605902694550446e-9	$Failed
9.916321204924208e-10	$Failed
9.271575459112833e-10	$Failed
8.596206965923176e-10	$Failed
8.105120102204528e-10	$Failed
7.578136469373833e-10	$Failed
7.02612332375199e-10	$Failed
6.569294798287461e-10	$Failed
5.989255882891078e-10	$Failed
5.599843307858639e-10	$Failed
5.279934271559075e-10	$Failed
4.813740659492109e-10	$Failed
4.3887100973105846e-10	$Failed
4.103363356099554e-10	$Failed
3.772626938125059e-10	$Failed
3.3821976119436243e-10	$Failed
3.083566924708452e-10	$Failed
2.7644496276743567e-10	$Failed
2.541633057956782e-10	$Failed
2.259533849598541e-10	$Failed
1.9423474675601363e-10	$Failed
1.7123165272605854e-10	$Failed
1.5351138910508015e-10	$Failed
1.399576002663149e-10	$Failed
1.2760061077220162e-10	$Failed
1.1439597772891927e-10	$Failed
1.0169983913832158e-10	$Failed
9.19452582813395e-11	$Failed
8.174124735841007e-11	$Failed
7.145903174184223e-11	$Failed
6.247065895522208e-11	$Failed
5.5538731617476214e-11	$Failed
4.979295406087405e-11	$Failed
4.426864564486421e-11	$Failed
4.002445017315022e-11	$Failed
3.588502212658018e-11	$Failed
3.190531657746988e-11	$Failed

==> data/Figure_2/b/future_sensitivities/CMS_disp_data.dat <==
2.094257117010973	0.0006183218043592631
2.2963072659202144	0.000532393719188194
2.5178508487266913	0.00040669220859526514
2.636513503435892	0.00032423866458981034
3.1697864165695147	0.0002596094074953384
3.3191738480138966	0.0002445274857734573
3.8109214739749033	0.00021054543539553055
3.9905246697793144	0.0001957866792312115
4.178592303427305	0.00017295803479543373
4.375523291584493	0.00015878447230478388
4.58173535127974	0.00014087114906037183
4.797665885939027	0.00013043751077276502
5.023772913176682	0.00012077662356438823
5.768063063841735	0.00010135855438898306
6.324555383481306	0.00008433810745970418
6.622622495772274	0.00007909952476198884
6.9347370782872675	0.00007292845445475977
8.730316731967035	0.00005049182212970366
9.141763883569107	0.000047355484757801937
9.572601942025823	0.00004366085185617296
12.051191841806444	0.000031279822796403645
12.619147015593615	0.00002859370928809634
13.213869092079426	0.00002704779692230038
15.171551652056612	0.00002279596416480969
15.88656485309725	0.00002128860892549219
16.63527558814016	0.000020051664168658654
19.09985191112183	0.00001689943920792995
20.000000199680183	0.000015917472109853402
20.942571170108792	0.000015316591607736335
24.045288932416348	0.000013822851700148324
27.607685567692776	0.000012690024156431987
31.697864165693723	0.000012909315019867328
33.191738480137474	0.000013301699528684387
34.756016921991346	0.000015449294402297504
35.689243860978856	0.000017741594702661094
35.69447874108715	0.000020340514518372022
35.522933994353856	0.000022834724504307346
35.70495080496516	0.000026735902372454724
34.756016921991346	0.00003363957753227405
33.191738480137474	0.000044605785989117565
31.697864165693723	0.00005914665388085629
30.27122527095196	0.00007418770558665734
28.908795703543884	0.00009670366658821587
28.908795703543884	0.00013268843939808267
27.607685567692776	0.00014391592071809095
26.365135034357625	0.00016221617659700494
25.17850848726547	0.00020001770366327728
24.045288932416348	0.00023230043574697004
22.963072659200925	0.0003457126888306076
21.929564141808623	0.00039134263597254517
20.942571170108792	0.00044871321094675854
20.000000199680183	0.0005652311467100995
19.09985191112183	0.0007336343101530943
17.419271973035762	0.0009280973156189381
15.88656485309725	0.0014477106105281875
14.488719346155346	0.001732446434592257
13.213869092079426	0.001871022520509889
12.83482415928003	0.0021895454449461695
12.836851591991888	0.002536771682117954
12.839024196718025	0.002970128396623952
12.342755050742669	0.003299422431869491
11.806911023221053	0.003588956387441042
11.294457365608617	0.003945162066399869
10.857523146510685	0.004246479519144551
10.489434372499437	0.004667948030655411
10.491328047488992	0.005523163464567744

==> data/Figure_2/b/future_sensitivities/CODEX_b_e_data.dat <==
0.19963894675265026	0.0007881881408839435
0.20911001001342827	0.0007521286819674567
0.21903282943248426	0.0007066758386660391
0.23558235018752682	0.0006536373333339003
0.251711298227588	0.0006046064192240932
0.2707299145924933	0.0005592285124942277
0.2892652111538727	0.0005172793534346287
0.3070312553189769	0.0004784981428482091
0.33242566003059415	0.00043575577573847494
0.362309789174997	0.00039681371206498026
0.3948804172335845	0.0003613517143963573
0.4247212311595182	0.00032908802396737025
0.4568120042568375	0.0003043885151811209
0.49133294128800326	0.00027721071754070097
0.5390573698529674	0.00025242584140578063
0.5914108066981927	0.00023344895603249642
0.6360961876320365	0.00021592742213320584
0.6932717181251988	0.00019970321584434643
0.7555864733940103	0.00018469802282009636
0.8073080748634959	0.000173512848734723
0.8798925947750986	0.0001555748784339373
0.9590138220433148	0.00013734481090374578
1.0179030399191624	0.00012903289614766425
1.1020810253605884	0.00011934278057968628
1.177534078527894	0.00011039007991119698
1.2581249325033563	0.0001053255258799404
1.3442164798680891	0.00010206389652652404
1.4362151370754386	0.00009738133265821758
1.5243734255949508	0.00009436987559919129
1.6286113794084456	0.00009729969703711392
1.7515477267269095	0.0000987723105403516
1.834479348508138	0.0001067024095291017
1.9086242001339684	0.00011890517090595463
2.012218693873931	0.00013249141082499912
2.1785027113575928	0.00013242085040927965
2.358527966090808	0.00013235030791357722
2.503216349150112	0.00013436485026691118
2.6566329489061475	0.00014740685501708309
2.782480192995581	0.00015437794114609427
2.914061711343442	0.00018021544028743854
3.011778933290717	0.0002071584897858174
3.071783534513208	0.0002456518627829735
3.0916248007479497	0.0003148083235401362
3.091004977516301	0.00041615919608529295
3.0903852785496806	0.00055013916207525
3.0899722149290882	0.0006626454284996749
3.048637791399759	0.0009177723920737652
3.007588268863797	0.0014390016048460629
2.987221334514948	0.001844274952833749
2.8707282024417555	0.0020562707284932555
2.7587472407707443	0.002328461511756678
2.6686153153420933	0.002805272182905258
2.5474071838907753	0.0035409713106584616
2.431731395957262	0.004400848259671011
2.3213342135426616	0.00538538991070417
2.215948907812036	0.006590210660077353
2.1577810875478582	0.007939457871707451
2.08716727253433	0.010336629613070686
1.9927013564378675	0.010339854529327237
1.8772912055150675	0.012079258270782293
1.7921646404889136	0.013679176909346473
1.69948259970157	0.01726861529831248
1.6223104106448065	0.021464291103293835
1.5486598016035247	0.026270049228562523
1.4881835881481238	0.03165743502284942
1.4300530820948947	0.03875062510950664
1.3833159452065307	0.04743886467820703
1.2944174092399312	0.06790335476323978

==> data/Figure_2/b/future_sensitivities/DUNE_1_data.dat <==
0.13973305213983936	0.00013441224101187838
0.14251026703029904	0.00011530352117352264
0.14591588182897688	0.00009890764682153529
0.1494028817264169	0.00008629799522080845
0.15237228589711402	0.00007529172375132762
0.15601357660951695	0.0000645731319314631
0.15911436930987466	0.00005632804041243191
0.16550206571833007	0.000049132195258279085
0.17146995512223837	0.000042849683680229105
0.17626003261754541	0.00003933538504243202
0.18118392272389885	0.00003610679727781034
0.186245363546767	0.00003314054148917772
0.19144819761699536	0.00003094278811297702
0.19913394573407286	0.000027912843842609554
0.20631457734460318	0.00002561307794199983
0.21544346900318867	0.000023098343081671824
0.22146196309824576	0.000021557817537649205
0.22944772748859638	0.00002011944613817773
0.23865897868585834	0.00001845195526014443
0.2492190272670734	0.000016920140175556628
0.26127269024651234	0.000015513069277490064
0.27176156458485	0.000014217868853898445
0.2815610976277541	0.000013258168287998975
0.29634313557632275	0.000012147502945244744
0.310675990983383	0.000011125340649225742
0.3257020655659783	0.000010185301361979103
0.34280151692373895	9.321756656811627e-6
0.36079869435587475	8.684073343648871e-6
0.37824899063893824	8.235839561761302e-6
0.3965432834362084	7.809832343452865e-6
0.41084235849088385	7.678401967268939e-6
0.42902108065241557	7.690807745037467e-6
0.4410059454176714	7.839866802168034e-6
0.4515448097768267	8.28386385531928e-6
0.45871026782343804	8.591317935884535e-6
0.4659894328331371	9.911922923174124e-6
0.47338410919489254	0.000011216880088034646
0.4790070223792084	0.000012032954113799814
0.48089612993109576	0.000014075195260172582
0.48089612993109576	0.000016447773010018033
0.4827926877439937	0.000017929506423481615
0.4827926877439937	0.00002057471747614505
0.4846967252002362	0.000023201288292345732
0.4846967252002362	0.000026157370594945977
0.48660827179803534	0.000030511271072685904
0.48660827179803534	0.00003498010834522762
0.4885273571519362	0.00004078912562328531
0.49045401099328567	0.000047557560408839186
0.49045401099328567	0.00005450741132918338
0.4923882631706752	0.00006354369954716219
0.4943301436504129	0.00007407468062530324
0.4943301436504129	0.00008488966015105347
0.4962796825169982	0.00009402390131142012
0.4962796825169982	0.00010774814571453037
0.49823690997356973	0.00011933976912368392
0.49823690997356973	0.00013444764473961082
0.5002018563423831	0.00015671426478394463
0.5202826172134422	0.00014639638236728256
0.5390436465989618	0.00014149520356158819
0.5606837233583164	0.00013675814559718197
0.5831925478064695	0.00013217966827865812
0.6113990876540346	0.0001255975839935601
0.6309573444801942	0.00012139262493022143
0.6537092275705868	0.00011732847818087788
0.6719708399750904	0.0001153478307289964
0.6962016411932955	0.000111486045090909
0.7298739496069033	0.00010775367734243649
0.7561926966940935	0.00010414612035397924
0.7927665169734568	0.00009895988621298489
0.8213531263060023	0.00009564671069179116
0.8442979338859291	0.00009244435524518467
0.8747427302787155	0.00008784062463606001
0.9134478558041454	0.00008205683499375047
0.953865584007015	0.00007797038154293226
0.9921588179338939	0.00007283628046258665
1.0238973294320834	0.00006920875398940588
1.0776522313223764	0.00006465154550058211
1.1431932674437595	0.000058371745548183717
1.175128800052165	0.000055464302190970384
1.2319647754934806	0.00005093665735188211
1.2713745226887876	0.000048399413731753076
1.3224142528376404	0.000045211773679278315
1.3700995912219933	0.0000422338749985452
1.4139281808022566	0.00004012987040637523
1.464913447792568	0.00003813067023071978
1.5297321160913566	0.000035618960315109846
1.584893192461111	0.00003442602974525652
1.6100434885846626	0.00003442629435359199
1.648519228231351	0.000033273101273979814
1.7079636852633677	0.000032711455765913934
1.7695516680798005	0.000032159290865359164
1.8118392272389812	0.000032159669924563796
1.85513734613029	0.00003384683238591231
1.8845760829656706	0.000035622154015963874
1.9144819761699614	0.000040134129015622586
1.922032308816793	0.000044452952122446674
1.9372224225344363	0.00004840457605364893
1.9448624389373734	0.00005546991417975564
1.9525325860315224	0.00006576793331836351
1.9525325860315224	0.00007666023993608932
1.960232982646281	0.00008636419102494948
1.960232982646281	0.00010776105324774183
1.960232982646281	0.0001321880906509162
1.9679637480797036	0.0001594141585972318
1.9679637480797036	0.00018900198430441535
1.9679637480797036	0.000261185873843089
1.9679637480797036	0.00031497892490409314
1.9757250021003074	0.0003548443983767364
1.9757250021003074	0.000427926659208851
1.9757250021003074	0.0005160604569463739
1.9757250021003074	0.0006223457451343817
1.9757250021003074	0.0007253963090143687
1.9835168649489603	0.0008312376484944743
1.9835168649489603	0.0009525220989632053
1.9835168649489603	0.0011486986696340267
1.9835168649489603	0.0014090647369389957
1.9757250021003074	0.0016992688958095256
1.9757250021003074	0.002156625122504155
1.9679637480797036	0.0025568919281334624
1.9679637480797036	0.003357478200937382
1.9679637480797036	0.004048979322002022
1.960232982646281	0.00463977339965575
1.960232982646281	0.005227023560814068
1.9372224225344363	0.0060925728984355205
1.8845760829656706	0.006747850672226116
1.8118392272389812	0.007865269892770902
1.7419097138259647	0.008711240064624658
1.648519228231351	0.0101538630063432
1.578667245707823	0.011439191804713962
1.494028817264175	0.0133337517983322
1.4251026703029905	0.015021808784158052
1.3647174196395697	0.01692371965837415
1.3224142528376404	0.018428067362363538
1.266380173467397	0.02076166907832768
1.2223047153898168	0.022996028985125268
1.170512533560403	0.026354241264134427
1.1253355826007692	0.029191633479446977
1.0819022754206606	0.03345687640228064
1.0401453145693882	0.037698898030321414
0.9921588179338939	0.043956157402895775
0.953865584007015	0.050390040519151406
0.9242978989125282	0.0558307861654903
0.8956467454725023	0.061864393781414694
0.8644743997508286	0.06974215188210302

==> data/Figure_2/b/future_sensitivities/DUNE_2_data.dat <==
0.010057591913865986	0.003659935021932502
0.010698084420120534	0.003261126482287411
0.011449776000602065	0.0028504341661449487
0.012406562939429738	0.0024440126236003573
0.013526658929841496	0.0020955392521942212
0.014747499394837231	0.001728963161349465
0.01588158782198291	0.0015112226677996509
0.017315194426601264	0.0012710668960315714
0.018762118093034796	0.001089830040992628
0.02058231764707663	0.0008991771267872986
0.022859978368675593	0.0007418738915915038
0.025389359750791155	0.0006004267703438455
0.028903785760533842	0.0004676068378612156
0.03230094493969923	0.0003784421893806602
0.036320739699429845	0.0003004381729167374
0.041094027349979884	0.00023850478241792998
0.04707178257912984	0.0001821804309114342
0.05293046469122587	0.00014741843239392363
0.05915156027617899	0.00011927954959848878
0.06859980421713466	0.00009285500925556916
0.07713891792820346	0.00007657553156944623
0.08674207626224975	0.00006437321697787321
0.09516223699103013	0.00005733705633633945
0.10375774213648707	0.000052064115553094926
0.11313401398158615	0.000050101493290662475
0.11887083426423718	0.000051088168551478184
0.1296278849313235	0.000058500889182260644
0.13622041505377863	0.00007374507008351329
0.14050722128075796	0.0000827869937927649
0.14400980555812007	0.00007096102220472046
0.1494242151261226	0.00005416875967765507
0.15504619464459402	0.00004295912080203473
0.16288097769273163	0.00003405099746742921
0.17431441977689	0.000026970773601283484
0.18655284058639682	0.000021761120646311884
0.19842786873192705	0.000018603935547571742
0.2123702300371118	0.000016212217703078875
0.2344178143790154	0.000013302795244339229
0.2571664043404574	0.000011344963434614665
0.2927750247925608	9.284233854593814e-6
0.3231866548806805	8.229753120285858e-6
0.3634394848954068	7.45078863736127e-6
0.38660916152636143	7.31661589934435e-6
0.41381663722641576	7.492229234263098e-6
0.43751348071961277	8.151847900803917e-6
0.4597345898920245	9.406916987144975e-6
0.4771857016832034	0.0000121918514449325
0.48623654761855495	0.000017688769641498455
0.49243127816595716	0.00002762622018575789
0.49253932103032705	0.000038352702686840885
0.4926601028728645	0.00005530277869909487
0.49584923988922475	0.00008284391495879549
0.495945232287811	0.000110553700544424
0.49607325106064837	0.00016241399152439075
0.5475880902861179	0.0001392548942352832
0.600727639286214	0.00011939758756007791
0.6549713074964604	0.00010435927129716763
0.6924151082030618	0.0000985088795219959
0.8130033486949366	0.00007671702257618321
0.902994452334406	0.00006577593778714855
1.053749851540249	0.0000532325588095686
1.1996885923489495	0.0000456399676306121
1.3243217958538378	0.00004145490535916211
1.4892657974958072	0.00003765377855998463
1.61386030597999	0.000036937340585684596
1.7381910868321868	0.0000391335544085089
1.8264730155158062	0.000044776028488030585
1.8957798244600848	0.000056402372396240966
1.9436399826171142	0.00007672564213724389
1.9561712598320231	0.00011056628306115715
1.9566257073322808	0.00015629470041298569
1.9570802604074105	0.0002209335178986753
1.957711759312323	0.0003572995700983994
1.95831818996542	0.0005668276855509548
1.9588995289472595	0.0008821011068634652
1.9592534719474877	0.0011545928587476763
1.9596580565427608	0.0015705109069103268
1.9600627246845035	0.0021362559886263016
1.960265090090665	0.0024914927431835127
1.900850809593896	0.0030197277234753303
1.787185567979136	0.003803453493366438
1.6596500881008334	0.004699356126321471
1.5317576683432976	0.0060339541795704525
1.4050087512422968	0.007747620627029273
1.3128360012338214	0.009572723995048988
1.2116533935266	0.012057572058021474
1.1252030277084988	0.015187745851145648
1.0384950288574728	0.019502763037472406
0.9703666683790813	0.024099730201184732
0.9011318905892838	0.03036124593489184
0.8368369511222615	0.03825471248802807
0.7819278691569391	0.0463864442828543
0.7261192868216046	0.056258847117336745
0.6784661921823951	0.06694634252197662
0.6619219306228588	0.07094762542382803

==> data/Figure_2/b/future_sensitivities/DUNE_Indirect_data.dat <==
1.0184918536774196e-9	$Failed
3.0206896031921768e-6	0.00642107198945899
0.01813930693911063	0.006468537665904464
0.022189823414589742	0.006468539103680864
0.028072162039411815	0.006308018940619436
0.034340690116291685	0.006151482262162457
0.04646316108063967	0.0057047969461601795
0.05878016072274924	0.005290549699298288
0.0719058005411843	0.005031235547588186
0.08224686697725957	0.005031235868790443
0.09096743343340713	0.005159264353431799
0.10061263425084993	0.005425178387846814
0.11128050763689874	0.005998832687895109
0.11901366159424541	0.006633151037324185
0.13163258050588048	0.007334551059794633
0.1505631987580713	0.007521198434864145
0.19047625723464504	0.007521198605874098
0.23300970245977748	0.0075211987236297505
0.27562480679696166	0.007521198805163477
0.3260337802241362	0.007908865739210652
0.36060286901604827	0.008745185661863076
0.38566204211634725	0.00991605337083152
0.4124626382901364	0.011529887467690758
0.44112567327519236	0.014456440445994503
0.45619570655255975	0.018587794812307323
0.4717805724881462	0.023307697740440298
0.4717805724881462	0.03151969411430078
0.4717805724881462	0.044838769585741754
0.4717805724881462	0.06383028153989921
0.4717805724881462	0.0864884856319739
0.4717805724881462	0.11155920616097861
0.4717805724881462	0.1641710662940964
0.4717805724881462	0.25107386379412816
0.4717805724881462	0.3520269816288701
0.4717805724881462	10.090400196039159
0.4717805724881462	$Failed

==> data/Figure_2/b/future_sensitivities/DUNE_osc_data.dat <==
3.167820247392007e-10	$Failed
3.0696472820012103e-10	$Failed
2.974488028544085e-10	$Failed
2.900486857553867e-10	$Failed
2.828331007295795e-10	$Failed
2.7064487001596545e-10	$Failed
2.606182597587689e-10	$Failed
2.509641615033994e-10	$Failed
2.4319128302513033e-10	$Failed
2.371472460444912e-10	$Failed
2.19902066175096e-10	$Failed
2.09109630984374e-10	$Failed
2.0010560664044658e-10	$Failed
1.8673701402805356e-10	$Failed
1.7982533211610522e-10	$Failed
1.7208864839677175e-10	$Failed
1.65722459024079e-10	$Failed
1.6060041692457488e-10	$Failed
1.546586306655287e-10	$Failed
1.4800692209751548e-10	$Failed
1.434333661743213e-10	$Failed
1.3727518597793e-10	$Failed
1.2813239850702175e-10	$Failed
1.2186844537217765e-10	$Failed
1.166407444779553e-10	$Failed
1.1164438446106643e-10	$Failed
1.0753763945654993e-10	$Failed
1.0554715426160314e-10	$Failed
1.0231107308486855e-10	$Failed
9.979443259374021e-11	$Failed
9.673355962839416e-11	$Failed
9.376525808396827e-11	$Failed
9.145566818447736e-11	$Failed
8.920119647726409e-11	$Failed
8.700064463858458e-11	$Failed
8.538487780495957e-11	$Failed
8.432224960968473e-11	$Failed
8.275567015678008e-11	$Failed
8.121621461271665e-11	$Failed
8.02069554196243e-11	$Failed
7.872091508288691e-11	$Failed
7.678601478173747e-11	$Failed
7.583619726756977e-11	$Failed
7.398144580670416e-11	$Failed
7.173063352013797e-11	$Failed
6.998645527043478e-11	$Failed
6.828877290566164e-11	$Failed
6.704509986716792e-11	$Failed
6.582736048919243e-11	$Failed
6.502941488687487e-11	$Failed
6.346307693651641e-11	$Failed
6.231561566973801e-11	$Failed
6.156443756887663e-11	$Failed
6.082279902618669e-11	$Failed
6.008989649436113e-11	$Failed
5.936564247071447e-11	$Failed
5.865263375488526e-11	$Failed
5.795001958003757e-11	$Failed
5.760404127707037e-11	$Failed
5.691215290236855e-11	$Failed
5.622909762425693e-11	$Failed
5.5894035969851196e-11	$Failed
5.522524897170556e-11	$Failed
5.4896564597385877e-11	0.06219051749039475
5.424421769161265e-11	0.12975073028685058
5.294263947344354e-11	0.13894801438709245
5.16727862702716e-11	0.1390385326413316
5.043284647978813e-11	0.12293799960032743
4.89252464483989e-11	0.08111472270873413
4.8043697639222945e-11	0.03749787311111884
4.7175196854869286e-11	$Failed
4.6047951984094395e-11	$Failed
4.522041795022232e-11	$Failed
4.494621281074044e-11	$Failed
4.413998704154878e-11	$Failed
4.361173215854008e-11	$Failed
4.30895310756472e-11	$Failed
4.257475906494896e-11	$Failed
4.181613127316468e-11	$Failed
4.131834094532457e-11	$Failed
4.0827204023391897e-11	$Failed
4.010390630919099e-11	$Failed
3.9394653617341205e-11	$Failed
3.870048854162851e-11	$Failed
3.7796725096994576e-11	$Failed
3.713390109715053e-11	$Failed
3.6485674433498636e-11	$Failed
3.564173569009399e-11	$Failed
3.4820940612091793e-11	$Failed
3.382638892302825e-11	$Failed
3.3055882444950896e-11	$Failed
3.2491112004160684e-11	$Failed
3.175703467149153e-11	$Failed
3.086835045036651e-11	$Failed
3.017890087439986e-11	$Failed
2.918159957958685e-11	$Failed
2.8382078095699938e-11	$Failed
2.7610738603575258e-11	$Failed
2.6576543426081294e-11	$Failed
2.5593238860623987e-11	$Failed
2.465926417534486e-11	$Failed
2.364926227368302e-11	$Failed
2.258296776160885e-11	$Failed
2.106213000493789e-11	$Failed
2.0072290790107404e-11	$Failed
1.889699746455456e-11	$Failed
1.783890905568143e-11	$Failed
1.6683981861660914e-11	$Failed
1.597682589630065e-11	$Failed
1.4957904828385318e-11	$Failed
1.4459654669810057e-11	$Failed
1.3794450194949298e-11	$Failed
1.3148002600643866e-11	$Failed
1.2722257732722159e-11	$Failed
1.2193512350286152e-11	$Failed
1.1603372223432412e-11	$Failed
1.1280971932925058e-11	$Failed
1.0915741984101558e-11	$Failed
1.0612983262949124e-11	$Failed
1.0491447006439429e-11	$Failed

==> data/Figure_2/b/future_sensitivities/FASER_disp_data.dat <==
0.1003936886965647	0.006118965082534029
0.1057649302874193	0.005659854905783841
0.11309114508939096	0.005235006959898392
0.1200321232208146	0.004788573119349215
0.12366076581844099	0.004579843461297223
0.1274105335218805	0.004143238227956838
0.1312834267756813	0.003585132884119482
0.136280118112837	0.0031368526894967525
0.1404251391952067	0.0026842872155802026
0.14469363693412995	0.0023227100387192105
0.1490892091531589	0.0020323199739057467
0.1536155560620047	0.0017981263216967276
0.15710802331453835	0.001590948475439722
0.16552843142612675	0.0013919701354366222
0.1731033338143562	0.0012452984396941994
0.18101838289394426	0.0011391447489908439
0.19072029771350227	0.0009966728578737487
0.1979685205707367	0.0009016434132414707
0.2164475711717139	0.0008432484446050605
0.23666001064457387	0.000771283918767529
0.24931279757169184	0.0007294656690936539
0.2645764129778204	0.0007293612674559558
0.27870672044534256	0.0007132245674032216
0.29142427893732914	0.0006897419803646719
0.31161090280407483	0.0006379691623337272
0.3258240535273905	0.0006238656251271138
0.34325006369812816	0.0005835130998831627
0.3725330106555132	0.0005278202146957355
0.3895389090770956	0.0005047953411616364
0.4103578484786229	0.00048276623652926973
0.4387749913180641	0.00045152400444530943
0.46222535723092795	0.0004318196283215103
0.49057687218304663	0.0004038815912188047
0.5363882217034293	0.00036941335140023055
0.5778191962580842	0.0003416784909796422
0.6271021788426056	0.00031252432643176227
0.6856503164407461	0.000289050224787127
0.7386368959425815	0.0002614664776977642
0.8136775898138525	0.0002312986738263888
0.8636171173733594	0.00021157392849452652
0.9234885841553792	0.000189269617159764
0.9949086881428115	0.0001655881149397297
1.0959849256106406	0.00014648231955982936
1.2073948351114159	0.00012532759408758284
1.253191290675734	0.00011853631706832922
1.3906748008305256	0.00011085519023452793
1.578043793293971	0.00010251945742895746
1.6870503608653094	0.0001059819732617026
1.7638416184196237	0.00010956713023315532
1.8033602802566455	0.00011843404329442017
1.871090171588518	0.0001399286232377388
1.884701682304357	0.0001563905063818238
1.8843635715339047	0.00017479197574550603
1.8980375877994433	0.00019754023090129904
1.911845131314825	0.00022077924668111062
1.940354007607453	0.00022826315283009735
2.059258653199999	0.0002207397954237008
2.2017036096878932	0.00021584834503597682
2.3713816829878165	0.00022066482749960088
2.4978962859854588	0.00022310523308321261
2.6113614086763284	0.0002438434788268946
2.730029582072935	0.0002635611676334764
2.8122067969655493	0.00027248541520855736
2.874904461212179	0.00031486369236690634
2.939158152262168	0.0003518915904194875
3.0049557278852155	0.00038462119517674177
3.1885269144372375	0.0004157072674620427
3.383676596488146	0.00042029698737224594
3.5908990123272964	0.0004155880286597254
3.8109488448554587	0.00040189062549688363
3.9551432190289804	0.00040185459667952344
4.074051655593875	0.0004248078609295064
4.073613115048866	0.00045412795870943896
4.0723708398401035	0.0005486613174699421
4.0714941677901075	0.0006270117589883445
4.040566769999597	0.0007086370675030805
3.921720849598514	0.0007746447505030903
3.8060974096782374	0.0008853297925189594
3.7216224723031734	0.0009786039334901686
3.6660211592074665	0.0011060199085358936
3.5581918165244453	0.0012090428322160558
3.453348199493233	0.0013665114972684481
3.4018769901437818	0.0015104537591395107
3.3261348667760675	0.0017455537269793178
3.252312522172523	0.0019294575519593793
3.203837694547812	0.00213269861594907
3.179615176436367	0.002357306241033111
3.132167686994304	0.002634761822386112
3.0399861309659624	0.002912402587988613
2.9948371600763406	0.003113529355541856
2.9064887301308655	0.003598216196984714
2.863116942765391	0.004021732133259675
2.8414704336056715	0.004445293116677757
2.757794791433108	0.0049686953026899395
2.676631252157487	0.005492291125247283
2.636689490016517	0.006138760329634382
2.5780766228649483	0.006938209105273059

==> data/Figure_2/b/future_sensitivities/FCC_ee_data.dat <==
0.9847386585696125	0.0006990114817926268
1.0061019142538292	0.0006229943193122048
1.0279432422346864	0.0005488880722324904
1.0652780118947636	0.0004891966754906455
1.1197879827796957	0.0004310058119301368
1.1770537527139742	0.0003885820969838086
1.2460544974252858	0.0003543908282354897
1.3096844365465738	0.0003384405248084601
1.3475447918591121	0.00031950827749316357
1.3963286670896093	0.0003122353580928445
1.4469608814026724	0.0002913947747379959
1.5100801541641493	0.0002782797421454841
1.587215158368636	0.00026271287553714356
1.6447223444621966	0.0002508887243066625
1.7042888781096674	0.00024237119824959828
1.7786585837597644	0.00022881300618858886
1.8562207775699426	0.00022104494655792107
1.9098804044359639	0.00020867969283556274
2.036115777222114	0.0002015951888387076
2.080140130539309	0.00019031792117027687
2.1554454541198176	0.00018598573212267794
2.28183349380739	0.00016767903045545798
2.364474136493647	0.0001619863949862178
2.5029766037946426	0.00015292488118796944
2.6686408118416924	0.00013787232376195435
2.9067481679130682	0.00011870669312468293
3.077015115165726	0.00011206619307095649
3.18868127245351	0.00010220519115251512
3.448495230203245	0.00009004729173848896
3.810008336411774	0.00007664204244168216
4.03329969776148	0.00007070743760173288
4.330982408784538	0.00006301757417078875
4.520165341336473	0.0000574722394992069
4.85378177797971	0.000051221640708712007
5.249268233363188	0.000045128143578232344
5.596621363397445	0.00004115690102029141
5.967044260879114	0.00003710531729961889
6.361893868276937	0.000033839965819200704
6.929430301763156	0.000029472591621476213
7.388067662343568	0.000026571010045083804
7.93335320414662	0.000023680717219714975
8.64095470064354	0.000020863074481883057
9.479198220473208	0.000017756229020810336
10.034741119139607	0.000016380833560457538
10.77521453958136	0.000014767753563633412
11.245730053022015	0.00001362362810455536
11.736124050989673	0.000013160962031785061
12.075220271515137	0.000012568254664213947
12.513079319370352	0.000011728757872781195
13.152061383924226	0.000011200615648619505
13.726755598180587	0.000010097139920553217
14.635078684423112	9.207930542030568e-6
15.492569632334213	8.592793920416188e-6
16.399836041223892	8.205817410180521e-6
16.87536155686477	7.228208482422955e-6
17.990243310538844	7.1457701072726645e-6
18.511357645417775	6.441155088096252e-6
19.594572936287364	6.367676879306558e-6
20.162159080992247	5.7395998943487284e-6
21.341973086632212	5.674161674219486e-6
22.116482159329994	5.173781103087137e-6
23.245202470681384	5.056062456136575e-6
23.74881668957491	4.609900332348001e-6
25.498728132428614	4.5051821647325155e-6
26.05153593499189	4.060247171858988e-6
27.97072373069525	4.014175399684962e-6
28.37435028974213	3.659585726815501e-6
31.121586519747385	3.5766799620513395e-6
32.25146023067706	3.2232332849986175e-6
36.136363354306624	3.1504293140929595e-6
37.983831038750175	2.8721556608149773e-6
41.072917756337745	2.839727515220501e-6
45.36965032852293	2.8404778888372667e-6
47.01078799167061	2.840728249148411e-6
48.704366769714376	3.1891681004579867e-6
55.74550788095178	3.189919628065165e-6
57.755399544222456	3.498802084948761e-6
59.41401327009518	3.837310628307874e-6
60.68398244905382	4.407016789099465e-6
61.10896642355933	4.888893985585883e-6
60.66759657137438	5.486120260159194e-6
59.37433594669451	6.596762243572524e-6
57.699604924770284	7.662433061773352e-6
55.675034372175034	8.900081960614227e-6
54.490524426845134	0.000010337513368930475
52.953547714542005	0.000012006946000271207
51.09768616053328	0.000013472299448087226
49.30826860126282	0.000014772291824424286
48.952131286270614	0.000016575062274756735
47.23717866587014	0.000018384840385115923
45.259512998050916	0.00002039218097491069
43.98165878732292	0.0000242364807860079
42.742313431485194	0.00002750885999710482
40.662823449160456	0.000030512265396484485
39.234368489851136	0.000036684060444512605
38.12716974209522	0.00004310020520119812
36.27221475328393	0.000047805752725583226
34.9984960822848	0.000056817412325871697
33.29622991407793	0.00006229911786642428
32.12838451935025	0.00007152906726985497
30.78108687400606	0.00008403944164661937
29.49280296352434	0.0000921474670443446
28.457551525748666	0.00010826393354375531
27.65526203442815	0.00012430370324618061
26.309036184986663	0.00014108610422738918
25.385540796275098	0.00016576179263986707
24.1501455806288	0.0001859878318603315
23.303093635975678	0.00021354265499440815
22.32556554547178	0.00025379598168588993
21.23848122000624	0.0002913968174232564
20.492971603766097	0.00034236145964905104
19.77447391618942	0.0003885839974201681
18.946850879720866	0.0004260739065234405
18.152318320464317	0.0005005932467704931
17.26868466984573	0.0005681787979484964
16.78255289613493	0.0006302096615718817
16.54334995354479	0.0007071069380261632

==> data/Figure_2/b/future_sensitivities/FCC_he_data.dat <==
98.10883666084317	0.00021332511856122152
199.60243611621317	0.0003066358988764355
399.93558661413914	0.0010758906425863313
604.080097509769	0.0013613913380667456
795.2387105332889	0.0015164618670035497
1000.	0.0018450608322204643

==> data/Figure_2/b/future_sensitivities/HUNTER_1_data.dat <==
0.000052657615281654396	0.12928319618088602
0.000052657615281654396	0.10537450478441751
0.000052657615281654396	0.0777087345531206
0.000052657615281654396	0.06677408331343482
0.000052657615281654396	0.05457214748954916
0.000053635465573579334	0.04242459201317318
0.00005463147451527027	0.03648159558635988
0.000056679323432112456	0.03299119783376656
0.00005880393551933243	0.029835611244296907
0.000063295066868372	0.02698251063511426
0.00006812920690579608	0.025660177451145055
0.0000760814075693141	0.025660232661420396
0.0000881465825747313	0.0256602974044535
0.00010212508243259291	0.025660353285569953
0.00011616318018651315	0.0256603958698117
0.0001345846203637241	0.025660438273194003
0.0001588229440031669	0.02566047908013523
0.00018065472088279403	0.025660506462193172
0.00020174116319612083	0.02698288165332868
0.00021714907857491313	0.02837352916692556
0.0002294724717295179	0.03137403489645754
0.00024249522782795606	0.03648195420753576
0.00025158510859820803	0.04242491083037116
0.0002562570363064962	0.04934139728067266
0.0002610157215682533	0.06036284921607289
0.000265862775468574	0.08174440659458306
0.000265862775468574	0.10537463639358942
0.000265862775468574	0.1673940395522806

==> data/Figure_2/b/future_sensitivities/HUNTER_2_data.dat <==
6.46401392150899e-6	0.005383721158205393
6.46401392150899e-6	0.004393482937751604
6.58405046069417e-6	0.0035817077063862667
6.830852157408335e-6	0.002915930334361026
7.218508772251754e-6	0.0023696634333227303
7.914105337762266e-6	0.0020275067046154373
8.676731617749227e-6	0.001732464651083872
9.689500062613664e-6	0.0015616943683049594
0.000010623208558054818	0.0014847392946069357
0.000011863174352179798	0.0014125967706335927
0.000013493884431044432	0.0013449001602999977
0.000015633777505644768	0.0013518538409600872
0.000018449378261992386	0.0013585120242055237
0.00002098542689345231	0.0013629614768059677
0.000025224727541832987	0.0013683817503780716
0.000030883465491642515	0.001373279486474703
0.00004380790769866899	0.0013796940511013823
0.00005564597931229371	0.0013829434373415844
0.00006939436417706845	0.0013853208989693254
0.0000881465825747313	0.0013873647403227856
0.00010402154206403317	0.0013885176778670604
0.0001250351050931087	0.0013895926980982782
0.0001588229440031669	0.0013907239031840447
0.00018400947347855777	0.0013912965330240444
0.00023373376845306365	0.0014640177300118953
0.00027582858366984704	0.001619559048337033
0.00031374393735818907	0.0018836397488359048
0.0003315491701287477	0.002303243435988144
0.00034397721851939087	0.002961062114774002
0.0003503648648597279	0.004208572022427445
0.0003503648648597279	0.005688296494202364

==> data/Figure_2/b/future_sensitivities/HUNTER_3_data.dat <==
5.088865875594639e-6	$Failed
5.088865875594639e-6	$Failed
5.088865875594639e-6	$Failed
5.279620903968943e-6	$Failed
5.477526343012294e-6	$Failed
5.895870626554421e-6	$Failed
6.46401392150899e-6	$Failed
7.218508772251754e-6	$Failed
8.210763851696e-6	$Failed
0.000010052708860912151	$Failed
0.000012083473134063267	$Failed
0.000015924096271810208	$Failed
0.00001879198264737575	$Failed
0.000023434895091387836	$Failed
0.000030320416296045915	$Failed
0.000037811644910403896	$Failed
0.00004629404336820204	$Failed
0.00005773185672036998	$Failed
0.00006939436417706845	$Failed
0.00008496180772707067	$Failed
0.00010402154206403317	$Failed
0.0001273570031388558	$Failed
0.00016783627988176033	$Failed
0.00020174116319612083	$Failed
0.00024249522782795606	$Failed
0.0002809507119625956	$Failed
0.000308023942249458	-4.844842192970003e-13
0.0003195701525996954	$Failed
0.000325504560478568	$Failed
0.000325504560478568	0.00004578408501634905

==> data/Figure_2/b/future_sensitivities/ILC_data.dat <==
100.56417489421723	0.010029489549551667
104.5133991537376	0.009630071200753655
108.46262341325797	0.009246563224062459
112.97602256699585	0.008878331414385184
116.36107193229898	0.008594334817882616
120.31029619181952	0.008252082114451042
124.82369534555716	0.00792346133789277
134.41466854724945	0.007988121332096969
149.0832157968973	0.008119028889780815
160.366713681241	0.008185285108029848
175.59943582510556	0.008252082114744127
188.5754583921016	0.008319424326260871
197.60225669957697	0.008319424326287782
211.1424541607898	0.008319424326323831
221.29760225669938	0.008319424326347972
233.14527503526045	0.008319424326373486
242.7362482369537	0.00831942432639231
255.1480959097323	0.00831942432641457
266.9957686882937	0.00831942432643389
278.8434414668549	0.008319424326451566
294.64033850493627	0.00838731619525136
304.79548660084623	0.00845576221025933
325.1057827926652	0.008594334818475975
336.9534555712271	0.008735178802276174
351.05782792665764	0.008950785266030024
362.3413258110007	0.009171714611596273
371.9322990126943	0.009398098338455252
377.5740479548661	0.00955211744404496
387.16502115655845	0.00986777129174638
399.0126939351197	0.010277051215297988
408.03949224259605	0.010790662862037441
415.3737658674187	0.011238233126595125
423.2722143864595	0.011799898001898209
426.6572637517631	0.012091174892107133
435.1198871650218	0.0131150542521177
445.8392101551473	0.0144588501993756
450.3526093088864	0.0151815610130346
457.68688293370974	0.017431616727124222
463.89280677009896	0.01969260350804741
471.79125528914017	0.02279663326764889
475.1763046544431	0.02472813647915707
477.99717912552865	0.035662014536507004
481.3822284908318	0.05815402391818981
485.3314527503527	0.09904617385615437
488.1523272214378	0.1450031568661827
490.9732016925252	0.21972917144699444
494.3582510578277	0.3609243781861113
496.61495063469624	9.958548471885118
499.43582510578347	10.467507141708216

==> data/Figure_2/b/future_sensitivities/JUNO_data.dat <==
9.603756215075272e-10	0.1679001402887007
8.856873274325702e-10	0.16743395785499288
7.686896585481007e-10	0.1665175144585748
6.604348923422957e-10	0.16537273146395096
5.61719344661248e-10	0.16393211324045093
4.826249049085745e-10	0.1623367728726598
3.9025764159863395e-10	0.15961659009122128
3.155870968242496e-10	0.15618345138009182
2.501206657337948e-10	0.15135229448767387
2.1065260130115887e-10	0.14684337548632095
1.6870885926248054e-10	0.13942571782005536
1.407188023292781e-10	0.13157544140887684
1.2983147207608658e-10	0.12741443108342324
1.2100596161249898e-10	0.12335761035431851
1.1278807210962307e-10	0.11691859647807844
1.0619641888731387e-10	0.10652087521943063
1.0202104879534774e-10	0.09686662241785134
9.703621828021493e-11	0.07818971378146179
9.322788991526682e-11	0.05660085188878584
9.047225362980751e-11	0.006750303158032222
8.78000229018569e-11	$Failed
8.520873268536775e-11	$Failed
8.269599245447709e-11	$Failed
8.106332347123113e-11	$Failed
7.946386435878292e-11	$Failed
7.789695922782972e-11	$Failed
7.636196549993974e-11	$Failed
7.41179351894796e-11	$Failed
7.265999366385339e-11	$Failed
6.91440764646152e-11	$Failed
6.712006228319271e-11	$Failed
6.515790421526246e-11	$Failed
6.263479018455943e-11	$Failed
6.081001135827664e-11	$Failed
5.846384290671873e-11	$Failed
5.5665351418773677e-11	$Failed
5.3529448004018805e-11	$Failed
5.198522203019219e-11	$Failed
5.148118628628459e-11	$Failed
5.098241679948396e-11	$Failed
5.04888622529902e-11	$Failed
5.000047185781131e-11	$Failed
4.9038982972242934e-11	$Failed
4.856578549474289e-11	$Failed
4.809755418382196e-11	$Failed
4.763424080981794e-11	$Failed
4.7175797639328e-11	$Failed
4.627333342606293e-11	$Failed
4.495499827070458e-11	$Failed
4.40991534206634e-11	$Failed
4.20376360126301e-11	$Failed
3.970504856582176e-11	$Failed
3.859398261870805e-11	$Failed
3.7167491022990495e-11	$Failed
3.613752217886457e-11	$Failed
3.355034983979678e-11	$Failed
3.089995342872666e-11	$Failed
2.800305828222814e-11	$Failed
2.6339724847853558e-11	$Failed
2.544793907258887e-11	$Failed
2.4186139478073374e-11	$Failed
2.2823167924217278e-11	$Failed
2.1917614940232146e-11	$Failed
2.0901624456043352e-11	$Failed
2.026514226407949e-11	$Failed
1.9808352960919564e-11	$Failed
1.9513344454927336e-11	$Failed
1.908474531730937e-11	$Failed
1.853850698304489e-11	$Failed
1.8147141570201967e-11	$Failed
1.8020084025361965e-11	$Failed
1.7770965140312365e-11	$Failed
1.752839809843413e-11	$Failed
1.7292252768662674e-11	$Failed
1.7176548064010968e-11	$Failed
1.694979515622159e-11	$Failed
1.6514477207267728e-11	$Failed
1.6203418234417905e-11	$Failed
1.600316613795789e-11	$Failed
1.5808471813533106e-11	$Failed
1.5526595226754756e-11	$Failed
1.52565710079989e-11	$Failed
1.5082950539191005e-11	$Failed
1.4831834719984245e-11	$Failed
1.467047408143245e-11	$Failed
1.4513827150172791e-11	$Failed
1.4437237939804694e-11	$Failed
1.4361787262783915e-11	$Failed
1.4287461996434698e-11	$Failed
1.4214249101842692e-11	$Failed
1.4142135623730952e-11	$Failed
1.4071108690368036e-11	$Failed
1.4001155513505722e-11	$Failed
1.3932263388346638e-11	$Failed
1.386441969353919e-11	$Failed
1.3797611891199939e-11	$Failed
1.3667054230043835e-11	$Failed
1.3667054230043835e-11	$Failed
1.360327971335088e-11	$Failed
1.3540491773585946e-11	$Failed
1.3417827231498167e-11	$Failed
1.329896465909947e-11	$Failed
1.3183809463178348e-11	$Failed
1.3072268408783424e-11	$Failed
1.2964249626809939e-11	$Failed
1.2911532754370095e-11	$Failed
1.2859662622209748e-11	$Failed
1.2808628134566054e-11	$Failed
1.2758418282654507e-11	$Failed
1.2709022144952631e-11	$Failed
1.2612627764105273e-11	$Failed
1.2565608116781688e-11	$Failed
1.2473871060404738e-11	$Failed
1.2385134226841876e-11	$Failed
1.2299315551730453e-11	$Failed
1.2175883104164514e-11	$Failed
1.2020779639072274e-11	$Failed
1.1875944558536247e-11	$Failed
1.1773702967969074e-11	$Failed
1.164543958667616e-11	$Failed
1.1525887286610229e-11	$Failed
1.1441624654309288e-11	$Failed
1.1336074096374556e-11	$Failed
1.1237854443012213e-11	$Failed
1.1168723873421949e-11	$Failed
1.1082243374402653e-11	$Failed
1.102142386946986e-11	$Failed
1.096387972719604e-11	$Failed
1.0909448881207664e-11	$Failed
1.0857975904668785e-11	$Failed
1.079368990145663e-11	$Failed
1.0734062729582516e-11	$Failed
1.0665600306128499e-11	$Failed
1.0627538682894584e-11	$Failed
1.0603347755726317e-11	0.1175726945724239
1.0580064575282332e-11	2.8058398165321585
1.0580064575282332e-11	9.943073037665139

==> data/Figure_2/b/future_sensitivities/KATRIN_data.dat <==
2.425106990014264e-7	0.06966071306245564
3.10984308131241e-7	0.05263557838978463
4.0228245363766e-7	0.04120856417827083
5.620542082738934e-7	0.03062309532020491
7.446504992867326e-7	0.023567218374139855
9.50071326676177e-7	0.019794249313482316
1.1783166904422262e-6	0.017216669008539933
1.452211126961481e-6	0.014974545019168686
1.7489300998573455e-6	0.01302346063685876
2.0456490727532106e-6	0.011729400306728671
2.3195435092724652e-6	0.010939694821532998
2.6619115549215423e-6	0.009851970715298747
2.9358059914408e-6	0.009187726166192494
3.209700427960056e-6	0.008719595390345322
3.5977175463623414e-6	0.007851630294820956
3.985734664764625e-6	0.007322236414409544
4.396576319543513e-6	0.006828368471228165
4.784593437945798e-6	0.006480252449959141
5.286733238231099e-6	0.00604315977147113
5.674750356633386e-6	0.0057346583843913435
6.01711840228245e-6	0.005538091086625098
6.450784593437944e-6	0.005255302019369974
6.9072753209700376e-6	0.005075413011232656
7.455064194008568e-6	0.004901883721001656
7.797432239657622e-6	0.0048175229581780546
8.459343794579173e-6	0.004652930278979967
8.847360912981469e-6	0.004653959970867948
9.34950071326675e-6	0.004574074591744065
9.851640513552071e-6	0.004575176013001653
0.000010194008559201144	0.0045758646338621475
0.000010467902995720407	0.004657433594959665
0.000011015691868758911	0.004658376202618655
0.000011654778887303854	0.004825659166395356
0.000012111269614835955	0.004998405039001236
0.000012590584878744662	0.00517715475817302
0.000013001426533523524	0.005362034831584109
0.00001338944365192581	0.005651313095244088
0.00001382310984308131	0.005955994781468851
0.000014188302425107	0.006276823408827554
0.00001457631954350928	0.006731275044522946
0.00001500998573466477	0.007345457783589949
0.00001535235378031383	0.007876640110696826
0.000015717546362339515	0.008745833316246105
0.000016128388017118414	0.009881349388224846
0.00001653922967189728	0.01136013788813046
0.000016858773181169758	0.013059770145922899
0.000017178316690442232	0.015545810533934435
0.000017520684736091282	0.0191611336141156
0.000017817403708987154	0.02488523329548007
0.000018091298145506422	0.03465733723662426
0.000018273894436519258	0.05000002857824575
0.000018388017118402267	0.0673138116352605

==> data/Figure_2/b/future_sensitivities/LHCb_disp_data.dat <==
2.0092796053106343	0.0022807104936587203
2.065868304158008	0.0021707548937403807
2.1044767726468034	0.0020866196866668085
2.1339059037573187	0.0018902733464249504
2.1637465736261583	0.0016788899644964827
2.183871824849559	0.0015666760348992889
2.1637465736261583	0.0014052990148786006
2.1438067846318947	0.001285707033900641
2.183871824849559	0.0011762924590530126
2.266262193701199	0.0010761891718498256
2.3626725655393996	0.0009846047614412933
2.440485158759839	0.0009008142527856876
2.5092181909000897	0.000832339341387987
2.497629707005706	0.0007690695001569378
2.5561123086228266	0.0007176664015633268
2.727251545789461	0.0006696990049384037
2.896410315025172	0.0006249376525406396
3.076061218458582	0.0005774333653376019
3.251767507630195	0.0005335400859322278
3.4694829064496275	0.00047387610429976286
3.617080187129173	0.00042928553606714587
3.8060305813075335	0.00037753056208392747
4.023433117350145	0.0003287502446323572
4.253253804447529	0.00030077334790156774
4.496201974139336	0.0002724712796400767
4.7750805371948095	0.0002468323596919123
5.0712566445730305	0.00022360599015024723
5.435897146350305	0.00020057318821938683
5.826756533278793	0.0001781436696626817
6.188163226888368	0.00016138070852372293
6.5719863021401626	0.0001476470234506779
6.94738173273385	0.000133753702695212
7.344219954415544	0.00012358640483169211
7.872294204455049	0.0001130690331703738
8.438338778815638	0.00010447407732323709
9.003310379120004	0.00009653245553132692
9.606108489773913	0.00009008035212232631
10.154814629297285	0.0000848943254955546
10.834709336334962	0.00007922008866216228
11.453593824171827	0.00007392509576855485
12.220445618309672	0.00007036107183017946
12.858821849179881	0.0000676339693425736
13.405856432965697	0.00006501255561554769
14.436455656388919	0.00006249277575404459
15.403018823465013	0.0000606672512131249
16.282847632875807	0.00005947996979851563
17.212932742220037	0.000060070754989635506
18.28057115720443	0.00006187843976090646
19.32476732036785	0.00006437355099025413
20.428608536072883	0.00006763436313138685
21.595501762148213	0.000073198636948815
22.20371046662454	0.00007922064001363426
22.306731078693772	0.0000891951244463822
22.61866976202561	0.00010142281038684292
22.723615699173298	0.00011085685112385667
22.306731078693772	0.00012605405928074176
21.99909440530251	0.00013914752370699322
21.99909440530251	0.00015822302680958968
21.695700411956178	0.0001799135359576909
21.49576586621491	0.00020256579091167777
20.906949329048064	0.00022360660750190734
20.33426177824062	0.00025678553676500017
19.777261405207966	0.0002891164258810574
19.23551850347853	0.0003287507972279702
19.05825551675461	0.00037014254632278736
18.536207775461886	0.0004292860151423286
17.77982590936316	0.0005078180871612174
16.975545679568643	0.0006007165408259873
16.132794687682146	0.0007106095208184021
15.33188207010962	0.0008489543073854592
14.706254772904483	0.0009846050949129243
14.436455656388919	0.0010976716620131708
14.303417950808164	0.0012481493390440973
14.303417950808164	0.0013508321704592662
13.6563949521035	0.0014475860629067517
13.099136983096091	0.0015979492516271698
12.918484115961112	0.0017991415312312506
12.50659029807341	0.0020866198617234375
12.16400714765632	0.0023726719673662494
11.88570060311032	0.002619126720320924
11.721782484334199	0.003007758636041706
11.400696954523067	0.003287532859240743
10.884980140807093	0.0036650606281841062
10.58681647669153	0.0042088964445518955
10.24926570690166	0.004833433111641705
10.201930863321921	0.005496062798336164

==> data/Figure_2/b/future_sensitivities/LHeC_1_data.dat <==
98.10883666084317	0.0003220458458363066
196.5768349597702	0.00046291226031380215
795.2387105332889	0.005811870194936037
992.3919903837669	0.006933955253032438

==> data/Figure_2/b/future_sensitivities/LHeC_2_data.dat <==
799.4923857868034	0.018878868430196472
816.4128595600665	0.014728760245930388
835.0253807106584	0.011090940803899624
851.9458544839243	0.00865336565212329
867.1742808798648	0.006872294135069393
889.1708967851113	0.004995011543195686
901.0152284263952	0.004183640271866976
919.6277495769891	0.00441387209822615
955.1607445008467	0.004826478223566303
983.9255499153984	0.005184198216026251
999.1539763113384	0.0053729623936977925
1032.9949238578697	0.00619632813085568
1066.8358714044011	0.007145883396134109
1104.060913705584	0.008389046012473245
1151.4382402707263	0.010206243422113058
1185.2791878172566	0.011770467784594252
1198.815566835873	0.012417208263980547
1234.3485617597282	0.015650087346970053
1269.8815566835888	0.01972536394971844
1322.3350253807084	0.02766773764560692
1368.0203045685253	0.03679679410139682
1403.5532994923828	0.04723206850066248
1498.3079526226763	0.11786198777102065

==> data/Figure_2/b/future_sensitivities/LHeC_data.dat <==
98.10883666084317	0.0003220458458363066
196.5768349597702	0.00046291226031380215
795.2387105332889	0.005811870194936037
992.3919903837669	0.006933955253032438

==> data/Figure_2/b/future_sensitivities/MATHUSLA_disp_data.dat <==
0.3018704678248865	0.00007800395190739257
0.3145993692325575	0.00007464760035307379
0.3278650072485283	0.00007143558387580484
0.34642670271778747	0.00006761368533665618
0.36352820881591974	0.00006399692953998521
0.3814739382621065	0.00006057349369368246
0.4030706409139155	0.0000573323824388727
0.4347765066646594	0.000054262725019386185
0.46256407292930113	0.000051925614011438646
0.4887515990968158	0.00004968969256131759
0.519988837628953	0.000047030150909904156
0.553222519902483	0.000044512874057020104
0.5885802432275365	0.00004213025069382146
0.6305231641962322	0.000040760377046081636
0.6708213494429554	0.000039870995677431084
0.7336194753748008	0.000038152010972102184
0.7913265823613674	0.00003691110130851136
0.8361266150388053	0.00003493570793181515
0.883462949380601	0.00003306594293810035
0.9334791751510582	0.00003095418762365569
0.9795607839909232	0.00002897737063405513
1.0350174767275298	0.000027126368738902406
1.0936137855242614	0.000025115782043490495
1.1555274560871518	0.000023511045782050374
1.2042523120439825	0.000022498398372632876
1.2637007555286741	0.000021060704545911814
1.3352437017712335	0.00001993269649212429
1.4108369685779438	0.00001865852680461435
1.511374871699342	0.000018251653223631167
1.619077224143496	0.00001928282359443889
1.7225561724394844	0.000020148683217283445
1.7828757431197466	0.000021999604696661007
1.8453075529625345	0.00002375703782634662
1.923118204921097	0.000027101508157839836
2.004209880440465	0.00003024370109035547
2.060161871966651	0.000033381641111221075
2.161862666218864	0.000034876079230605776
2.2842540028042024	0.000036838622446487956
2.4470326319112132	0.00003765041623874697
2.5502160845271327	0.000040651901279302696
2.6395182169172227	0.00004341414551465187
2.7319474846500342	0.000047392123094960396
2.8668112702704396	0.000051732643765497364
2.9468447046261503	0.00005524784212658724
3.0291124509092606	0.00005835822678074382
3.1786459154048017	0.00006300756689631106
3.244970569824556	0.00006511179851705723
3.452364100416952	0.00006582030235787424
3.647815672448722	0.00006581188963136666
3.7755529728650283	0.00006951550734027082
3.9619348010633932	0.00007262435378221205
4.044603322033431	0.00007927925936145307
4.128996779102286	0.00008943815346803534
4.128996779102286	0.00009871477044628875
4.100671760755604	0.00011137104517705093
4.072541052723831	0.0001229243515199288
4.016857244855215	0.0001402156405779109
4.016857244855215	0.0001497505810736304
3.9077633112259007	0.00017082081259000442
3.8543325075577934	0.0001885440163667511
3.8543325075577934	0.00020582990123175197
3.8278916927953937	0.0002271816008576929
3.801632262665464	0.00024801379034005376
3.749652587626998	0.0002737458226176463
3.673012628429526	0.00030548378609458884
3.597939129912988	0.00034465986249354954
3.524400074849172	0.000384619491310863
3.452364100416952	0.00042921198458212685
3.3818004848265337	0.0004685851622928365
3.31267913421755	0.0005172102591431433
3.244970569824556	0.0005646558118081325
3.1786459154048017	0.0006164537060381494
3.113676884923473	0.0006804230892721275
3.0291124509092606	0.0007676947254881202
2.9671997672093786	0.000828978563405879
2.906552530225292	0.0009150016395852389
2.847144875218277	0.000988044762183078
2.7698191912030112	0.0010905920289774758
2.694593597513487	0.0012304723547149473
2.6214110577402194	0.001358180799201259
2.5502160845271327	0.001532382460395684
2.4809546975006986	0.0017100738673646323
2.4135743823418334	0.0018875596219454186
2.3480240509692427	0.002106436924820597
2.268583964778176	0.0023766507092048052
2.20697143204426	0.0026233203956368837
2.1470322357390885	0.0029275164809352853
2.088720929673702	0.003231361219104874
2.0460291114094296	0.0035277896617744347
1.9904609519062022	0.003893938490786816
1.909925567253535	0.004490947817595316
1.8708881860231736	0.004849463186070519
1.8200766836091176	0.005352796952197339
1.7828757431197466	0.005780119736940595
1.746435160688786	0.006173493277217473
1.6990036813271194	0.006965357585633293

==> data/Figure_2/b/future_sensitivities/MesonDecays_LNV_data.dat <==
0.1395431181759244	0.022099922963514707
0.1395431181759244	0.0191217663582966
0.1395431181759244	0.01457748597240387
0.1395431181759244	0.01131645853044705
0.1395431181759244	0.00847305018476057
0.1395431181759244	0.006118832150916132
0.1395431181759244	0.0046651208518717025
0.1395431181759244	0.004110433528364093
0.14093799138854152	0.00336898058807402
0.14376970665356817	0.002432962746009331
0.14593076806135016	0.0017890662821022122
0.14812431326921016	0.001388922051966791
0.15035083055446583	0.0010399731190589366
0.1533716678588425	0.0007647370124375283
0.15645319959361212	0.0005326468860634198
0.15880491178413972	0.00041350996221174035
0.1660742790580181	0.00034510116000126707
0.1754124745314878	0.0002828464063827873
0.18162652159099169	0.00025376079483271983
0.19088752093800726	0.00022358515089121678
0.19863517416636606	0.000200592356232709
0.2087634318796957	0.00017996365908487668
0.22160132572011365	0.00015856170866633792
0.23174522748574466	0.00014485076673918576
0.2472228182496159	0.00012762326444541893
0.266370398925617	0.00011244406485682966
0.28986983530097743	0.00009729314083420989
0.31077108550162375	0.00008728479106824852
0.33987364925424585	0.00007552206427569983
0.3643804564985861	0.000067751755148014
0.3887163690402353	0.00006189049640280357
0.41882272446882324	0.00005552164014598496
0.4445782010207889	0.000050717194817859465
0.48139923918276667	0.00004549703576197738
0.5186839479118379	0.00004081323480557216
0.5560839863087541	0.000037280298702278124
0.5961807784373446	0.00003405267506638771
0.6487763833829732	0.000030545597084908676
0.6990245693290089	0.00002790019360787203
0.7644856371137092	0.000025025714085970664
0.8360768919955903	0.000022446677102373185
0.9235124712193478	0.000020133197505949565
1.020091922959368	0.00001838886069268472
1.1211817654552356	0.000016795109994769346
1.20202529502033	0.000015906416561901895
1.3145905220076686	0.000015065617345503486
1.3747665027873102	0.000014796026279691182
1.4593076806134957	0.000014531912001218457
1.5337166785884249	0.000014800734536455835
1.6280324872705922	0.000015351035625523296
1.7281482405524229	0.000016812340252362805
1.7982895113342945	0.000018747122882024494
1.8527574767017587	0.000021284571355571475
1.8899829371860433	0.000025054466180385874
1.9183920456275192	0.00003057644731327127
1.9375682953109246	0.00003731207234944774
1.9472281830259923	0.00004471250958552444
1.9569362308141314	0.00006081133231042404
1.9666926787808585	0.00008270237731770382
1.9666926787808585	0.00011045504454676519
1.9666926787808585	0.00015295187985798144
1.9666926787808585	0.00019348724294946033
1.9666926787808585	0.00025377899537612313
1.9666926787808585	0.0003152808824427401
2.0363634413088234	0.00026312541823892094
2.119014406194528	0.0002080017668413861
2.18319673198929	0.00019001999071055264
2.317452274857447	0.00017998604224635936
2.5219000006768395	0.00016442629450299953
2.690330378214113	0.00015574381026732412
2.8557720720978867	0.00014751978732605007
3.0163493631039504	0.00014227983605482022
3.2178025776943624	0.0001372260299516038
3.3987364925424584	0.00013476689358815248
3.5720355028543835	0.00013235181552510687
3.754170898994113	0.00013476708463076842
3.926019784315682	0.00013973052473197553
4.1262045719800735	0.0001475204628051304
4.272376783824816	0.00016148052409278366
4.423727196396834	0.00017998709726877666
4.557716422386187	0.0001970193684455089
4.766347970568737	0.00020061458443776603
5.009380458646027	0.00020800297674980126
5.238687134109476	0.00021959883112231167
5.478490427237759	0.00025378018240487755
5.644427127071682	0.0002932818907286063
5.7292708254924145	0.00032689316759857415
5.815389844330906	0.0003916878445814972
5.932232209061869	0.000495489591450818
5.991530810867629	0.0006382375294243798
6.051422161583421	0.0008679413271002998
6.1423835692400885	0.001201854426360378
6.1423835692400885	0.001923273418548788
6.1730068694485665	0.0028629727231390483
6.1730068694485665	0.004581518039486228
6.1730068694485665	0.007465542060644192
6.2037828443484315	0.013560032985873056
6.2037828443484315	0.022099923256282714

==> data/Figure_2/b/future_sensitivities/NA62_data.dat <==
0.020042910368148297	0.03081021792833789
0.021350682617126984	0.02767277293673801
0.024227785806579256	0.022626888453466082
0.027741967262808812	0.018255556358263293
0.03148032560595054	0.015129830958436324
0.03737223057177649	0.011570016888322867
0.04357282182784727	0.00908853386893931
0.051262988586677084	0.007139360948064202
0.06252856059768723	0.0053871211699185045
0.07423149980177914	0.004231829432212221
0.08499859846090171	0.0035074837508208435
0.1	0.0027924960586483767
0.115543388033544	0.002314520044634858
0.1311133937421563	0.0020240638564587798
0.1501310728908165	0.0017700582223320147
0.1584893192461111	0.0014868934141191595
0.16883052866442785	0.001265889495783562
0.18312392912825648	0.0010214496888593342
0.19507251285382443	0.0008466137817716723
0.20224712324513683	0.000781165685721749
0.21936961375717992	0.0006923567164423991
0.2466930206411746	0.000605470492545771
0.2749259195200721	0.0005294877485031559
0.3036357760187346	0.0004692912511365883
0.33232929591874016	0.00042724446167465436
0.3637343476910662	0.0003786715749889212
0.3945285454888564	0.0003401516502786776
0.4357282182784736	0.00030555013747544886
0.48559533933996646	0.0002708123268936049
0.551031556282158	0.00024326429345601348
0.6366805292623728	0.00020990194527739403
0.7558426122395717	0.00017632201258545988
0.8733261623828438	0.00015419419008658953
1.0274594854461758	0.00013127473287096296
1.1144454707535625	0.00011634950982532149
1.2308243469132711	0.00010312117449149614
1.3471370006941887	0.0000926306634057042
1.501310728908165	0.00008433085719729036
1.5992691826604741	0.00008320783663321787
1.7036192903700773	0.00009018063282070589
1.798464877298639	0.0000964353767346612
1.8646109714269523	0.00011951525626949697
1.8985908020413387	0.00013484642541160196
1.8985908020413387	0.00016489128420822904
1.8985908020413387	0.00022147309380204052
1.9158122292596462	0.00028193432054876805
1.9158122292596462	0.0003401571190352989
1.9331898657859845	0.00042155889876245686
1.9331898657859845	0.0004951560956087932
1.950725128538244	0.0006562037766085275
1.950725128538244	0.0008132367492148235
1.9684194472866072	0.0011219780812442297
1.9862742647702376	0.00216442838394609
2.0042910368148377	0.0026466609895817584
2.0780072518241757	0.0026466609957624724
2.1936961375717994	0.002576623459911562
2.1544346900318865	0.0030673188320856403
2.096856100458601	0.004064968292821628
2.0042910368148377	0.005917306780885994
1.9331898657859845	0.008613843891819734
1.8646109714269523	0.011884569695013437
1.798464877298639	0.01707123223529175
1.6883052866442787	0.021158658501412103
1.5706464294715459	0.026939769131916244
1.4480525199241283	0.03768646217335178
1.3966836179100248	0.04488116858258489
1.3111339374215576	0.052038445459828754
1.2308243469132711	0.061995316911714525
1.1871615001565343	0.06999639222232498

==> data/Figure_2/b/future_sensitivities/PIONEER_data.dat <==
0.001309904153354633	0.004576147934928128
0.001629392971246005	0.00383463892299388
0.0017891373801916894	0.003301862018529214
0.002108626198083066	0.0028431155028800187
0.0025878594249201248	0.0024150418778585894
0.0029073482428115015	0.002079496850831722
0.003546325878594248	0.0017425325214329743
0.0040255591054313075	0.001500420609963171
0.004984025559105428	0.0012235469056059017
0.0059424920127795515	0.001025270310495341
0.006741214057507982	0.0008948971001473307
0.007859424920127794	0.0007705498678127644
0.008977635782747606	0.0006817747886652053
0.010095846645367413	0.0006032234758879621
0.01137380191693291	0.000533720624876562
0.012651757188498397	0.0004786910625673788
0.01392971246006389	0.0004411767849135492
0.015367412140575083	0.0004011065630553329
0.016964856230031952	0.00035974536520773636
0.018402555910543128	0.00033154809805276825
0.020000000000000004	0.0003055603175235839
0.0212779552715655	0.00028937738876778137
0.022396166134185297	0.0002740496141742387
0.023833865814696483	0.00025602558335197106
0.025431309904153356	0.00023918661234108326
0.026709265175718852	0.0002296207868087891
0.028146964856230028	0.00021745661747545508
0.029744408945686904	0.00020593680874049324
0.031341853035143766	0.0001950264175996881
0.03309904153354632	0.0001846939326573454
0.03469648562300319	0.00017490731536757664
0.03661341853035144	0.00016563973979193044
0.0382108626198083	0.00015901282752406562
0.039968051118210876	0.00015265116556591096
0.041884984025559124	0.00014456079819379582
0.04380191693290735	0.000138776775809076
0.0457188498402556	0.00013322368909062822
0.04747603833865814	0.0001278918092710101
0.04971246006389777	0.0001227743049805327
0.051629392971246	0.00011786015028154875
0.05322683706070289	0.00011469445370289353
0.05530351437699681	0.00011010334262830252
0.057539936102236434	0.00010569594344488054
0.059936102236421714	0.00010146488943769219
0.06249201277955273	0.00009740310869347145
0.06440894568690096	0.00009478622452261583
0.06424920127795528	0.000016007718519920165
0.06632587859424921	0.00001780215373387348
0.06840255591054313	0.00001655072410693245
0.07031948881789138	6.846540545739557e-6
0.07239616613418529	0.000010902947883310134
0.07431309904153356	0.000015654238551289805
0.07623003194888182	0.00001475999335632482
0.07798722044728433	0.00001328286077834954
0.07974440894568689	0.00001642242717859985
0.08134185303514375	7.527199852019214e-6
0.08309904153354632	4.625088252941914e-6
0.08485623003194885	0.00001598711896085057
0.08645367412140575	0.000014856829933957131
0.08789137380191696	4.255106060587899e-6
0.0896485623003195	0.00002019823514861161
0.09108626198083067	0.000016033655509505143
0.09268370607028756	3.646888629877589e-6
0.09412140575079869	0.000013434960373428508
0.09555910543130991	0.0000191067284947328
0.0969968051118211	0.000010343644312084823
0.09843450479233226	4.394252486747951e-6
0.09987220447284342	0.000013680164377876293
0.1011501597444089	0.000017057947171503796
0.10258785942492012	0.000010229756714434326
0.10402555910543125	0.000015649881118671368
0.10530351437699675	0.00001272613032205815
0.10658146964856229	4.782805854870167e-6
0.10785942492012777	0.000015899452223899276
0.10929712460063898	0.00002087182636142673
0.11057507987220445	0.0000154571539154009
0.11169329073482427	5.204707564663983e-6
0.11297124600638973	0.000015245311084470125
0.11408945686900956	0.00001812693192474496
0.11536741214057512	8.096419588323347e-6
0.11664536741214061	0.000017879883120204944
0.11776357827476039	0.000020319737763911797
0.11904153354632592	7.991117549007226e-6
0.12015974440894568	0.000017389383824559242
0.1212779552715655	0.00002579259933797112
0.12255591054313107	8.852949050190163e-6
0.12351437699680508	0.00001573921409544274
0.12463258785942494	0.000030049482954612886
0.12591054313099037	0.000027657540620660617
0.12686900958466463	0.00002122385510479768
0.1279872204472843	0.000019234568771685538
0.12910543130990404	0.00003958309073616952
0.1302236421725239	0.00002341670545155802
0.13134185303514384	0.000019794582271054608
0.13230031948881793	0.00005498142045899356
0.13325878594249208	0.000049966110953104515
0.13437699680511192	0.00004357689011416791

==> data/Figure_2/b/future_sensitivities/SHiP_data.dat <==
0.1069418386491557	0.00043344202762826483
0.11444652908067542	0.0003775555657350562
0.12195121951219512	0.00032887399650504356
0.12195121951219512	0.0002656869847473745
0.12195121951219512	0.0002256875488112895
0.12195121951219512	0.00019906423950970758
0.1294559099437149	0.00017122826969370841
0.14446529080675433	0.00014728484204992674
0.15947467166979362	0.0001315510698837544
0.15947467166979362	0.00011602644213967602
0.16697936210131345	0.00010760657569624291
0.1819887429643528	0.00009372379497628236
0.19699812382739215	0.0000826621903228092
0.21200750469043156	0.00007476006628600564
0.23452157598499046	0.0000651117443302701
0.25703564727955014	0.000058886541831605724
0.2945590994371489	0.00005128648879349421
0.3245778611632266	0.000046382016547302236
0.36210131332082623	0.000040904044846486286
0.40712945590994404	0.00003699233751517524
0.44465290806754265	0.00003345254446547787
0.49718574108818103	0.00002987343922744812
0.5647279549718581	0.000026677507538311717
0.617260787992496	0.000024739117674666057
0.6848030018761737	0.00002237068668803964
0.7523452157598495	0.000020484838560950007
0.8048780487804887	0.000018755995792761264
0.8649155722326448	0.00001695697454992668
0.9249530956848021	0.00001532924551756862
0.9849906191369606	0.000013856411499650048
1.0300187617260794	0.000013008408593436261
1.0975609756097569	0.000011608378932148104
1.1500938086303938	0.000010759122292152765
1.1951219512195128	0.000010227879381232048
1.2476547842401495	9.599784491165641e-6
1.3076923076923077	9.01007274161635e-6
1.3752345215759854	8.456393170322325e-6
1.4352720450281435	8.037934413964096e-6
1.4953095684803024	7.738282895896888e-6
1.585365853658537	7.547141692625555e-6
1.6679174484052546	8.049101485657606e-6
1.7504690431519718	8.581971938019593e-6
1.8030018761726108	9.263976963731073e-6
1.8480300187617233	0.000010385269117089908
1.8930581613508408	0.000012088471823061281
1.9230769230769218	0.000014793105309340694
1.9380863039399625	0.000016569299467345978
1.9530956848029994	0.00001976177131951201
1.9606003752345218	0.00002386361373017294
1.9681050656660455	0.000030298109552826036
1.9681050656660455	0.00003612231878893456
1.9681050656660455	0.00004415915681769365
1.9681050656660455	0.0000526436542966721
2.0131332082551565	0.00005968422447767419
2.0431519699812424	0.0000635498966996995
2.1257035647279507	0.00006197480051376683
2.208255159474673	0.00006197506278068355
2.2682926829268326	0.00006197524152937463
2.373358348968107	0.00006275826809429692
2.4934333958724153	0.0000643538018603814
2.583489681050661	0.00006598976456404014
2.673545966228892	0.00006852184569058106
2.778611632270174	0.00007295949941533801
2.8761726078799197	0.00007866544049953817
2.951219512195127	0.00008375969771064444
3.0637898686679126	0.00009145047405535529
3.123827392120076	0.00009495900393550165
3.198874296435276	0.00009377488490470884
3.2814258911819856	0.00009145069283587377
3.348968105065668	0.00009031031257250397
3.4315196998123887	0.00008697367059948016
3.4990619136960674	0.00008481802066493668
3.566604127579733	0.0000827157947808154
3.649155722326456	0.00008066568178291795
3.7842401500938023	0.00007671659632816902
3.881801125703565	0.00007481517419932651
4.0243902439024435	0.00007205102753303077
4.189493433395871	0.00006938901446707541
4.309568480300193	0.00006766920841762604
4.452157598499065	0.00006599203995837427
4.572232645403384	0.0000651691408183809
4.632270168855535	0.0000676694292016579
4.722326454033778	0.0000676694854302666
4.849906191369613	0.00006766956151282868
4.962476547842403	0.00006766962539571877
5.067542213883686	0.00006852422904021988
5.2101313320825495	0.00007115322396680901
5.360225140712937	0.00007388305680725164
5.450281425891179	0.00007671756948374741
5.555347091932468	0.00008168540669911326
5.637898686679168	0.00008807317976899093
5.705440900562849	0.00009615954128097791
5.750469043151968	0.00010367905876558671
5.772983114446518	0.00011607500237264334
5.787992495309559	0.00012995293056934464
5.772983114446518	0.00014367577463382975
5.750469043151968	0.00016085350951165547
5.720450281425903	0.00017783930474409094
5.652908067542206	0.00019174568008910984
5.570356472795487	0.00020935002479320587
5.495309568480299	0.00022572038209150598
5.405253283302075	0.0002464439320937115
5.322701688555338	0.0002657148549807875
5.240150093808632	0.00028649267369768635
5.135084427767358	0.00030889521871349323
5.03001876172609	0.0003372550396434435
4.932457786116318	0.0003636269700151928
4.8424015009380845	0.0003920610667859723
4.75234521575986	0.0004227185816725503
4.6547842401500885	0.0004557733761003861
4.579737335834902	0.00048528510296471646
4.504690431519703	0.0005232323233274146
4.43714821763603	0.0005571120681568114
4.362101313320829	0.0006006758407903606
4.287054409005637	0.0006395701136158977
4.212007504690431	0.0006809828223979982
4.144465290806763	0.0007250770393300186
4.0844277673546	0.0007623994056598796
4.009380863039399	0.0008117654163438777
3.904315196998131	0.0008862938623047841
3.821763602251411	0.0009555982423617871
3.7392120075046975	0.0010174740586838145
3.649155722326456	0.00111088871870295
3.57410881801126	0.0011828197553802229
3.4915572232645373	0.0012753112552650007
3.4315196998123887	0.0013409562631172655
3.318949343339584	0.0013923981265478588
3.2514071294559113	0.0014458134193644286
3.176360225140712	0.0015984870629714646
3.1088180112570356	0.001745245045805631
3.01125703564728	0.0019054770739728938
2.921200750469042	0.002106690309660757
2.8686679174484055	0.0022431009998224276

==> data/Figure_2/b/future_sensitivities/ShiSigl_SN_data.dat <==
9.680894625777795e-6	$Failed
8.231764886870394e-6	$Failed
6.776195315271207e-6	$Failed
5.578004666282518e-6	$Failed
4.591682295070345e-6	$Failed
3.779764908822484e-6	$Failed
3.1114136057070176e-6	$Failed
2.6456671886284903e-6	$Failed
2.2496381902254093e-6	$Failed
1.912890634420369e-6	$Failed
1.5746465956845757e-6	$Failed
1.2548492322527257e-6	$Failed
1.0670112884888043e-6	$Failed
1.0670112884888043e-6	$Failed
1.0670112884888043e-6	$Failed
1.0670112884888043e-6	$Failed
1.0670112884888043e-6	$Failed
1.0670112884888043e-6	$Failed
8.783386058478216e-7	$Failed
7.71478706522348e-7	$Failed
6.999554872991548e-7	$Failed
5.951793946172368e-7	$Failed
5.227690396973334e-7	$Failed
4.743035093940573e-7	$Failed
4.165990831899106e-7	$Failed
3.659150579265838e-7	$Failed
3.319913440460471e-7	$Failed
2.9160081428315346e-7	$Failed
2.4795119013201916e-7	$Failed
2.1083546299098845e-7	$Failed
1.7927557609628628e-7	$Failed
1.6265507027843584e-7	$Failed
1.383072895591589e-7	$Failed
1.1385130898054502e-7	$Failed
9.072907410455748e-8	$Failed
7.468604064537358e-8	$Failed
6.147979269501766e-8	$Failed
5.227690397920231e-8	$Failed
4.445159246487273e-8	$Failed
3.904354975621321e-8	0.0040101325307429015
3.542385119170871e-8	0.008161213630677303
4.591682296159171e-8	0.008877789684015987
7.23027689508762e-8	0.009695515465628914
1.0670112885351923e-7	0.01013262460498177
1.735547961165559e-7	0.01048216051778777
3.0121267254225274e-7	0.0107235873507572
4.743035093940573e-7	0.010850618030193016
7.969084845403157e-7	0.010949373811123356
1.1760411963687469e-6	0.011003171238871352
1.7927557609352477e-6	0.011049051887259591
3.5423851177595377e-6	0.011106558777566139
5.227690396963884e-6	0.011133870405238038
7.230276894396136e-6	0.011154738936954945
0.000011021825252050136	0.011180122097063554
9.680894625777795e-6	$Failed

==> data/Figure_2/b/future_sensitivities/TRISTAN_data.dat <==
2.0000000000000002e-7	$Failed
4.000000000000001e-7	$Failed
6.000000000000003e-7	$Failed
8.000000000000003e-7	$Failed
1.e-6	$Failed
1.2000000000000008e-6	$Failed
1.4000000000000006e-6	$Failed
1.6000000000000008e-6	$Failed
1.8000000000000016e-6	$Failed
2.0000000000000003e-6	$Failed
2.200000000000002e-6	$Failed
2.400000000000002e-6	$Failed
2.6000000000000014e-6	$Failed
2.800000000000001e-6	$Failed
3.0000000000000013e-6	$Failed
3.200000000000002e-6	$Failed
3.4000000000000018e-6	$Failed
3.6000000000000036e-6	$Failed
3.7999999999999996e-6	$Failed
4.000000000000001e-6	$Failed
4.200000000000003e-6	$Failed
4.4000000000000045e-6	$Failed
4.6000000000000025e-6	$Failed
4.800000000000004e-6	$Failed
4.9999999999999996e-6	$Failed
5.2000000000000036e-6	$Failed
5.400000000000007e-6	$Failed
5.600000000000003e-6	$Failed
5.7999999999999944e-6	$Failed
6.000000000000003e-6	$Failed
6.200000000000007e-6	$Failed
6.400000000000005e-6	$Failed
6.600000000000008e-6	$Failed
6.800000000000004e-6	$Failed
7.000000000000002e-6	$Failed
7.200000000000008e-6	$Failed
7.400000000000001e-6	$Failed
7.6e-6	$Failed
7.800000000000007e-6	$Failed
8.000000000000003e-6	$Failed
8.200000000000001e-6	$Failed
8.400000000000008e-6	$Failed
8.600000000000013e-6	$Failed
8.80000000000001e-6	$Failed
9.000000000000007e-6	$Failed
9.200000000000007e-6	$Failed
9.400000000000012e-6	$Failed
9.60000000000001e-6	$Failed
9.800000000000006e-6	$Failed
0.00001	$Failed
0.000010200000000000009	$Failed
0.000010399999999999987	$Failed
0.000010600000000000004	$Failed
0.000010799999999999993	$Failed
0.000010999999999999986	$Failed
0.000011199999999999986	$Failed
0.000011400000000000003	$Failed
0.00001159999999999999	$Failed
0.00001179999999999999	$Failed
0.000011999999999999983	$Failed
0.00001219999999999998	$Failed
0.00001239999999999999	$Failed
0.000012599999999999988	$Failed
0.000012799999999999986	$Failed
0.000012999999999999979	$Failed
0.00001319999999999999	$Failed
0.000013399999999999989	$Failed
0.000013599999999999983	$Failed
0.000013799999999999985	$Failed
0.000013999999999999976	$Failed
0.00001419999999999998	$Failed
0.00001439999999999999	$Failed
0.000014599999999999972	$Failed
0.000014799999999999973	$Failed
0.000014999999999999973	$Failed
0.000015199999999999971	$Failed
0.000015399999999999985	$Failed
0.000015599999999999983	$Failed
0.000015799999999999984	$Failed
0.000015999999999999976	$Failed
0.00001619999999999996	$Failed
0.00001639999999999997	$Failed
0.000016599999999999963	$Failed
0.00001679999999999998	$Failed
0.000016999999999999973	$Failed
0.000017199999999999957	0.00005449012858191768
0.000017399999999999955	0.00015190783891587382
0.000017599999999999987	0.0002290523198998898
0.000017799999999999985	0.00030931628832765176
0.00001799999999999998	0.00040677872634405787
0.000018199999999999975	0.0005733960482604915
0.000018342368045649064	0.0008196975000843273
0.000018410841654778907	0.0010557785162969985

==> data/Figure_2/b/future_sensitivities/collider_100TeV_data.dat <==
150.17771931166607	0.009232413525821206
156.65855936336928	0.009398139319557373
166.90796581416885	0.009652323860142321
182.58617467710388	0.010001759428194477
199.73708876384848	0.010363848837652742
218.4990440728028	0.010739050706130087
239.02337095327817	0.011127840317412908
257.365576850296	0.011428350938423804
280.0578216299783	0.011842348287633425
311.2570994742511	0.01238100638929195
345.9320700606085	0.013060924876742413
390.6097857655271	0.013901615720615532
457.6679061656714	0.015198275094384357
516.7764953038611	0.016032010494847298
583.5190593457719	0.01691151539959146
672.9482241139931	0.017998757667421678
743.9772114947473	0.018818046703764343
796.8492106879476	0.019153990206368633
885.6205928959013	0.019668992608023274
979.0969283149551	0.020198272879562558
1065.4251289712558	0.020557612475059567
1159.364995043967	0.02092335227114075
1222.2385101582327	0.021107788187757912
1358.3995309376348	0.021099092921067413
1509.7292961360813	0.021280695170721724
1634.1907663995094	0.02265476702856783
1750.3272979325468	0.02411868450118064
1976.385047923427	0.023048367532843665
2128.0491355656645	0.023041720086637987
2267.277024717236	0.023243896750884514
2506.585764092141	0.02344446830661224
2727.594565720397	0.023019417698761736
3031.456747491088	0.022804156217225233
3298.7440801444054	0.023209918282973873
3514.56483703102	0.023413572920065975
4010.6153269136657	0.022373668156652704
4228.114979268332	0.024692458983481127
4528.593123381772	0.02799492629628604
5140.545106810642	0.02798108176098688
6023.050628323088	0.027713622794324728
6383.309051633122	0.030862557715911385
6800.93786959966	0.03436959289885026
7558.58266223691	0.04149762001773006
8671.084021568427	0.040735713617925134
10106.182951227542	0.04071134422927771
10767.381274218755	0.04493633651680605
11411.413682445227	0.05005220724612841
12549.425745639695	0.05884559405326687
13583.995309376347	0.06735483048541226
15017.771931166546	0.07994777899887788
16085.035300474745	0.09495482422910272
17228.14554671568	0.11389468283176968
19147.412419981873	0.14858172474824707

==> data/Figure_2/b/future_sensitivities/collider_14TeV_data.dat <==
150.17771931166607	0.022705325014069612
155.01258993568902	0.02311667592083197
162.5583095235517	0.0237477382311492
171.37400809515577	0.024396054520323066
180.66779075568553	0.02506209877146948
189.4623569787648	0.025746358176881947
199.73708876384848	0.026449333521956688
209.4599123340698	0.027171539581596724
220.8191314068075	0.02791350552959485
231.5681889247946	0.0286757753615347
244.1263617940688	0.02945890833179089
257.365576850296	0.030263479405210302
269.89364618509245	0.031090079724130682
283.0315582314823	0.03193931709140293
298.3806407295311	0.032811816470131205
311.2570994742511	0.03370822050088658
326.4085061653964	0.034941755797759835
338.701027201977	0.03589653985624933
357.06912029089375	0.037210436847087885
374.4505694771646	0.03857260939386192
394.75739574862286	0.039984852199252255
418.3691310233768	0.0414490290714171
438.7345487499567	0.04296707585476092
460.09131647925875	0.04454100351477983
487.61088795256507	0.04659018628397434
516.7764953038611	0.048734214959244467
541.9321973328261	0.0505207249709477
568.3124313409409	0.05237318629190063
595.976805228076	0.05429408623442776
621.6958690606575	0.05628601191994746
655.4110534822636	0.05887990982939703
690.9546458395704	0.061594498146572634
724.5890106843775	0.06443555950558269
759.8606327722225	0.0668035469488193
805.3103907753659	0.06925962631820534
835.6383225926967	0.07052175726519551
871.6998524562354	0.072458797586746
904.5280066602513	0.07378004342320321
933.6486772101372	0.07649634583190656
984.2813722362314	0.08076256215911227
1037.6599285998664	0.08527105083549416
1088.171250628767	0.09003634110300363
1135.1307054434265	0.09507397005533332
1196.6899709641725	0.10131767312550517
1241.7572298268594	0.10603400499117363
1295.344606346082	0.11097669721164483
1351.2445177579905	0.11722348461475793
1417.020544272145	0.12383533841678997
1493.866975713822	0.13204236766589486
1558.3340149823355	0.13825123484654533
1634.1907663995094	0.14610895899909673
1713.740080951558	0.15443963171728628
1797.1617056254331	0.16480107106776318
1874.7172685583948	0.1726561372078684
1955.6197007925398	0.1792303857022495
2018.5795611930027	0.18960583870031744
2128.0491355656645	0.20838982629753433
2208.191314068075	0.2249077127443382
2303.484642370211	0.24528234000909768
2402.890303857008	0.2678102620152352
2533.2014314857756	0.30176728597484026
2656.5128842490053	3.475738780782957
2800.5782162997834	9.803842767275771
3015.489344317125	9.877305903538378

==> data/Figure_2/b/future_sensitivities/current_LNC_data.dat <==
8.107010938580475e-10	0.011558877628927171
8.107010938580475e-10	0.032089567995064114
8.395578621708037e-10	0.045879973436466055
8.694417802688142e-10	0.04912699959272767
9.003894133788757e-10	0.03043124405525022
9.32438620107948e-10	0.008895917570368995
9.656286150767093e-10	$Failed
1.0355948284740509e-9	0.016634279205273078
1.0724566512316171e-9	0.04419095074494504
1.1106305617780615e-9	0.07000117794432563
1.1501632687709347e-9	0.05635828120310367
1.233500247595692e-9	0.002397550704099182
1.2774064773315547e-9	0.0715268129342309
1.3228755417838128e-9	0.09003605501997876
1.3699630729405815e-9	0.060760424498992306
1.4187266735376792e-9	0.04478275269518607
1.4692260095168317e-9	0.05936203318216261
1.5215228573151974e-9	0.11542708087245884
1.6317673083286183e-9	0.06040380533166621
1.6898497857781322e-9	0.1193283867054249
1.8122906423400887e-9	0.10975107474705079
1.876798821220793e-9	0.15022563446394088
2.0127853742072965e-9	0.12704898092074676
2.084430129156853e-9	0.11034646722877728
2.158625062070335e-9	0.14647890331664726
2.235460956041846e-9	0.18857110953547243
2.397434965355379e-9	0.14676155477530542
2.482771257441678e-9	0.1596555838582391
2.571145074490618e-9	0.17366063762079628
2.6626645485300134e-9	0.1997937452012275
2.7574416364188748e-9	0.18376099078912903
2.8555923050696555e-9	0.2507411911981302
3.062498953726112e-9	0.1944907277409288
3.062498953726112e-9	0.25813051749691945
3.2843973723134377e-9	0.22391606521129584
3.522373807225207e-9	0.2582699869915328
4.3448489633368555e-9	0.2584456778986244
4.82552204499164e-9	0.22429089085613998
5.359372259701485e-9	0.20062042492215476
6.164153116778555e-9	0.17969580504196025
7.089782481673739e-9	0.1567680470140748
8.444662126493624e-9	0.13327948235955486
1.0416492823891848e-8	0.11044246849352535
1.1980667435456455e-8	0.09661935861733106
1.4270210518282361e-8	0.08458039549996134
1.6997292457466335e-8	0.0740617441800269
2.0245528299285175e-8	0.06486332769571014
2.4972864112371653e-8	0.0616042811813431
2.8722871018057803e-8	0.06005389146284529
3.303599121861537e-8	0.0651337346115395
3.9349272643574354e-8	0.07061799954557138
4.686904192860627e-8	0.07652983465699961
5.582586268374556e-8	0.07261562499060394
6.649435994726957e-8	0.06710227330528043
7.647937039178285e-8	0.06200552587094899
9.109481768657837e-8	0.057305831184881154
9.433732209700704e-8	0.08750990411626812
9.769524312070272e-8	0.13400997891186592
1.1636511016417251e-7	0.1270300592821393
1.43536391868502e-7	0.1172588625893642
1.770521749087891e-7	0.10826426371912047
2.1839390108447656e-7	0.09997921335284346
2.6938893106109034e-7	0.08529561687783226
3.2086999979315846e-7	0.07474875637281961
3.9579322327954297e-7	0.06216176268595474
5.055888271012235e-7	0.051713007694016225
6.458424426055663e-7	0.043030625846888125
8.543691731360775e-7	0.0358126736196939
9.826640386486457e-7	0.03310436825865471
1.212116334976487e-6	0.03489379103722221
1.4951457958655759e-6	0.03582559492310808
1.7808728418070598e-6	0.037758324225615314
1.909908924193733e-6	0.040851309110491306
2.1212032214222187e-6	0.03583067847424433
2.4397300308784206e-6	0.030615746192646544
2.709638734781308e-6	0.029052973526510224
3.227459186404529e-6	0.02757089477499451
3.981071705534969e-6	0.024828743469043082
4.578882446049589e-6	0.02356217358511025
5.648052617908614e-6	0.022954429207880107
6.966874302623757e-6	0.022362209550994182
8.013042902571267e-6	0.021221545890367798
8.899530360926364e-6	0.019618291874443354
0.0000106002584954839	0.0196191407502536
0.000012626001105004665	0.020140469845675135
0.000014022822700261729	0.015911754548964558
0.000014521962668999571	0.014329404027865941
0.00001557417545330584	0.01257094107349469
0.00001791284454778633	0.01433024455038464
0.00001989455260315102	0.015501715673093521
0.000020602695838067583	0.016768614312172896
0.000022881983652775528	0.017213741172658507
0.000024539935561792252	0.015913529085591727
0.000025413430358878507	0.016335765066549466
0.000027254802418990757	0.015502524715391394
0.000030270016521753776	0.015502742538473545
0.0000336188054545866	0.01633630823896022
0.00003866711517382153	0.016769863615972228
0.000041468804852103886	0.01510268206232134
0.00004447349558226486	0.014712545374962771
0.00004605652202915694	0.016770092211284546
0.000047695896140719895	0.019115512564051362
0.000051151780934786244	0.021226126366078516
0.000056810731326361415	0.020677658003281474
0.000058832899563408635	0.018621740507421842
0.00006092704667228882	0.01633706223460451
0.00006309573444801929	0.01510318773083802
0.00006534161629314068	0.017671890951148222
0.00006766744007312231	0.02178945213508202
0.00007257039617823688	0.02122637745227091
0.00007782860406386384	0.022961035140779143
0.00008346780389217111	0.020143552700417053
0.00008951560144785536	0.02758089495489949
0.00009600160216175106	0.02983581511966101
0.00009941876272393245	0.02419571523443455
0.00010295755676726163	0.02483772332946291
0.00010662231334049954	0.03679450555037886
0.0001269981714718405	0.030627864620286042
0.00015665227595471523	0.025496900845423727
0.0001739828052473973	0.02236789991516599
0.00020723146442526126	0.019116292574317024
0.0002468340465413941	0.015504469897741265
0.0002838994538140074	0.013251195488364533
0.0003265307238010024	0.011625834367801438
0.0004171124616311617	0.011033013724869041
0.00044733503275790597	0.00967979571024473
0.0004797474312101301	0.008273216991186813
0.0004968239598788996	0.008948924187710611
0.0005145083235125867	0.010470421679701447
0.0005328221590364882	0.013251310236317338
0.0005517878736651029	0.014713843622105646
0.0005917685751810915	0.011325628332629116
0.0006128324761109953	0.008948963534863786
0.0006572362650959787	0.0119342374961652
0.0006806304772189951	0.013251338656712892
0.0007048574039328094	0.011033095698260022
0.0007559290110175929	0.012575562764128337
0.0007828361745033221	0.015504635199703118
0.0008107010938580483	0.016771220397307236
0.0008395578621708028	0.015504640342657477
0.0008395578621708028	0.025497088904247855
0.0008395578621708028	0.03227578922308617
1/1000	0.03062807179754461
0.0012335002475956907	0.02906467263281686
0.0013699630729405786	0.02179004763220696
0.0014692260095168302	0.017672655430046785
0.0016317673083286167	0.014333804150247124
0.001943603153342448	0.010470547809198205
0.0023974349653553763	0.007258731231342293
0.002957236623360423	0.005443179245128601
0.0036477520987148663	0.003976331840513521
0.004499503116932488	0.0028297554694488173
0.005747694426343086	0.002067183304135119
0.007342142089933147	0.0016334342180262763
0.009056534064961838	0.0013961027231130954
0.010416492823891843	0.0013249235893712254
0.011568875276756138	0.0014331342878544494
0.012407117237826148	0.0016767731455801765
0.01284874644776399	0.0020138352018279344
0.015304182184807317	0.0016334743110538712
0.01760230816701311	0.0014331533951261344
0.020245528299285154	0.0012573984492811679
0.024114512187328335	0.0010469469586667922
0.028722871018057806	0.0008948299460146722
0.03542966851243339	0.0007450613371641454
0.042200389167727705	0.0006536901769468932
0.04686904192860622	0.0005887283376528772
0.05781297469038928	0.0005031881252980595
0.05987081774592589	0.0003773207469185126
0.05987081774592589	0.00029813269945425097
0.05987081774592589	0.00023555454865752866
0.06200190923419319	0.00011920724062055355
0.06420885670629423	0.00008701015357583308
0.06649435994726957	0.00006020661482658537
0.07131231859483858	0.00003943624545697884
0.0738506683433086	0.000050072662329535026
0.0738506683433086	0.00006183723275734448
0.07647937039178285	0.00009172727339955682
0.07920164046268163	0.00007054545317570986
0.08494032610265818	0.00005423101688233538
0.0910948176865784	0.00006521696265969177
0.09769524312070267	0.00007839204529039884
0.10477391327848758	0.00006354535156939334
0.10850332275019028	0.00010461689059158719
0.1123654799123477	0.00008708102478261262
0.12050710630083009	0.00010191907864809311
0.12050710630083009	0.00013244100564470542
0.12050710630083009	0.00016763570060255553
0.12479653636686679	0.0002066896976321009
0.12479653636686679	0.0002548318338350822
0.1292386476730009	0.00031418166823338764
0.1386028472930895	0.0002685284590823139
0.1386028472930895	0.00006357922445648783
0.14353639186850187	0.00003857000179410899
0.14864554545911415	0.000029609188098389624
0.1539365581531628	0.00003564410546332641
0.1594159039035788	0.00003961746322637412
0.17096664605982834	0.00004177060988645471
0.17705217490878913	0.00003661929653689998
0.18335431670562485	0.000030443839450609288
0.19663955648297599	0.000028131542049756475
0.20363890776720064	0.000025307376629178118
0.2108874002454031	0.00003297586517426319
0.22616759505412695	0.000018896834144133262
0.23421799180646682	0.00003763144696200242
0.24255494160885765	0.000021607547800808196
0.2601296598185455	0.00003478526456618154
0.2693889310610904	0.00002050591460586022
0.27897778385501737	0.00003388862506815141
0.27897778385501737	0.000019973467198773832
0.2991915798411702	0.00003479859751434688
0.2991915798411702	0.000019460448946261023
0.30984125351993225	0.000033018284003159336
0.3208699997931587	0.00001947117106982002
0.3322913123982644	0.00003302438716233417
0.344119165458861	0.000017988743372670496
0.344119165458861	0.00003866719115257633
0.36905288781262924	0.000024726799340668397
0.40988141611715617	0.000021679420790177913
0.4552268274445843	0.00002226969729098977
0.4714305493697689	0.00002540904691809515
0.4882110389120127	0.00003305127477291088
0.4882110389120127	0.0007071043397560711
0.5615224043650955	0.0006368377679652034
0.6236439434109736	0.0005735536526632733
0.6926380232200149	0.0005032172435460972
0.8250033195199852	0.0004301038546498205
0.9488885147259799	0.0003773590764196704
1.1302240827957775	0.00033986007048017285
1.2552614080105682	0.00029048091270145225
1.3462134460553	0.0002548582006252287
1.4951457958655772	0.0002356174518925848
1.6605546190258604	0.00023561771322911618
1.8442627093918456	0.0002548589281071557
1.9778918093057298	0.000282979658812334
2.048294528998194	0.00035812032160842876
2.048294528998194	0.0005165599228349148
2.048294528998194	0.0007071063789066249
2.048294528998194	0.001193322981023151
2.048294528998194	0.0018137474048868843
2.048294528998194	0.003488753844079873
2.048294528998194	0.003976395445505867
2.274898503428193	0.004081816265438354
2.526571808668171	0.004301117021883126
2.709638734781306	0.0038736974730959315
3.0094075971551733	0.0034887538853855316
3.342340050247615	0.0032253653169544336
3.4613100710381235	0.003142064683443558
3.712105007659821	0.0032253653254943927
3.9810717055349722	0.0036761904159710963
4.122777270036381	0.004775700200571677
4.269526829630983	0.00588775298726611
4.578882446049593	0.005032283018591413
4.741866981319562	0.004532200633447405
4.910652934473587	0.004190032128183196
5.453921227311484	0.0035812460822679496
6.272899851979891	0.003142064721533308
6.966874302623762	0.00306091553233777
9.544360506436503	0.00306091554404194
10.977572878411245	0.003060915548172286
12.62600110500466	0.0029048506266482086
14.521962668999564	0.002756743059443802
16.702628052346057	0.0026161870904921254
19.21074927775149	0.00248279766924676
20.602695838067593	0.0024827976705559273
23.696463936042072	0.0026161870967346492
25.413430358878493	0.0026855456717216845
29.229594132250252	0.002756743071060423
32.46328055164581	0.0029818622375684264
37.338072874308935	0.0032253653950134018
44.47349558226484	0.003676190473469072
47.695896140719924	0.0038736975561457975
52.97251992527582	0.0043011171028743385
56.81073132636148	0.004775700244105487
58.8328995634086	0.0054432366575533795
63.09573444801933	0.0063685739954480415
65.34161629314073	0.007648791967427727
67.66744007312226	0.009680009125209044
72.57039617823692	0.013602836522120739
80.59889987589172	0.014713957426115618
89.5156014478553	0.016337990419779742
99.41876272393255	0.016771288347883426
102.95755676726162	0.01911652576509351
106.62231334049955	0.02758126892331404
110.41751654960665	0.03313272621835006
375.56364377633355	0.03313272621852816
965.6286150767103	0.03313272621857348
2482.7712574416805	0.0331327262185911
4659.6621585981475	0.03313272621859635
9712.740195074048	0.03313272621859945
12848.746447763982	0.033132726218600146
100000	0.03313272621860205

==> data/Figure_2/b/future_sensitivities/current_LNV_data.dat <==
0.1407083319325266	10.902440014175964
0.1407083319325266	9.872385282062893
0.1407083319325266	0.1627316946146197
0.1407083319325266	0.08624817341233726
0.1407083319325266	0.043959171210577845
0.1407083319325266	0.026567975555357178
0.1407083319325266	0.014597936860567007
0.14528634465060394	0.007117625830882057
0.15489405965993175	0.004203316089698869
0.15993361179830712	0.0034706798737243836
0.17050994342992626	0.0027317652052555514
0.18770016663200484	0.0020496444272770924
0.213346041220898	0.001537850091799892
0.2424959664200333	0.0011818071230602382
0.2669435716711433	0.0009994644240164617
0.2938558999910038	0.0008452555344889207
0.33400605911766396	0.0007148397533755968
0.3676793956491411	0.0006341958928696068
0.40474756159227043	0.0005902450464531927
0.4455528119155569	0.000590245400765154
0.4904719065505851	0.0006653011176881808
0.4904719065505851	0.0010999074193520893
0.4904719065505851	0.0020011599310575377
0.4904719065505851	0.0034706809958259493
0.4904719065505851	0.004970190426557249
0.4904719065505851	0.007466732941326394
0.5229065741688779	0.009716470717300463
0.5574861305146638	0.013586021852685409
0.575624207774166	0.008416274013318266
0.5943524160318499	0.005876986834419727
0.6136899554813159	0.007290090012821927
0.6336566510036322	0.01044007688832963
0.6542729724918347	0.00926215618654954
0.6975397245952353	0.008217163600545628
0.7202345123643948	0.011217588369968364
0.8186416918044883	0.009716470783006853
0.8727780670331858	0.008829088750919449
0.9607685353682187	0.008022764540640662
1.092040392016675	0.007117626605691718
1.2021361301702989	0.00694924366955541
1.3663865567219664	0.007466733103096041
1.4567450323318605	0.008416274128700213
1.5530788697999114	0.009486593643652053
1.6036090318768075	0.010693065422170751
1.709654913901766	0.014252519147829075
1.7652793522834311	0.01810912686018274
1.8227135583089005	0.024725221793788933
1.8820164136320137	0.03628237440324318
2.1391603351548674	0.03628237440486737
2.59222821225475	0.039935955812972754
2.946409888436281	0.04395917135249846
3.243456750385652	0.048389992864073604
3.5704508503416554	0.054566228846567755
3.9304113653402903	0.06457232226825309
4.190327549193812	0.07830449345132338
4.467431863334334	0.09973562883274885
4.762860950422475	0.14383253271853383
4.917822904032491	0.19873239934414116
5.077826618742943	3.4678931752682156
5.243036130656858	10.90244001417597
5.243036130656858	0.009262156320017768
5.589755549113622	0.008829088852122129
6.153295384981325	0.008022764641816489
6.994033273408636	0.007117626706026988
7.6991475361558335	0.0063146197999804305
8.751098505068635	0.005469686959409459
9.633354011929024	0.00485261403588018
10.604555469853118	0.004409472717464829
12.850569176893156	0.003912015655544496
15.081595098726282	0.0034706815211066866
17.699956133531796	0.0030062980822119223
20.118338937205248	0.0026671448675018206
25.17253763536038	0.0027317671760282904
30.504007184529996	0.0027979552503651388
36.96466632775097	0.003230155068133191
44.7936741050514	0.003912015668654853
44.7936741050514	0.007466733190916438
50.9139294521131	0.008022764658274466
57.87040835666646	0.010952186362404154
61.69735019556643	0.01358602197358103
63.704702922926266	0.016853646534409756
65.77736582907417	0.019929915513771847
67.91746381184015	0.025324790040174117
70.1271909036182	0.03142090490240311
72.40881252069337	0.03898930710381261
74.76466778575023	0.04502709408824151
77.19717192594689	0.050771227998384086
82.30218319988492	0.06303662821050508
84.97992400058803	0.07110324227218154
90.59960486788063	0.06775818474310631
93.54730624164779	0.06007502365368166
96.5909124860997	0.05200573746055734
99.73354391196408	0.043959171359405635
113.36035099139892	0.049566219337518536
124.788949796893	0.057253833205769336
151.21888290702913	0.05589374539501685
171.88024179708134	0.06775818474317712
189.2086137446876	0.07830449345405531
215.06059068377928	0.08835937149798788
260.60979224089056	0.10218537566964281
305.85504122320395	0.1099126550121611
336.69028942249173	0.1303844346570983
370.6342407764072	0.15487359144356708
395.14410208953666	0.17975852265653294
449.13348456353964	0.1937919050751352
510.4995516559143	0.20903538414216544
618.621857557051	0.21440803149404536
659.5310188429368	0.26348655558283
703.1454829833435	0.30902681034665247
799.2177518465475	0.2928649277630121
879.792123434156	0.34480307316088654
937.972346838723	9.846235741322156
1032.5354771476732	10.005594023499096
1251.2234590504984	10.902440014175967

==> data/Figure_2/b/future_sensitivities/eROSITA_data.dat <==
2.1580547112461985e-6	$Failed
2.22644376899696e-6	$Failed
2.3632218844984787e-6	$Failed
2.4772036474164115e-6	$Failed
2.6139817629179334e-6	$Failed
2.7279635258358658e-6	$Failed
2.8647416413373855e-6	$Failed
3.0243161094224923e-6	$Failed
3.1610942249240104e-6	$Failed
3.3206686930091205e-6	$Failed
3.4802431610942226e-6	$Failed
3.5942249240121596e-6	$Failed
3.7310030395136734e-6	$Failed
3.890577507598782e-6	$Failed
4.027355623100307e-6	$Failed
4.1413373860182395e-6	$Failed
4.369300911854106e-6	$Failed
4.574468085106383e-6	$Failed
4.665653495440728e-6	$Failed
4.802431610942248e-6	$Failed
4.9620060790273564e-6	$Failed
5.121580547112464e-6	$Failed
5.303951367781156e-6	$Failed
5.5091185410334296e-6	$Failed
5.737082066869306e-6	$Failed
5.9650455927051726e-6	$Failed
6.215805471124625e-6	$Failed
6.398176291793316e-6	$Failed
6.580547112461998e-6	$Failed
6.762917933130695e-6	$Failed
6.990881458966558e-6	$Failed
7.241641337386018e-6	$Failed
7.49240121580547e-6	$Failed
7.765957446808517e-6	$Failed
8.016717325227957e-6	$Failed
8.221884498480244e-6	$Failed
8.404255319148933e-6	$Failed
8.632218844984797e-6	$Failed
8.860182370820664e-6	$Failed
9.133738601823707e-6	$Failed
9.361702127659574e-6	$Failed
9.56686930091186e-6	$Failed
9.840425531914898e-6	$Failed
0.000010022796352583589	$Failed
0.000010250759878419458	$Failed
0.000010547112462006093	$Failed
0.00001070668693009119	$Failed
0.000010934650455927056	$Failed
0.00001116261398176291	$Failed
0.000011367781155015196	$Failed
0.000011618541033434636	$Failed
0.00001191489361702127	$Failed
0.000012234042553191477	$Failed
0.000012598784194528877	$Failed
0.000012849544072948317	$Failed
0.000013123100303951364	$Failed
0.000013328267477203645	$Failed
0.00001396656534954407	$Failed
0.000014240121580547117	$Failed
0.000014604863221884504	$Failed
0.000014832826747720354	$Failed
0.000015083586626139825	$Failed
0.000015288753799392104	$Failed
0.000015972644376899687	$Failed
0.000016542553191489356	$Failed
0.000016998480243161108	$Failed
0.000017522796352583573	$Failed
0.000018047112462006076	$Failed
0.00001859422492401218	$Failed
0.000019414893617021286	$Failed
0.000020007598784194523	$Failed

==> data/Figure_2/b/future_sensitivities/lept_disp_data.dat <==
1.013516687653887	0.0037628462281519915
1.0838905322126338	0.0035327973258632924
1.1827318641966182	0.0032649130383689937
1.334640905644416	0.0029236528100843144
1.4859755436187518	0.002577096730703771
1.6656139289038592	0.0022360751829543423
1.8297454275684273	0.0019401807805700313
1.9832437453007759	0.0017102020536822117
2.149619118601444	0.001483895654807663
2.329951810515372	0.0012673892453241753
2.5254127079292856	0.0010655341731108648
2.718956956414919	0.0008958282969466441
2.9077485733103385	0.0007651234473487681
3.0070047268396665	0.0007071065823584503
3.259263953740138	0.0006331981037584825
3.556480306223121	0.0005581423852798487
3.880800189269168	0.0004842850555154013
4.263218671745281	0.0004071537647123568
4.62086235505683	0.0003477484002512673
4.974999058755566	0.00030173183129467206
5.356276325247556	0.00027019404814889776
5.805617196850529	0.00024195266689664728
6.29265351331719	0.00021327289695148016
6.7295858555298285	0.00018799264526862578
7.196856730011529	0.00017373772206790266
7.906043210907734	0.0001555781722545742
8.398432783920136	0.00014153129651964513
9.102981779915227	0.00012875269243485914
9.933094062855895	0.00011898974928879852
10.551728671069696	0.00011712788885340657
11.360399027979804	0.0001189898475347778
12.231044798258576	0.00012280296644094494
13.168415694603658	0.00012673826768212307
14.082768709670608	0.00013713702549627158
14.661579446299243	0.000150747780739365
14.959845685700817	0.00017101954143389824
14.959845685700817	0.00020023460670511248
14.661579446299243	0.00023816711515727414
14.177625441333719	0.0002701944455035048
13.436305920379947	0.00033695116622365403
12.648552168552905	0.0004619057923202551
11.987184813832682	0.0006232905004967563
11.436918805049135	0.0008279007959064837
10.766386610306986	0.0011529596965060734
10.203433907304566	0.0015557916638274263
9.540954763499924	0.0021327422115924705
9.042077427236096	0.0026180632281869666
8.398432783920136	0.0034775174779481397
7.906043210907734	0.004619124524893416
7.343265198501239	0.006135529719647772
7.006176107528362	0.007297919204446318
6.250551925274002	0.009848014873364522
5.613983566653815	0.01287677113088982
5.249484020681586	0.015316846347306517
5.008508957303892	0.017653689804329888
4.778595739422061	0.022368137241798217

==> data/Figure_2/c/current_constraints/ATLAS_LNC_data.dat <==
4.992548435171385	0.00008453452992152055
5.469448584202671	0.00007338908237486397
5.946348733233975	0.00006371308943631249
6.423248882265268	0.00005531281844339819
7.019374068554383	0.000047059898155676905
7.6154992548435265	0.000039237762739952053
8.092399403874825	0.000034064432583136295
8.628912071535037	0.00002898185456723379
9.165424739195224	0.000024657620248613732
9.701937406855444	0.000021406616311003823
10.	0.00001974515557778833
10.715350223546931	0.00001784847445196469
11.251862891207171	0.000016799077486306935
11.78837555886736	0.000015495225588635364
12.44411326378538	0.000014292571570595491
13.15946348733234	0.000013183261071914032
13.695976154992552	0.000012160049946974283
14.23248882265276	0.000011445103754503805
14.64977645305512	0.000010772195077612956
15.245901639344279	9.93611655308868e-6
15.782414307004487	9.351926687495293e-6
16.4381520119225	8.62609020568783e-6
17.034277198211637	7.956577435241918e-6
17.630402384500744	7.3390349519808495e-6
18.107302533532057	6.9075410957797345e-6
18.64381520119224	6.50141693825379e-6
19.239940387481393	5.996817356135331e-6
19.776453055141594	5.644240061664085e-6
20.07451564828613	5.420782422826953e-6
20.49180327868851	5.531381321977058e-6
20.968703427719834	5.64423692572813e-6
21.564828614008963	5.644235487656246e-6
22.101341281669185	5.759393937543322e-6
22.697466467958307	5.876902096857428e-6
23.47242921013412	5.9968077532612796e-6
24.12816691505213	6.119160339657093e-6
24.962742175856924	6.244009243649984e-6
25.67809239940391	6.371405877669822e-6
26.214605067064078	6.501402271097412e-6
26.989567809239897	6.634050838338901e-6
27.58569299552901	6.769406258211319e-6
28.42026825633387	6.9075232352888705e-6
29.31445603576748	7.048458350977782e-6
30.08941877794342	7.192269276257157e-6
30.56631892697468	7.33901481286825e-6
30.983606557377083	7.488754571793876e-6
31.460506706408317	7.641549534476155e-6
31.8181818181818	7.797462207914663e-6
32.29508196721307	7.9565559788497e-6
32.59314456035773	8.118895982844876e-6
33.18926974664686	8.284548114079193e-6
33.66616989567811	8.453594630530858e-6
34.38152011922501	8.802064367041673e-6
34.91803278688519	8.981653959239111e-6
35.45454545454545	9.164908838177332e-6
35.99105812220566	9.542713487964427e-6
36.58718330849476	9.7374197147726e-6
37.242921013412825	9.936092525753004e-6
37.83904619970186	0.00001034568851165929
38.435171385990984	0.000010556775775771854
38.97168405365122	0.000010772170689898886
39.50819672131138	0.000011216240957123702
40.22354694485848	0.000011445079319050144
40.76005961251868	0.000011916880567897081
41.35618479880771	0.000012160025184670964
42.13114754098356	0.000012661298754101935
42.786885245901615	0.000012919632077945664
43.800298062593136	0.000013726690038295963
45.23099850968706	0.000014584162985720184
45.94634873323401	0.000015185367297942953
46.661698956780974	0.00001581135516848242
47.555886736214696	0.000016463148235890124
48.271236959761545	0.000016799052434679496
48.98658718330859	0.000017491561657090315
49.64232488822643	0.00001784844912933181
49.94038748137098	0.000018212618420943016

==> data/Figure_2/c/current_constraints/ATLAS_LNV_data.dat <==
4.932935916542471	0.00009164765006242082
5.230998509687037	0.00008453452922663196
5.588673621460501	0.00007641437996619427
5.886736214605066	0.00006907421874713382
6.304023845007458	0.0000611906391437822
6.780923994038745	0.000053122938586058766
7.198211624441133	0.000047059897687051766
7.675111773472433	0.00004085525827923764
8.092399403874825	0.00003619234861029774
8.569299552906104	0.000031420541298676774
8.986587183308503	0.000027834435076479203
9.523099850968686	0.000023207882652975798
9.82116244411327	0.00002140661594918214
10.298062593144552	0.00001974515467306759
10.89418777943369	0.000018584242039598742
11.371087928464974	0.000017491585498352613
11.96721311475407	0.000016463171686686984
12.56333830104321	0.000015495223504080613
13.15946348733234	0.00001458418578392795
13.695976154992552	0.000013726712592254664
14.23248882265276	0.000012919654462595354
14.828614008941852	0.00001216004711879215
15.424739195231	0.000011445100846940726
16.140089418777926	0.000010556796765648357
16.73621460506707	9.93611293087504e-6
17.33233979135617	9.351922955369574e-6
17.928464977645287	8.802083047321219e-6
18.464977645305527	8.28456597612437e-6
19.001490312965714	7.79747894941174e-6
19.538002980625922	7.339030303255001e-6
20.014903129657235	7.04847219068494e-6
20.5514157973174	7.0484710551488305e-6
21.147540983606586	7.0484698577732985e-6
21.62444113263788	7.048468946613262e-6
21.92250372578242	7.192279876333529e-6
22.63785394932937	7.192278620782311e-6
23.233979135618515	7.192277672429803e-6
23.47242921013412	7.3390231094538905e-6
24.00894187779429	7.339022308094911e-6
24.724292101341295	7.339021298569115e-6
25.499254843517114	7.3390202672829474e-6
26.214605067064078	7.4887594027073234e-6
26.929955290611005	7.48875854905684e-6
27.466467958271227	7.488757972518023e-6
27.9433681073025	7.4887574628146325e-6
28.42026825633387	7.641552286719033e-6
28.83755588673624	7.641551875936514e-6
29.374068554396366	7.641551365678012e-6
30.029806259314462	7.641550766046556e-6
30.447093889716818	7.7974633206912e-6
30.923994038748088	7.956557041333134e-6
31.460506706408317	8.118896821507349e-6
32.23546944858424	8.453595612079035e-6
32.831594634873376	8.626068503936324e-6
33.42771982116249	8.981654834983033e-6
34.02384500745154	9.164909634762353e-6
34.50074515648291	9.351904041721149e-6
35.037257824143005	9.542713976906647e-6
35.63338301043223	9.936093278484215e-6
36.16989567809241	0.000010138822868155373
36.76602086438157	0.000010345688974178202
37.36214605067063	0.000010556776216197328
37.95827123695979	0.000010991962485218387
38.55439642324883	0.000011216241310174624
39.21013412816694	0.000011678598077380364
39.80625931445601	0.000011916880871765123
40.3427719821162	0.000012160025492313764
40.93889716840536	0.000012661299090277467
41.47540983606561	0.000012919632430108408
42.01192250372584	0.000013183236669322973
42.66766020864379	0.000013726690310744694
43.26378539493288	0.000014006761307139293
43.74068554396413	0.000014292546749228308
44.21758569299558	0.00001458416320010425
44.754098360655775	0.000014881729621607498
45.23099850968706	0.00001518536743716492
45.70789865871827	0.00001549520051358222
46.244411326378454	0.00001581135524308941
46.780923994038666	0.000016133960624942212
47.377049180327894	0.00001679905257911951
47.97317436661691	0.000017141810414345038
48.45007451564827	0.000017491561737692507
48.98658718330859	0.000017848449222701568
49.403874813710885	0.00001821261849010991
49.94038748137098	0.000018584218167916333

==> data/Figure_2/c/current_constraints/ATLAS_data.dat <==
100.	0.020606645801805823
101.68674698795196	0.019325969729309778
103.79518072289142	0.01793184565038386
105.90361445783111	0.016460995406689993
108.43373493975916	0.015110533379737445
110.12048192771073	0.014170755868002982
115.18072289156618	0.014633118094502962
120.24096385542182	0.015110533379708024
124.87951807228926	0.015437413436152236
130.78313253012058	0.015941009528258054
137.53012048192778	0.01646099540669055
140.0602409638556	0.01663805751684211
144.69879518072293	0.017552278030885216
149.33734939759054	0.01871571842403086
153.1325301204821	0.01974378904063223
159.03614457831353	0.021278375385546222
164.09638554216875	0.02268803822966492
170.84337349397617	0.024713443327821105
178.43373493975878	0.027208185220176206
182.22891566265088	0.02870101685267712
187.71084337349401	0.030275454408200564
192.34939759036118	0.031935932153851376
197.4096385542168	0.033687123585025236
202.89156626505996	0.03591524926841938
209.21686746987936	0.038700876096720016
217.65060240963825	0.04305754595876865
223.55421686746996	0.04639454495374895
228.19277108433772	0.04893460541139716
235.7831325301209	0.0538606192886959
240.0000000000002	0.05680752089596608
245.90361445783117	0.06055645973592416
251.80722891566288	0.06455174532293906
256.44578313252987	0.06808096992780499
261.50602409638515	0.07180241976308666
266.56626506024134	0.07572659106534063
270.361445783132	0.07901932077214857
275.4216867469874	0.08333677066377065
280.06024096385573	0.8973786150263755
286.8072289156632	0.9139427104970438
293.13253012048153	0.09879977199374235
297.77108433734924	0.10309457118115217
303.2530120481934	0.10872706726504422
309.1566265060238	0.9664548185436936
314.21686746988	0.9658137253474632
319.6987951807228	0.9649997569071644
325.18072289156584	0.9643386186412851
330.24096385542146	0.963668752281802
337.409638554217	0.9626479052987232
343.31325301204816	0.9617828654630068
350.06024096385505	0.9607282366922935
356.3855421686748	0.9598361490550216
363.55421686746945	0.9587506646403589
368.61445783132535	0.958018497000106
377.89156626506076	0.9565356927298464
385.48192771084285	0.9554094990273668
393.49397590361417	0.9540835381453817
398.97590361445725	0.953321544477596
404.0361445783139	0.9525575989538634
410.36144578313224	0.9516016394078934
418.37349397590316	0.9504564791730032
425.12048192771096	0.9495076772323406
431.02409638554195	0.9487551959211853
437.34939759036064	0.9478272564621651
444.51807228915663	0.9469199381355656
452.530120481928	0.9458723654312552
459.277108433735	0.945051806070158
465.1807228915656	0.9444483171852874
471.08433734939814	0.9439192690718928
480.36144578313207	0.9434274471304522

==> data/Figure_2/c/current_constraints/BBN_data.dat <==
8.278444050080779	Abs[1 - 1.2414928600676744*^-12/$Failed]
6.85326358903184	Abs[1 - 6.522550710754024*^-13/$Failed]
3.3744665556542297	Abs[1 - 1.0045111855787026*^-12/$Failed]
1.584893192461111	0.0037053547771538353
1.0360593046256386	0.0009915047925748155
0.7100387508468536	0.00037265865868518766
0.5101434415464335	0.00017543516804441328
0.4028359352386569	0.0001009340925411939
0.38425133462543354	0.00008459234202229382
0.3334854751235185	0.00005533930871681747
0.2760740847324676	0.00003492398341986558
0.25118864315095824	0.000023906509044824276
0.2285463864134993	0.000016335110027521083
0.20794511283409225	0.000011186301834720247
0.19835168649489604	8.681450875624996e-6
0.1804721766827174	6.485041160519955e-6
0.17214619820847743	4.629036008840792e-6
0.16420433388871666	2.903993178593467e-6
0.1566288628412436	1.9936013321286694e-6
0.1494028817264181	1.1710565005484952e-6
0.14251026703029904	7.1870156270748e-7
0.13593563908785242	4.95781772413828e-7
0.13593563908785242	4.4596354931147886e-7
0.13593563908785242	4.3818094175307465e-7
0.12966432776590117	4.864937678261683e-7
0.10238973294320834	1.1285707328667627e-6
0.04587102678234399	0.00005542146268822101
0.021544346900318867	0.002213059763802705
0.010608183551394482	0.07374652437102858

==> data/Figure_2/c/current_constraints/BEBC_data.dat <==
0.19635627530364352	6.820448437805382e-6
0.20647773279352213	5.929476105892562e-6
0.21659919028340066	4.978192963633887e-6
0.22672064777327916	4.17997506607648e-6
0.23684210526315766	3.634807966612641e-6
0.24696356275303633	3.052918509993674e-6
0.26214574898785414	2.392377704940607e-6
0.277327935222672	1.8125309618755026e-6
0.28744939271255043	1.4736305489204682e-6
0.3076923076923075	1.1991497257390904e-6
0.3279352226720648	9.775692848545958e-7
0.3481781376518217	7.990354621290052e-7
0.3684210526315788	6.55571869345728e-7
0.3836032388663966	5.760582363345534e-7
0.408906882591093	4.769333707965728e-7
0.4342105263157893	4.0981608495638255e-7
0.4595141700404858	3.4562715789387966e-7
0.4797570850202427	3.107108936806213e-7
0.5050607287449392	2.8097429349838166e-7
0.5354251012145748	2.515333160646449e-7
0.5607287449392713	2.3560922923770988e-7
0.596153846153846	2.1323246224280723e-7
0.631578947368421	1.9932555272994534e-7
0.6670040485829958	1.919735136413081e-7
0.7125506072874492	1.8951655567089887e-7
0.7530364372469633	1.9119628258401633e-7
0.7935222672064777	1.974919199287939e-7
0.8340080971659918	2.0883993157028158e-7
0.8795546558704452	2.2197399041079535e-7
0.9149797570850202	2.426739987848592e-7
0.970647773279352	2.5679398441003087e-7
1.0313765182186234	2.7191448070951196e-7
1.0870445344129551	2.916847315903581e-7
1.1325910931174088	3.086501839666411e-7
1.1831983805668014	3.241972816869776e-7
1.2388663967611335	3.414485783004295e-7
1.284412955465587	3.4076778931968477e-7
1.3299595141700404	3.4051758579511926e-7
1.3856275303643724	3.3832667856170673e-7
1.4514170040485828	3.3447540426223554e-7
1.4969635627530364	3.4664164405562303e-7
1.5425101214574901	3.597193729554249e-7
1.5880566801619431	3.2785122661138644e-7
1.6336032388663966	3.0909713921722926e-7
1.6892712550607292	2.810437444988878e-7
1.719635627530364	2.678639231534774e-7
1.7601214574898785	2.3184920761032402e-7
1.8006072874493928	2.032539428986624e-7
1.8309716599190284	1.7067116497848644e-7
1.861336032388664	1.4552249549826257e-7
1.8917004048582995	1.2600821253094807e-7
1.9018218623481784	1.2211694988550903e-7
1.9170040485829958	1.1424444112950738e-7
1.9321862348178136	1.1470837824045788e-7
1.9473684210526312	1.2489381950864242e-7
1.9574898785425097	1.6802575775187734e-7
1.9574898785425097	1.8711675653371174e-7
1.9574898785425097	5.790901449476138e-7
1.9574898785425097	5.5826550436899325e-6
1.9574898785425097	0.000014364015977541555
1.9473684210526312	0.000019686039868460625
1.9220647773279356	0.00002605744484651673
1.8967611336032384	0.00003330453044780857
1.8562753036437247	0.00004111163458830891
1.8208502024291495	0.00004899963758075998
1.7854251012145748	0.00005840108969856761
1.7499999999999998	0.0000696063648992773
1.719635627530364	0.00008010204170394442
1.6892712550607292	0.00009218029776025816
1.653846153846154	0.00010986660633616196
1.6082995951417005	0.000135630383675589
1.5728744939271253	0.00016165309299276398
1.5374493927125503	0.0001926684897806119
1.4969635627530364	0.00022965066992908234
1.4514170040485828	0.00028350257041398486
1.4210526315789471	0.0003262491313622551
1.3805668016194328	0.0003888700936068856
1.3502024291497974	0.0004475028076521559
1.304655870445344	0.0005524352356987006
1.248987854251012	0.0007063626036053483
1.2085020242914981	0.0008419331881291958
1.173076923076923	0.0010391902154385235
1.1275303643724697	0.0013285261477959942
1.0870445344129551	0.0016982774338029083
1.0465587044534412	0.002170900104305651
0.9959514170040484	0.0028742124841167893
0.950404858299595	0.003804968766122685
0.9048582995951416	0.004863756562070054
0.8593117408906881	0.0064381240572523035
0.8137651821862346	0.009138495276882708
0.7783400809716596	0.012092277975634502
0.7378542510121457	0.015999669783617332
0.6973684210526314	0.02269562292284244
0.6619433198380564	0.030013270441450413
0.6214574898785425	0.04108790635782
0.5759109311740889	0.05821938866788923
0.540485829959514	0.07691148218879462
0.4949392712550605	0.10890493048076033

==> data/Figure_2/c/current_constraints/BESIII_1_data.dat <==
0.2501976284584981	0.0000800326138479246
0.3000000000000001	8.622810242275847e-6
0.34980237154150207	0.00002438670946691701
0.39960474308300437	0.00001811878028068481
0.4494071146245054	0.00026265229775723764
0.4992094861660085	0.00016820532986805414
0.550395256916997	0.0003364361905280333
0.6001976284584973	0.00016820531693628737
0.6500000000000001	0.00008836412445423214
0.6998023715415027	0.00006565166214889118
0.7496047430830037	0.0007070604558213622
0.7994071146245055	0.0002050493888273719
0.8492094861660073	0.0014858709422059801
0.8990118577075082	0.0042014569450047334
0.9501976284584964	0.005940384147316458
1.	0.004638522390058242

==> data/Figure_2/c/current_constraints/BESIII_2_data.dat <==
0.2501976284584981	3.2733945135587916e-6
0.3000000000000001	0.000013037867623078014
0.34980237154150207	0.000128636969126239
0.39960474308300437	0.00003987543849037767
0.4494071146245054	0.00008402302547794172
0.4992094861660085	0.0000548820422433538
0.5490118577075108	0.00018672865821578455
0.6001976284584973	0.000032227049670763286
0.6500000000000001	0.00025700060079736353
0.6998023715415027	0.00010964854159500881
0.7496047430830037	0.0005415180660111041
0.7994071146245055	0.0003934552379293299
0.8492094861660073	0.0005134445988261849
0.8990118577075082	0.0009221452891706727
0.9501976284584964	0.0024036867756819236
1.	0.006263093382533613

==> data/Figure_2/c/current_constraints/BeEST_data.dat <==
0.00005555481286973237	0.004995939781538894
0.00005910076333812742	0.004418108143584343
0.00006287304459722838	0.003877164548922951
0.0000668861028800769	0.0034286612205000067
0.00007178704311604656	0.0029857746622453663
0.00007569700467130962	0.002681236744667359
0.00008052859018667695	0.0023893165916996084
0.00008491466987546478	0.0021291696247406344
0.00008953964229777498	0.0019267280280942378
0.00009441651901340106	0.0017301813445289582
0.00009955902027128632	0.0015656673584972802
0.00010314203613005271	0.001472299490364204
0.0001049816136090719	0.0013951815920703048
0.00011069955455500819	0.0012820730703919647
0.00011776528148394058	0.0011424635706972497
0.00012200351996820068	0.0010498419834072958
0.00012639428783313373	0.000979673310463336
0.00013210562351075644	0.0009002483090975177
0.00013807503537031506	0.0008209285131121069
0.0001443141850124299	0.0007543734011568048
0.00015083526098650174	0.0006932143199930296
0.0001562636504051912	0.0006419292954813471
0.0001618874013824994	0.0005990250446150647
0.0001662376406991865	0.000567647941566829
0.0001692025523052541	0.000537915337082806
0.00017529195963973253	0.0005019640982883988
0.00018321281777544608	0.00046482946969594874
0.00018980643862295848	0.0004304433743299585
0.00019838315758181676	0.00039554980023703834
0.00020734742982196936	0.0003634858155967535
0.0002129192713224348	0.0003391963206548221
0.00022254038198815345	0.00031170243391176466
0.00023259623850786188	0.0002820707899046093
0.00023884656616170768	0.0002652547613101186
0.0002474423823121418	0.00024375876067384006
0.0002540916556401232	0.0002257344661642513
0.00026323612521463204	0.00021065498223216128
0.00027270969384431685	0.0001935880428818315
0.00028003795053428715	0.00018205188486686286
0.00029011619773967927	0.0001660262472502616
0.00029791220211702424	0.0001525815491911775
0.0003059177007753668	0.00014571210769964704
0.0003169273307452948	0.00013703238784545935
0.0003312482182025587	0.00013086165730535892
0.00034316946467298097	0.00012787946536940709
0.0003618605732013333	0.0001259250100515974
0.0003883751549552329	0.00012399813588781505
0.00040952844194101285	0.00012210319454852847
0.00042426690459454344	0.00011932050302387864
0.00043183386635008955	0.00011482810811203059
0.0004395357877491752	0.00010882310290138975
0.00044343810885216295	0.00010234658593044621
0.0004513469963338352	0.00009552091948683561
0.0004593969418345408	0.00008813372584892676
0.00046347559579341203	0.00008194727803534363
0.0004717418594826552	0.00007707615627672304
0.000475930115057585	0.00007249795968611306
0.0004844185098391555	0.00006767284709741084
0.0004930582983730615	0.0000697713134208966
0.0004974358072275673	0.00007304687157905221
0.0005018521808245067	0.00007765804951587185
0.0005063077642158862	0.00008256324902478074
0.0005108029055171753	0.00008845633603549174
0.0005153379559345139	0.00009404937616452891
0.000519913269792145	0.0001039079414310029
0.000519913269792145	0.00011219363015380068
0.0005245292045601036	0.00012301586437390988
0.0005291861208821394	0.00014016509232517294
0.0005338843826039023	0.00015487987473972176
0.000538624356801361	0.00017246277865146098
0.0005434064138094883	0.0001819902553422681
0.0005482309272511969	0.00019652289144889146
0.0005530982740665237	0.0002073816558484376
0.0005629629923407883	0.00021716553791684134
0.0005730036516208265	0.0002042171058581621
0.0005780909375805429	0.00019352296715435813
0.0005780909375805429	0.00018198632370736156
0.000585806678583456	0.00016852807966094563
0.0005884014095229159	0.00015727023700584652
0.0005884014095229159	0.0001467658647446024
0.0005910076333812748	0.00013487657303956624
0.0005988957726574246	0.00012586957478166738
0.0006042129360768112	0.00011479150485105283
0.0006042129360768112	0.00010309744015524203
0.0006095773067534857	0.00009331075006924205
0.0006149893038066223	0.00008445666656187178
0.0006259578721572968	0.0000758620351946071
0.0006371220691000771	0.0000794290407888365
0.0006427786162225773	0.0000864165402039152
0.0006484853837453751	0.00009402257969493011
0.0006542428175391684	0.00010712243243304886
0.0006600513674332168	0.00012489898599798988
0.0006659114872504926	0.0001467572159640218
0.0006718236348431306	0.00016341975906597472
0.000683805865123826	0.00017244800639160118
0.0006898768839855308	0.0001659486028620094
0.0006960018030430352	0.0001572594854678533
0.0007021811008372843	0.00014341067847090105
0.000708415260157845	0.0001297825988443302
0.0007147047680806221	0.00012018871175345502
0.0007274517996968173	0.00011477597065401302
0.0007404261794744949	0.00012018613623254737
0.000746999889251721	0.00013178790699841514
0.0007536319622546601	0.0001478812457296197
0.0007603229166482767	0.0001621622202288009
0.0007670732751979539	0.00017511250517765475
0.0007738835653103283	0.00020108813446273466
0.0007807543190744985	0.00022051408344436751
0.0007876860733036033	0.0002436837742132436
0.0008088527786557747	0.0002672270198772475
0.0008160339988324579	0.0002551831590191789
0.000823278975881327	0.00023996516713420402
0.0008379624698262367	0.00022392713118790653
0.0008529078494754398	0.00024181543293566587
0.0008529078494754398	0.00026517937767944755
0.0008529078494754398	0.00030219527754915543
0.0008529078494754398	0.0003578731324517248
0.0008566856595729501	0.0005296467482301948
0.0008529078494754398	0.0009796186738818546
0.0008529078494754398	0.001882762792522863
0.0008529078494754398	0.003138641280471033
0.0008604802028370524	0.005034413552311268

==> data/Figure_2/c/current_constraints/Belle_data.dat <==
0.4961715044826708	0.9434218748715975
0.4962230132784592	0.9486050783419813
0.4981763588124869	0.9552497001316121
0.49823603266364247	0.9625597662510619
0.498295713662812	0.9131027636037796
0.49835142237854835	0.06423208623406063
0.4983991776633935	0.045544926179184486
0.49844295736124605	0.033218645712029704
0.4984907214175725	0.023533072259470655
0.4985384900509625	0.016665456438748616
0.49858228198610094	0.012143285957348482
0.4986380227397453	0.00811426627193601
0.4986818234179019	0.005910397907972209
0.49874155781593027	0.003835943230251826
0.4987813847230437	0.002875277117888708
0.49884113104698224	0.001865780580686538
0.4988889332589092	0.0013200386299310196
0.49894072415772583	0.0009073547552509442
0.4989925204330821	0.0006236750103951749
0.49904432208554456	0.00042867997060191954
0.499096129115659	0.0002946481129153522
0.4991439557631626	0.00020844755611326704
0.49918381480368545	0.00015622111139690364
0.5147027255358644	0.0001474647382528893
0.528678088154919	0.00013919915929183624
0.5472072977410751	0.0001276612810697797
0.5707352673060178	0.00011707973155727913
0.5952748559669375	0.00010737524807924448
0.62086955975065	0.00009847513644567485
0.647564744858596	0.00009031272722248573
0.6550067534618037	0.00010737523904458257
0.6626083582065354	0.00008525054861541204
0.6937466010762078	0.00007818428674521982
0.7208129288884637	0.00007170373107379113
0.7518053237686451	0.00006576033172978057
0.7781485252271205	0.00006207434404414958
0.8147163974356489	0.00005692910342214308
0.8628539119485166	0.000050725998100076275
0.9068644146854421	0.000046521399987731193
0.9641271331870539	0.00004145233618735311
1.0289336714630468	0.0000369356074320093
1.081415195318901	0.00003387407371135964
1.1235973317640338	0.00003197536762800102
1.1854327378467437	0.00002932498141972051
1.231672226352944	0.00002768126180607844
1.2846194979966765	0.00002612967564530333
1.3553165049001121	0.00002396383255154344
1.4244340524866097	0.00002262061557178896
1.4352692992616574	0.000029324950385989368
1.4464063958691609	0.000021977512366766483
1.49707641170721	0.00002135268922642819
1.5915818447349106	0.000020155831589652173
1.6855935308629273	0.0000190260601496961
1.7580399870548709	0.00001848514486513242
1.8978190786678764	0.000017959601845585205
1.9945709646587075	0.00001795959305506134
1.9946506011011522	0.00001554775013956622
2.0803636532031837	0.000015547741919030855
2.161476674055261	0.000015547734776188982
2.271651833243182	0.00001600267800616617
2.3692491142982512	0.00001647093657575205
2.4804892312486224	0.00001744897039723803
2.616873661852005	0.000019025991585541746
2.7188399837131336	0.000020745547413603127
2.8356045831111825	0.000022620520030658398
2.946093741914456	0.000024664957279818545
3.0725935544074097	0.000027681152948710874
3.204576212422424	0.000029324869086910788
3.342228159820633	0.00003106619086767903
3.499123291500176	0.000033873956655217086
3.6354664161126227	0.000036935490226097656
3.7770919814114405	0.0000414522202868417
3.9543694681394492	0.00004652128619841989
4.124129842174067	0.0000537380103773355
4.252139410511405	0.00006030945997159698
4.434576761214016	0.00007596140951871
4.57214932504626	0.00009031263460768102
4.69588120426371	0.00011707964796303649
4.8045878176927985	0.0001474646627939169
4.9156539072693795	0.00020844749975146293
4.980729410674546	0.943421874871447
4.981166921084769	0.9476107951090466
4.981882930109177	0.9567632785299047
4.98267861640284	0.9661351751566971
4.983474429780294	0.06609753315704148
4.984111171996256	0.04179054878513666
4.984867409047348	0.024219237398522164
4.985424709770271	0.01619283111743197
4.985822819861009	0.012143285953158611
4.986380227397473	0.008114266267281511
4.986818234178978	0.005910397902801012
4.987216455549369	0.004430578156982445
4.987774018892219	0.002959373598295012
4.988212148105268	0.002155114212359144
4.988729986793231	0.001481424122388053
4.989208039450125	0.001048087278978982
4.989725981524021	0.0007204134737155421
4.990164282198718	0.0005245765920514067
4.990642472299156	0.00037111357698327296
4.991160563285128	0.0002550797521362336

==> data/Figure_2/c/current_constraints/Borexino_data.dat <==
0.0010482121622876301	0.04854453226629729
0.0010691832378591296	0.02360915267078767
0.0010908927846291325	0.009252846739638887
0.001112758419197672	0.004369227761678807
0.001156586776986237	0.002118374294614256
0.0012021414078932945	0.0010268806157482935
0.0012969491191954093	0.000650866425819463
0.0013991827677720386	0.0004237470304444546
0.0015674961254781394	0.00026147160885392484
0.0017560565781562622	0.00016134569817716216
0.002042918548380498	0.0000943717914936304
0.002468084306136222	0.000050951468424376145
0.002925708490798924	0.00003064494874560619
0.003468183867079164	0.000018463097983700827
0.003958775839455919	0.000012408582764966702
0.004518929657439577	8.166086596816946e-6
0.005562516203977026	4.9122367077325535e-6
0.006592454106945332	3.5818266724829684e-6
0.007666847221372651	2.7825963695438105e-6
0.009257709133950678	2.273429824173334e-6
0.01036567220491865	2.113208546483669e-6
0.011603691519577049	2.2038295633963756e-6
0.012504191995958697	3.0554382572933747e-6
0.013221393007842407	4.899692671478384e-6
0.013718058931507038	8.489572883907393e-6
0.013967983927100998	0.000014848632219344182
0.01422194243439212	0.00002675394663531616
0.014215186852684436	0.00003790627271671454
0.013930766956797081	0.0001050292853643775
0.013403846274566755	0.0002053772752577121
0.013147667358201942	0.0002910717768647153
0.012181221903357138	0.0006336325444106228
0.011289117220040543	0.0011129168490168206
0.01046272915261571	0.001902897890049715
0.009513591253343789	0.00392494935144394
0.008329745438167344	0.009008277767267092
0.007575487703795096	0.01623525271082671
0.006889276148636616	0.03002805037531253
0.006385432801736945	0.048544530773478756

==> data/Figure_2/c/current_constraints/Bugey_data.dat <==
0.001246930422919509	0.002389929769111343
0.001279672578444746	0.0020968083055358244
0.0013124147339699862	0.001796375075067469
0.0013560709413369715	0.0015027925367308015
0.0013888130968622108	0.0012722268889432398
0.0014324693042291948	0.001039265884038909
0.0014652114597544343	0.0008903373456653485
0.0014979536152796703	0.0007627481807369607
0.0015525238744884021	0.0006771868466991515
0.0015852660300136416	0.0006230707242382838
0.0016616643929058647	0.000515062163129909
0.0017162346521145974	0.0004465303133930343
0.0017598908594815808	0.0004108459987188784
0.0018362892223738058	0.00036475800563517957
0.0019236016371077741	0.0003200097792811496
0.001989085948158253	0.0002909538210505991
0.002087312414733971	0.0002677022839293608
0.0022073669849931796	0.0002405168723167428
0.0022946793997271476	0.00022129629549683116
0.0023819918144611166	0.00020361185575967777
0.0024802182810368333	0.00018734074130200007
0.002611186903137789	0.00017443289241225735
0.0027639836289222387	0.00016241440248510042
0.002884038199181447	0.00015303415261458397
0.0030040927694406573	0.00014419574924229295
0.0031350613915416105	0.00013913941692644816
0.003255115961800815	0.00013426047051989798
0.003375170532060025	0.00012955263685054952
0.0034952251023192375	0.00012650600441865834
0.0036043656207366973	0.00012500947309679322
0.0036916780354706706	0.00012353074065363234
0.003789904502046386	0.00012206946776238681
0.003888130968622099	0.00012062548954627772
0.004008185538881311	0.00011919852777309003
0.0040954979536152805	0.00012062480228181016
0.0042155525238744855	0.00012062443528293443
0.004335607094133694	0.00012206773506140411
0.004499317871759894	0.00012206729721464527
0.004630286493860849	0.00012500633869982902
0.0047612551159617955	0.00012650216961151983
0.004892223738062751	0.00012954811058374371
0.0050231923601637115	0.00013266745396356416
0.005132332878581177	0.00013425512168829812
0.005274215552523879	0.00013748787754364056
0.005416098226466574	0.00014079852940995785
0.005536152796725782	0.00014418898203372166
0.005656207366984994	0.00015121705716913958
0.005787175989085944	0.00015858778088917447
0.005918144611186904	0.00016631786655940672
0.006016371077762623	0.0001723617653965892
0.0060927694406548395	0.00018076343609729761
0.006212824010914048	0.00019184381025416641
0.006365620736698504	0.0002085067893257131
0.0064747612551159656	0.00021867052098478723
0.006583901773533425	0.00023485267071454707
0.00671487039563438	0.0002552515803686539
0.006856753069577075	0.00028074307573888735
0.006976807639836295	0.00030151889818541555
0.00710777626193725	0.00033560064240856224
0.0072060027285129535	0.0003647504250721134
0.007304229195088683	0.00039643203431283247
0.007402455661664395	0.00043086533606706556
0.007500682128240109	0.00046828928459452523
0.007577080491132329	0.0005089635842687734
0.007664392905866303	0.0005597916804049863
0.007740791268758528	0.0006084129421747297
0.007828103683492496	0.0006771812138915978
0.00794815825375171	0.0007627428223704324
0.008035470668485676	0.0008389115748453913
0.008122783083219651	0.0009226855471013984
0.008221009549795365	0.0010148238496059392
0.00829740791268758	0.0010899158172911205
0.00835197817189631	0.001156719081020996
0.008461118690313777	0.0012874490719280152
0.008537517053206004	0.0013827094267803153
0.008635743519781724	0.0015027888550322999
0.008755798090040925	0.0016528400141044841
0.008854024556616637	0.001796371665162666
0.008952251023192363	0.0019523635458545963
0.00903956343792633	0.002096805110122557
0.0091487039563438	0.0022253003540754213
0.009268758526603	0.002389926712726975
0.009377899045020465	0.0025363774521303117
0.00949795361527967	0.0027566005047214848

==> data/Figure_2/c/current_constraints/CHARM_data.dat <==
0.16051716190481574	0.000014321917481185942
0.17471544083499105	0.000010982058167297026
0.1942421865872212	8.175529141118965e-6
0.2182514085400579	5.9100246508903e-6
0.25047997204261185	3.7994963544285554e-6
0.2784743994768827	2.670287624240153e-6
0.3128951078857685	1.7217820666992623e-6
0.347865246698931	1.2868735449478308e-6
0.39923351629481785	9.102732295707128e-7
0.4438531064764342	7.047617718303201e-7
0.4987153788544462	5.195785951483956e-7
0.5908434054700594	3.9615884983579264e-7
0.6926132531994899	2.923996730297418e-7
0.8033558775909073	2.3238775870293438e-7
0.9026543354134753	1.9964056263699348e-7
1.0581320701514318	1.70249429665148e-7
1.163994478598945	1.5972327549462761e-7
1.2669536767570275	1.405544185484331e-7
1.3790199597684119	1.3380270180718412e-7
1.516986077946235	1.2909329893950883e-7
1.6865292008217194	1.2154304296352336e-7
1.8357083398807064	1.1600351834673006e-7
1.9980828718920072	1.23155745268555e-7
2.06261027991357	1.5563390398654064e-7
2.0845792233305236	2.2709495517414524e-7
2.0845792233305236	2.884795305968524e-7

==> data/Figure_2/c/current_constraints/CMB_BAO_H_data.dat <==
1.1702678678387714e-8	0.9434847902659373
1.2375549501334583e-8	0.948970552663888
1.3087108487634113e-8	0.9577543204315477
1.3458086273749312e-8	0.9658152310552047
1.4231888053253971e-8	0.06886318355572962
1.4635316688939558e-8	0.044727864475667456
1.4635316688939558e-8	0.018876589602362714
1.4231888053253971e-8	0.01023789108276929
1.4231888053253971e-8	0.005299008161642305
1.4231888053253971e-8	0.002876033495376351
1.4635316688939558e-8	0.0015719369647624326
1.4231888053253971e-8	0.0018966993407638633
1.5050181239767403e-8	0.002940322892277525
1.6830621437734585e-8	0.013879877160744347
1.8821688155611127e-8	0
2.1644950696938898e-8	0
2.632290637919796e-8	0
3.201187242001952e-8	0
4.116873537981999e-8	0
5.294488090342729e-8	0
6.808954387392121e-8	0
9.260108706174252e-8	0
1.1908924286304581e-7	0
1.574956592877078e-7	0
2.0254663756035226e-7	0
2.678681588039127e-7	0
3.349947001636827e-7	0
4.430308724092096e-7	0
6.025174799668159e-7	0
9.163549557954686e-7	0
1.3178883046723413e-6	0
1.7429087835467105e-6	0
2.6507498195578367e-6	0
3.7071828391809444e-6	0
5.041730951824964e-6	0
7.667852464208443e-6	0
0.00001014074361493931	0
0.000013791308164680852	0
0.000020396701459586755	0
0.000029334237936377172	0
0.00004102514038700487	0
0.00005737534915424906	0
0.00008024178977860966	0
0.00010912801787948239	0
0.00015262002931084977	0
0.00018048834613757167	0
0.00021949589557565842	0
0.0002595757015335556	0
0.00027450056794302595	0
0.00026693384479149697	0
0.00028228178356289263	0
0.0003530203136817907	0
0.00045400030610448744	98.61721764014506
0.0005521198787209877	Abs[1 - 7.748541418813652*^-11/$Failed]
0.0006904786072835938	Abs[1 - 8.924404579489678*^-11/$Failed]
0.0009131587443481292	315.7842155581659
0.0011743640050972562	Abs[1 - 1.198898776480578*^-10/$Failed]
0.0014686542795053284	198.40564208498137
0.001942296956933473	119.26526664707498
0.0023620705666560628	125.63762044126743
0.002953994699391081	Abs[1 - 1.8384811438709987*^-12/$Failed]
0.003906661353519781	Abs[1 + 5.406486705548683*^12*$Failed]
0.00462001514349223	0
0.005941551259408535	55.241213130682524
0.0072256527510009255	Abs[1 + 9.99968700438372*^12*$Failed]
0.009555933990710273	Abs[1 + 1.32245976660097*^13*$Failed]
0.013743204603117745	41.089730753130176
0.018690618464372956	34.46781117483556
0.02613960001565138	74.44560464547015
0.03554959012929362	103.83013092919332
0.048347080965434615	0
0.06217656238714636	87.50108402198292
0.08942142329946635	0
0.13985412021264715	Abs[1 - 4.216686735013845*^-13/$Failed]
0.21270090977664702	Abs[1 - 2.2410597909447997*^-12/$Failed]
0.3234919139387792	2591.040920917303
0.42781842452909025	Abs[1 - 6.573899251415158*^-12/$Failed]
0.598321693732767	0
0.8367775408113705	Abs[1 - 8.649000112994729*^-13/$Failed]
1.0176237948238087	Abs[1 - 4.397389547612086*^-12/$Failed]

==> data/Figure_2/c/current_constraints/CMB_H_only_data.dat <==
2.862547194279084e-8	0.9434650437862045
2.632290637919796e-8	0.9467914467881131
2.420555376808459e-8	0.9522367334150127
2.353831753806489e-8	0.9566374857803102
2.489170401716836e-8	0.9608595575789285
2.632290637919796e-8	0.964825383213409
2.5597304437433025e-8	0.897248806140676
2.489170401716836e-8	0.0609356448274504
2.5597304437433025e-8	0.03955557685761346
2.5597304437433025e-8	0.027304000670793194
2.420555376808459e-8	0.017722198298500746
2.353831753806489e-8	0.01224681280058959
2.353831753806489e-8	0.0075033011070734235
2.288947395425012e-8	0.005222913138554497
2.288947395425012e-8	0.0038837203132995324
2.489170401716836e-8	0.002456105098700312
2.5597304437433025e-8	0.00179755259244041
2.420555376808459e-8	0.0014105189071678126
2.2258516015642438e-8	0.0012293595244847744
2.046809339565114e-8	0.0014926492035296501
2.1048298563285575e-8	0.0018550739561989937
2.288947395425012e-8	0.0023729061931577755
2.5597304437433025e-8	0.0035142946542369158
2.7069076821805626e-8	0.007269285435373862
2.9436912775414292e-8	0.032110848345015985
3.201187242001952e-8	0
3.5798884919124846e-8	0
4.003390194230836e-8	0
4.603900705309573e-8	0
5.294488090342729e-8	0
6.808954387392121e-8	0
8.052264973711391e-8	0
9.260108706174252e-8	0
1.126142433617521e-7	0
1.3317753002457102e-7	0
1.6196015891805125e-7	0
1.969633546433909e-7	0
2.4632147481289985e-7	0
2.9129961387045277e-7	0
3.5425594502707224e-7	0
4.555893846567642e-7	0
5.540523925227731e-7	0
6.737954482663753e-7	0
8.665318337473492e-7	0
1.1143996606529346e-6	0
1.3936631432787023e-6	0
1.6948647727736424e-6	0
1.9490953277603533e-6	0
2.370338216756659e-6	0
3.0483636047887817e-6	0
3.8122696491285426e-6	0
4.767607071162903e-6	0
5.482750492119597e-6	0
6.8567028099984226e-6	0
9.06799727362847e-6	0
0.000011340396116240039	0
0.000014182247765693506	0
0.00001983445783908846	0
0.00002623109307676042	0
0.000029334237936377172	0
0.00003567401976173479	0
0.00004851630399985647	0
0.00006598167993199611	0
0.00008024178977860966	0
0.00009489388773974215	0
0.00011867386408554614	0
0.00014841299426597795	0
0.00018560461510813743	0
0.000245462314819773	0
0.0002902835718284794	0
0.00033382625131240503	0
0.0004174815904380348	0
0.0005369004629651504	61.82447028424105
0.0006904786072835938	Abs[1 - 1.3049774177593483*^-10/$Failed]
0.0008397064050109119	Abs[1 - 2.459789116572386*^-11/$Failed]
0.0010799009296005846	145.40765555555942
0.0013888020989158024	Abs[1 - 1.1253335510268129*^-10/$Failed]
0.001736829583592142	78.75563661415421
0.002233642462039533	572.9493189366556
0.002793383096314734	303.10906217206775
0.0034933921858075925	0
0.0043688203669456456	407.2554516500927
0.005313019702230481	Abs[1 - 6.007483643421902*^-11/$Failed]
0.00683278688978243	Abs[1 - 4.255651332714183*^-11/$Failed]
0.010105373084533301	Abs[1 + 7.343770458946056*^12*$Failed]
0.012995973024412457	470.2923586658347
0.015804692097384748	Abs[1 - 1.3916621917549114*^-11/$Failed]
0.01767439111817291	Abs[1 - 1.766559592337491*^-11/$Failed]
0.018690618464372956	113.29605297194925
0.017187189122689808	167.73372315923547
0.01453339987766666	0
0.012637733583607756	0.01269305695969225
0.011300841243256757	0.0034055531271440787
0.010105373084533301	0.0014496608458710591
0.009292520667000837	0.0005329475387096938
0.008309504240829263	0.00032187207914080584
0.0072256527510009255	0.00020472728172749033
0.0061099752878627876	0.0001356455316885441
0.005313019702230481	0.00009371595073492944
0.005024145584843837	0.00005966170769167167
0.004750977837915584	0.00003581186224799193
0.0043688203669456456	0.000020860946788103796
0.004248392003306329	0.00001307996858257443
0.003906661353519781	7.323585144214384e-6
0.003592418712587567	4.797333291284289e-6
0.003212391943672168	3.495901568451032e-6
0.0027163823210363267	3.0541474811407454e-6
0.002233642462039533	3.4581389198873325e-6
0.001942296956933473	4.348174030277541e-6
0.0018366923571798918	6.9020783333151314e-6
0.0015102859442610956	9.697322386092999e-6
0.0013505191872500515	0.000013781362135256714
0.0012418866036633756	0.000028532200673669905
0.0010211856517761031	0.00004675131731290971
0.0008397064050109119	0.0000767461305756223
0.0006904786072835938	0.00012609026549004199
0.000600415921772022	0.00023473227608383773
0.0005369004629651504	0.0003859801018694098
0.00044148559747293607	0.0007186229587666793
0.0003733179801829411	0.001181491438215776
0.0002902835718284794	0.0018247431671822856
0.00022571790416364996	0.0029989070183729094
0.00019627635390766454	0.004353342398822346
0.00017551310926453175	0.007156103531123725
0.00014432192790456567	0.013311723643404605
0.00012203788963861573	0.024745833054766297
0.00010319461999769849	0.04318904547380309
0.00008485546504107523	0.0665311578387826
0.00007175335050099848	0.965359285615068
0.00006416286728304775	0.953971942490681
0.00005737534915424906	0.9437424685496902

==> data/Figure_2/c/current_constraints/CMB_Linear_data.dat <==
4.195859325437969e-9	0
4.530033631808455e-9	0
5.147175047561958e-9	0
6.154934772761939e-9	0
7.174381539590697e-9	0
8.80100946625893e-9	0
1.1075772063764402e-8	0
1.4299110861754246e-8	0
1.893815032101707e-8	0
2.3833020185814232e-8	0
2.999304797718624e-8	0
3.496082049087622e-8	0
4.0751409137376224e-8	0
4.750109761054435e-8	0
5.827089170280463e-8	0

==> data/Figure_2/c/current_constraints/CMB_data.dat <==
9.271570120212825e-9	0
8.81567309616167e-9	0
8.452930579573282e-9	0
8.037287291927978e-9	0
7.642081809376117e-9	0
7.205501912064681e-9	0
6.73700947375306e-9	0
6.405740605859187e-9	0
6.03979090461471e-9	0
5.840141423734084e-9	0
5.460422966837849e-9	0
5.0626694267228514e-9	0
4.69388944618323e-9	0
4.388698818355601e-9	0
4.1379794910111255e-9	0
3.901583358452778e-9	0
3.678692159531402e-9	0
3.4685343790509694e-9	0
3.270382577247182e-9	0
3.109572968957437e-9	0
2.931928060065994e-9	0
2.787760770553833e-9	0
2.5846919583789433e-9	0
2.457598791876e-9	0
2.33675498828394e-9	0
2.2406034830691644e-9	0
2.1304296667442126e-9	0
1.9752428281858567e-9	0
1.8468151193125635e-9	0
1.7413095586654832e-9	0
1.6280918940518884e-9	0
1.522235498759883e-9	0
1.4352726592426752e-9	0
1.3532778699331013e-9	0
1.254701114965268e-9	0
1.1439165057186363e-9	0
1.0605902694550446e-9	0
9.916321204924208e-10	0
9.271575459112833e-10	0
8.596206965923176e-10	0
8.105120102204528e-10	0
7.578136469373833e-10	0
7.02612332375199e-10	0
6.569294798287461e-10	0
5.989255882891078e-10	0
5.599843307858639e-10	0
5.279934271559075e-10	0
4.813740659492109e-10	0
4.3887100973105846e-10	0
4.103363356099554e-10	0
3.772626938125059e-10	0
3.3821976119436243e-10	0
3.083566924708452e-10	0
2.7644496276743567e-10	0
2.541633057956782e-10	0
2.259533849598541e-10	0
1.9423474675601363e-10	0
1.7123165272605854e-10	0
1.5351138910508015e-10	0
1.399576002663149e-10	0
1.2760061077220162e-10	0
1.1439597772891927e-10	0
1.0169983913832158e-10	0
9.19452582813395e-11	0
8.174124735841007e-11	0
7.145903174184223e-11	0
6.247065895522208e-11	0
5.5538731617476214e-11	0
4.979295406087405e-11	0
4.426864564486421e-11	0
4.002445017315022e-11	0
3.588502212658018e-11	0
3.190531657746988e-11	0

==> data/Figure_2/c/current_constraints/CMS_SameSign_data.dat <==
20.312671517088265	0.00005382278363430526
21.543877135629735	0.00005187597790556886
23.60941506078634	0.00004999958866824805
26.385052007188328	0.00004644796488106895
29.487777807973856	0.000044767908998100125
31.687796872248327	0.000044767908671139445
34.27588178911082	0.000045600199397033414
36.59345444484849	0.00004644796347019753
39.582206483572264	0.00004731148837000543
42.53757494545859	0.00005092914003246296
46.92736147365264	0.00005793831070810551
50.43246865521823	0.00006470909633204958
52.45740685802842	0.00007637733404564084
54.92389947909772	0.00009527152472055267
57.885285789512906	0.00012329943462985327
60.2110410683069	0.00015099378810390363
61.41395203352019	0.00018834599005979058
62.23247100693842	0.0002349378600763341
63.894022046661796	0.0003040521030346355
65.17136513324482	0.00038631544009215535
66.47511401856752	0.0004999583849369937
67.80405723737796	0.0006352198932457753
69.1604729555829	0.0008220734253127082
70.08040305084539	0.000988322366910821
71.48142172950294	0.0012556811314823335
73.39375214345287	0.0017492177809674825
75.3542852013286	0.0023057061941432755
78.38397303813205	0.0029292696815700348
81.00279416803507	0.003653488155938578
85.37588670948236	0.005183214223039356
90.54364097953832	0.004473520400827713
92.92945904943642	0.0035868436801942405
96.00033029807196	0.002721286215397689
98.5286426716522	0.0021419814228537115
100.47077972947453	0.0018485736116455875
106.57313154456217	0.0021028994242102694
114.53930549457098	0.0025280638844834558
125.54549586736064	0.003211731200101098
139.3958999335497	0.0031531408536772387
150.77704490356305	0.0030956188121573636
158.89416699362354	0.0035868436801639314
168.5516291337768	0.004311822726068337
178.79606420536928	0.0051832142230203715
188.42159761004172	0.006005388849884441
201.18546025883091	0.007218648727736032
220.50313718539425	0.008363266698011573
236.97299838013137	0.009339166302318791
256.3410635276149	0.010238724442666713
286.5152398983005	0.011433089669775742
303.90157757898356	0.01208145274418393
324.49665719611727	0.015063175272222673
341.9749684704407	0.018101438814236537
360.3994262427275	0.02215371585903414
384.81826909886183	0.027109915537542828
402.89093878303964	0.03139493830231854
441.5646703824125	0.035045789297613705
477.6542390727424	0.03840907007007155
506.6459151115999	0.041329633789568665
569.9703612533822	0.04287181058268297
604.5415238057433	0.04366425401299423
637.1288526357773	0.05539552238452894
671.4815602923836	0.07155828954638543
703.0355280319127	0.8986376372977828
755.4380639054625	0.07840514342966975
806.4749998064735	0.07422241724027312
866.814437754525	0.09762411002263349
901.5947281902911	0.11094272467648958
931.7049634264172	0.9638728592572032
969.1396535624748	0.960608078517479
1008.0916093642974	0.9568554380666757
1055.491026620821	0.9529601224397725
1119.6722353563441	0.9490362610366794
1195.5668471739536	0.9450791838092223
1251.7320250975688	0.9434391599498625

==> data/Figure_2/c/current_constraints/CMS_TriLepton_data.dat <==
1.0085965356911262	0.006671796110244377
1.0527005084892547	0.0056553309863368595
1.11770485540233	0.004663326719362315
1.1867232263265417	0.003952665002861955
1.2817599322880646	0.003084376899709529
1.3726078186852004	0.0024740170707830966
1.457366469509331	0.002096879266320295
1.54735897430961	0.0016818793137524102
1.6570318457830764	0.0013867038262234122
1.7744780516520744	0.0011122312364437725
1.9002485461025815	0.0008678172348720592
2.0349333335529676	0.0007154955270443075
2.1791642364353465	0.0005738637124969026
2.3943197953764783	0.00044774778093337186
2.5421692486106746	0.00036915332769871245
2.722351744008092	0.0003043540873948203
2.9153051167439576	0.00024410412367970036
3.095325458368275	0.00020688143743763376
3.2584506839639915	0.00018527588642158754
3.4301726918960673	0.00016141369981981235
3.641986150555627	0.00014455643387267791
3.900120872769162	0.00011918097634011637
4.140953672004993	0.00010100711842153665
4.359184036150084	0.0000856045466518518
4.549802710068708	0.00007457914771913376
4.830753418619087	0.00006320653437896784
5.173144943531184	0.000052111130829035623
5.492587088594378	0.00004416465523293667
5.831754813581721	0.00003742993930577754
6.245094773315449	0.00003260913715097402
6.745222539004019	0.000027636528960872653
7.161740610758888	0.000024077070366557152
7.603978709257963	0.00002156253208052128
8.004712253777292	0.00001827443550217467
8.572065914282796	0.00001548774371828987
9.023818146768905	0.000013126001634722329
9.914767348618348	0.000011435434710049819
10.987330625859897	9.428034538516705e-6
12.280592788434381	8.679475354100852e-6
13.378088112866582	7.990342063779465e-6
14.44944948686237	7.561594996152721e-6
15.740771780960754	7.155853273488333e-6
17.001344647631136	6.771883393374978e-6
18.67993947277153	6.4085158436588685e-6
20.175890572126136	6.064646900783011e-6
22.167918038711765	6.408507750355064e-6
23.739123729349174	6.771868231170153e-6
26.08296011825556	7.3559037416792705e-6
28.41394912426656	7.772983862230909e-6
30.689431787977025	8.213713759475105e-6
33.4320931950474	8.922107257780532e-6
36.41986150555627	9.962566222765368e-6
39.33648401051629	0.000010821793366977417
42.12455402318339	0.000012083788018313335
45.88915251453416	0.000014258015441526162
49.141659017104644	0.000016365869767054342
51.29052857579309	0.000018274399853690504
53.993565512419806	0.00002216537578469957
57.32767282531637	0.000028409201316415
59.8345009110729	0.00003352084235996866
61.39091257642111	0.00004666878852066514
62.45094773315449	0.00006148737115141412
64.07541826577206	0.00008101118657466433
65.18180670656254	0.00010971839182227772
66.30729912536792	0.00014062470593201315
67.4522253900402	0.0001705657377946146
68.61692106424641	0.00021266554541066185
69.80172750582364	0.0002880236918524348
71.61740610758918	0.0003900833042987939
72.23306769529864	0.0005283040076182743
73.48031403880893	0.0006771074533645782
74.74909654977071	0.0008442166681184027
76.0397870925787	0.0010819849427623485
78.01772974873042	0.0013489951170971848
80.0471225377729	0.0016818793102751917
82.83533126887713	0.002277658508696212
84.99003923713535	0.0030843768967645513
91.79632160310958	0.00317056993634679
99.14767348618308	0.0032591703732640642
108.00832947845014	0.003845223626311678
117.66084696229466	0.004536582170861836
124.9264143789954	0.005065187546655636
134.93093324807873	0.005975682814701289
144.49449486862312	0.006858130327675349
157.4077178096082	0.007049662878331198
174.43582666387326	0.00704966287833797
188.40522239157286	0.006858130327669576
201.75890572126218	0.006671796107553973
214.2175354972934	0.007870731414781118
231.3727815405335	0.009032634001224005
247.7718962602914	0.010365788711534818
258.6064813357969	0.011258201993190275
269.9148418294565	0.012227304741183165
284.1394912426656	0.013650166076149883
299.1137869130334	0.015238234922358207
314.87723557949295	0.016549113509480073
328.64620715664626	0.017972475346942574
348.9401387064079	0.020061984130243515
376.8844146965764	0.02365896268917167
396.7464149927578	0.025691725583248393
417.65515280416497	0.02947367860281358
435.9184036150084	0.03381009586209405
454.98027100687085	0.03878173344390745
483.07534186190867	0.04448103667114689
517.3144943531183	0.05538338574744994
544.5772312543871	0.06350938752814539
578.2049221084793	0.0748423042280123
608.676615514586	0.8956554894657013
657.4214443432733	0.9666993768456884
698.0172750582364	0.964191286231855
734.8031403880893	0.961102850658306
786.8841194705569	0.9578572474875714
828.3533126887713	0.9539992529019539
894.6905752145444	0.9491019919842979
958.1039693222733	0.9450062922155127
1000.	0.9434538465450241

==> data/Figure_2/c/current_constraints/Ca45_data.dat <==
0.00002079290105078417	0.009773583432534427
0.000020985865676920823	0.008968168129475096
0.000021540583012844887	0.008088683506293215
0.00002209619577626848	0.007253631142265626
0.000022651808539692088	0.0065047017889307
0.000023206525875616183	0.005866587143812718
0.000024295365714976488	0.005444987104888721
0.000025383310126837308	0.005082738801429509
0.00002593802746276143	0.004584021920822967
0.00002630962987504311	0.004230194213370453
0.00002722430906575573	0.0037932505126326843
0.000027783503539177194	0.003324230430956421
0.000028158687661456797	0.002997983844952201
0.000028716091279879282	0.002657591082853905
0.000029273494898301833	0.0023558360465858463
0.000030013118012867262	0.0020526857924624275
0.000031110016699722834	0.0018091869206571243
0.00003220064739408214	0.0016599396488412577
0.000033651239943229904	0.0015142854754560675
0.00003491871756873528	0.0014134940821358688
0.00003618798604923955	0.0013043524641060955
0.000037460836239741716	0.0011763207114784402
0.000038909637933890564	0.001085493131712023
0.000040359335055538847	0.0009959475448442223
0.00004180186875719136	0.0009567227939510925
0.000043962535313421964	0.0009190399687490913
0.00004594277322850863	0.0008879237404487705
0.000047738105364953825	0.0008879165720728777
0.00004952806493640223	0.0009190181843500289
0.00005113849129420614	0.0009512115772619678
0.000051855728721284735	0.0009566844873089009
0.00005274891765201	0.0009845341757086512
0.00005435844858231438	0.0010248911605393873
0.00005578755087147485	0.0010730456910302832
0.00005703711994699065	0.0011234645002800026
0.000058108051236361555	0.0011695214510452079
0.00005863769660230038	0.0012386146299235845
0.000058986913327095154	0.0013193420627268804
0.00005969609190667851	0.0013972871818942467
0.0000607616506310525	0.0015055406229043111
0.0000616512578517799	0.0015853600772840482
0.00006307588300344294	0.0017081836624662783
0.00006414412801031527	0.001809100337515246
0.00006539011537583329	0.0019380998820286433
0.0000659242378792695	0.0019945274487780384
0.00006825637880164934	0.0020175534638328108
0.00007022945329674013	0.002040845855730611
0.00007256607135661746	0.002006001884760078
0.0000738317581271238	0.0018940998557376298
0.0000750983403251298	0.0017782024447674516
0.00007601033323334394	0.001622164015769978
0.00007710006850020371	0.001496902786027765
0.00007765120412612999	0.0013813135819324973
0.00007874183482048916	0.0012673531372651148
0.00008019063651463796	0.0011694878553037968
0.00008144736901014967	0.0011694864912461522
0.00008252277743701789	0.0011829890264607457
0.00008359191787138969	0.001245710269876632
0.00008447973423711809	0.0013269038275709466
0.000085189808244201	0.0013972559401740359
0.0000857194536101398	0.0014798082404405832
0.00008642773676222377	0.0015762594601997915
0.00008749329548659777	0.001698382642240981
0.00008820247406618103	0.001798723583975037
0.00008908849957691056	0.0019380795260417472
0.0000899745250876399	0.0020882295038808785
0.00009103918838451443	0.0022629604781179147
0.00009210385168138897	0.002452307233400286
0.00009334715276440861	0.0026727875224659137
0.00009459224470242718	0.002879835739430958
0.00009602224241908693	0.0029978864317776743
0.00009763087792189191	0.0031387357908371216
0.00009923772256969777	0.003324135075584489
0.00010066413857635978	0.00354074088910461
0.00010191191679687683	0.003749872550588562
0.00010297926637624972	0.003994203267214891
0.0001040519885206195	0.0041104611395433865
0.00010475937624520385	0.004403465392664563
0.00010636084832801298	0.004826856736619867
0.00010724597841124304	0.005230560889892155
0.000108132899349472	0.005603338893937271
0.00010919845807384583	0.006037192622794119
0.00011008537901207484	0.006467400696975378

==> data/Figure_2/c/current_constraints/CePr144_data.dat <==
0.00005205479452054794	0.02269205835502286
0.0000643835616438357	0.017350117460743775
0.00007979452054794533	0.013452276553518216
0.00009931506849315076	0.00892577079455159
0.00012294520547945196	0.003243759573581806
0.00015273972602739724	0.002047089894678944
0.0001886986301369864	0.0011452539298681952
0.00023390410958904091	0.001291796003941692
0.00028938356164383576	0.001739352816985229
0.0002996575342465752	0.0020910341363734597
0.00035000000000000005	0.00496065185208483
0.0003931506849315069	0.004492571639419407
0.0004393835616438358	0.0049958916997665526
0.00048561643835616486	0.005477455388189223
0.0005195205479452053	0.00644584309880003
0.0005791095890410962	0.0059630376767090265
0.0006202054794520542	0.0064458422305878615
0.0006715753424657534	0.0022444883841465924
0.0007198630136986307	0.0019898855595621434
0.0007650684931506853	0.0013478596073422944
0.0008000000000000004	0.0009458658441131584
0.0008575342465753422	0.0010444756521862386
0.0008996575342465755	0.0012917751519773146
0.0009499999999999997	0.0026415422902964503

==> data/Figure_2/c/current_constraints/Cu64_data.dat <==
0.00003192612137203166	0.012221622942941268
0.00004221635883905017	0.011526257588252875
0.00005250659630606859	0.010870396859559817
0.00006121372031662267	0.010191387969242127
0.00007071240105540895	0.00927805147166949
0.00007783641160949863	0.008347308831464728
0.00008337730870712398	0.007509595076071407
0.00008891820580474936	0.006835815940450574
0.00009604221635883898	0.005971570271813387
0.0001	0.0054355010916764535
0.00010474934036939322	0.0047759644371014875
0.00010949868073878626	0.0040987740114060145
0.00011424802110817949	0.0035802089288908823
0.0001182058047493403	0.0030905742574036665
0.00012295514511873355	0.002683666571621224
0.00012849604221635893	0.0023718681693593036
0.00013245382585751994	0.002171581854067184
0.0001372031662269128	0.0020597151952392867
0.00014353562005277036	0.0020002197910534703
0.0001522427440633244	0.002036204431323574
0.00016174142480211088	0.002198556610332303
0.0001680738786279682	0.002401813707677669
0.0001759894459102902	0.002593226527790704
0.00018311345646438018	0.00278341246575442
0.00019182058047493425	0.002867036627484665
0.00020052770448548821	0.0027517752258324757
0.00020765171503957802	0.002625563234121553
0.0002139841688654354	0.0025347654569113365
0.00022189973614775735	0.002535158464721743
0.00022981530343007913	0.0026422106206981377
0.0002377308707124013	0.0028360324506951917
0.00024327176781002642	0.003043923975694973
0.0002511873350923481	0.0033254010029935
0.000258311345646438	0.0035692558028995736
0.000267018469656992	0.003876461029922562
0.000274934036939314	0.0040164106394388055
0.00028126649076517173	0.0038096841221573197
0.0002820580474934037	0.003366813784688505
0.0002828496042216359	0.00297540216975678
0.00028443271767810015	0.0026921637773741347
0.00028601583113456463	0.0023791915877873215
0.0002868073878627971	0.0021400208609874127
0.0002891820580474936	0.001959244004556382
0.00029551451187335065	0.001836617234837301
0.00030343007915567305	0.001815400874965234
0.00030897097625329814	0.0018808754723123045
0.0003153034300791553	0.002079109808412083
0.00031926121372031655	0.0022578940015285376
0.00032321899736147776	0.0023392495153570225
0.0003279683377308706	0.0022850241877457877
0.0003311345646437991	0.002079755064432476
0.00033588390501319235	0.001915398873812646
0.00033984168865435334	0.001827423290651331
0.00034459102902374683	0.0017955989822413532
0.00034934036939314017	0.0018170349004491548
0.0003540897097625328	0.0019502231232507716
0.0003580474934036939	0.0021304327954282387
0.0003643799472295518	0.002327397077506732
0.00036833773087071247	0.0025725544654298105
0.00037150395778364116	0.0027937087828784346
0.0003762532981530342	0.0030161546400520045
0.00037941952506596313	0.0030700774334686542
0.00038258575197889155	0.0028608881362585104
0.0003833773087071237	0.0025582101343726293
0.00038575197889182067	0.0023421193710574384
0.000388126649076517	0.0021569357097417363
0.00039129287598944624	0.0020699876769892933
0.00039604221635883947	0.002182819486905019
0.0003992084432717677	0.0023153174279855193
0.00040237467018469674	0.002499609479588605
0.00040554089709762516	0.002682726405044855
0.00041029023746701817	0.003090071322892518
0.0004118733509234831	0.0032775094772459212
0.00041424802110817986	0.0035382910788097632
0.0004182058047493402	0.0036873929453324905
0.0004237467018469654	0.003623252520158049
0.0004284960422163588	0.0035185105847910236
0.00043324538258575216	0.003539609661930121
0.00043720316622691325	0.0036887670904099945
0.0004419525065963066	0.003935836428871187
0.00044591029023746665	0.003913045137183935
0.0004482849604221635	0.0036895689257734343
0.00045224274406332424	0.003418068242855954

==> data/Figure_2/c/current_constraints/DANSS_data.dat <==
2.7399536713160248e-9	0.9562209318675395
2.6672889724266546e-9	0.9660339796230004
2.5849455198632742e-9	0.9562101724679654
2.4606543908636995e-9	0.9562011693738541
2.3953968259408634e-9	0.0585061697405872
2.2397244747889473e-9	0.04561487307122858
2.1225029240966164e-9	0.10220983519371007
2.002425994300512e-9	0.040514827678806986
1.8976240551473336e-9	0.009846418187148709
1.6739230361063345e-9	0.025460102609811797
1.5863141250661593e-9	0.013493732941954995
1.5032904469866762e-9	0.007172877469113881
1.418244410811273e-9	0.010742938072970998
1.3320291870017128e-9	0.00852884863214054
1.2679816703413793e-9	0.009504023323049227
1.2016187249130811e-9	0.0118729531470676
1.1285722135974706e-9	0.011149134713145936
1.0599662128878754e-9	0.01424604505899274
1.0000004999998747e-9	0
9.56191733022406e-10	0
8.860762451474101e-10	0.02510639101130907
8.397012923403055e-10	0.011327323535294975
7.95753491874545e-10	0.012780844820489023
7.507351781099226e-10	0.013821228640833128
7.050979694796508e-10	0.016118802714445324
6.681949823511154e-10	0.019168442370106287
6.332234094417544e-10	0.030878488674756732
5.947297725119861e-10	0.061255642633116225
5.661336449017765e-10	0.061438138446662016
5.341057092767494e-10	0.03500804422622794
5.038897052694344e-10	0.024203015393839955
4.775174856785406e-10	0.02285923575188553
4.4648465429992825e-10	0.023393404845120425
4.2122568238706007e-10	0.023807508099667807
3.9561946561452547e-10	0.026197366912354414
3.7323812116324315e-10	0.02874809597608019
3.5529195834912453e-10	0.03155507651612921
3.3519209007132986e-10	0.0380189465034112
3.162293471517156e-10	0.042480732494507345
2.983393992660243e-10	0.05232422843438833
2.8272524189576997e-10	0.06538829148083292
2.6553855847277213e-10	0.08324500125510004
2.505163900639035e-10	0.9135615843638225
2.3740520374493473e-10	0.9667939284346885
2.2397465756126564e-10	0.9602338820701337
2.1035948826971927e-10	0.956182832415043

==> data/Figure_2/c/current_constraints/DELPHI_data.dat <==
0.4303311824915579	0.004995884747636792
0.4445159245362465	0.004512309536806591
0.46215614547077116	0.003993359324325874
0.48049640295616325	0.0034628146970312468
0.49956447732320425	0.0030645048922518514
0.5227690396963798	0.0026037350555525585
0.5435146662284176	0.002257743813528168
0.5650835645832412	0.001998002093836382
0.5875084055742986	0.0017681336662564995
0.6108231565273317	0.0015331515102374738
0.6433550350871315	0.0013025823816116278
0.6688860100912688	0.0011294597563602515
0.6954301592358273	0.0009994999558632367
0.7230276894396046	0.0008666534171442031
0.751720403197388	0.000766929250470505
0.7815517618989379	0.0006649909826544897
0.8178545164583179	0.000576600794163995
0.8448129517705725	0.0005102496136079049
0.8898069112481293	0.0004247592514250442
0.9371972075541302	0.00036829856636833025
0.9680894625777756	0.0003259160523489957
1.0196490154451738	0.0002713086817298649
1.0950567327768608	0.0002168315697338441
1.168437895408062	0.00017686009380912804
1.254849232252328	0.00014134723699499308
1.3302818384955004	0.00011529054069869815
1.4102489162420138	0.00009597300901875716
1.4853574742461038	0.00008153681952005609
1.5746465956842635	0.00006787484204051619
1.6693031437152872	0.000057665122993988405
1.758208691205645	0.00004899113969158986
1.8760285210347052	0.000039959760888996776
1.9759440716631398	0.00003464787784979162
2.081181032464945	0.00003066053867950558
2.1358830279639975	0.00002943613816264179
2.2206436550279	0.00002769060293217329
2.338913090195803	0.000023525385721034908
2.544683669997209	0.000018801517969735393
2.7328746886507513	0.000015335527934201565
2.8971556675942494	0.000013296980527988111
3.0514555092748625	0.000012008981992939205
3.255937474716193	0.000011069013042375175
3.407174417382817	0.000010202610999265893
3.588637387792299	9.996816009549825e-6
3.7553281031648993	0.00001020259456319117
3.9043549743407073	0.000011296836943341937
3.981071705534969	0.000012765941639569789
4.033051825545549	0.000014135127841652384
4.085710640409198	0.000015973357213150408
4.11229732315688	0.000019188509813528043
4.165990831887127	0.00002352533640803678
4.193099916774719	0.000028842349508395593
4.220385406871377	0.00003683192760339793
4.359499374813528	0.00003066048789401865
4.532502248030849	0.000025523114582148843
4.7430350939300485	0.000020398085025963297
4.93125824261569	0.000017329801434207148
5.160313138756714	0.000014723053309073642
5.435146662284221	0.000013028702521733493
5.761869002715535	0.000011296791893156133
5.8750840557429855	0.000010845669895953591
6.187985619784287	0.000010202531330882891
6.433550350871315	9.597534145755482e-6
6.73238609114989	9.214266193935394e-6
7.1835319577188335	9.028406934952216e-6
7.566120251534534	9.028402135791147e-6
8.125669516608037	9.21424916422442e-6
8.558435188810465	9.214245004551813e-6
8.95597094679641	9.214241536437129e-6
9.556122099605352	9.21423684385747e-6
10.396841146983125	9.403911186534053e-6
11.608837510467987	9.597489660118086e-6
12.227113500949523	9.59748686457651e-6
13.131364576266305	9.597483247025806e-6
14.011314236131904	9.795053947714294e-6
14.950230456510086	9.996685471413969e-6
16.05586850963554	0.000010202471334097574
17.355479611367524	0.000010412493831157832
18.88236281080431	0.000010626840421190664
19.88802005761774	0.00001084560175435012
21.2207419071606	0.000011068868245533992
23.08767932538116	0.000011529272410881752
24.634814465180497	0.000011766609851249221
26.97651944080448	0.000012256043933955851
29.54081924053894	0.00001225604231469557
31.725498197017366	0.000012256041138969387
34.29345704895201	0.000012508340240025007
36.59150579252174	0.000012508339356176457
39.04354974340707	0.0000125083385096314
42.4784845008733	0.000013028626571043311
44.45159245362465	0.000013296830846054597
47.43035093930029	0.000014426009829371367
49.312582426156894	0.00001533538882902974
51.60313138756735	0.00001663768475557159
53.65095597234367	0.00001842215945935255
55.78004666282426	0.00002124648926526973
57.61869002715535	0.000024009564315252696
59.13314613326026	0.000027131973043936775
61.08231565273317	0.00003193577579496676
62.68781008295609	0.0000383639228697108
63.919563831499964	0.00004515636442536941
65.17552032847388	0.00005102886217134284
66.45615513405531	0.00006384987984731083
68.20289616346129	0.00007989214116921328
69.54301592358244	0.00009996494470565498
70.45102627380597	0.00012008597560131395
71.37089234793048	0.00014134720149849844
72.30276894396046	0.00017329278284183847
73.24681288106922	0.00021683154259988235
74.20318302598666	0.0002825933596788399
75.1720403197391	0.0003535916113739379
76.1535478047274	0.00044242602626198835
77.14787065217043	0.0005766007790533045
78.15517618989348	0.0007363060835720026
79.17563393049427	0.0009793426526121252
79.69084845396931	0.0011066819843821296

==> data/Figure_2/c/current_constraints/Daya_Bay_data.dat <==
5.460666154972409e-10	0.021901844140974402
5.460666154972409e-10	0.020420503791750866
5.428684649665885e-10	0.018658757524095737
5.3968904518331e-10	0.017944130964078098
5.365282464469674e-10	0.01730842969313451
5.333859596996063e-10	0.018402345531360997
5.302620765220008e-10	0.019493555380953653
5.2406909037035e-10	0.021850550472001684
5.149149637485822e-10	0.020189178674094754
5.118992604857285e-10	0.01866315649367445
5.089012194308428e-10	0.01766532232572182
5.059207371416532e-10	0.017258915626421456
5.000120381168774e-10	0.017812315504654785
4.941723479261707e-10	0.01814892415674174
4.912781289117889e-10	0.017777422219476646
4.855404437411436e-10	0.017956863743320173
4.826967796158764e-10	0.018595949941420553
4.742653254048926e-10	0.02011687712766186
4.742653254048926e-10	0.02177031083708436
4.632520377759193e-10	0.01969401875547172
4.578416748673194e-10	0.019580870092337888
4.498443783938134e-10	0.02191701621768516
4.4459060625497234e-10	0.025631847628153737
4.393981939975688e-10	0.03224578335631767
4.368247735502604e-10	0.02898726213268088
4.342664249942246e-10	0.043170592720559786
4.317230600580247e-10	0.03532974818548129
4.2418199199064913e-10	0.04869883714154655
4.1922793619399857e-10	0.13220043245007584
4.1190512752385975e-10	0
4.0949272726276987e-10	0.10365818415916761
4.0709445584746756e-10	Abs[1 - 238.08940515633836*$Failed]
4.023399690458651e-10	0.05977259636724963
3.9764101093166566e-10	0.13643863334832174
3.906952734773264e-10	0.11296138376456788
3.884070942452237e-10	0
3.8613231633522596e-10	0
3.7716565504899513e-10	0
3.7495671559308277e-10	0
3.705775726313833e-10	0
3.684072180307625e-10	0
3.6410456816553504e-10	0
3.5985216995389373e-10	0
3.5774463154573736e-10	0
3.535665125372118e-10	0
3.514957877779977e-10	0
3.4739065051312606e-10	0
3.4333345814143766e-10	0
3.413226660495681e-10	0
3.393236507121854e-10	0
3.3733634315668306e-10	0
3.3144398350061454e-10	0
3.275730362111875e-10	0
3.275730362111875e-10	0
3.275730362111875e-10	0
3.256545493790669e-10	0
3.2374729869987883e-10	0
3.218512183672039e-10	0
3.199662429600321e-10	0
3.162293471517156e-10	Abs[1 - 100.24546853046704*$Failed]
3.125360955296992e-10	0
3.1070567676715513e-10	0
3.0888597837227837e-10	0
3.0527849191092313e-10	0
3.034905793743005e-10	0
3.034905793743005e-10	0
3.017131382607528e-10	0
2.9994610724271913e-10	0
2.9818942535181693e-10	0
2.9470686686118316e-10	0
2.8955914378968246e-10	0
2.878632961762723e-10	0
2.795318832712664e-10	0
2.778947632798477e-10	0
2.7464923199154673e-10	0
2.730407087131606e-10	0
2.69851869389289e-10	0
2.66700273494486e-10	0
2.635854860633073e-10	0
2.605070772104058e-10	0
2.5595674573246723e-10	0
2.529674353814987e-10	0
2.514858982282215e-10	0
2.485488043747953e-10	0
2.470931463352505e-10	0
2.456460138218665e-10	0
2.4420735690381313e-10	0
2.427771259426956e-10	0
2.413552715908421e-10	0
2.39941744789601e-10	0
2.385364967676497e-10	0
2.357506434028734e-10	0
2.3299732700878526e-10	0
2.3163275125266102e-10	0
2.3027616758822405e-10	0
2.289275292088749e-10	0
2.2361150197160094e-10	0
2.2099996309009325e-10	0
2.2099996309009325e-10	0
2.1970565394813774e-10	0
2.1713973297067e-10	0
2.1334693271627958e-10	0
2.1085527776733463e-10	0
2.0839272387148546e-10	0
2.0595893116096618e-10	0
2.0355356373746898e-10	0
1.988267807279816e-10	0
1.9535386886236346e-10	0
1.9081750310992662e-10	0
1.874844967678572e-10	0
1.8313087775658977e-10	0
1.8099212961631006e-10	0
1.7783075268829036e-10	0
1.7472459874264097e-10	0
1.71672703204435e-10	0
1.696677810414977e-10	0
1.68674118347976e-10	0
1.6768627546624756e-10	0
1.6572791300248902e-10	0
1.6379242336810739e-10	0
1.6187953943776702e-10	0
1.5905202256959316e-10	0
1.581205357509875e-10	0
1.5354430061332407e-10	0
1.4997886480481479e-10	0
1.4910051919849882e-10	0
1.482273180504321e-10	0
1.4649622879225992e-10	0
1.447853581151466e-10	0
1.4309446989439427e-10	0
1.414233307631696e-10	0
1.3977171008029925e-10	0
1.381393798984332e-10	0
1.3652611493258877e-10	0
1.3335589263466823e-10	0
1.3025929298151721e-10	0
1.2873806584757537e-10	0
1.272346064134387e-10	0
1.2282877140964052e-10	0
1.1997664650835457e-10	0
1.1719075788532492e-10	0
1.1514388240762542e-10	0
1.1379920220305868e-10	0
1.1181157309855116e-10	0
1.0921530721362665e-10	0
1.0793987324394318e-10	0
1.0667933652508495e-10	0
1.0359203350287891e-10	0
1.0000499987500644e-10	0
9.825834192338873e-11	0
9.597683666851523e-11	0
9.430054792611052e-11	0
9.265354296818223e-11	0
9.050220620388201e-11	0
8.840083357366089e-11	0
8.634826495916711e-11	0
8.434336718559057e-11	0
8.335844796013759e-11	0
8.190259831766201e-11	0
8.047218244059902e-11	0
7.95324820483149e-11	0
7.814347251424984e-11	0
7.58821724074096e-11	0
7.412035461630276e-11	0
7.282589742606684e-11	0
7.113506511162981e-11	0
6.98927633491642e-11	0
6.827005749202994e-11	0
6.707781055587189e-11	0
6.51368415913509e-11	0
6.288170539564958e-11	0
6.070468357832378e-11	0
5.96446167413551e-11	0
5.860307174783586e-11	0
5.7242598633401645e-11	0
5.657425919014496e-11	0
5.62430232132695e-11	0
5.5586361604961034e-11	0
5.526091331653581e-11	0
5.397807568734501e-11	0
5.36620498337006e-11	0
5.303554183728344e-11	0
5.241635350552395e-11	0
5.2109477469469733e-11	0
5.2109477469469733e-11	0
5.0601856909598967e-11	0
4.913788761709923e-11	0
4.771630671033533e-11	0
4.660873633705936e-11	0
4.579497780819565e-11	0
4.526038810522696e-11	0
4.4470193070208626e-11	0
4.343803953647816e-11	0
4.293099077970027e-11	0
4.168914008886324e-11	0
4.024629805234604e-11	0
3.862604894606836e-11	0
3.72893482696217e-11	0
3.6424049275034e-11	0
3.557885912807342e-11	0
3.475331121834771e-11	0
3.4146765931664135e-11	0
3.296530174899358e-11	0
3.182478846007177e-11	0
3.108649507026094e-11	0
3.018771568024848e-11	0
2.8973004288857225e-11	0
2.8135463761786005e-11	0
2.716239046855346e-11	0
2.684558945154957e-11	0
2.6223059413506638e-11	0
2.5615006477835483e-11	0
2.487478807068324e-11	0
2.4156027637980775e-11	0
2.3874392199631575e-11	0
2.3320967902992083e-11	0
2.318463531153273e-11	0
2.278041851948994e-11	0
2.199308399856161e-11	0
2.148343142010234e-11	0
2.123307012414698e-11	0
2.0863012093793402e-11	0
2.0260589977541165e-11	0
1.990755854811251e-11	0
1.910767371845841e-11	0
1.844782310164351e-11	0
1.81265415849376e-11	0
1.7603532590015794e-11	0
1.6995927725059832e-11	0
1.670008874323038e-11	0
1.6409435685847727e-11	Abs[1 - 9.13432461172291*$Failed]
1.584332787837812e-11	Abs[1 - 6.767571310111403*$Failed]
1.5296901027709387e-11	0.5669455839528164
1.5030854895228323e-11	0.9322861505823613
1.4597776844164287e-11	0.9662436153781522

==> data/Figure_2/c/current_constraints/EWPD_data.dat <==
0.10090350448414474	0.0225685815627924
0.10941138105771858	0.01950799143350701
0.11863661590503344	0.01686150270780351
0.12863969449369744	0.014573305984541318
0.14201811696858715	0.01199712860262292
0.15678788438269703	0.009875685342664808
0.1730936954659055	0.008128913377720148
0.19809567785503387	0.00637287464098546
0.22467900918126443	0.0049958847541413665
0.24582440689201973	0.004316865097053868
0.2689598785575043	0.0033838783789043037
0.291637757405312	0.002526340439712449
0.3190848980629108	0.0019802084228792705
0.35226946514731017	0.0019802084214217697
0.39954205589498865	0.0019802084197632075
0.44507940623559955	0.0016295961630825584
0.5002864610575233	0.001478300850702996
0.5473703262878217	0.0013410490325846958
0.6208243607191253	0.0014080039100817787
0.7169167874147957	0.0012165377102836272
0.7704043920109092	0.0011035846916211955
0.9222395651044235	0.0011035846900393498
1.2079007474252843	0.0011035846881203293
1.700077618822873	0.001103584686367065
2.788126665413133	0.0011035846846676467
3.8197175492836646	0.0011035846839497765
6.731703824144982	0.0011035846831135565
16.10761534617715	0.0011035846824724027
500.28646105752125	0.0011035846820149908
1.e8	Abs[1 - 30.07720623111414*$Failed]

==> data/Figure_2/c/current_constraints/F20_data.dat <==
0.0003762982508356591	0.0030413598289019683
0.0004076113641734128	0.002665240219046572
0.0004474515824065016	0.0022847863150973202
0.0004977414526966782	0.0019588732851083535
0.0005611090253777969	0.0016428835666727482
0.0006325036193681233	0.0014086933849993821
0.0007129368993608251	0.0012349145193519817
0.0008143238768959407	0.0010827074874811826
0.0009300105594197862	0.0009922267194715229
0.0010481431302580269	0.000909190429548512
0.0012129464231569436	0.0008519665249575592
0.0013849984287765983	0.0008343763575531238
0.0015606263856231322	0.0008170453046497661
0.001735142896065214	0.0008361849794299436
0.0019547978965880437	0.0008750393537908518
0.0022316520265015256	0.0009158157389130839
0.0025475540643415465	0.00097994586307526

==> data/Figure_2/c/current_constraints/Hiddemann_data.dat <==
9.821165044264264e-8	0.9572298277753608
1.0594448883368006e-7	0.9594597354523584
1.1428618360084437e-7	0.9619776865143074
1.2195704601594414e-7	0.9640549748563721
1.301427749559154e-7	0.9658887449733891
1.434629681718516e-7	0.10128193374502015
1.5475873545578907e-7	0.8979087108865412
1.651461062631157e-7	0.07649226806424125
1.8008846378632253e-7	0.06575659719071003
1.9638280019297659e-7	0.05652293874573111
2.0730721632352636e-7	0.05018389984861127
2.2362985415621384e-7	0.04359906563126614
2.3863983864508665e-7	0.038704381735572446
2.574294964666246e-7	0.03325858944309623
2.807216203941181e-7	0.028268456713702816
2.8998961483689846e-7	0.02564039064256396
3.162277660168379e-7	0.022756578371842417
3.374529010989723e-7	0.0204167281114076
3.7604092275850507e-7	0.017349162908169014
4.056490565288108e-7	0.015229822392840986
4.4235203045147713e-7	0.013368866600265816
4.876270333632499e-7	0.011863046731395599
5.260210632680971e-7	0.010412958332912337
5.613274763150742e-7	0.009340740187996688
6.121161750527589e-7	0.008110014957903422
6.747666427799493e-7	0.007680774851911321
7.683868738304853e-7	0.007040790797126384
8.562525559262946e-7	0.006524681389859288
9.54165752305733e-7	0.0059810103511414026
1.0182091386235486e-6	0.00554264798241455
1.0983793290415546e-6	0.005080837839677943
1.1721022975334793e-6	0.004607164170828071
1.278153672160587e-6	0.004087745354153793
1.3938005352394846e-6	0.0036665148515235835
1.5035434653274304e-6	0.00328871358775229
1.6044609576634286e-6	0.0029821065916918466
1.7307905451861096e-6	0.0026459311785422823
1.86706687812969e-6	0.0023223030406054335
2.035998386380351e-6	0.002038264762956099
2.1492572542246357e-6	0.0017506416937289604
2.2443840758902503e-6	0.0015534840885982337
2.3692350586530544e-6	0.0013489743821081257
2.583602554829479e-6	0.0011339073272874645
2.7570133653839237e-6	0.0010283806379332017
2.9740908577217223e-6	0.00092263450147545
3.0722801510971033e-6	0.0008930644249324216
3.693159965808708e-6	0.0009220763627846296

==> data/Figure_2/c/current_constraints/Higgs_data.dat <==
10.190615835777104	0.054790289241219314
11.510263929618777	0.03511106328339364
13.489736070381216	0.01843848677692339
15.689149560117277	0.00875808063413519
17.668621700879765	0.00436859246914878
19.208211143695028	0.002528667186792677
20.087976539589445	0.0018765009274818167
24.04692082111433	0.0011995352087510458
27.565982404692072	0.00080585182131232
29.765395894428195	0.0005979716013263525
33.28445747800579	0.000490111913036051
36.14369501466281	0.0004221874790889535
40.542521994134866	0.000346033195983364
44.06158357771267	0.0002980755909566257
47.58064516129032	0.000244307732326865
49.99999999999999	0.0002104480203595216
54.39882697947218	0.00020023837444882453
59.89736070381226	0.0001905240221794502
64.51612903225801	0.00018128093719604887
69.1348973607037	0.00017248625920474048
75.95307917888552	0.00018128093711311521
80.57184750733146	0.00019052402202524021
85.85043988269793	0.00022117821071487853
89.36950146627574	0.00024430773205685874
91.12903225806446	0.00026985589475247984
96.40762463343111	0.0002567642665642911
100.14662756598257	0.00025676426655363294
104.5454545454545	0.00046633574296206515
108.06451612903226	0.0007667605128409694
111.58357771261021	0.0012606858255512776
115.76246334310832	0.002178321360172597
118.84164222873882	0.003407364100096566
120.38123167155426	0.004591176780717632
121.48093841642209	0.009672573174854593
123.24046920821088	0.027411310888320828
124.56011730205272	0.05756447091178318
125.87976539589438	0.9649298492463267
128.0791788856306	0.9434614299425055

==> data/Figure_2/c/current_constraints/JINR_data.dat <==
0.005232234259386696	0.9450447238612534
0.006354246541226731	0.953173209561399
0.007484123395135736	0.9595244200590707
0.008600892628929817	0.1027109220665483
0.010274735717609422	0.04461026207136409
0.012489923517036603	0.011600516822853901
0.012539732473473428	0.02318984106456201
0.015330344795947108	0.005802718297196696
0.01817600912290359	0.003121183038774955
0.021021673449860074	0.0016784951375962143
0.023872580824862513	0.0009709910750218542
0.027874337245957902	0.0005222554653868672
0.03130853371607586	0.00032505537093108217
0.03473486561412475	0.00018130465760812786
0.03989533565338207	0.00010117311308222021
0.045641716311777804	0.0000630102253146303
0.05196876454126609	0.000040710462131055
0.05886861576977772	0.00002445408444295971
0.06692193756840534	0.000014168988535567806
0.07498836698714803	9.856835009203202e-6
0.08478893454709888	6.862425754317059e-6
0.09343341001291097	4.779291038037314e-6
0.09977618738653712	3.849820176871077e-6
0.10554878328516284	3.4579821979185965e-6
0.11247747127792726	3.1072562951539595e-6
0.11998420531776138	2.792897269565664e-6
0.12749618240564167	2.6983521476120487e-6
0.13326877830426692	2.424982964654987e-6
0.13961679872593943	2.103394882380094e-6
0.14654024367065788	1.761874381833728e-6
0.15173479352221403	1.5854675493587322e-6
0.15923104146595626	1.2418523137602833e-6
0.16500625888860454	1.1595039777212435e-6
0.17134903626223083	9.457752615515957e-7
0.17769967820792615	8.56014793826354e-7
0.18174600053741272	8.559250918027672e-7
0.18981767300420122	6.62418707109147e-7
0.1955902689028263	6.04333529219403e-7
0.20021201575535968	5.860936859169996e-7
0.20482589803582338	5.223786097019456e-7
0.2129106781227262	4.805317703748813e-7
0.21637108983307435	4.4510998287172754e-7
0.22099545820962974	4.438657592586992e-7
0.2244584914440007	4.22620752726921e-7
0.22908023829653396	4.119404749536315e-7
0.23426692357602047	3.64663705676449e-7
0.24004738404671566	3.625598140599706e-7
0.2481295426095956	3.380777093831e-7
0.25390738155626746	3.314372156726364e-7
0.2602580235019632	3.1806366596054403e-7
0.26718933301875053	3.100285272950032e-7
0.27123303382421404	3.0591250277378634e-7
0.2787371463400246	2.972733621486867e-7
0.28451498528669683	2.939846009963887e-7
0.29202434085055295	2.902863585063642e-7
0.2989477857952725	2.9341447338460114e-7
0.3058843383601054	2.8935157869725003e-7
0.3110815097356845	2.9033945825318597e-7
0.31801544077649485	2.8884822800279153e-7
0.3237959012471907	2.8545539954016874e-7
0.32956587562179246	2.955770361801058e-7
0.3353463360924872	2.918813265528897e-7
0.3428556916563447	2.956651024010881e-7
0.35094833631531636	2.90542906067337e-7
0.35787964583210424	2.9569669401929843e-7
0.3642329093018229	3.028559432127764e-7
0.3694405667734943	2.8851114786121457e-7
0.37984277409672196	2.872995321645533e-7
0.38793279723167046	2.8790360928621084e-7
0.3971815339847825	2.825718440346847e-7
0.4041180865496159	2.7874021502061197e-7
0.40989330397226503	2.8492017900560995e-7
0.4133720663507723	2.6502611327750003e-7
0.4208840434386531	2.655014972319236e-7
0.42839864205055617	2.619847733198455e-7
0.43534568071148183	2.4641205498276975e-7
0.44517246351166345	2.428056488090746e-7
0.45269492669563427	2.3520948189137414e-7
0.4602173898796069	2.3146923255890073e-7
0.46833100673076244	2.3849819652532744e-7
0.47587182058289584	2.7878538821912713e-7
0.48109782872272727	3.4802568893432806e-7
0.4828476960080738	4.149481214188455e-7

==> data/Figure_2/c/current_constraints/KamLAND_data.dat <==
9.917573820014623e-11	0.07689028452431801
8.537165523998745e-11	0.08539172279096907
7.212548767175573e-11	0.09975883026546883
5.980443843367645e-11	0.12982459310038286
4.7765981125231306e-11	0.2409423948633762
3.9608431450461196e-11	Abs[1 - 20.875289217282898*$Failed]
3.346618959241066e-11	0
2.8812077687441805e-11	0
2.480656001880971e-11	0
2.1359466930397208e-11	0
1.982063835971421e-11	0
1.8740065265179102e-11	0
1.7390871190593395e-11	0
1.7069127432250217e-11	0
1.6753376408603807e-11	0
1.644350725845973e-11	0
1.644350725845973e-11	0
1.644350725845973e-11	0
1.644350725845973e-11	0
1.644350725845973e-11	0
1.644350725845973e-11	0
1.644350725845973e-11	0
1.644350725845973e-11	0
1.644350725845973e-11	0
1.6139411185458454e-11	0
1.5548113181068227e-11	0
1.5260703640779632e-11	0
1.4701858888145615e-11	0
1.443022745911866e-11	0
1.4163662226310754e-11	0
1.3645357714018304e-11	0
1.3146217342050518e-11	0
1.2665540010027226e-11	0
1.2202650540913344e-11	0
1.1756898731842794e-11	0
1.1540252864626014e-11	0
1.1327658439913153e-11	0
1.0914326701657716e-11	0
1.0713444242843292e-11	0
1.051632288494329e-11	0
1.0322893404195724e-11	0
9.946839631463525e-12	0
9.764083273047065e-12	0
9.23612963622235e-12	0
8.900474876722117e-12	0
8.577318702440875e-12	0
8.266207011569394e-12	0
8.115030575747059e-12	0
7.966702591418357e-12	0
7.966702591418357e-12	0
7.966702591418357e-12	0
7.966702591418357e-12	0
7.966702591418357e-12	0
7.821170944672358e-12	0
7.821170944672358e-12	0
7.821170944672358e-12	0
7.821170944672358e-12	0
7.821170944672358e-12	0
7.821170944672358e-12	0
7.821170944672358e-12	0
7.821170944672358e-12	0
7.821170944672358e-12	0
7.821170944672358e-12	0
7.821170944672358e-12	0
7.821170944672358e-12	0
7.821170944672358e-12	0
7.821170944672358e-12	0
6.876570546048973e-12	0
6.050383312592826e-12	0
4.869407318704333e-12	0
4.14841229560002e-12	0
3.799964688436043e-12	0
3.6070259155170358e-12	0
3.199900210551669e-12	0
2.9921916440332148e-12	0
2.942904256271689e-12	0
2.80108850959313e-12	0
2.6679817080684916e-12	0
2.5838622487699682e-12	0
2.5032903134643138e-12	0
2.464296603317538e-12	0
2.426144619452273e-12	0
2.5032903134643138e-12	0
2.5032903134643138e-12	0
2.464296603317538e-12	0
2.426144619452273e-12	0
2.3888198426918777e-12	0
2.352307998059802e-12	0
2.352307998059802e-12	0
2.352307998059802e-12	0
2.316595048478355e-12	0
2.2816671885628676e-12	0
2.2816671885628676e-12	0
2.2141126381069874e-12	0
2.1495383078901317e-12	0
1.9455424100139083e-12	0
1.8678816019324955e-12	0
1.7956389335887292e-12	0
1.7503439281777905e-12	0
1.7072452622161352e-12	0
1.6662620652941361e-12	0
1.6273154362047371e-12	0
1.5383578215259756e-12	0
1.446159297813099e-12	0
1.3926425831264432e-12	0
1.3337670097202821e-12	0
1.3023469187995014e-12	0
1.2736121262436298e-12	0
1.2159565707844182e-12	0
1.1882485183517532e-12	0
1.1696717656210466e-12	0
1.1475568863681855e-12	0
1.1237180265326944e-12	0
1.1112172904046862e-12	0
1.0930161465145922e-12	0
1.0835048709133868e-12	0
1.0749337556824276e-12	0
1.0625046709667274e-12	0
1.0540259037250669e-12	0
1.046672403385935e-12	0
1.0388463026366922e-12	0
1.0335262467829508e-12	0
1.03001312934044e-12	0
1.0249472165896492e-12	0
1.020727821590061e-12	0
1.017867727920729e-12	0
1.0142951831811871e-12	0
1.011866954029852e-12	0
1.0102233855324989e-12	0
1.008483916382786e-12	0
1.0067813396582417e-12	0
1.0060624268955347e-12	0
1.0050291656682459e-12	0
1.004171645552214e-12	0
1.0032106402483874e-12	0
1.0025649710194756e-12	0
1.0022083116335538e-12	0
1.0018313350830493e-12	0
1.0016367616344467e-12	0
1.0014628459026625e-12	0
1.0012593408255261e-12	0
1.001084131215091e-12	0
1.0008989752049783e-12	0
1.0007454297473042e-12	0
1.0006181018414266e-12	0
1.0005125174261113e-12	0
1.0003942849986759e-12	0
1.0003033234254144e-12	0
1.000224762624086e-12	0
1.0001729064930871e-12	0
1.0001380923675148e-12	0
1.0001062313114312e-12	0
1.0000848414341506e-12	0
1.0000628657147994e-12	0
1.0000448687516318e-12	0
1.0000345161369782e-12	0
1.000029711444702e-12	0
1.0000237288058246e-12	0
1.000018253788772e-12	0
1.0000140420296132e-12	0
1.0000086269607805e-12	0
1.000005930752017e-12	0
1.0000049174014339e-12	0
1.0000032562108263e-12	0
1.0000023240150667e-12	0
1.0000018560507832e-12	0
1.000001427795133e-12	0
1.000001098352942e-12	0
1.0000008138475556e-12	0
1.000000649970901e-12	0
1.000000649970901e-12	0
1.0000005808571424e-12	0
1.0000004816094878e-12	0
1.000000399319696e-12	0
1.000000384632403e-12	0
1.0000002958842447e-12	0
1.0000001817810567e-12	0
1.0000001249683362e-12	0
1.0000000767762254e-12	0
1.0000000508397345e-12	0

==> data/Figure_2/c/current_constraints/L3_1_data.dat <==
0.45258505031037805	0.023048891384724657
0.4634406387757568	0.021259540759550277
0.4745846928820732	0.01916036686561795
0.49759481163649255	0.016680878458996906
0.5279169887457417	0.01419015349896735
0.5342502343238141	0.013238875134644279
0.5735210238149279	0.01113226787560928
0.6084339437271519	0.009690785949385772
0.6379525870867725	0.008338067910874214
0.6610325450861305	0.007427265530633997
0.7097066401173806	0.005961690435095535
0.7441386066694842	0.0051290940638298865
0.7801948914357737	0.004516187654691306
0.8180224433412232	0.003930644366339053
0.8577094348611793	0.003381546146147496
0.8887397937514028	0.0030119073952600273
0.9209200250673335	0.002651731575007199
0.9430647869381374	0.002389242790891699
1.0005327846469287	0.0020318252513185087
1.0490123214938345	0.0017889231812874273
1.0869315048396342	0.0016119146697382014
1.1395636595792062	0.0014357549980978934
1.2090415812242667	0.001206867358165442
1.2527824947011819	0.0010749022371834283
1.2827934529554452	0.0010027652094893869
1.298259533913004	0.0009139650994319792
1.3611247617372002	0.0008140712920388093
1.4270340934298145	0.0007250942864850396
1.478661577363081	0.0006458031028427902
1.53215684925569	0.0005751818163931555
1.5874465523509353	0.0005304219135509047
1.6255707385331397	0.00048347553845584645
1.6645120039002828	0.0004510263800479031
1.7450088869474514	0.00041115529462287803
1.7868642207286694	0.00037913648297938085
1.8298317766362477	0.0003415939972336579
1.9184371660158872	0.00030425558257329843
1.9876662539956396	0.0002805778268453185
2.0838527496715873	0.000252824233527571
2.1591788377083043	0.00022780232515839938
2.2110991998418315	0.00020524459372250892
2.3180293951653153	0.00018710013649070323
2.430274629822709	0.00016664842550684345
2.5478042914838586	0.00015191594085084414
2.734679465201555	0.0001353261060147437
2.9353483323292773	0.00011915769036352497
3.113576072279625	0.00010989735409971946
3.3025276717905614	0.00010253921213509987
3.585905546348107	0.00009907338201253779
3.8481257130585753	0.00009571903049543362
4.2273193095472665	0.00009576435809577344
4.643878572944919	0.00009580970731581928
5.474208821648212	0.00009478327217060656
6.303153948576268	0.00009375673582612265
7.088880689786387	0.0000938122377923678
7.8796748240169885	0.00009277974449517501
8.758685334019654	0.00009175861466514945
9.735753123535911	0.00009074872323389105
9.96455345389544	0.00010074666191228765
10.692264478910497	0.00010078244188482799
12.024764894071957	0.0001020186398473788
13.683535448747215	0.00010208507464837258
15.389727337347036	0.00010096750803623156
17.309687677545604	0.00009757212267158533
19.93084841810862	0.00009651538354715772
19.936157136120674	0.00008694763438632513
19.94205737011678	0.00007742501102403487
22.166020908373465	0.00007746626093563247
24.349535967354434	0.00007840718533591584
28.364675108117027	0.0000812461801837916
31.52607381421545	0.00008319736414663659
34.63059771365435	0.00008519036486964726
38.941751697261694	0.0000903307720074853
42.770204422877	0.00009801776931184225
46.97504109717076	0.00010635890587651353
50.393695751779404	0.0001167425226447083
55.99377798492845	0.00013424921448645932
59.358453846846196	0.00015614533869756642
62.190409119074005	0.00018160187786064874
65.15554716946626	0.00021367262565974432
68.25599859000404	0.0002603092145634367
71.49129193373794	0.00033998058888562444
73.99665455381158	0.00046509384531134845
76.59661533538734	0.00061448623672955
77.4581962549728	0.0007660261251599687
79.2597790793693	0.000933091335008851
80.15605973428917	0.0011365182630966864
81.99612427998714	0.0015545909924538082
81.9088215043006	0.002360022947006324
83.77424725763672	0.003460459134299154
84.7316068175616	0.0040235526699935464
85.63653116813403	0.00625044886579651
86.59467063657549	0.00797275280993548
86.53063318049254	0.010650390703455748
87.49359801285732	0.013900694388763735
87.43665753209524	0.01793063122323213
89.44385566599189	0.024503915406982935

==> data/Figure_2/c/current_constraints/L3_2_data.dat <==
80.38940809968864	0.0008027559740207968
80.77881619937688	0.0008318052028442047
81.16822429906532	0.0008619054825744765
81.55763239875397	0.0008930948309997522
81.94704049844222	0.0009364315150701685
82.53115264797498	0.0009935800629518043
83.1152647975077	0.0010542156654901325
83.50467289719639	0.001105369176801263
84.08878504672904	0.0011728256570586737
84.47819314641751	0.0012297332915436332
84.86760124610593	0.0013047535541521604
85.25700934579443	0.0013843494077894203
85.84112149532714	0.00138442597459143
86.42523364485967	0.0013521140087259242
87.00934579439253	0.0013050181800648986
87.59345794392529	0.001230096091720867
88.17757009345799	0.0011594745156078279
88.5669781931465	0.001132390972402919
89.15109034267908	0.0011059603338472446
89.54049844236759	0.0011191698564663177
89.92990654205595	0.0011734745176688044
90.31931464174451	0.001201629077982047
90.9034267912771	0.0011735826959918816
91.29283489096562	0.0011193555748930661
91.87694704049854	0.001067653340567909
92.461059190031	0.0010063562866626796
93.23987538940823	0.0009485954110932671
93.62928348909644	0.000915535638927989
94.21339563862925	0.0008732463439311555
94.60280373831782	0.0008630026777224353
95.18691588785057	0.000904896067096983
95.7710280373831	0.0009266248350231487
96.16043613707153	0.0009488577876373139
96.5498442367602	0.0009948998779207852
96.93925233644859	0.0010681652484775261
97.13395638629264	0.0011199748588773817
97.52336448598132	0.0011743185730566097
97.71806853582535	0.0012024712109443003
98.49688473520249	0.0012025598908574908
98.88629283489087	0.0012026042332616838
99.27570093457959	0.0011884977736119628
99.85981308411215	0.001147099826622311
100.0545171339564	0.0011202846293159041
100.24922118380051	0.0010940961648497893
100.63862928348934	0.0011071640085911216
101.02803738317772	0.0011886949942820912
101.22274143302165	0.001231684601155525
101.8068535825546	0.0012914713802302247
102.39096573208735	0.001338226456679692
102.97507788161987	0.001370358195151411
103.55919003115285	0.00140326126059942
103.94859813084095	0.0014713473407294009
104.3380062305295	0.0015066468350574125
104.7274143302181	0.0014889748521962343
105.11682242990659	0.001437086622085637
105.50623052959504	0.0013706866623234282
106.09034267912767	0.001354634021638823
106.47975077881621	0.0012768405089755852
106.67445482866037	0.0011893307056667357
106.86915887850488	0.0011078173967401517
107.06386292834914	0.0009725919308364306
107.25856697819313	0.0009059310529586639
107.45327102803722	0.0008743418530976488
107.64797507788168	0.000853901887638342
108.23208722741424	0.0008848179697840131
108.62149532710285	0.0008848505976972731
109.01090342679149	0.0008540121008131507
109.40031152647975	0.0008540435929046408
109.78971962616826	0.0009061482161970558
109.98442367601255	0.0009614134764091009
110.1791277258569	0.0010200487529344882
110.37383177570103	0.0010695249633894122
110.95794392523365	0.0010445613995845315
111.1526479750781	0.0010201427898769433
111.54205607476653	0.0010081762335734101
111.93146417445476	0.0010570961718384675
112.12616822429885	0.001108368992986164
112.51557632398739	0.0011484753032758865
113.09968847352017	0.001162213951761748
113.87850467289736	0.001190142279226869
114.46261682242977	0.001218719128519008
114.85202492211845	0.001308463203875454
115.04672897196268	0.0013719254385231583
115.43613707165122	0.0014215663000710643
115.8255451713397	0.0013720266125143432
116.02024922118399	0.0013086079489131874
116.40965732087243	0.0012481430702773189
116.79906542056065	0.0013242861821597396
116.9937694704048	0.0014217759756950388
117.18847352024946	0.001544614346669415
117.38317757009332	0.001638808635623823
117.7725856697818	0.0018016219781262777
118.16199376947046	0.002004184243964535
118.55140186915864	0.0021773636028302734
118.74610591900291	0.0023376302160020845
118.74610591900291	0.002480119173877915
118.9408099688473	0.0025395635199315647
119.13551401869172	0.002694405471874939
119.33021806853597	0.0027589835997336998
119.5249221183799	0.0027918762483911674
119.91433021806846	0.0026006237780218378
120.10903426791288	0.002451259481377588
120.30373831775684	0.002337974955819444
120.69314641744566	0.00222996505514772
121.47196261682251	0.002152343039865001
122.05607476635511	0.0021271393133611705
122.64018691588792	0.0021525811037620413
123.22429906542077	0.0022839209941268868
124.00311526479734	0.0023387939165872007
124.58722741433019	0.00228421571071058
124.97663551401878	0.002178688499360648
125.17133956386292	0.0021027344510058388
125.36604361370713	0.002078034825810149
125.7554517133954	0.0021278844469513336
126.14485981308407	0.0022845525762128505
126.33956386292817	0.0023393113026675127
126.72897196261695	0.002311876407552149
127.1183800623055	0.002179130310593247
127.50778816199369	0.0020298390083364204
127.70249221183818	0.001913246938638924
127.89719626168234	0.0017821330275273883
128.09190031152673	0.001621170097915181
128.4813084112152	0.001457417163377328
128.87071651090326	0.0013900780546978186
129.26012461059173	0.0013416354482264081
129.64953271028023	0.0013416849176747236
130.23364485981324	0.0013738996774079748
130.8177570093457	0.0014405880322846398
131.20716510903435	0.001546665937643077
131.59657320872256	0.0015837719505568115
132.3753894080997	0.0016027460129375282
132.95950155763256	0.0016805393781524902
133.54361370716532	0.0017830860151831773
134.1277258566979	0.0019144111739849423
134.5171339563864	0.0020311864924196232
135.2959501557635	0.0021298073116232663
136.26947040498453	0.002233255915538912
137.04828660436146	0.0023695599584662164
137.4376947040498	0.0024552840656364427
137.63239875389434	0.0026359984484726207
138.0218068535827	0.002863746694738434
138.2165109034269	0.003074509818807969
138.41121495327076	0.003261951184110101
138.80062305295954	0.0031857825715334576
138.9953271028036	0.0030747364885183037
139.19003115264772	0.002932651820957144
139.57943925233647	0.002864168986937865
139.9688473520252	0.0028642745697120553
140.16355140186926	0.00293292209361784
140.5529595015579	0.0029679421424887442
141.13707165109034	0.0031119651487032662
141.72118380062292	0.003186663419957547
142.30529595015577	0.0031493541068388087
142.88940809968844	0.003075870087644317
143.2788161993771	0.002968708071622639
143.6682242990657	0.002831572954019812
143.86292834890992	0.002668950075311871
144.05763239875404	0.002515663131401613
144.2523364485983	0.0023711765818318353
144.64174454828662	0.0023433681209880097
145.0311526479751	0.002545843806383341
145.2258566978196	0.0027010685108505017
145.2258566978196	0.0027986770452017584
145.61526479750773	0.0028999180945427083
146.1993769470404	0.0027989349763816174
146.5887850467291	0.0026382343854672863
146.78348909657322	0.002486710834785577
147.17289719626166	0.0022891051240327975
147.36760124610575	0.0021322428136379967
147.9517133956385	0.002009844795612614
148.53582554517166	0.0019863091675274003
149.1199376947041	0.002033996623610257
149.50934579439283	0.0021326752095366386
149.70404984423652	0.002262717569770034
150.09345794392502	0.0025171010001728833
150.28816199376962	0.002702363245924655
150.48286604361385	0.002767132015853324
151.26168224299067	0.0026083527675817564
151.45638629283462	0.002547392824989947
152.0404984423676	0.0025475336915716795
152.42990654205636	0.002671115481488795
153.40342679127752	0.002703160314283637
153.79283489096588	0.002834288129295759
154.37694704049824	0.0030792166394353337
154.96105919003102	0.0029719928634179826
155.35046728971966	0.002868448202500873
155.739875389408	0.003043389048329681
156.12928348909654	0.0033456694204486714
156.32398753894117	0.003765953709134795
156.71339563862904	0.004340570465867888
157.1028037383177	0.005122557642079917
157.2975077881623	0.00563105856500401
157.49221183800606	0.006117211601917694
157.88161993769438	0.006645414803994054
158.66043613707143	0.0068049619805755635
159.24454828660447	0.006646271728747766
160.02336448598135	0.0065686208304326366
160.60747663551408	0.006568983830948505
161.19158878504646	0.006806591669584194
161.58099688473504	0.006887813886421568
162.35981308411195	0.006727317494363616
163.138629283489	0.00680784554180236
163.7227414330215	0.007222899287013029
163.91744548286593	0.007939635284771263
164.30685358255417	0.008727558552517833
164.6962616822433	0.009150502685549733
165.47507788162	0.008728522875303346
165.8644859813083	0.008325671371833931
166.4485981308408	0.007755944898420242
166.83800623052943	0.007310968525051642
167.42211838006213	0.006730540107500849
167.8115264797507	0.006123187067946456
168.20093457943918	0.00550509260594878
168.59034267912747	0.00537659030972748
168.97975077881637	0.005637286513665685
169.17445482866063	0.005980821437744255
169.56386292834918	0.006420874952631217
170.53738317756978	0.006197632109916973
170.73208722741444	0.0064215846599761095
170.92679127725884	0.006975912354331593
171.31619937694694	0.008039689513859805
171.51090342679151	0.0088373658511125
171.70560747663535	0.00926545318471339
172.28971962616816	0.009946993023142059
172.679127725857	0.010428938174966706
173.0685358255449	0.01132879907334261
173.45794392523356	0.012018755801038061
174.04205607476663	0.011600802108836739
174.43146417445507	0.010680156640910488
174.82087227414314	0.011066014572353011
175.40498442367578	0.012163849889460399
175.79439252336468	0.01305793053271409
176.18380062305292	0.014695795919686283
176.57320872274153	0.01559034567726203
177.15732087227437	0.015227248926919512
177.35202492211874	0.014872043405219193
177.9361370716507	0.01559235335943776
178.3255451713395	0.016737830168568224
178.52024922118378	0.018180286462398
179.49376947040466	0.017968567126296797
180.27258566978216	0.017969888900470687
180.8566978193145	0.016545304527813998
181.24610591900313	0.015054276910201558
181.63551401869177	0.014530719536212433
182.02492211838046	0.015598377953991882
182.21962616822455	0.01635318342628167
182.41433021806824	0.01714442538173666
182.80373831775722	0.0173486908053061
183.58255451713424	0.017146317359043817
184.55607476635535	0.015975005153128663
185.3348909657324	0.015239018859714348
186.11370716510925	0.014366171931500804
186.5031152647977	0.014366700582015612
186.89252336448624	0.015422334240785207
187.28193146417408	0.017152309994736714
187.6713395638629	0.018412091158384714
188.644859813084	0.0177730294771985
189.0342679127725	0.019304814513310897
189.22897196261704	0.020238469944807158
189.61838006230542	0.02172424689315733
190.39719626168193	0.021219101084465453
190.78660436137048	0.022245470825514757
191.17601246105954	0.024448163856907623
191.56542056074753	0.026241930733501007
192.14953271028025	0.025034069010940962
192.7336448598127	0.02360156037184724
193.12305295950136	0.022514463554297648
193.5124610591899	0.022251195378924393
194.09657320872282	0.023604596399648736
194.29127725856708	0.025636795240934318
194.4859813084116	0.02687561374761882
194.68068535825563	0.02988473557756488
195.07009345794427	0.03402242450980353
195.2647975077882	0.03694757872651688
195.45950155763276	0.040123142951729474
195.6542056074764	0.044086281587086606
196.62772585669808	0.04461231020625578
197.40654205607447	0.05078032136928323
197.99065420560777	0.05712042789112781
198.38006230529584	0.062021602945196985
198.7694704049843	0.06734151888263074
199.15887850467286	0.07753824905664863
199.5482866043611	0.896507043506079
199.9376947040498	0.10399868960292014
200.1323987538942	0.9661579375673366
200.52180685358218	0.9643553171963419
200.91121495327076	0.9636151616913472
201.30062305295965	0.9632408561819119
201.495327102804	0.9628642527643848
201.69003115264778	0.9615269671215755
202.07943925233607	0.958765198916468
202.27414330218053	0.9567299721452335
202.46884735202465	0.9540248780687652
202.85825545171338	0.9504422960345902
203.0529595015579	0.9473466342339404
203.24766355140224	0.9445658336386701
203.44236760124627	Abs[1 - 0.6168407694078402/$Failed]

==> data/Figure_2/c/current_constraints/Mainz_data.dat <==
3.139534094644147e-9	0.9530588759188328
3.2431854788917595e-9	0.9544132879047413
3.4985424458849636e-9	0.9570867669648482
3.774005318327107e-9	0.9600548311552449
4.027315689175182e-9	0.9622023355974902
4.297628193980954e-9	0.9644434618046647
4.58608401207371e-9	0.9664277373933834
5.110506557009655e-9	0.9128241580102224
5.756892075033894e-9	0.07845939210722686
6.415197501834306e-9	0.06602910509988946
7.226602538535277e-9	0.05208808553376365
7.711650442447466e-9	0.044311783131274596
8.409397671325273e-9	0.03610305921451806
8.973834513103914e-9	0.03071173843658548
9.576156226166942e-9	0.025846830511467855
1.0787364671725352e-8	0.02269769834927904
1.3108556157344719e-8	0.01949513614527476
1.460753052466383e-8	0.019478321710724056
1.542012074098786e-8	0.019681315064622007
1.6815327460519972e-8	0.021440722696038805
1.8942158534908644e-8	0.023611628102574778
2.1108210216322342e-8	0.02600921441795645
2.4298526454807627e-8	0.023587542977975273
2.649704798093044e-8	0.020269845085950755
3.1169541041845806e-8	0.015799386189573106
3.473380414618842e-8	0.013722639406750448
3.955293206874442e-8	0.01153759128096643
4.553100222085237e-8	0.010128008218252549
5.593052588934604e-8	0.00968988043947483
6.438392213389453e-8	0.00957990525797825
7.174627751367455e-8	0.009472899549073599
8.17006864189121e-8	0.01163207826751489
8.909293376876973e-8	0.010435462624958536
7.656187119492947e-8	0.010553562843720443

==> data/Figure_2/c/current_constraints/MesonDecays_LNV_data.dat <==
0.13964910861804788	0.9435270562538081
0.13964910861804788	0.9474246386429797
0.13964910861804788	0.9591710508886954
0.13964910861804788	0.8964924425457738
0.13964910861804788	0.04772701019623582
0.13964910861804788	0.023543695932430442
0.13964910861804788	0.014118888579768951
0.13964910861804788	0.005706608013014591
0.13964910861804788	0.002594100217710227
0.13964910861804788	0.0013803331021771115
0.13964910861804788	0.0006272285172119751
0.13964910861804788	0.00034712574840012334
0.1421254182420068	0.00011966790608586297
0.14549560433983602	0.000046436058775412015
0.1498209405205523	0.00002673280826526181
0.15609328623371638	0.00001539090307023372
0.1635838623455619	9.975155032648786e-6
0.17549906585962527	6.217024767773971e-6
0.1927468447222466	3.7281263857158464e-6
0.20437725883443242	2.8328041654646086e-6
0.2231518588761557	1.9167404315956205e-6
0.24508288110596646	1.3526157521814852e-6
0.27075094091026736	9.595004208939883e-7
0.2973599278743471	7.124465623009613e-7
0.3285030757663503	5.731467463965245e-7
0.37369654616820835	4.2105531061764623e-7
0.42015512870484056	3.6776902978541415e-7
0.45875161709057866	3.872581524344554e-7
0.4892912282428192	4.704259788379517e-7
0.4892912282428192	8.788175877016968e-7
0.4892912282428192	1.6973991672220023e-6
0.4892912282428192	2.9399453601586245e-6
0.4892912282428192	5.30713041091424e-6
0.4892912282428192	0.000011225114269763914
0.4892912282428192	0.000016652234324787685
0.4892912282428192	0.000025697876479324755
0.4892912282428192	0.0000502469711166631
0.4892912282428192	0.0001063128927014656
0.4892912282428192	0.00024339892840075095
0.4892912282428192	0.0004227993636373162
0.5311177791975003	0.000320794835822813
0.57315187844615	0.00025319116916988627
0.6148994027937951	0.00020787332110316914
0.6520026544819572	0.0001775327559820905
0.7077384222131954	0.00013469991626424704
0.7637507574175303	0.00011059004733859901
0.8339107893303449	0.0000872838997794112
0.91051589515006	0.0000716609103867949
0.9941581352924511	0.00005883426699693217
1.0918624711418203	0.000050246831143963
1.1713920981262995	0.000046435251307874736
1.264099240760693	0.00004830344800577091
1.3482517490733812	0.00005437125020724132
1.4549560433983604	0.00007166087440002578
1.551814103737823	0.00009444840570327351
1.635838623455619	0.00013469987822911644
1.7043240123579375	0.00019983366335640795
1.7653033217698186	0.00032079480819502404
1.8284644206474205	0.0006787084688194556
1.8608874277594798	0.0010894846142779357
1.871822360747524	0.00127564602751995
2.0199634510465363	0.0012756460272602688
2.192637922475774	0.001275646026998034
2.3940590603536656	0.0014358547757328255
2.660335358959835	0.0016161788380865127
2.956227914062575	0.0018923090589848535
3.2277943155068316	0.0022156000449820024
3.442672213704019	0.0025941001888519777
3.6934313012467843	0.003286404495072115
3.9624553051341453	0.004330729457761251
4.152604886637959	0.005706607992897683
4.351879331531167	0.007821221288888958
4.53407343320012	0.011596299699830004
4.723895202861273	0.02011757013835558
4.864328550848342	0.032238193916156566
4.9505846231123805	0.051618995755331465
5.008936742768233	0.07940855610823438
5.038370219939684	0.9649027445091582
5.097757060954812	0.9585017283161434
5.15784388961108	0.9434624561807091
5.15784388961108	0.9501725416761782

==> data/Figure_2/c/current_constraints/NA3_data.dat <==
0.36698710468982026	0.007476851116464678
0.3925620833965829	0.00484328547441093
0.4294956815593061	0.0030410323391780736
0.4699160393543857	0.0019693989318706473
0.5258387788395177	0.001161925433366906
0.5818566989941097	0.0007523912480539297
0.6585084574507516	0.0004578620744412065
0.7286597579539413	0.0002964710642496815
0.8246508359295306	0.0001804099252687985
0.9125245289451305	0.0001204991449456072
1.0097619254674344	0.00008048337472066347
1.1048478872461636	0.00005545115669702838
1.2505235374169605	0.00003820452329761359
1.3996625841034764	0.000029802377510268485
1.5668663197225376	0.00002889134257133552
1.7152393882309998	0.00003590446067291975
1.7949557900777702	0.00005051976494729882
1.8574831095180289	0.00008048333939214558
1.8794731738359078	0.00014517135115454938
1.8805222463295845	0.0002874086238942031
1.8817628142450575	0.0006442223744358433
1.8618226628393721	0.0013997807341649127
1.8627201372539486	0.0025244053573116876
1.8221580002491615	0.004995884742210133
1.822758933864389	0.007476851110714722
1.802712273239668	0.009883246733037976
1.7043108126389	0.01433483571029781
1.611198881777049	0.0195378342692899
1.5231353184351584	0.025811752981703573
1.4398850598169814	0.03409172191654186
1.3459416025978852	0.046425308581398594
1.216392699094461	0.07372114766949966
1.1117351111028724	0.11001275621735607
1.0275897984512483	0.9612863328507093
0.9605216542756619	0.9565568152918184
0.897830875435867	0.9516138105421643
0.775298682663235	0.9516138105421864
0.6399347775030172	0.9516138105422234
0.5222631729862639	0.9521672154882738
0.4359603722729915	0.9527205127889864
0.3722275794326852	0.9532732368393152
0.3362721503621636	0.9532732368393569
0.3037744356692119	0.9543753373153026
0.287069029187651	0.9570958496698992
0.28699622493068644	0.9622950167714566
0.2902024238548317	0.9656863673782551
0.29676031012285664	0.9148090228764227
0.31029252627594467	0.04642530858606475
0.3281079427328514	0.022112623293893408
0.3469814318559315	0.011903083067774212
0.36698710468982026	0.007476851116464678
0.3925620833965829	0.00484328547441093
0.4294956815593061	0.0030410323391780736

==> data/Figure_2/c/current_constraints/NA62_data.dat <==
0.140625	0.000011245082107591564
0.14121093750000016	0.000012536489087833225
0.14238281250000015	0.0000155848856420171
0.14355468749999992	0.000019380548483161064
0.14414062499999994	0.000023205634913869844
0.14531250000000007	0.00002887318860800292
0.14648437499999983	0.00003348117873880341
0.14765625000000007	0.000036694232039446995
0.14824218750000004	0.000039257094801903314
0.14941406249999997	0.0000418557832632116
0.15000000000000005	0.00004599808467231625
0.15058593749999974	0.00004782019470073173
0.15117187500000015	0.00004563661370882155
0.15234374999999994	0.000041041925744500496
0.15351562500000027	0.000037893866352445293
0.15410156250000023	0.000034645972199487396
0.1552734375000002	0.000031122704704955595
0.1564453125000001	0.000029599181987749468
0.15761718749999973	0.00002779721892243181
0.15878906249999974	0.000026403717720779873
0.15996093750000004	0.000025116068556041427
0.16054687500000017	0.000023645038305986077
0.16230468749999974	0.000024402450649607665
0.16347656250000014	0.00002496855201905568
0.16523437500000013	0.000025727434783129333
0.1658203125	0.00002461404827081015
0.1664062500000003	0.000023132052025087724
0.16757812500000008	0.000021400138161653537
0.1693359375	0.000020013539438812344
0.17109375000000024	0.000020373739509471633
0.172265625	0.000020814252445156
0.1734374999999999	0.000021568779291492035
0.17460937500000023	0.000023370030284297627
0.17578124999999992	0.000024905176457146183
0.1763671875000001	0.000026984258903128833
0.17695312500000035	0.000028064143574701994
0.17871093749999986	0.00002588283176951922
0.18046875000000007	0.000024254051941619004
0.1810546875000002	0.000023463527037415055
0.18164062500000003	0.00002546218691468205
0.18281250000000007	0.000030000784454364826
0.18398437500000037	0.00003543923042059749
0.1845703125	0.00003836224245556963
0.1857421874999997	0.00003652482686145042
0.18691406249999978	0.00003487934726220665
0.18808593749999994	0.000033174754254683414
0.18925781249999987	0.000032027229314723904
0.191015625	0.00003039043331287683
0.1921874999999999	0.00003108374814753123
0.19277343750000012	0.0000328356332544022
0.19394531249999988	0.000034614718963599245
0.19511718749999998	0.00003731253739258644
0.19570312499999987	0.00003882198449567387
0.19687500000000005	0.00003645346112879366
0.1986328125	0.00003511441375492197
0.20039062499999996	0.00003631990603469859
0.20156250000000017	0.0000371483498854408
0.2027343749999997	0.000041979582014795014
0.20390624999999976	0.000045461134864810404
0.20449218749999973	0.000047310929992550044
0.20566406250000013	0.00004442933460502285
0.20625000000000013	0.00004125514718955614
0.20742187500000017	0.000037128938613406604
0.20976562500000034	0.00003723546432987668
0.21093750000000003	0.00003809508733298994
0.21152343749999972	0.00003588707158319604
0.2121093750000003	0.00003163333428635173
0.21328125	0.00002758696635585256
0.21386718750000022	0.00002598005731024866
0.2150390624999996	0.000026586457182120604
0.2167968749999998	0.000027529452879426763
0.21796875000000016	0.000026226511357529958
0.2191406250000001	0.000024637966687057755
0.22031250000000016	0.000023151561109768792
0.22031250000000016	0.00002557714709228165
0.22148437500000015	0.00003028762781753791
0.2226562499999998	0.00003456214501040833
0.2232421875000001	0.00004147442203472629
0.22500000000000012	0.00004762066652330699
0.2255859375	0.000054623053258762155
0.22675781250000027	0.00006177634895732087
0.22734375000000007	0.0000691025221222219
0.22792968750000003	0.00007513675252612817
0.228515625	0.00006776101739769391
0.2296875	0.00005841465535816326
0.2308593749999996	0.000052605672648642354
0.23203125000000022	0.00004946949471928974
0.23261718750000035	0.00004732673641616447
0.2337890624999999	0.00004311235460841001
0.23496093749999972	0.00003720248919680813
0.23554687500000018	0.0000331193736688995
0.23671875000000014	0.000029414889258672083
0.23789062499999963	0.00002696271981672549
0.2390625000000001	0.00002355791914321337
0.24023437499999978	0.0000194902032405464
0.24082031250000033	0.000017868604444970515
0.24140625000000024	0.000019395044972725373
0.24199218750000012	0.00002136566598531786
0.24257812500000012	0.000023548654419447423
0.24375000000000005	0.000027760131112497533
0.24492187499999996	0.000034183933141029854
0.24609374999999997	0.000041517313417505086
0.2466796875000003	0.00004988530782024103
0.24843750000000048	0.00005470994918177485
0.24960937499999952	0.000055231496787100376
0.2507812499999999	0.000052667487471680374
0.2519531250000001	0.000048826648230027025
0.2531250000000002	0.000046584800522109227
0.2542968750000001	0.000043852091082818845
0.25664062500000046	0.00004405343272528839
0.25781250000000006	0.00004095534806380918
0.25898437500000004	0.000037244807415293124
0.2601562499999999	0.00003216283923179741
0.26132812500000036	0.00002817693587875425
0.26191406250000043	0.00002447835859997749
0.2630859374999998	0.000020792258483948167
0.26367187499999994	0.000019050738485848484
0.2654296874999995	0.000020607601593836122
0.2660156249999997	0.000025781796237356325
0.2671874999999999	0.000036088915260190646
0.2683593749999995	0.00004390896570061198
0.26953124999999994	0.00004625021135740148
0.27070312500000016	0.000048047999314571044
0.27128906250000046	0.00005221935360366636
0.27187499999999964	0.000053614359481923834
0.2724609375000001	0.00005052929593629685
0.2736328125000001	0.00004490888636665691
0.27480468750000014	0.00003766324185483505
0.2753906250000001	0.00003124207742499774
0.2765625000000002	0.000022838299893357394
0.27714843750000034	0.00001890722090447383
0.27773437500000014	0.000021149849055324133
0.2783203124999996	0.000024084153774861505
0.2794921874999995	0.000029080331110598046
0.28066406250000003	0.00003915458860614951
0.28125	0.00004429874885791829
0.2824218750000004	0.000047353979814257485
0.28359375000000026	0.00005063690361306605
0.28476562500000036	0.000054937715599501225
0.28535156250000043	0.00005974154838073176
0.28593749999999996	0.000050215596780534
0.2865234375000001	0.0000378300772736484
0.28769531249999986	0.000033017998762763234
0.28886718749999957	0.000028938368144104665
0.28945312499999987	0.000021500081617276123
0.29003906250000017	0.000018062540376062586
0.2906250000000002	0.000020799075436506165
0.29121093750000054	0.00002562432385544433
0.2923828124999999	0.00002899601948613828
0.2929687499999997	0.00002657618420376373
0.2935546874999999	0.000024360006876000817
0.29531250000000014	0.000024910119897580962
0.29589843750000006	0.000023160013776446498
0.29648437500000013	0.000020684367652235025
0.2976562500000001	0.00001889679493571883
0.2976562500000001	0.000022517424326129465
0.298828125	0.00003088642365556282
0.3000000000000001	0.000040916570333782154
0.3005859375	0.00004841885087125686
0.30175781250000017	0.00005346593080224338
0.30234375000000036	0.00005552652962803606
0.3029296875000003	0.00005325698977853843
0.3041015624999996	0.0000506617754539862
0.3052734375000002	0.00004376341423684149
0.3058593749999997	0.000036902789499082544
0.3070312500000006	0.00003272666156550752
0.3082031250000005	0.000021746244150411265
0.30878906250000016	0.00001535939306618328
0.30937500000000023	0.000015994922920592458
0.3099609375	0.000018404596412557872
0.3111328125000003	0.000019706801840824184
0.31230468749999984	0.000021138388021757493
0.31289062500000026	0.000027859199369539844
0.3140625000000002	0.00003745661370913034
0.3152343749999995	0.000039469751750953463
0.31640625000000017	0.000044042490064954976
0.31699218750000024	0.00004720522291989937
0.3187500000000001	0.00005058905293531257
0.3187500000000001	0.000041890282399204004
0.3199218750000001	0.000029662364582350165
0.3210937500000004	0.00002133110600543997
0.32167968750000003	0.00001798737129354855
0.32226562499999994	0.000019589270240705225
0.3240234375000001	0.000022054238199786802
0.3251953124999998	0.000025319184041583398
0.3263671874999994	0.000029071457568363712
0.32871093750000024	0.000032087547764292346
0.3292968749999997	0.000037238919739057685
0.3304687500000003	0.000040964259126141656
0.33105468749999983	0.00003601565557986852
0.3322265625000003	0.000027755562100773012
0.3333984375000002	0.000021430105436204272
0.3345703124999998	0.00001832172872762161
0.3351562500000002	0.00001701518610452979
0.3357421875000003	0.000018526555812692358
0.3363281249999998	0.000021242245291430706
0.33750000000000024	0.00002337420842324356
0.33867187500000007	0.000026461813928180256
0.33925781250000064	0.000030442361684479557
0.3404296874999997	0.00003312881287720337
0.34160156249999934	0.00003796550729950887
0.34218750000000053	0.0000412663905743349
0.34277343750000006	0.00003678094026005052
0.3439453124999993	0.000027573390772417383
0.34453125000000007	0.00001915988665168733
0.3457031250000001	0.000014106070869268628
0.34628906249999947	0.000012226911817236896
0.3468749999999999	0.000013666205510354246
0.3468749999999999	0.00001667575992025938
0.3468749999999999	0.000020592386858697687
0.34746093749999934	0.000021755266702561116
0.3480468750000004	0.00002574353607809332
0.3480468750000004	0.00003196024396956432
0.3480468750000004	0.00003778557862044174
0.3486328124999999	0.00004473794244619356
0.3492187500000005	0.00005776040002292149
0.3498046874999996	0.000052165711920459934
0.35097656250000053	0.00004197407272865661
0.3515624999999999	0.00003437325360511334
0.35273437500000027	0.000025398824576416956
0.3539062499999993	0.000021356529254834555
0.35449218750000017	0.000016316110533320938
0.3556640625000003	0.000015140212634490169
0.3556640625000003	0.000012496476955670133
0.3556640625000003	0.000010484064245752656
0.35624999999999984	8.727693472043718e-6
0.35683593749999953	9.877499731025807e-6
0.3574218749999998	0.000010883081333235012
0.35800781250000024	9.98446889632909e-6
0.3585937500000002	0.0000113770506733335
0.35976562500000014	0.000012989785923678276
0.3609375000000002	0.00001389616729463583
0.3609375000000002	0.0000164928583222812
0.36210937500000046	0.000017690116839497172
0.36210937500000046	0.00001972093154367638
0.36210937500000046	0.000021167278621336827
0.3632812500000001	0.000022014190528940603
0.36386718750000024	0.000020768257507186583
0.3644531250000001	0.000018112770217237895
0.3650390625000002	0.000015843031580087263
0.3656250000000002	0.000013913013002242458
0.3662109374999995	0.000012230950701574983
0.36679687499999963	0.000011240615043761615
0.36738281250000004	0.00001043885755014351
0.36738281250000004	0.00001254104458503491
0.3679687499999993	0.000014221820345938774
0.3685546874999998	0.000017124177836058685
0.3685546874999998	0.00002050249465801457
0.36972656250000047	0.000021627942164093028
0.37031250000000016	0.0000204045788636531
0.3708984375000002	0.00001779820928604625
0.3708984375000002	0.00001472417308101548
0.3714843749999995	0.000012578508042482284
0.37207031249999994	0.000010966370732057307
0.3732421875	0.00001093206570812466
0.3738281249999996	0.000012677220093570973
0.37441406249999937	0.000014585394537136587
0.3755859374999999	0.000012979515613076309
0.37617187499999993	0.000014516982266399303
0.37675781249999957	0.000016264984401104243
0.37675781249999957	0.0000184211741424134
0.37734375000000003	0.000021188586952214372
0.3785156249999998	0.000018596375244483987
0.3791015625000006	0.00001440437776800696
0.3796875000000004	0.000012133182953233401
0.3796875000000004	0.000010099590140866255
0.3808593749999998	7.734615472543283e-6
0.3808593749999998	0.000011670970624488852
0.38203125000000004	0.000013126008833186376
0.38203125000000004	0.00001580755946595236
0.38203125000000004	0.000018424301486574812
0.3826171874999996	0.00002002594441430361
0.3826171874999996	0.000028670578236966726
0.38320312500000003	0.000019437117482423716
0.38378906250000056	0.000022358873382533062
0.38378906250000056	0.000016443579538560904
0.38437499999999986	0.000014828797705757069
0.38496093750000077	0.000011966395529583451
0.3861328125000003	0.000011511872468839002
0.3861328125000003	0.000012099643973639829
0.38671875000000017	0.00001391989321442022
0.3873046874999992	0.000017044992877468523
0.3878906249999998	0.000022120887330001615
0.3884765625000001	0.000018636851815578837
0.3890624999999997	0.00001486163913466676
0.390234375	0.000012315181411648446
0.39082031249999943	0.00001082933609586334
0.3914062499999998	0.00001435428182594567
0.3919921875000006	0.000016340679597881547
0.3919921875000006	0.000018731921839321153
0.3931640625000001	0.000022133405032875864
0.3931640625000001	0.000018941885205792097
0.39375000000000016	0.000020300372410186895
0.39433593750000057	0.000015313158733709642
0.3949218750000005	8.92270379637683e-6
0.3955078125	0.00001504733332968744
0.3960937500000001	0.000012132364302752663
0.3960937500000001	0.00001617143130439036
0.3960937500000001	0.00001827649506724871
0.39667968750000043	0.00002162759737611708
0.3978515625000001	0.000022499134366138485
0.39843749999999994	0.00001716912240479207
0.39843749999999994	0.000012945321708035529
0.39843749999999994	0.000010476942816861623
0.39902343749999963	8.707728206935883e-6
0.3996093750000004	9.594725708717e-6
0.40019531249999946	8.929424095915905e-6
0.40078125	9.979959336381405e-6
0.40136718750000033	0.00001115614852897906
0.40195312499999997	0.000014805451682864401
0.4031250000000004	0.000014136918160212453
0.4031250000000004	0.0000166305337897521
0.404296875	0.000019216003571576046
0.40488281249999974	0.000016558532000332526
0.40546874999999943	0.000011042936050809082
0.40605468750000034	0.000010052166089957737
0.4066406250000008	0.000011326317656101814
0.4072265624999995	0.000012845953196061188
0.4078124999999996	0.000011293664175959783
0.40839843749999977	8.389059065971871e-6
0.4089843749999995	6.317413684731044e-6
0.4095703125000006	8.248823516798787e-6
0.4101562499999997	0.000010176906302228339
0.4107421875	0.000012556166713584282
0.4113281250000003	0.000010440200533645694
0.4125000000000003	0.000013424486102198152
0.4125000000000003	0.000010118950997894949
0.41367187500000036	9.532730078865015e-6
0.4142578125000002	0.000010731986054834941
0.4142578125000002	8.74773262815598e-6
0.41542968750000014	9.228393841320681e-6
0.41601562500000067	8.46931078068991e-6
0.41660156250000036	7.777701508282497e-6
0.41660156250000036	0.000011533142628583626
0.41718750000000027	0.000014058375580661142
0.41777343750000023	9.868485256414594e-6
0.41835937500000014	7.963322687931651e-6
0.41835937500000014	6.533556534682461e-6
0.41835937500000014	5.675328128118551e-6
0.41953125000000074	4.986176965426914e-6
0.41953125000000074	7.941045104153943e-6
0.42128906249999953	8.972400532103464e-6
0.42128906249999953	0.000012068458457248354
0.42187500000000017	0.000010612170071033766
0.4224609375000004	0.00001105583906735319
0.4236328125000006	9.988125414195359e-6
0.4236328125000006	7.97454045398105e-6
0.4236328125000006	6.694208784741029e-6
0.42421875000000064	5.29044909647336e-6
0.42421875000000064	3.992863543689218e-6
0.42421875000000064	3.2387355598517686e-6
0.42480468750000083	3.142935087185883e-6
0.4253906250000005	2.8029421087483186e-6
0.4253906250000005	6.4253923500734444e-6
0.42656250000000007	6.732176755730457e-6
0.42714843750000064	6.309410756855094e-6
0.4277343750000005	5.4732003474944335e-6
0.42832031250000036	5.094338058064807e-6
0.42890625000000004	6.283513014238018e-6
0.4294921874999999	4.939479981813655e-6
0.43007812499999926	6.851733494905865e-6
0.43066406249999994	8.413742412227698e-6
0.43125000000000013	7.410134974294991e-6
0.43183593750000043	6.419124823131561e-6
0.43183593750000043	5.1970352004104825e-6
0.43183593750000043	3.9779550556895416e-6
0.43183593750000043	3.7079392295469304e-6
0.43300781249999987	3.1278835814774197e-6
0.43300781249999987	4.899342311182053e-6
0.43359374999999967	6.128556374940253e-6
0.43417968749999986	4.750466497505101e-6
0.43476562500000077	3.6829513943015257e-6
0.43535156250000023	4.606160817544058e-6
0.43593750000000037	5.926272864775761e-6
0.43652343750000044	5.14117263028524e-6
0.4371093750000008	6.165416091663545e-6
0.4376953124999998	6.480696718713652e-6
0.4376953124999998	4.712281458374434e-6
0.43828125000000023	3.7051204184734843e-6
0.4388671874999998	2.5686004020419873e-6
0.43945312499999967	3.6436646155824093e-6
0.44003906249999936	2.7870745710201206e-6
0.4406250000000004	1.962204657757205e-6
0.44121093750000007	2.7796802519741703e-6
0.4417968749999994	2.2180611354283286e-6
0.4417968749999994	3.1553445209997477e-6
0.4417968749999994	4.801796908426859e-6
0.44296875000000036	4.9257239523869956e-6
0.44296875000000036	6.741148687927634e-6
0.44355468749999916	6.1618698471432864e-6
0.44355468749999916	3.6610667775160977e-6
0.44355468749999916	2.4712192236986397e-6
0.44355468749999916	1.5368533694548603e-6
0.4447265625000003	1.4299481441160111e-6
0.44531249999999967	2.496226742532137e-6
0.4458984374999996	3.218914747638024e-6
0.44648437500000027	2.4896846402278072e-6
0.4470703124999999	1.6347319615750422e-6
0.4476562500000003	1.5018214583051304e-6
0.4482421875000001	1.6079275011460226e-6
0.4494140625000003	1.7079074934311933e-6
0.4500000000000003	1.8196284763405401e-6
0.45117187500000006	1.4901854933357939e-6
0.4517578124999994	1.8125887641939897e-6
0.4517578124999994	4.501684162883102e-6
0.45234375000000077	3.797564623098104e-6
0.4535156250000006	2.191314545596512e-6
0.45410156249999994	1.122682214971249e-6
0.4552734374999999	1.4975106953363237e-6
0.4558593750000001	2.9291426928423903e-6
0.4564453124999995	2.1172270131541993e-6
0.45703125000000006	8.840372647256345e-7
0.45703125000000006	6.672082512038102e-7
0.4576171874999992	6.239742660341108e-7
0.45820312500000004	5.477405542464453e-7
0.45820312500000004	4.2298941771434784e-7
0.4587890624999997	3.9412784358372477e-7
0.4593750000000001	4.4254174347280184e-7
0.4599609375000008	5.971263310478037e-7
0.4605468749999991	4.468362017062688e-7
0.4611328124999998	3.835455192335857e-7
0.4611328124999998	3.2060517585197346e-7
0.4611328124999998	2.7610132147248834e-7
0.4611328124999998	2.4634467943318583e-7
0.4611328124999998	2.3164260687380533e-7

==> data/Figure_2/c/current_constraints/NEOS_data.dat <==
2.449339732460022e-9	0.962671246568178
2.417048359771121e-9	0.9647482429798434
2.3931095172651707e-9	0.9639566661473219
2.361559467402049e-9	0.9631166699131499
2.338170196158208e-9	0.9663951586971723
2.322706185896268e-9	0.09900083452343789
2.3073444503540393e-9	0.0849594621157157
2.284492133702751e-9	0.8957012387882701
2.254374063895728e-9	0.9148184463563809
2.2246530619830528e-9	0.07560836324513309
2.2099398228974114e-9	0.06626911108379885
2.1953238931388576e-9	0.058306154926817344
2.180804629130461e-9	0.051005821718209
2.1663813915517167e-9	0.04474931763597556
2.1520535453104473e-9	0.03935748461809596
2.130739255771988e-9	0.042510255983677414
2.123681507445339e-9	0.0463463435497351
2.109636066527793e-9	0.05194489067437025
2.109636066527793e-9	0.05382083707299534
2.0818232484112933e-9	0.05288526730345389
2.0749275269597232e-9	0.04677258206817403
2.0612045315022253e-9	0.04181932311476344
2.054377106432031e-9	0.0368276035891254
2.0475722961748762e-9	0.03331725888203163
2.0407900258226443e-9	0.029688546299673546
2.034030220715339e-9	0.026712883692816103
2.0205777088312418e-9	0.024459762790779882
2.01388485396769e-9	0.02206516357266597
1.993939010312381e-9	0.02106035025408126
1.9741907136402017e-9	0.024879959508197214
1.9676515086853575e-9	0.026965777676522973
1.954638007413661e-9	0.031233285216394124
1.948163567842733e-9	0.033927370802276924
1.9224795564070883e-9	0.03451041394418797
1.9161116368449956e-9	0.03230117199487148
1.903439006168059e-9	0.02928242990301222
1.8971341555514735e-9	0.026151738326209983
1.89085018879993e-9	0.023394599221874368
1.88458703673882e-9	0.02064022264758847
1.878344630422656e-9	0.018819391702456945
1.872122901134331e-9	0.017183766000098966
1.865921780384367e-9	0.015831573141712352
1.8597411999101159e-9	0.014395924990732278
1.8413220209025416e-9	0.013037395212753822
1.8170465775443647e-9	0.01324319115443473
1.7990502532621894e-9	0.014135755528107974
1.7871518345305952e-9	0.015207727062068521
1.7753321086849385e-9	0.01637910530545439
1.7694515928180825e-9	0.017521963942150554
1.7577489315287216e-9	0.019947018192475352
1.7403399011225904e-9	0.024060420222770662
1.7173957768922052e-9	0.02351586634377112
1.7117071663803584e-9	0.021584875505390455
1.7060373985325066e-9	0.019239811301066667
1.7003864109352163e-9	0.01731872417616076
1.6947541413817746e-9	0.015177890868217192
1.6891405278715322e-9	0.01299420060020351
1.6835455086092074e-9	0.01128855816135621
1.6779690220041982e-9	0.01001919219873304
1.6724110066699116e-9	0.008977757905361483
1.6668714014231087e-9	0.008261994331989597
1.6613501452831758e-9	0.007650341911565328
1.6503624374108486e-9	0.007295636302056985
1.63944739923594e-9	0.007130524246529268
1.628604550141271e-9	0.007442435737190167
1.6232100471759039e-9	0.007716989945152797
1.6178334126883439e-9	0.008142674167190611
1.6124745874919996e-9	0.008686915562597819
1.607133512596319e-9	0.00937504055410776
1.6018101292061536e-9	0.010363307660951393
1.5965043787211042e-9	0.011033169026121836
1.5912162027348763e-9	0.01241030843531754
1.5859455430346298e-9	0.013377292517996686
1.5702380824099846e-9	0.01574874622310285
1.5495365315945656e-9	0.016590845175679214
1.5341896719870686e-9	0.015343463774859178
1.5240429687610932e-9	0.013729993471725654
1.5189948102790581e-9	0.012583276557363243
1.5139633730618369e-9	0.011499032211146676
1.5089486017228148e-9	0.010557400321382304
1.5039504410588297e-9	0.009586933659018193
1.4989688360495594e-9	0.008922065785269662
1.489055073824554e-9	0.008173731288420027
1.4841228074770213e-9	0.007754516356634267
1.4792068785193943e-9	0.00749587926515316
1.4694238164927459e-9	0.007330094259929254
1.4597054569712486e-9	0.007340403802799544
1.4452482995760768e-9	0.007520196070063823
1.4356898303343961e-9	0.007662522734440791
1.4214705277905865e-9	0.007659889620779237
1.4073920556397433e-9	0.00755990307959753
1.3980839572829e-9	0.00757941008633678
1.3888374201539582e-9	0.007867025532989014
1.3796520371041359e-9	0.008371840371337536
1.3705274036774335e-9	0.009184790303065293
1.3659877424121627e-9	0.009695917068383242
1.3569534809117397e-9	0.010576041950009718
1.3435139965942764e-9	0.011493150286266962
1.3346283703344828e-9	0.012006721910791218
1.321409997726433e-9	0.012179792268277922
1.3083225421410017e-9	0.01162994641401116
1.2996696625923736e-9	0.010580237551106597
1.2953647069551073e-9	0.009905613000875335
1.2867975270069713e-9	0.008697806783477646
1.282535208387627e-9	0.008393649521112767
1.2740528792574778e-9	0.008163624411154702
1.2698327753722408e-9	0.00858297485256243
1.265626649948265e-9	0.009416385926586557
1.2614344566840503e-9	0.011012941955836464
1.257256149431467e-9	0.014433197567081724
1.2530916821952442e-9	0.019186570715710394
1.248941009132452e-9	0.035029657515087353
1.2406808629142282e-9	0.17003585583719416
1.2365712988301826e-9	0
1.220268715505361e-9	0
1.2081829805275172e-9	0.05932547881892325
1.2041810608106894e-9	0.032807728000961656
1.1962169447489136e-9	0.01675594015173454
1.1922546607340775e-9	0.01393810149023822
1.1883055011919394e-9	0.011072917280544048
1.184369422649708e-9	0.009826544605847864
1.180446381778589e-9	0.008964451068457224
1.1726392404516436e-9	0.008676702836974859
1.1687550540539343e-9	0.008786547962679858
1.1648837334426243e-9	0.009087413227760965
1.1610252360017774e-9	0.009527428013788919
1.1495262586573148e-9	0.010096950309801622
1.141923614651962e-9	0.010387668328363131
1.1306138230672895e-9	0.010204723715236508
1.1157081530948521e-9	0.00964196164974529
1.1083291728918229e-9	0.009341422418156053
1.1046580039810858e-9	0.009166233195120888
1.0973521064775277e-9	0.009137932610853605
1.090094528205995e-9	0.009323160009342635
1.0864837588339402e-9	0.009637435193741939
1.079298060878069e-9	0.010394305114622582
1.075723053193277e-9	0.011240658808528203
1.068608523639138e-9	0.013049735347362756
1.065068923452249e-9	0.015003764596777325
1.0580248574368367e-9	0.018238734820234748
1.051027378973646e-9	0.02470742153299088
1.0406178394910405e-9	0.04386793162131131
1.0303113979034602e-9	0.1152818967783873
1.0167280868884857e-9	0
1.0033238544421669e-9	0
9.835481221048794e-10	0
9.705813250428014e-10	0
9.577854786180608e-10	0
9.482994232564678e-10	Abs[1 - 317.70144580410795*$Failed]
9.389073194596925e-10	0.09397379798354111
9.326976523505317e-10	0.044540711226509155
9.234600712482075e-10	0.025370153351184532
9.143139807833434e-10	0.01882211210187079
9.082669674264974e-10	0.015326658584078223
9.022599473972939e-10	0.01374308203037189
8.962926561912156e-10	0.012776810523931648
8.903648310530975e-10	0.01209484957571072
8.815465217202128e-10	0.011567724462950402
8.728155504929294e-10	0.011398409936897447
8.584556709309865e-10	0.011619654787876854
8.471380580967256e-10	0.012117105602942213
8.415353283492461e-10	0.012727756080879171
8.359696535639322e-10	0.014477710929850285
8.276900837907849e-10	0.01677173417779354
8.249484902167956e-10	0.01902369318165187
8.167780760269038e-10	0.02895222199919323
8.113761391224777e-10	0.05124959254226913
8.06009929193645e-10	0.2195854068037082
8.006792099523917e-10	0
7.927491630929942e-10	0
7.848976568533107e-10	0
7.745498127949756e-10	0
7.618066415170846e-10	0
7.492731261735014e-10	0
7.345048009373923e-10	0
7.224204668300697e-10	0
7.152655088496554e-10	0
7.105349492329809e-10	0
7.03497707614641e-10	0
6.942230186176749e-10	0
6.896316285116888e-10	0.07666678996124565
6.828014172628411e-10	0.034258740752141414
6.760388536999842e-10	0.02200067814061979
6.649164258929608e-10	0.017207333047389972
6.583309986341014e-10	0.015658374529310848
6.496517756022876e-10	0.01483280388743169
6.389634791931154e-10	0.014550136845271955
6.305395924797675e-10	0.014468033553376669
6.181115384803983e-10	0.014581960839700758
6.05928445020764e-10	0.014805171867804612
5.920180028471799e-10	0.01509624226342543
5.822779220149625e-10	0.015370586816058185
5.708011196541507e-10	0.01624423450415169
5.63275868018092e-10	0.01780539051637753
5.558498274075782e-10	0.02191209751952805
5.485216898576433e-10	0.028835610136530354
5.412901646471938e-10	0.04509660295823681
5.359291557408195e-10	0.07983780076166191
5.253659015612291e-10	0
5.167224103995204e-10	0
5.116047254678964e-10	0
5.015209133696633e-10	0
4.90007394101978e-10	0
4.787581952272757e-10	0
4.724464150358708e-10	0.38034925799905306
4.646735792441936e-10	0.07674362425326331
4.570286257366748e-10	0.04383515034820662
4.4950945055440557e-10	0.030395660733370078
4.435832790553879e-10	0.02553959237741188
4.3628531301037323e-10	0.022436838365276435
4.3053348556493735e-10	0.02093434090789048
4.2626943385287764e-10	0.0204102299053176
4.1925632339583827e-10	0.020269612893332734
4.1510396318449616e-10	0.020518230001331794
4.1099272887278356e-10	0.020944810718274032
4.0557435332549056e-10	0.021864341773596196
4.0022741248685887e-10	0.022962724892298447
3.9364275795667786e-10	0.024350386412220204
3.871664373995868e-10	0.025995070127657005
3.7953534610961503e-10	0.02765352270626209
3.720546664807092e-10	0.02903617860331087
3.6230928505922746e-10	0.029921757198536403
3.528191722231561e-10	0.030501907421196517
3.4586507871776564e-10	0.03053256881170041
3.3792501783594315e-10	0.030608544047300845
3.290736221375089e-10	0.03073504677350114
3.215190511723866e-10	0.03099417279351091
3.1413791441044933e-10	0.0314157084953296
3.018766154678302e-10	0.03220307845975734
2.9494642067673867e-10	0.03296263464227922
2.9009390448558517e-10	0.03333293982304408
2.834342120391086e-10	0.03428614767439364

==> data/Figure_2/c/current_constraints/Ni63_data.dat <==
2.0108695652173894e-6	0.0014975557397129968
2.0561594202898556e-6	0.0014183887860066413
2.101449275362319e-6	0.0013467622488715358
2.1467391304347824e-6	0.0012826749512173663
2.192028985507247e-6	0.0012035363468450022
2.2826086956521737e-6	0.0011168125927476513
2.3731884057971043e-6	0.0010301110658550439
2.4184782608695654e-6	0.0009698399158197812
2.5543478260869576e-6	0.0009056852246350777
2.599637681159417e-6	0.0008680091095646381
2.871376811594203e-6	0.0008187484167057058
3.0978260869565198e-6	0.0007771076344382788
3.3695652173913053e-6	0.0007204083888454615
3.6865942028985486e-6	0.0006561871008662346
3.958333333333337e-6	0.0006070835329291535
4.3659420289855105e-6	0.0005616534936185857
4.909420289855072e-6	0.0005387033374982808
5.452898550724639e-6	0.0005233206238249855
6.0416666666666675e-6	0.0005079547693448427
6.721014492753632e-6	0.0005038590016562816
7.128623188405791e-6	0.0004961581221362144
7.626811594202905e-6	0.00047715221662203433
8.125e-6	0.00045440015581488247
8.577898550724636e-6	0.000424160787978467
9.076086956521732e-6	0.00039016364876709453
9.710144927536235e-6	0.00037115899088846493
0.000010298913043478268	0.0003709616423959172
0.00001084239130434782	0.0003820635504910852
0.000011385869565217399	0.0003856617311434052
0.000012019927536231889	0.00039676482537687185
0.000012518115942028999	0.0004079169364539226
0.000012880434782608701	0.00040030035473115344
0.000013288043478260872	0.00036258805027622465
0.000013740942028985516	0.0003023512254988203
0.000014148550724637681	0.00024223457865613085
0.000014556159420289862	0.00020844906550077091
0.000015054347826086962	0.00017845574885555493
0.000015688405797101467	0.00015966342568696223
0.00001618659420289856	0.00015579517732466908
0.00001677536231884057	0.00017049522688727947
0.000017364130434782612	0.0001852496932470693
0.000017907608695652184	0.00019631746788517646
0.00001858695652173913	0.00021111815405261414
0.000019175724637681154	0.00021847173577238532
0.000019855072463768136	0.00022956503619686597
0.00002048913043478262	0.00026321390873706996
0.0000210326086956522	0.00029693131834584996
0.000021530797101449277	0.0003306908066549319
0.000021983695652173913	0.0003531874686667491
0.00002239130434782611	0.00036817062914196175
0.00002279891304347827	0.0003643289004310324
0.000023251811594202893	0.00033036129104202505
0.000023659420289855092	0.00029265481491247414
0.000024112318840579734	0.00025496598675212034
0.00002442934782608698	0.00024738813891289624
0.00002492753623188408	0.0002472913293547485
0.000025561594202898573	0.00025468680793994114
0.000025969202898550725	0.00026965010174739845
0.000026467391304347814	0.00031094696295885793
0.000026920289855072473	0.0003560491748595407
0.00002732789855072466	0.00039364753626791593
0.000027871376811594237	0.0004274661471188601
0.000028369565217391336	0.00042738082087112605
0.000028777173913043508	0.0004235426826836308
0.000029230072463768133	0.0004498476338472557
0.000029592391304347805	0.0004837110192954519
0.00003000000000000001	0.000510031630497565
0.00003040760869565217	0.0005099639537018419
0.00003076992753623191	0.0005136739943284452
0.00003108695652173915	0.0005475539728030387
0.00003131340579710146	0.0005927637990400525
0.00003149456521739134	0.000634213631963032
0.000031721014492753646	0.000686971936157077
0.000031902173913043486	0.0007397403003419623
0.00003208333333333334	0.0007962820856299846
0.000032264492753623225	0.0008452824202557219
0.00003244565217391308	0.0008980552171875544
0.00003258152173913044	0.0009432926885825088
0.00003271739130434785	0.000992302115114363
0.00003289855072463771	0.0010413046024488892

==> data/Figure_2/c/current_constraints/PROSPECT_data.dat <==
3.747214602976336e-9	0.9625631190378369
3.704869313970503e-9	0.9638869279094309
3.6907795708039487e-9	0.9649477867948201
3.6766873740995672e-9	0.9663443546169157
3.6626117693703392e-9	0.1050711439046993
3.6624443061198397e-9	0.9128364757908731
3.6484602996161805e-9	0.8965861083983506
3.634492757705953e-9	0.08213050534735078
3.6205235069783865e-9	0.07340607512884201
3.6070293994452314e-9	0.07790723072564476
3.5935490726480045e-9	0.08151708769237165
3.566739368360448e-9	0.8970315668329879
3.553481826408963e-9	0.9131357538269963
3.5403095346838514e-9	0.10688060635293883
3.527150232230117e-9	0.9663447256520323
3.44818153059319e-9	0.9662106505547892
3.4480413889104375e-9	0.10966086124429553
3.434823668351708e-9	0.09842207862720964
3.421482787924993e-9	0.08217731615559276
3.408107150118931e-9	0.06681076317800072
3.4079513234218192e-9	0.06264117510867762
3.394921778929022e-9	0.05796398282252946
3.3817358777611924e-9	0.04944535630127278
3.3434187544785023e-9	0.04497592509844006
3.3310928313337823e-9	0.05013658508729546
3.318795488445053e-9	0.05560260509519721
3.3065267450224055e-9	0.061343876051473845
3.2942866197699073e-9	0.06732029662052796
3.282108479422181e-9	0.07457402323522222
3.2699919713260248e-9	0.08347691134790547
3.2579367450686687e-9	0.9140256173074316
3.2336801644743947e-9	0.10696167995629802
3.2213169071453963e-9	0.9128467925294241
3.2090172209713315e-9	0.8966025892121021
3.1967320162941757e-9	0.08223227749647055
3.1844776651583273e-9	0.0745981036578196
3.172318639222413e-9	0.06932875489144708
3.160141819577976e-9	0.06269831215393185
3.1479637612791436e-9	0.05564222335480706
3.147739869393927e-9	0.050522666336008326
3.135577743789784e-9	0.04442157134812974
3.123573690357386e-9	0.041002268146793086
3.11159978437235e-9	0.03762815639946848
3.111410092913125e-9	0.03478459179712867
3.0881032574755636e-9	0.03618096940356452
3.076609172077475e-9	0.03838741888331221
3.0535785354367215e-9	0.040210930115154864
3.0422284085580367e-9	0.04298080975193119
3.0309974621064517e-9	0.047547989489549414
3.019777293394405e-9	0.05195939517599346
3.0085986595945532e-9	0.056852108716125005
2.9974309506329288e-9	0.06142024625882103
2.952633049482138e-9	0.06502962530771828
2.930262488261749e-9	0.06015170400932457
2.9190889412081928e-9	0.05648168314095625
2.907898907135543e-9	0.0516340637805478
2.89667818690819e-9	0.045694826733382765
2.8965604595386513e-9	0.04330759976262044
2.8855154235975326e-9	0.0407921579636209
2.8635806364696925e-9	0.036716991507805496
2.8526033879549207e-9	0.033738436292985674
2.799084494785661e-9	0.03103867384732706
2.7782019014822257e-9	0.03354211950464192
2.7574330762539245e-9	0.03556776652640492
2.7060571328334037e-9	0.038744173890698175
2.6655191457627783e-9	0.03901291056224998
2.6354109155846882e-9	0.03727070694638179
2.605629533804664e-9	0.03538529629342668
2.5858880379532917e-9	0.03295908938714254
2.5760014703633833e-9	0.030714189881282494
2.5468396872710298e-9	0.02846388085679985
2.5275692934382434e-9	0.026896341286874792
2.498993877160591e-9	0.025428347776346727
2.4707038635320715e-9	0.023606088866320096
2.433580304164448e-9	0.0224804543035092
2.397002367292156e-9	0.021285492694631314
2.370264302538223e-9	0.02424059297650638
2.352676544703414e-9	0.027478331511239573
2.3352192910222055e-9	0.031201756832478167
2.2574249539137035e-9	0.03506325832542534
2.231846959675541e-9	0.03205551728415279
2.2232913993826517e-9	0.02951399982905667
2.2147348806550423e-9	0.02668957262403704
2.1978768269493815e-9	0.02387156163888493
2.1894514877880437e-9	0.022042884289765752
2.1810806076415394e-9	0.020619274475473737
2.1645117120040005e-9	0.018846431273720876
2.156192366045524e-9	0.017243059821545836
2.139823408713696e-9	0.015893074879936187
2.139627737666681e-9	0.014326514007082736
2.123395320101188e-9	0.013319271862283655
2.1153092305701813e-9	0.012742431105906227
2.0837585400944826e-9	0.013801675738273955
2.068286196079941e-9	0.015391655843874585
2.045142161540435e-9	0.016709045984391158
2.0298843630320297e-9	0.01793891230132938
2.014771102657898e-9	0.01962142712406434
1.9847098965077942e-9	0.021235571583831603
1.955196544870466e-9	0.02445128881725478
1.9406196456974884e-9	0.026506059078228783
1.926131853089213e-9	0.028397215831653222
1.9045591685189374e-9	0.030637240169825608
1.8904270221091187e-9	0.03480733999638874
1.8760851819988633e-9	0.03204444421260455
1.868940873231432e-9	0.030467226659288693
1.8617953945942987e-9	0.028438529322979633
1.8546678126809814e-9	0.026397626386964967
1.8405879112473482e-9	0.024227868126068808
1.8335415187939742e-9	0.022526319276610862
1.8196312442765926e-9	0.020840733538350587
1.8058631984593376e-9	0.01976312476736619
1.7921720122194396e-9	0.018424282994354946
1.7785484828782443e-9	0.016801182687264493
1.7320900633957117e-9	0.0159982841238554
1.6804813065686991e-9	0.015170307007500439
1.6553657932241493e-9	0.01588973053906262
1.6123298651021813e-9	0.017442763523038862
1.5882248361999233e-9	0.018182060889389895
1.5352297158986901e-9	0.018987696749745875
1.500895884251381e-9	0.019697455787751728
1.456316281568917e-9	0.020809838792720692
1.4184047709558433e-9	0.02198428813950737
1.397220303546543e-9	0.023350083366372898
1.3815714342966968e-9	0.025105302420498243
1.3661047728929329e-9	0.027177072511249567
1.3559336067752652e-9	0.0298038316687661
1.3458039825291618e-9	0.031720519626434296
1.3306836532949854e-9	0.032743995575603035
1.286288585382027e-9	0.03448639554821353
1.262277833588132e-9	0.03584780303631652
1.2018435974809414e-9	0.03639286968292177
1.1928045173951974e-9	0.0364070190019834
1.1793192820019633e-9	0.03443016049324055
1.1615699243473683e-9	0.03179431847358771
1.1441051412986332e-9	0.02993792788795746
1.1268972252927192e-9	0.02804421369384691
1.1099424864506746e-9	0.026141969800754006
1.1015274406121964e-9	0.02438232309057009
1.0931873012211744e-9	0.023030549995809446
1.0767288056314327e-9	0.021306253670712816
1.0605234893989375e-9	0.019860103147248176
1.0289558803194307e-9	0.01950957860621072
1.0021085346855179e-9	0.01926804651703007
9.79717331330343e-10	0.020399434235390257
9.614341429687666e-10	0.021246298682255138
9.434873573803623e-10	0.022011945087336504
9.294148756081371e-10	0.02384066552802888
9.155662450133368e-10	0.026305860430491212
9.019193826009044e-10	0.028913111464839436
8.918450766217129e-10	0.032205867007389366
8.818564180664437e-10	0.03465909269671519
8.687164280425225e-10	0.0385168972636839
8.589780829513268e-10	0.0410272732934861
8.558113589529895e-10	0.04541580347353247
8.39895940520078e-10	0.05175212363812465
8.273727721810793e-10	0.05720478873469248
8.089187653268593e-10	0.06470601901085071
7.998670105416131e-10	0.07137350546833854
7.849600814816743e-10	0.07781842911391323
7.73252101727617e-10	0.086304103508267
7.446572360453532e-10	0.9506585841720144
7.225357900005463e-10	0.10169092359764953
6.984230532536032e-10	0.10683817982747568
6.751150190369353e-10	0.1123783426101771
6.501228528832517e-10	0.9668200847939239
6.331760636332543e-10	0.9665580892850032
6.166616307750797e-10	0.9667027347998838
5.983091138367542e-10	0.11564525861247421
5.761339051646241e-10	0.11195443381649306
5.632264057785761e-10	0.11019806800472987
5.403300801088947e-10	0.11406816570546574
5.242679296027411e-10	0.11810453575200364
5.048548893114188e-10	0.966504922432416
4.861779864734855e-10	0.9650753047543562
4.753075730477523e-10	0.963983155484856
4.6293889603578325e-10	0.962051413083127
4.54302010067184e-10	0.9603909247488066
4.408106336102085e-10	0.9576217177021353
4.3421594362051353e-10	0.9546883732884679

==> data/Figure_2/c/current_constraints/PS191_Re_data.dat <==
0.012816077160680745	0.00004928436715934126
0.013304387983768373	0.00003472807196092109
0.013789291987160059	0.000023010462759209815
0.016316016594997276	0.00001873339695490639
0.01884046998970384	0.000014638799794131074
0.020858442856277616	0.00001167913669675169
0.022367663981588005	9.132101213671362e-6
0.02387461389376776	6.859532866165807e-6
0.02487394767124945	5.1610259534928815e-6
0.025873281448731134	3.893776094221479e-6
0.026364999091514737	2.9528998559680275e-6
0.02990809157531344	2.472309798662309e-6
0.03294356792441401	2.0768001219861887e-6
0.03547142813881654	1.7525644928628736e-6
0.03799701714008841	1.43666280894017e-6
0.04052260614136025	1.1921243419088512e-6
0.042032962873236004	1.0100982378302703e-6
0.04354104839198107	8.597760794426534e-7
0.04454151777602814	7.710355891532572e-7
0.04503777784507304	7.40789937059283e-7
0.04908962207013507	7.084182088723523e-7
0.053140330688631755	6.928198373890027e-7
0.05566819090303438	7.068046402602945e-7
0.059207876567137115	7.524876923792334e-7
0.06173460117497422	8.201853333167364e-7
0.06324722911998065	9.126552854565873e-7
0.06526293077342382	1.0943295133403197e-6
0.06626907819029741	1.2414506486146948e-6
0.07082853855005761	1.3488236731973302e-6
0.074881518381685	1.4580687969223405e-6
0.07893336260674702	1.6148749432121079e-6
0.08349055175337658	1.8583392706883473e-6
0.09312844467324813	1.8787689558541487e-6
0.10124348918902563	1.9489572123942978e-6
0.10631624371631028	1.973008361133566e-6
0.11190683483738115	1.6629974370907519e-6
0.11800504209315009	1.4028964502310615e-6
0.12359449760765558	1.2172751511219104e-6
0.12614279874023399	1.007069508007774e-6
0.13679478832293615	1.0623281297972298e-6
0.1449098328387133	1.1256165011186425e-6
0.15251726121979317	1.2021659170358134e-6
0.15961593785960856	1.3199331710955775e-6
0.16570051783659367	1.430232659194175e-6
0.17178282660044808	1.6184928522955389e-6
0.17684990309490667	1.8474830492110073e-6
0.1824223245109323	2.1921220303422473e-6
0.1874859941856943	2.6684790830344696e-6
0.19052260614136055	3.0923893593604035e-6
0.20219209920658962	3.2261638128749937e-6
0.2133528405305556	3.45554838998563e-6
0.22552881412391712	3.697387092937987e-6
0.23821013263884683	4.119961100501612e-6
0.2483545060868512	4.560696942990106e-6
0.2574825116588939	5.186334850137975e-6
0.26711472654593943	6.263636004644191e-6
0.2752252286354549	7.467330099597547e-6
0.28892745745260784	7.559640339938056e-6
0.3000904699897043	7.898015649154821e-6
0.3117610986614986	8.249372239976793e-6
0.3234317273332934	8.628589919568164e-6
0.3325642753315966	9.128744029474056e-6
0.34626309732905314	9.894259614395828e-6
0.356920764944583	9.993836813104728e-6
0.36707308763854374	9.709940587354637e-6
0.3787482587365993	9.402337385555626e-6
0.3924538943734477	9.064666417257783e-6
0.4066671461449937	8.738605823954693e-6
0.41377377203076676	8.584002199163443e-6
0.4213936920840648	7.605822795908601e-6
0.43155509963054944	6.284238237896922e-6
0.4401913875598087	5.440523342836734e-6
0.45035733753255447	4.1496440474908525e-6

==> data/Figure_2/c/current_constraints/PS191_data.dat <==
0.014209591474245092	0.000045578606115648235
0.01527531083481349	0.00003396154571944088
0.016873889875666067	0.00002449517720481964
0.018472468916518627	0.00001628619222260319
0.02166962699822381	0.00001083575676452675
0.024333925399644754	7.577931606217447e-6
0.026998223801065722	5.395001002383992e-6
0.03019538188277088	3.6719845033506004e-6
0.03232682060390766	2.6802529754510473e-6
0.03605683836589695	1.8856526343702384e-6
0.03978685612788636	1.302573271466656e-6
0.04351687388987568	9.795335326190369e-7
0.048312611012433435	7.878391736770851e-7
0.05310834813499105	6.843246918020185e-7
0.058436944937832996	6.720620282507639e-7
0.06429840142095916	7.31523836061676e-7
0.07015985790408531	8.078780426856724e-7
0.07868561278863231	9.198189994119588e-7
0.08721136767317943	1.011175010390275e-6
0.09733570159857904	1.0651309730880243e-6
0.10852575488454723	1.0323365714492994e-6
0.11598579040852573	9.28259213939242e-7
0.1213143872113676	7.559964707581912e-7
0.1250444049733572	6.406251080726122e-7
0.12770870337477794	5.752130389780064e-7
0.13410301953818807	6.397848758554758e-7
0.14316163410301974	7.312468934816962e-7
0.15062166962699802	1.0741609219877546e-6
0.1516873889875667	8.541356916191845e-7
0.1516873889875667	1.3027573181334517e-6
0.15435168738898783	8.921776807335746e-7
0.15488454706927188	1.7214715090085875e-6
0.1602131438721138	2.1880477345526117e-6
0.16554174067495525	2.7818825214520615e-6
0.1724689165186502	3.5753113333258923e-6
0.17992895204262857	4.380197629272331e-6
0.18845470692717592	5.417702217846987e-6
0.19804618117229167	6.693070401464496e-6
0.20870337477797532	7.845388335980807e-6
0.21776198934280644	9.143316890281028e-6
0.2268206039076377	0.000010162863862572813
0.2369449378330372	0.000011262364055575347
0.24760213143872126	0.000012293460422752034
0.2582593250444052	0.000013185996220022034
0.26944937833037297	0.000013924526169328821
0.28010657193605665	0.000015007376374720494
0.28916518650088835	0.000015506511119256494
0.2982238010657189	0.000016039293544767297
0.307815275310835	0.000016853155176299595
0.3179396092362339	0.000017124246445399116
0.3285968028419182	0.00001739243537746127
0.34031971580817094	0.000017339438791008632
0.3531083481349907	0.000016685345774369864
0.36429840142095965	0.000016150881339216383
0.3738898756660753	0.000015718360968586254
0.3813499111900534	0.000015397073291900654
0.3893428063943155	0.000014570704248373367
0.39893428063943215	0.000013513570494283478

==> data/Figure_2/c/current_constraints/PionDecay_data.dat <==
0.003425223372571259	0.00005009925879539967
0.00398188200255282	0.000039680703422861896
0.0045389838320805485	0.00003091405292754423
0.005280456672812359	0.0000233020191717781
0.006020599914905683	0.000018468187558351445
0.006760743156998999	0.00001464301893772113
0.008054885831796905	0.000010180740954046641
0.008979400085094309	7.82840792590278e-6
0.010269997163522908	6.227870663844115e-6
0.011928449865267317	4.806240694765762e-6
0.013402531555807682	3.843264781866473e-6
0.01487705644589418	3.040314456415061e-6
0.017086406183520073	2.3484244777716157e-6
0.01892612749964544	1.9972037347271154e-6
0.021134147638632788	1.64267575220034e-6
0.02297298255566587	1.4563296469871645e-6
0.024996188483903007	1.2712822820004632e-6
0.02756940504892921	1.1299688037480493e-6
0.02995913700184373	1.0182194382091225e-6
0.03271539497943555	9.327406815806683e-7
0.03583862218125086	8.618242056668279e-7
0.03877792157140828	8.107301014970147e-7
0.042451602609558936	7.638366706919086e-7
0.0450234895759467	7.388828875409814e-7
0.04924673805134024	7.082162988281127e-7
0.05255167706708265	6.888300457807972e-7
0.0564070699191604	6.692871836744274e-7
0.05897762728690967	6.598629163079295e-7
0.062499999999999965	7.299361660106918e-6
0.06300000000000006	7.703846936601977e-6
0.06350000000000004	6.9118698966530445e-6
0.06400000000000006	6.64905563607654e-6
0.06449999999999996	7.495518695721515e-6
0.06500000000000002	9.530074059016513e-6
0.06550000000000002	0.000011583411205107197
0.06599999999999995	0.000013465672053958322
0.06649999999999999	0.000016678676836190398
0.06699999999999993	0.00002027196035647716
0.06750000000000006	0.000024541694174318174
0.06800000000000005	0.00002706693036724772
0.06849999999999998	0.00003068432528297027
0.06900000000000006	0.00003520282372904138
0.06949999999999998	0.00004008180374981407
0.07000000000000002	0.00004442573924012816
0.07049999999999995	0.00004826375343580658
0.07100000000000004	0.000054128813322007474
0.07150000000000008	0.00005977930843181767
0.07199999999999994	0.00005708365988255082
0.07250000000000005	0.000049564554044589926
0.073	0.00004111060729838911
0.07350000000000005	0.00003529790440459646
0.07400000000000001	0.000029630802828806146
0.07449999999999998	0.00002319443617326833
0.07500000000000001	0.000018312191828462332
0.07550000000000004	0.000014013194276185637
0.076	0.000011157773545544813
0.07649999999999993	9.37995967575933e-6
0.07700000000000007	9.355139985345318e-6
0.07750000000000005	9.330780353256074e-6
0.07800000000000007	0.000010378845920144819
0.07850000000000004	0.000011492245480249075
0.07900000000000007	0.00001248569365752683
0.07950000000000004	0.000014214419802316414
0.08000000000000003	0.000016060642135773406
0.08050000000000004	0.000018303366959182554
0.08099999999999996	0.00001964640447116306
0.08150000000000004	0.000020459609817224944
0.082	0.000020413493448945275
0.08250000000000007	0.000020289041553822607
0.08299999999999996	0.00002096735997225707
0.08349999999999999	0.000022182123208813742
0.08400000000000007	0.000023837716847441293
0.08450000000000006	0.00002454242516225502
0.08500000000000002	0.0000238325813550766
0.08550000000000003	0.00002406481686867412
0.08599999999999995	0.000024586278995819555
0.08649999999999991	0.00002541565035840687
0.08699999999999994	0.00002478031060992869
0.08749999999999998	0.00002378768234045925
0.08799999999999993	0.000023285435532205412
0.08849999999999994	0.000022973092374423132
0.08899999999999991	0.00002196963532297147
0.08950000000000002	0.000020766778958902776
0.09000000000000007	0.00001993912112241425
0.0905	0.00001914525709323378
0.09100000000000005	0.000017820002291779602
0.09150000000000004	0.000016286378691110492
0.09200000000000007	0.000015694594620252467
0.09249999999999997	0.000015127030315364998
0.09299999999999993	0.000014986588203314
0.0935000000000001	0.000014906141247217342
0.09399999999999993	0.000015001841196959909
0.09449999999999992	0.00001429365908700575
0.09499999999999996	0.000013621083184922611
0.09549999999999992	0.000012583920516173741
0.0959999999999999	0.000011718001227234431
0.09650000000000002	0.00001099772335644289
0.09700000000000007	0.000010162838059879498
0.09750000000000004	9.877952169667914e-6
0.09800000000000006	0.00001047531971942739
0.09850000000000009	0.000011243688829098986
0.09899999999999995	0.000012668070892618566
0.09949999999999992	0.000013519957687169182
0.1	0.000013452122627710672
0.10050000000000013	0.000012923347788129647
0.10100000000000012	0.000012368179468258411
0.10149999999999991	0.000012164281565474333
0.10200000000000009	0.000012198984846611971
0.10249999999999997	0.000013174249508085545
0.10300000000000016	0.000014012977761379553
0.1035000000000001	0.00001450695574423122
0.10400000000000008	0.000014323005172789394
0.10450000000000004	0.000014974166274717149
0.10500000000000005	0.00001579792922645762
0.10550000000000008	0.000014774066912193184
0.10599999999999983	0.000013298022371821538
0.10649999999999986	0.00001119299009022523
0.10700000000000003	9.538265950848057e-6
0.10750000000000011	7.52757481092825e-6
0.10800000000000015	6.218272991409535e-6
0.10850000000000011	5.201176920488493e-6
0.10900000000000004	4.981196197073601e-6
0.1094999999999998	5.19367548967864e-6
0.11000000000000008	5.394561278238008e-6
0.11050000000000007	5.646924068125614e-6
0.11100000000000004	6.073607758727562e-6
0.11150000000000021	6.38297570509927e-6
0.11200000000000009	6.579751299140568e-6
0.11250000000000004	6.923658051105619e-6
0.11300000000000006	7.356083067122654e-6
0.11349999999999993	7.2675436033620144e-6
0.11400000000000003	6.963760885714265e-6
0.11449999999999985	5.8199692751781384e-6
0.11500000000000003	5.0418694756970694e-6
0.11550000000000014	4.811272545590661e-6
0.11599999999999991	4.790552629474476e-6
0.1165000000000002	5.07405718641607e-6
0.11700000000000013	5.210999374893888e-6
0.1175000000000001	5.168820691903164e-6
0.11800000000000015	5.1868612700456396e-6
0.11850000000000013	5.5158058180904135e-6
0.11900000000000008	5.865924880055218e-6
0.11949999999999981	5.512115348382807e-6
0.12000000000000008	5.179903362018123e-6
0.12050000000000022	4.488908622479748e-6
0.12100000000000018	3.644412588488244e-6
0.12150000000000022	2.7547147538609096e-6
0.12200000000000005	2.240428374489234e-6
0.12250000000000003	1.976764140709797e-6
0.12300000000000004	1.9032148925735015e-6
0.1235	1.917125834860478e-6
0.12400000000000015	1.9094976759781446e-6
0.12449999999999999	1.7979072765017534e-6
0.12499999999999994	1.5477135665298292e-6
0.12550000000000006	1.2874443645616296e-6
0.12600000000000014	1.074146001478482e-6
0.12650000000000014	9.167728259873442e-7
0.1270000000000001	7.998178258583621e-7
0.12750000000000006	6.927374825993482e-7
0.1280000000000001	6.398473271218563e-7
0.12849999999999986	6.13446524910799e-7
0.12900000000000023	5.742004579589732e-7
0.1295	5.466728751901684e-7
0.13000000000000006	5.196662606898883e-7
0.13049999999999995	5.037776815708384e-7
0.13099999999999978	4.928842578522108e-7
0.13149999999999976	5.008891050817255e-7
0.13200000000000017	5.166534390310673e-7
0.13250000000000026	5.193788368273999e-7
0.133	5.116174556230035e-7
0.13350000000000017	4.85181982923244e-7
0.13400000000000015	4.6781791407379814e-7

==> data/Figure_2/c/current_constraints/Planck_data.dat <==
1.0496841870031536e-10	0.07046479074708767
1.0572607336568094e-10	0.07053074453898411
1.0683248791947654e-10	0.07150906764168696
1.0828873707099752e-10	0.07351546555898447
1.1004165376523982e-10	0.07796866257209578
1.1235680382286116e-10	0.08707573677986036
1.149162482661938e-10	0.10137199232889327
1.1766793451703752e-10	0.12991137188361213
1.2195263839039103e-10	0.2319316210280289
1.2899412737479476e-10	0
1.386129411850067e-10	0
1.494271307173524e-10	0
1.618608165406397e-10	0
1.7909108788693132e-10	0
1.9355151937765318e-10	0
2.1164547974380264e-10	0
2.342915119721287e-10	0
2.753058707433547e-10	0
3.055458318743217e-10	0
3.54507300032508e-10	0
3.9567341551743317e-10	0
4.3855991618802163e-10	0
4.824461578248447e-10	0
5.311627592720816e-10	0
5.903953946718956e-10	0
6.62536294075681e-10	0
7.373397609790431e-10	0
8.209436580658084e-10	0
9.226070248620447e-10	0
1.027889537430652e-9	0
1.135145303731075e-9	0
1.2766723906783034e-9	0
1.4103140942666694e-9	0
1.5722889052253146e-9	0
1.7372053758963242e-9	0
1.919547327037467e-9	0
2.082969342329134e-9	0
2.199614157976218e-9	0
2.3869966026456386e-9	0
2.5669694674023102e-9	0
2.7605562101624398e-9	0
3.023255567462297e-9	0
3.311013964579982e-9	0
3.560858550985357e-9	0
3.935518027907318e-9	0
4.232563279223154e-9	0
4.552055901287753e-9	0
4.8956903229705105e-9	0
5.361972132459181e-9	0
5.872698090201834e-9	0
6.14603520073287e-9	0
6.6100966017676125e-9	0
7.10921461458367e-9	0
7.4401335849774856e-9	0
7.929467518573678e-9	0
8.37444175504251e-9	0
8.925244998237825e-9	0
9.426115155439722e-9	0

==> data/Figure_2/c/current_constraints/Raffelt_SN_data.dat <==
0.000630957344480193	0.0019344383814708932
0.0005651632488900328	0.0023169452011460034
0.0004672671147487526	0.003282852832985017
0.0003981071705534969	0.0046533438869953425
0.00032586932292754067	0.008251983134935248
0.0002640822006708778	0.03755487023238946
0.00023185549399896578	0
0.00019169407765334557	Abs[1 - 7.142861343325907*^-11/$Failed]
0.0001600839626447415	Abs[1 - 1.2618269331764402*^-10/$Failed]
0.000129730914120867	0
0.00010513301770262375	0
0.00009047357242349294	0
0.00008267825547157431	0
0.0000770826295934617	0
0.00007258879135601121	0
0.0000697394087111735	0
0.0000663344496668366	0
0.00006246721929411525	0
0.00005823946694469523	0
0.00005429784690803076	0
0.00004961947603002898	0
0.000044892512582186165	0
0.00004185420820934233	0
0.000037866997376558777	0
0.000034952501326754754	0
0.00003258693229275407	0
0.00003007882518043096	0
0.000027213387683753087	0
0.00002537159826178501	0
0.000022954591328373732	0
0.00002183385565256239	0
0.00002015337685941731	0
0.000018789405686553364	0.03148621017360009
0.00001787203116313136	0.006885022194216606
0.00001633215444820464	0.0030739567378701427
0.000015226801830948145	0.001678857066747863
0.00001363900249084667	0.0008603337185978388
0.000011974595986154645	0.0005417961033263863
0.000010513301770262374	0.00033578660590261045
8.95723385795021e-6	0.00019346282874055376
7.555459284647328e-6	0.00011393358352640437
6.1228909092880135e-6	0.00007353389373121466
5.011872336272725e-6	0.00007141008444766506
4.227532514733785e-6	0.00009899874165308908
3.565939027174549e-6	0.0001709983272363269
3.0381463870789896e-6	0.0002986360786315645
2.486864792552498e-6	0.0006623152976572566
1.9952623149688787e-6	0.0016243911003905875
1.6999446561767722e-6	0.0030957155404566228
1.4776283583013119e-6	0.005667334466394891
1.1974595986154645e-6	0.012974472714579188
1.0100615196419251e-6	0.02767322887049939

==> data/Figure_2/c/current_constraints/Re187_data.dat <==
2.9013104217659823e-8	0.0499268708574192
3.162129310488367e-8	0.046493871719356816
3.5526916096375055e-8	0.04227929155334187
3.813244084786112e-8	0.03955821446430241
4.073263732787185e-8	0.03736481774572187
4.333549794362022e-8	0.03512562797352037
4.593835855936857e-8	0.03302030052880034
4.8538555039379206e-8	0.031188622146019584
5.1130759112176745e-8	0.029881093743258647
5.63018465790832e-8	0.028087293203481467
6.14702699102518e-8	0.02652689624891358
6.663869324142065e-8	0.025053156357564443
7.3104550676857e-8	0.023104762786357202
7.827563814376333e-8	0.021717451171228586
8.344406147493213e-8	0.02051064383513057
8.732304310904625e-8	0.01955646899747665
9.119936060742304e-8	0.018735531321042664
9.637044807432936e-8	0.017610267908601984
1.0024676557270577e-7	0.01687093776614723
1.0797542334781967e-7	0.016161493575166053
1.1312786186456198e-7	0.015705211201495595
1.1956974207835907e-7	0.015116938899306653
1.2858784155052697e-7	0.014343854993864813
1.3760594102269518e-7	0.013610318086159201
1.453345987978088e-7	0.01303807879587282
1.50487037314551e-7	0.0126700175157195
1.6335747706345635e-7	0.01202146287870065
1.775120302379407e-7	0.011405959703092328
1.9038246998684576e-7	0.0108221756933502
2.0196346803869675e-7	0.010366712204955553
2.1225502439349304e-7	0.010025619816209086
2.2126246732271e-7	0.009695900874359564
2.3284080123882298e-7	0.009332211344135755
2.457085768519903e-7	0.008896887540654319
2.5213980052283706e-7	0.008728381489751635
2.637128061674745e-7	0.008481424414573335
2.7657258937342836e-7	0.008202192000082209
2.9071915014069973e-7	0.007894363708408458
3.0229215578533716e-7	0.0076710325617357356
3.1257838386865846e-7	0.007489716162606741
3.2415138951329584e-7	0.007277844244425458
3.370085085835124e-7	0.007071886189832677
3.511524052150454e-7	0.0068390185261575365
3.6529097357510424e-7	0.0066771533432736785
3.7942954193516125e-7	0.00651912753028927
3.987098922690112e-7	0.006304194863765988
4.1028023377791065e-7	0.006155148149932788
4.2185057528681134e-7	0.006009628279474488
4.3856269876950193e-7	0.00581164117713362
4.5013304027840203e-7	0.005674249042475599
4.719736250561966e-7	0.0055660917842675905
4.950983232595705e-7	0.005459953042531329
5.130839036248894e-7	0.005381660792242338
5.349244884026843e-7	0.005279116047707699
5.490577284912673e-7	0.005203589930368069
5.631829761726357e-7	0.0052030143959312936
5.837287909819004e-7	0.0052021892048995655
6.004222655144279e-7	0.005201528277998579
6.132713921774323e-7	0.0051271778787103095
6.363960903808049e-7	0.005029471705127797
6.505293304693883e-7	0.004957537663731304
6.736433721298109e-7	0.004956692879365732
6.890527332367588e-7	0.00495613577499554
6.993256406413908e-7	0.00495576688942545
7.121747673043951e-7	0.004884940642656543
7.288762342441355e-7	0.00481499426936427
7.391571340559799e-7	0.004746269162803518
7.507194831576665e-7	0.004700840204028611
7.648447308390365e-7	0.004700367271754713
7.789699785204065e-7	0.00469989717032171
7.956634530529328e-7	0.004699345041746628
8.033681336064076e-7	0.004699091412580847
8.149251544366185e-7	0.004698712327304566
8.303345155435671e-7	0.004698209311599588
8.457438766505154e-7	0.0046977089372524095
8.598691243318859e-7	0.004697252461610013
8.739943720132543e-7	0.004696797987574608
8.881196196946231e-7	0.004696345421187353
8.983925270992561e-7	0.00469601742968262
9.138018882062046e-7	0.004695527177026815
9.279271358875736e-7	0.004695079530329438
9.420523835689433e-7	0.004694633482909438
9.5746174467589e-7	0.004694148628218375
9.728711057828411e-7	0.004693665509575284
9.869963534642086e-7	0.004693224107999994
9.99837487719999e-7	0.0046928239932977345

==> data/Figure_2/c/current_constraints/Rovno_data.dat <==
0.0012445840707964602	0.014688195752856514
0.0012567433628318584	0.013001264747214636
0.001268920353982301	0.011352757240710942
0.0012931681415929192	0.009389468138945145
0.001317380530973452	0.007978893732764947
0.001347592920353982	0.00678000724940353
0.0013778053097345132	0.005761099980697293
0.001414053097345133	0.004764091089572986
0.0014562654867256624	0.0040479436739861985
0.0014924601769911487	0.0034864040923370254
0.001546690265486727	0.0029222804054391815
0.0015948495575221235	0.0025861198040471045
0.001643008849557521	0.0022886146538219077
0.0016971681415929218	0.0020253230126853206
0.0017513451327433624	0.0017681366884175764
0.0018054867256637166	0.0015861030293944367
0.0018536106194690254	0.001442261217802998
0.0019077699115044265	0.0012763174738454897
0.001973929203539825	0.001129463430854405
0.002022053097345133	0.0010270269404208943
0.0020701592920354	0.0009466503687340921
0.0021302654867256634	0.0008725633112738329
0.0021903716814159315	0.0008042737687449231
0.0022444424778761056	0.0007617427537753851
0.002304530973451325	0.0007117273771054533
0.0023646194690265486	0.0006649956520393685
0.002430707964601771	0.0006213320335541894
0.0025027964601769897	0.0005805351303068695
0.0025688672566371693	0.0005498347577664875
0.0026349203539823	0.0005278795862773134
0.002700973451327432	0.0005068010386153343
0.002767008849557524	0.0004932183054828787
0.0029231150442477864	0.0004546154734023089
0.0029891504424778732	0.00044243128603838056
0.003217256637168138	0.0004078031098473378
0.0030551858407079652	0.0004305736319768494
0.0032892920353982283	0.0003968734799100204
0.0033553274336283185	0.00038623677558080605
0.0034453451327433595	0.0003810257180280052
0.002845061946902652	0.0004735237000154102
0.0031332212389380545	0.0004190337412565137
0.0035173628318584033	0.00037588499293439437
0.0036133805309734477	0.0003708135895494902
0.0036973982300884975	0.0003658106248255466
0.0037753982300884974	0.00036581052071638087
0.0038413982300884945	0.00036581043592642803
0.003931398230088494	0.00036581032489058085
0.004015380530973453	0.00037081307959718757
0.0041113628318584046	0.00037588424611889604
0.004207345132743364	0.0003810247738720296
0.004285327433628323	0.00038623562795259136
0.004363292035398235	0.0003968721840383882
0.0045552566371681365	0.0004078015667294821
0.004447274336283189	0.0004022997695483088
0.004651221238938056	0.0004190320227407396
0.004723185840707964	0.00043057177034611094
0.004807132743362828	0.0004484799832766839
0.0048790973451327485	0.00046083067747881845
0.004963044247787612	0.0004799973628436538
0.005023008849557523	0.0004932159855018936

==> data/Figure_2/c/current_constraints/S35_data.dat <==
5.422373684395436e-6	0.0014950258820397577
5.552014374407117e-6	0.0014299190488693547
5.95674628468754e-6	0.001348491866345225
6.358316226918877e-6	0.0012442944720113536
6.760337878871526e-6	0.0011433584974348543
7.027750033878233e-6	0.0010717342181663092
7.432481944158642e-6	0.0009903337254041356
7.834955305832573e-6	0.0008926756760311294
8.514326726660406e-6	0.0007917412085657327
9.057281811657118e-6	0.0007071070323698692
9.602043735539008e-6	0.000635498166223436
0.000010289094221628859	0.0005898976240799048
0.000011115723011598892	0.0005507951314833726
0.000013056719684003954	0.0005473693555497761
0.00001402428190701805	0.0005245378901425068
0.00001471223581255051	0.00048547560470990625
0.000015537961183077944	0.0004399123783094261
0.00001678061462636077	0.00040083597408946403
0.000017745014881325837	0.0003552948893541519
0.00001898812003432992	0.00031950032796979055
0.000020093002012617773	0.0002869785879665576
0.00002120104595895465	0.00027718270025944847
0.000022867403120812288	0.0002933306909093103
0.000024529694895178263	0.0002802748421830703
0.00002619063154038034	0.00025748861816388136
0.000027574218416707254	0.00023472453398898363
0.00002951657021827616	0.0002411473544658982
0.00003145756689068123	0.00023784413286165318
0.00003312437576226016	0.00025728240535849434
0.00003451293144552133	0.0002702456838399314
0.00003645528324709022	0.00027670694998616074
0.000038258960164221546	0.0002831764179910268
0.000039506130704717344	0.0002766558949991449
0.000040611464392726505	0.00024739101591797485
0.000042132371024327116	0.00021488637141287015
0.00004407291598701086	0.0002083606876039923
0.00004532324849555568	0.00022457899006600446
0.00004602159172467791	0.0002603146651950494
0.00004686041667712288	0.0003090801342109373
0.00004783927164316938	0.00036762951465596494
0.000048816771480052024	0.0004164350604746181
0.00005062361036523236	0.00044571547946858914
0.00005270554047068151	0.00045872319926565375
0.0000542318676189377	0.0004652252553712932
0.00005603147914857734	0.00044243064186955117
0.000057691060664615584	0.0004098730472711365
0.0000586559126293019	0.00036755793389919855
0.00005947937945122288	0.00030572824206431815
0.00006030510482175037	0.0002601834519546653
0.00006140908338059558	0.00022115926508481376
0.00006321140516856306	0.0002178949906279648
0.00006446128596738659	0.00023088931116355127
0.00006543878580426918	0.0002796672124897315
0.00006627851417615671	0.00033497661004155965
0.00006697911595388549	0.0003870474939716706
0.0000675396877180127	0.0004293616157394764
0.00006823757923741367	0.0004619128275595852
0.0000700435147031514	0.0004846958770190479
0.00007101514231365726	0.0004912042723479448
0.00007226095772498905	0.0004749227013055579
0.00007295071846940662	0.00044887644337354704
0.00007433611218461877	0.0004391060333508445
0.00007558915495149136	0.0004749136956928579
0.00007698132431252284	0.0005139788891204145
0.00007933789392851941	0.0005074619505925915
0.00008072690132150189	0.0005237381105821504
0.00008197542699116161	0.0005269914247952867
0.00008280295920057414	0.0004944313041733706
0.0000837673594555392	0.00044884895179042594
0.000084178867011639	0.0004162921776356132
0.00008514507410548934	0.0003837357130007657
0.0000862567317295965	0.0004000099661206624
0.00008709465326259897	0.00044233049284503334
0.00008779525504032758	0.0004944215061423174
0.00008849630852777767	0.000549771044032088
0.00008905959055023271	0.0006116347096557506
0.00008976199916684653	0.0006767555146828252
0.00009018479946597872	0.0007255967091593929
0.00009116500956118904	0.0007939741104489029
0.00009338425942191185	0.0007972277434507014
0.00009463910902766985	0.0008460682783089091
0.00009547432030234429	0.0008688602472296525
0.00009672374939144674	0.0008786273787801946
0.00009824646286193246	0.0008590892518648419
0.0000989326099285797	0.0008069904505462189
0.00009947782356218287	0.0007386106779763146
0.00010016306720938745	0.0006799990460440997
0.0001007105393915972	0.0006278999730201518
0.00010125801157380688	0.0005758012661234435
0.00010208780233182602	0.0005595197353427395
0.00010403467123060795	0.0005985909107509846

==> data/Figure_2/c/current_constraints/SKICDC_data.dat <==
4.452704394036813e-9	0.06143130768653615
4.322946174666042e-9	0.06145056444988506
4.196969297094342e-9	0.06041727449899559
4.057484728626217e-9	0.05992040059811354
3.955922003568853e-9	0.05942258942827705
3.856901491014175e-9	0.058929469134768375
3.760359556950987e-9	0.05945829635924482
3.6507772655884168e-9	0.058968826883279424
3.5593948188008383e-9	0.0594984370254259
3.455668930105856e-9	0.06003612736495445
3.3408211811372653e-9	0.06058216962057017
3.257197232838606e-9	0.06165581562763445
3.1891118120742567e-9	0.06220658056887263
3.096176505039362e-9	0.0627693310558538
2.980656647966587e-9	0.06119989391419489
2.893796025616008e-9	0.06018056961331042
2.8094666473354655e-9	0.05969088691830349
2.727594749032094e-9	0.05869937430203065
2.6593204477293814e-9	0.058220101670372615
2.59275511785856e-9	0.05824372589055793
2.4960181629131766e-9	0.05778188570861542
2.4130640226850796e-9	0.05732119313126627
2.3328668302103795e-9	0.05638022549342858
2.264883739897215e-9	0.05545249229697624
2.1896112600847758e-9	0.05548828410858364
2.125802844462487e-9	0.05552043695929654
2.046488111896006e-9	0.05462107440550612
1.9868505121136326e-9	0.05327257792277318
1.9289508384090844e-9	0.05240557321171868
1.8806673634293085e-9	0.051991055696409716
1.8335924704388639e-9	0.050710075925415876
1.7952647671098777e-9	0.04988067235119631
1.7503275835933754e-9	0.04907202366897523
1.6921561738376064e-9	0.04828991907178837
1.649799898086779e-9	0.04751189472999684
1.5949694864628544e-9	0.0463667075085491
1.52254066547476e-9	0.045272507369679915
1.4719396646711527e-9	0.044565797318956824
1.411046719700072e-9	0.04388732786998284
1.3469699836160948e-9	0.04287079710226227
1.2912469376587164e-9	0.04258494262389634
1.2430699083112359e-9	0.04194633088696842
1.201757010041818e-9	0.042008318493809704
1.1569188961345087e-9	0.04208056863766918
1.099726228770739e-9	0.042181242022175214
1.0409536517270164e-9	0.04229622051819448
9.606585284220694e-10	0.042476162750262
8.828193390473654e-10	0.04268221401571326
8.181715259517947e-10	0.042883711782266465
7.646921111725393e-10	0.043076810043183866
6.679917962533717e-10	0.04385654894986957
5.570218860988863e-10	0.04524827374027929
4.8864306009254e-10	0.04654987793639809
3.939256346629345e-10	0.04918150226818152
3.604810214617406e-10	0.0504982908494398
3.3408359978208196e-10	0.05179210148925817
3.109301215053594e-10	0.053500454769611516
2.9060649974112195e-10	0.05564708385391259
2.727612896828911e-10	0.058268369170621837
2.62584571149086e-10	0.06033511923607138
2.5278755639688997e-10	0.06292862497792495
2.402911112040992e-10	0.06576154974328396
2.3427649991074314e-10	0.06746898192482031
2.245848477605522e-10	0.06990493892602279

==> data/Figure_2/c/current_constraints/ShiSigl_SN_data.dat <==
9.680894625777795e-6	0
8.231764886870394e-6	0
6.776195315271207e-6	0
5.578004666282518e-6	0
4.591682295070345e-6	0
3.779764908822484e-6	0
3.1114136057070176e-6	0
2.6456671886284903e-6	0
2.2496381902254093e-6	0
1.912890634420369e-6	0
1.5746465956845757e-6	0
1.2548492322527257e-6	0
1.0670112884888043e-6	0
1.0670112884888043e-6	0
1.0670112884888043e-6	0
1.0670112884888043e-6	0
1.0670112884888043e-6	0
1.0670112884888043e-6	0
8.783386058478216e-7	0
7.71478706522348e-7	0
6.999554872991548e-7	0
5.951793946172368e-7	0
5.227690396973334e-7	0
4.743035093940573e-7	0
4.165990831899106e-7	0
3.659150579265838e-7	0
3.319913440460471e-7	0
2.9160081428315346e-7	0
2.4795119013201916e-7	0
2.1083546299098845e-7	0
1.7927557609628628e-7	0
1.6265507027843584e-7	0
1.383072895591589e-7	0
1.1385130898054502e-7	0
9.072907410455748e-8	0
7.468604064537358e-8	0
6.147979269501766e-8	0
5.227690397920231e-8	0
4.445159246487273e-8	0
3.904354975621321e-8	0.01008433335474157
3.542385119170871e-8	0.002819290856127643
4.591682296159171e-8	0.0018790256888501222
7.23027689508762e-8	0.0010564119152672857
1.0670112885351923e-7	0.0007011866406246847
1.735547961165559e-7	0.00045440914710714875
3.0121267254225274e-7	0.0003049537142795211
4.743035093940573e-7	0.0002356577669632154
7.969084845403157e-7	0.00018885469011920009
1.1760411963687469e-6	0.00016735942570800244
1.7927557609352477e-6	0.00015219992774218039
3.5423851177595377e-6	0.00013843760894516333
5.227690396963884e-6	0.00013412812159840914
7.230276894396136e-6	0.00013174541898230974
0.000011021825252050136	0.00012976655388885483
9.680894625777795e-6	0

==> data/Figure_2/c/current_constraints/Solar_KamLAND_data.dat <==
4.7747141648936e-9	0.03896396636617672
2.1045671992641756e-10	0.05019551671985145

==> data/Figure_2/c/current_constraints/SuperK_data.dat <==
0.07203994293865908	4.921120735579265e-6
0.07503566333808842	4.382421094684119e-6
0.07803138373751779	3.979209464266553e-6
0.0815263908701855	3.4110982968238446e-6
0.08601997146932944	2.8698624164880115e-6
0.0895149786019971	2.55853908970316e-6
0.09300998573466478	2.281955513550038e-6
0.09900142653352353	1.9974990704829665e-6
0.1044935805991441	1.7499927673636506e-6
0.10998573466476448	1.6530022172167591e-6
0.11547788873038502	1.6208343861512375e-6
0.11997146932952939	1.650128054420108e-6
0.12346647646219663	1.8116646345323062e-6
0.12596291012838803	2.0677626594300946e-6
0.12845934379457916	2.407985270402868e-6
0.1299572039942936	2.8613666579468955e-6
0.13145506419400851	3.5365232249340295e-6
0.13594864479315247	3.0306095679666356e-6
0.13794579172610572	2.500604374677806e-6
0.14044222539229645	2.186889718092111e-6
0.14343794579172614	1.6762225198974079e-6
0.14693295292439384	1.3387861779179389e-6
0.15042796005706122	1.1341959577082505e-6
0.1534236804564905	9.309132066315229e-7
0.15592011412268195	8.169713567873771e-7
0.1594151212553497	7.198617307802024e-7
0.16291012838801705	6.328835646662867e-7
0.16540656205420853	5.693707170184581e-7
0.16840228245363764	5.297803251647082e-7
0.17139800285306725	4.949729287551108e-7
0.17439372325249644	4.5430791351108724e-7
0.17888730385164056	4.288003925267958e-7
0.18238231098430782	4.0421570868254264e-7
0.1853780313837375	3.8755052578220983e-7
0.18987161198288185	3.7313324541266013e-7
0.19486447931526366	3.5906216933057067e-7
0.20035663338088436	3.5079945304161697e-7
0.2043509272467904	3.469054703497676e-7
0.20884450784593442	3.444151421838626e-7
0.21283880171184064	3.451498316042745e-7
0.21783166904422221	3.4589367770010426e-7
0.2218259629101284	3.471928421427961e-7
0.22981455064193967	3.5512211638000224e-7
0.23730385164051324	3.6157623384269755e-7
0.24329529243937217	3.72198831199988e-7
0.24978601997146962	3.8050219874907754e-7
0.2552781740370901	3.871246396780492e-7
0.2612696148359488	3.998829061213627e-7
0.2682596291012835	4.1020285479476115e-7
0.27524964336661883	4.1781573523191895e-7
0.28074179743223965	4.282158430068961e-7
0.2872325249643363	4.381823329735468e-7
0.29472182596291	4.476840776979074e-7
0.3007132667617691	4.5314159502485296e-7
0.3072039942938666	4.583244735956171e-7
0.3151925820256777	4.7031686223331093e-7
0.3211840228245364	4.7647565681874227e-7
0.3296718972895868	4.800460623455294e-7
0.3356633380884457	4.79672843778367e-7
0.3411554921540663	4.802754260957443e-7
0.34714693295292387	4.803789572793704e-7
0.36112696148359447	4.70870693991543e-7
0.37211126961483615	4.65595672793917e-7
0.38009985734664725	4.493332687038887e-7
0.3890870185449357	4.398645371272991e-7
0.3965763195435089	4.25511484269947e-7
0.40506419400856	4.1096386915739913e-7
0.41355206847360976	3.913562647284152e-7
0.42104136947218224	3.6888782162236566e-7
0.4270328102710414	3.5081243643375615e-7
0.43352353780313774	3.298687422104152e-7
0.4395149786019975	3.135210384641596e-7
0.445007132667617	2.9900940756721894e-7
0.4495007132667624	2.8327804635353004e-7
0.45349500713266794	2.725833210259765e-7
0.4574893009985731	2.6306253098073995e-7
0.4619828815977179	2.470135218590741e-7
0.4664764621968616	2.3927460301997883e-7
0.4709700427960051	2.2983008540755634e-7
0.47546362339515047	2.287542815171406e-7
0.47796005706134104	2.3372267643484435e-7
0.47995720399429476	2.4329430237113314e-7
0.4804564907275329	2.5325959640554174e-7
0.4839514978601999	2.6762008709102503e-7
0.48594864479315203	2.895949771097861e-7
0.48794579172610636	3.3541212962617806e-7
0.4891940085592011	3.9674350693630345e-7
0.4894436519258194	4.604091353721529e-7
0.48994293865905925	5.478829697702636e-7
0.48994293865905925	8.19228356485624e-7

==> data/Figure_2/c/current_constraints/T2K_data.dat <==
0.15000000000000005	4.7066950037422117e-7
0.15256410256410252	5.029901891662192e-7
0.15512820512820522	5.698473621862377e-7
0.15854700854700873	6.63798141342653e-7
0.16239316239316218	7.844796698908141e-7
0.16709401709401703	9.474146036581033e-7
0.17222222222222222	1.169819464408306e-6
0.17735042735042703	1.4547854949586991e-6
0.18205128205128235	1.7382897132822706e-6
0.1871794871794874	1.9800315463891494e-6
0.1927350427350426	2.3271786152578855e-6
0.19914529914529927	2.771863259143359e-6
0.20427350427350457	3.171405759339052e-6
0.20982905982905964	3.6366653715091957e-6
0.21495726495726464	3.960724921703296e-6
0.22051282051282065	4.388770787011609e-6
0.22649572649572672	4.631386508413549e-6
0.23076923076923075	4.84679655943232e-6
0.23717948717948692	5.818612891506092e-6
0.24188034188034183	6.484371039117143e-6
0.24786324786324834	7.198473097824731e-6
0.25470085470085496	7.969489019377107e-6
0.26025641025640983	8.73125619504922e-6
0.26581196581196576	9.417290276592105e-6
0.2722222222222221	9.967771512187085e-6
0.27649572649572685	0.000010506965133716406
0.2824786324786329	0.000011297746385086072
0.2888888888888888	0.000012161645586150627
0.297435897435897	0.000013438919201913535
0.30555555555555547	0.000014200055714064241
0.3119658119658122	0.0000150586656822993
0.3188034188034192	0.00001597733465907858
0.32478632478632435	0.000017576647782235888
0.33076923076923104	0.000019064723036366082
0.3363247863247861	0.000019398124623370983
0.34273504273504224	0.000020202814092651344
0.3495726495726492	0.00002147646934314018
0.3572649572649571	0.00002392072184342897
0.3649572649572647	0.000025805824671265576
0.370940170940171	0.00002708891956038073
0.376495726495727	0.000027122671857338077
0.3816239316239315	0.000027193097215882922
0.38803418803418743	0.00002955341561861058
0.39316239316239293	0.00003058407786327155
0.39914529914529917	0.0000311012370659558
0.40512820512820524	0.000031134149882317
0.41196581196581233	0.00003161533049744758
0.4179487179487179	0.00003218221992340453
0.4243589743589741	0.00003220879553034184
0.4371794871794875	0.00003176602278565088
0.4427350427350424	0.000030364614076572316
0.4500000000000003	0.00002845949606844478
0.45683760683760605	0.000027583767456040853
0.4623931623931626	0.000026817163358283658
0.4675213675213681	0.000024506454063821792
0.47393162393162297	0.000021164759202219052
0.47948717948717967	0.000018081172893480435
0.4829059829059825	0.00001527019102842697
0.48760683760683743	0.000011501677163794355

==> data/Figure_2/c/current_constraints/Troitsk_2017_data.dat <==
2.974090857721722e-9	0.961866565654312
3.105725081630341e-9	0.9636103972515552
3.3502589025670475e-9	0.9662846207130839
3.5366276800809475e-9	0.1039622240128728
3.774005318327107e-9	0.8975971702210753
3.983946334219535e-9	0.0777582957730828
4.20556598499356e-9	0.06834275205105789
4.439513931755744e-9	0.0607144258122605
4.636008255196097e-9	0.05452266238770964
4.893900918477499e-9	0.048435696228986025
5.166139679115357e-9	0.042115250650210045
5.694897258855299e-9	0.03582868709764697
6.14329334992812e-9	0.03182135887376958
6.62699456510599e-9	0.0273686546687546
7.148780705134027e-9	0.02404910298098739
7.628605225448132e-9	0.021135868397554436
8.318838554355297e-9	0.018178872705848725
9.17027680679555e-9	0.01546881096604058
1.0108860289063486e-8	0.01302553240220139
1.1023506162401102e-8	0.011208474107835875
1.2020908850027552e-8	0.009749780607800296
1.2967392745081784e-8	0.008485113214761641
1.4140677558906826e-8	0.007462804481976115
1.5254064553321132e-8	0.006636468100600923
1.6634246571507212e-8	0.005779666022452501
1.8336771958790918e-8	0.004982237321916161
1.9780544602174523e-8	0.004481625568443781
2.133799480289855e-8	0.0042013657562772755
2.4298526454807627e-8	0.003971228475637911
2.7077083290678025e-8	0.003795979606526112
2.984843945146371e-8	0.0036301158742383377
3.2549115016184466e-8	0.004059422055007533
3.6271133559076686e-8	0.0045943872362148586
3.998350643057553e-8	0.004992740867765022
4.313166647208948e-8	0.0053736865511065934
4.7546219114970735e-8	0.0057849228630950655
4.96506301610351e-8	0.005844654257851967
5.473240275472684e-8	0.005301658535240894
6.099109881601296e-8	0.0048086945426838446
6.723357536499335e-8	0.0044566285405865935
7.331684395303137e-8	0.004086912401056297
7.908955323013328e-8	0.003748475377222671
8.718441774139241e-8	0.0033289732556150975
9.303621585174479e-8	0.003119957771284043
1.0000000000000021e-7	0.028573113012322682
1.1220184543019653e-7	0.02467671535297422
1.2589254117941662e-7	0.021183132908913604
1.4125375446227555e-7	0.018128694197181217
1.584893192461114e-7	0.015513830944909768
1.7782794100389227e-7	0.013315331091929172
1.9952623149688787e-7	0.011427958258264703
2.2387211385683377e-7	0.009546938951010442
2.511886431509577e-7	0.007903982191947989
2.818382931264449e-7	0.006622560562670299
3.162277660168373e-7	0.00553229415330303
3.5481338923357457e-7	0.004580261642849748
3.9810717055349613e-7	0.0038378684170481403
4.4668359215096163e-7	0.003206348854683405
5.011872336272705e-7	0.0026789322137511506
5.623413251903468e-7	0.0022518914058308193
6.309573444801892e-7	0.0019101510388513931
7.07945784384133e-7	0.0016253006076752952
7.943282347242773e-7	0.0013996784354515235
8.912509381337404e-7	0.0012199456741412984
9.999999999999938e-7	0.0010793070440661134
1.122018454301956e-6	0.0011445408274404212
1.258925411794156e-6	0.0012140534032387684
1.412537544622744e-6	0.0012502001044961686
1.5848931924611012e-6	0.001287561697102646
1.7782794100389083e-6	0.0013623300641942837
1.9952623149688626e-6	0.0017305130445617323

==> data/Figure_2/c/current_constraints/Valle_SN_data.dat <==
1.0000000000499987e-7	0
9.53766352502772e-8	0
9.096702551214061e-8	0
8.617655598093972e-8	0
8.219229946522366e-8	0
7.839224966102917e-8	0
7.37634820613976e-8	0
7.083049295771791e-8	0
6.755574091121129e-8	0
6.356682840987521e-8	0
6.021929722548668e-8	0
5.8217210882979244e-8	0
5.515139914178669e-8	0
5.224703796642744e-8	0
4.983146682848069e-8	0
4.720726182536257e-8	0
4.533020314210171e-8	0
4.352778020697498e-8	0
4.123553745658093e-8	0
3.9329068152441263e-8	0
3.700683455047102e-8	0
3.601923694833649e-8	0
3.435393624357446e-8	0
3.298795245611163e-8	0
3.167628301847112e-8	0
3.062315459472493e-8	0
2.9207334459880285e-8	0
2.785697285421867e-8	0
2.638997996555214e-8	0
2.516987493477682e-8	0
2.3844388934550757e-8	0
2.2741975862499906e-8	0
2.1690531367972644e-8	0
2.0828070835317058e-8	0
1.9598251565565406e-8	0
1.88189844194841e-8	0
1.7707794149062207e-8	0
1.6662215486417597e-8	0
1.5891860491064237e-8	0
1.525996714526129e-8	0
1.4852725966978187e-8	0
1.4456352792352969e-8	0
1.3881538211548644e-8	0
1.3329579451319907e-8	0
1.2886416378100492e-8	0
1.245798696639454e-8	0
1.1882008791613207e-8	0
1.1409555470589069e-8	0
1.0955887874079678e-8	0
1.0449357219838224e-8	0.0173476566390377
1.0170496296677816e-8	0.013325361879880537
9.766096264374777e-9	0.0076458923328309725
9.377776016641781e-9	0.00548743948101893
9.004896187885982e-9	0.004265977143543487
8.6468428350175e-9	0.003510927703584743
8.247067756442541e-9	0.00305421228065772
7.972880872182262e-9	0.0027612922064024215
7.604265513921812e-9	0.0025560723857007694
7.401331262649813e-9	0.0024736236622964203
7.107038979544229e-9	0.0024710481329629497
6.7327709103363765e-9	0.0025465020735256916
6.4214903600687055e-9	0.002716015938957095
6.083324382026647e-9	0.0030161762803203596
5.920979331833878e-9	0.0032655114108579575
5.647230868254799e-9	0.003682342611921796
5.422685258250185e-9	0.004260464566293587
5.171974747980167e-9	0.005079371589955972
4.8996102691160115e-9	0.006028594640911544
4.641588941334512e-9	0.007464353524874623
4.4570297425843574e-9	0.008971063227934284
4.279809000894549e-9	0.010432168194232094
4.1655941828095106e-9	0.011922333835123089
4.027102385005007e-9	0.013392920763647953

==> data/Figure_2/c/current_constraints/Xray_2_data.dat <==
1.3478129649084581e-6	0
1.3643337888343647e-6	0
1.3810571168393157e-6	0
1.4151212442907925e-6	0
1.4324670997762545e-6	0
1.4500255721690888e-6	0
1.4677992676220705e-6	0
1.476767647143122e-6	0
1.476767647143122e-6	0
1.5040029124357556e-6	0
1.5224382353977105e-6	0
1.559989564343668e-6	0
1.5791111439617419e-6	0
1.6180603247103746e-6	0
1.6479013781003402e-6	0
1.6782927746720954e-6	0
1.7092446641215462e-6	0
1.7621048479375093e-6	0
1.7946024402973127e-6	0
1.805567615256196e-6	0
1.8165997883753285e-6	0
1.8388667690536277e-6	0
1.850102402860862e-6	0
1.8957356524063753e-6	0
1.9306977288832536e-6	0
1.966304592933758e-6	0
1.990406580976859e-6	0
2.0148039992547773e-6	0
2.064499655852557e-6	0
2.089805270353561e-6	0
2.1025741599442935e-6	0
2.115421068546511e-6	0
2.1413508525095047e-6	0
2.1808426836486323e-6	0
2.2075743733746587e-6	0
2.2482875308090033e-6	0
2.2897515400417092e-6	0
2.3462288481422623e-6	0
2.4187884358890853e-6	0
2.448436746822229e-6	0
2.463396905519114e-6	0
2.478448472069807e-6	0
2.555097090352507e-6	0
2.5707089529040803e-6	0
2.5707089529040803e-6	0
2.586416205275971e-6	0
2.6502108233151785e-6	0
2.6502108233151785e-6	0
2.6664038389397155e-6	0
2.6664038389397155e-6	0
2.6826957952797274e-6	0
2.699087296871478e-6	0
2.7321713724466716e-6	0
2.7488651740618895e-6	0
2.833876712454429e-6	0
2.8511919424274858e-6	0
2.8686129699420233e-6	0
2.9037750072735062e-6	0
2.939368043447382e-6	0
2.957327834508187e-6	0
2.975397361434036e-6	0
3.01186830895989e-6	0
3.048786299301165e-6	0
3.048786299301165e-6	0
3.0674146452976937e-6	0
3.10501349512486e-6	0
3.162277660168379e-6	0
3.220597918721083e-6	0
3.3000347911252887e-6	0
3.3201982869740315e-6	0
3.3814309943297346e-6	0
3.4020918279671063e-6	0
3.4648348557303734e-6	0
3.5502958947307254e-6	0
3.593813663804633e-6	0
3.593813663804633e-6	0
3.6157721737834232e-6	0
3.63786485214311e-6	0
3.704956120385968e-6	0
3.704956120385968e-6	0
3.7275937203149457e-6	0
3.819535773998237e-6	0
3.937658923564392e-6	0
4.059435155413046e-6	0
4.15956216307186e-6	0
4.288200985324306e-6	0
4.367286067997519e-6	0
4.475006297250453e-6	0
4.475006297250453e-6	0
4.475006297250453e-6	0
4.475006297250453e-6	0
4.5023489698611675e-6	0
4.557536534100906e-6	0
4.613400560175821e-6	0
4.698483131154849e-6	0
4.814372420784349e-6	0
4.903161412303274e-6	0
4.963261936991754e-6	0
4.99358789347315e-6	0
5.024099144151827e-6	0
5.085682063672465e-6	0
5.274997063702619e-6	0
5.274997063702619e-6	0
5.339655365683718e-6	0
5.3722811183240194e-6	0
5.40510621711357e-6	0
5.471359332670895e-6	0
5.572264795507185e-6	0
5.64056685814636e-6	0
5.709706133648164e-6	0
5.744592928245907e-6	0
5.779692884153313e-6	0
5.8862847839111265e-6	0
6.105402296585327e-6	0
6.218001087320928e-6	0
6.410299292102819e-6	0
6.5285211411278475e-6	0
6.68954878691414e-6	0
6.77154596347332e-6	0
6.938567878737195e-6	0
7.0665323132871465e-6	0
7.240830142410039e-6	0
7.374369044246722e-6	0
7.64888063548567e-6	0
7.742636826811277e-6	0
7.837542235104803e-6	0
8.030857221391521e-6	0
8.129295492563452e-6	0
8.228940371319579e-6	0
8.431909292866269e-6	0
8.587414654159136e-6	0
8.745787920756865e-6	0
8.96150501946605e-6	0
9.126777442042877e-6	0
9.295097898806493e-6	0
9.466522603081899e-6	0
9.582558549602658e-6	0
9.70001680729823e-6	0
9.818914810154685e-6	0
0.000010061100858399942	0
0.000010246652560825571	0
0.00001037225095407057	0
0.000010499388870227302	0
0.000010563541037491891	0
0.000010890229622637305	0
0.000011227021394894482	0
0.000011434075569413778	0
0.00001178768634793589	0
0.000012078432650328567	0
0.000012226484096866242	0
0.000012301188964219419	0
0.000012837061104864826	0
0.000012915496650148854	0
0.000013234060682458155	0
0.000013726699853985444	0
0.000013726699853985444	0
0.000013810571168393157	0
0.000013979854311180468	0
0.000014151212442907926	0
0.000014412195967188549	0
0.000014588853528852315	0
0.000014857908242328958	0
0.00001541099529419892	0
0.000015887596486022395	0
0.000015984671064343215	0
0.000016082338776670456	0
0.000016180603247103746	0
0.00001627946812188647	0
0.000016579701969763812	0
0.00001688547287589984	0
0.000017196882957408844	0
0.000017621048479375058	0
0.000017946024402973163	0
0.00001827699369019221	0
0.00001872780041998004	0
0.00001918972641320183	0
0.000019663045929337663	0
0.000019783188827841662	0
0.00001990406580976859	0
0.00002002568136043117	0
0.00002027114624640992	0
0.000020395004690050516	0
0.000020395004690050516	0
0.000020771139259664586	0
0.000021154210685465108	0
0.000021283464728630625	0
0.000021544346900318867	0
0.00002194167819649253	0
0.000022210628422941583	0
0.000022482875308090033	0
0.00002275845926074791	0
0.00002303742118503623	0
0.000023462288481422625	0
0.000023894991386581757	0
0.000024187884358890803	0
0.000024633969055191142	0
0.000025088280661845426	0
0.000025707089529040854	0
0.00002586416205275971	0
0.000026022194303081592	0
0.000026181192144018428	0
0.000026664038389397212	0
0.00002699087296871478	0
0.000027488651740618896	0
0.000027825594022071314	0
0.000028338767124544286	0
0.00002903775007273512	0
0.00002957327834508187	0
0.000029753973614340362	0
0.000030118683089599024	0
0.000031050134951248604	0
0.000032010392938584137	0
0.00003300034791125288	0
0.00003422878901071535	0
0.000035073050857060385	0
0.00003571988507404916	0
0.00003615772173783423	0
0.0000363786485214311	0
0.00003727593720314938	0
0.000038195357739982375	0
0.000038428734654463036	0
0.00003866353752192408	0
0.00003889977505506088	0
0.00003913745601980392	0
0.000039376589235643836	0
0.000039376589235643836	0
0.000039859247968347894	0
0.00004084238652674534	0
0.00004109193701433381	0
0.000041343012276823195	0
0.0000415956216307186	0
0.000042105480163720746	0
0.00004288200985324298	0
0.00004340763629609472	0
0.000043672860679975286	0
0.00004393970560760795	0
0.00004475006297250453	0
0.00004557536534100916	0
0.00004585383473543172	0
0.00004669949339820115	0
0.0000472719126640397	0
0.00004756074810823769	0

==> data/Figure_2/c/current_constraints/Xray_data.dat <==
1.8024340163707053e-6	0
1.835151297051251e-6	0
1.868462452706086e-6	0
1.9023782631884782e-6	0
1.945640061588636e-6	0
1.9988548118735105e-6	0
2.053525026457146e-6	0
2.1002240386480064e-6	0
2.1479850285170085e-6	0
2.177161395558932e-6	0
2.20673406908459e-6	0
2.2467900918126442e-6	0
2.2875732003183956e-6	0
2.329096592460546e-6	0
2.3607330220238557e-6	0
2.3927991734281375e-6	0
2.4253008836424544e-6	0
2.4582440689201973e-6	0
2.491634725876017e-6	0
2.525478932577379e-6	0
2.5597828496509516e-6	0
2.5945527214040153e-6	0
2.6297948769611095e-6	0
2.6655157314161152e-6	0
2.70172178699999e-6	0
2.7384196342643613e-6	0
2.7881266654131332e-6	0
2.825998161661704e-6	0
2.8643840714933797e-6	0
2.9295227500829235e-6	0
2.982698631809511e-6	0
3.0505278902670255e-6	0
3.119899647270598e-6	0
3.1765311974565075e-6	0
3.263411765852463e-6	0
3.3376246942920384e-6	0
3.444366645771519e-6	0
3.4754866528664506e-6	0
3.5226946514731013e-6	0
3.602803906707082e-6	0
3.668201000626807e-6	0
3.751619201544639e-6	0
3.8369344076274494e-6	0
3.924189758484536e-6	0
4.0496908891277705e-6	0
4.160453045834138e-6	0
4.312862624530582e-6	0
4.491007186289431e-6	0
4.676510082325783e-6	0
4.826071479433915e-6	0
4.980416061248411e-6	0
5.093675216780135e-6	0
5.280271456481317e-6	0
5.4737032628782164e-6	0
5.598180214514548e-6	0
5.725487884358379e-6	0
5.88208437619687e-6	0
6.015848282870846e-6	0
6.152654101490373e-6	0
6.32093391750767e-6	0
6.493816315762113e-6	0
6.641491558765203e-6	0
6.792525070055475e-6	0
6.946993219684265e-6	0
7.136998820779036e-6	0
7.29930061435042e-6	0
7.465293297167825e-6	0
7.669474803529163e-6	0
7.914755439411161e-6	0
8.094744120333357e-6	0
8.316141590239368e-6	0
8.543594451020261e-6	0
8.816830667755709e-6	0
9.05797775942566e-6	0
9.222395651044236e-6	0
9.432121250386007e-6	0
9.646616199111991e-6	0
9.955128609158502e-6	0
0.000010181517217181818	0
0.000010459989534302535	0
0.00001064985635350429	0
0.000010892043697352369	0
0.000011089753043488984	0
0.000011240386637720557	0
0.00001149600317312286	0
0.00001181042769089947	0
0.000012188141848422896	0
0.000012521496890655567	0
0.000012806247029276169	0
0.000013097472643005898	0
0.000013638469128928225	0
0.000014074646633398434	0
0.000014524773710478837	0
0.000014922037429090972	0
0.000015330166615576913	0
0.000015820446994869037	0
0.000016107615346177147	0
0.00001647391705456907	0
0.00001700077618822873	0
0.000017544485021070507	0
0.000018105582430271218	0
0.00001860078401807282	0
0.000019109529749704406	0
0.00001972067949965294	0
0.00002026005523298627	0
0.000021002240386480066	0
0.000021869746550094703	0
0.000023082415267613658	0
0.00002329096592460546	0
0.000023501400846134894	0
0.000023820623507365268	0
0.000024035843908905552	0
0.00002436232598151701	0
0.00002491634725876017	0
0.000025368621860434764	0
0.000025829106024819163	0
0.000026297948769611092	0
0.0000270172178699999	0
0.0000276316137845464	0
0.00002813317514858776	0
0.000028515311817741655	0
0.000029427271762092818	0
0.000030505278902670256	0
0.000031339621714182157	0
0.00003248768383370232	0
0.000033376246942920384	0
0.000034598916608699325	0
0.00003538572719424537	0
0.00003619043056252011	0
0.000037013433611549125	0
0.000038542288686231066	0
0.000039954205589498866	0
0.00004086280027905041	0
0.000041792057231753	0
0.00004255065502465411	0
0.00004351829531738219	0
0.00004450794062355996	0
0.00004552009135705047	0
0.00004676510082325783	0
0.00004782858141653791	0
0.00004869675251658631	0
0.00004913672985920654	0
0.00004958068241684656	0

==> data/Figure_2/c/current_constraints/Zhou_SN_2_data.dat <==
0.0001394356010344006	0.00017052240436232768
0.00012769006631842378	0.00017647961799083234
0.00010708385356642563	0.00018902634882211888
0.0000806457975005991	0.00019570407180546923
0.00006193441779744033	0.0002026276728051002
0.00006073506357775322	0.00024873963520866127
0.00005840558152856376	0.0002951596732402306
0.00005244996744030299	0.0003054802958646352
0.000047564438901845824	0.000305523342382763
0.00004313398002815521	0.0003055708115589084
0.000041479584259604734	0.0003504105766832799
0.0000387356103447234	0.0003752747540141099
0.00003478574218745498	0.00040192557783247373
0.00003033564901448753	0.0004304864247076656
0.000023757250574871453	0.00044562616117449494
0.00001703815266591075	0.000461396031494421
0.000013875560353451728	0.00046159917516552795
0.000011411029832315047	0.000461835572453273
9.951232146249684e-6	0.00046203083739249085
8.025250525479041e-6	0.00046239720287255537
6.5998324266062905e-6	0.0004628061223087565
5.6440695487723e-6	0.00044774129354119285
4.596427159603871e-6	0.0004483740678952186
3.6350430126944502e-6	0.00044927603905020597
3.1086297727374347e-6	0.00045000660967930983
2.84677040078408e-6	0.0004356279046999756

==> data/Figure_2/c/current_constraints/Zhou_SN_data.dat <==
0.0001394356010344006	0
0.00012399902177079558	0
0.00010708385356642563	0
0.0000999999999999998	0
0.00009157637315804355	0
0.00008635862770301769	0
0.0000806457975005991	0
0.00007457812578748412	0
0.00006896697680908279	0
0.00006440464599670177	0
0.00006014412430231665	0
0.00005561896845973816	0
0.00005143427871650277	0
0.00004618952801072109	0
0.00004188713721265075	0
0.00003761590802578653	0
0.00003154557361382044	0
0.00002860721525682561	0
0.000024704798519842953	0
0.000023297193634991563	0
0.000020516435576426264	0
0.000018605402330692923	0
0.00001606737013141174	0
0.000013875560353451728	0
0.000011750698797794838	0
0.000010348132854115528	0
8.678184413129545e-6	0
6.730161373408899e-6	0
5.589153950217046e-6	0
4.047796622169549e-6	0
2.9029864626688166e-6	0
2.2077456848386454e-6	0
1.8334523989638712e-6	0
1.49313014831143e-6	0
1.0813599383069117e-6	0
8.635862770301768e-7	0
7.385249645542894e-7	0
6.193441779744019e-7	0
5.348571328572302e-7	0
4.4854360675962706e-7	0
3.835872107907877e-7	0
3.512752555403035e-7	0
3.24845819690986e-7	0
2.9748202002852326e-7	0
2.9172130847765056e-7	0
2.9748202002852326e-7	0
3.033564901448753e-7	0
3.2168513882546003e-7	0
3.512752555403035e-7	0
3.835872107907877e-7	0
4.2298694531036996e-7	0
4.85037086933551e-7	0
5.840558152856376e-7	0
6.697339820851456e-7	0
7.605084326879665e-7	0
9.338476032520494e-7	0
1.091984717798538e-6	0
1.3021160183398424e-6	0
1.5078007293234687e-6	0
1.6626728073609672e-6	0
1.7804541143231925e-6	0
1.9442286835824613e-6	0
2.0819549965238835e-6	0
2.143927974444074e-6	0
2.164992895722795e-6	0
2.102411009333263e-6	0
2.021773426728446e-6	0
1.8880282688690425e-6	0
1.7459757865869618e-6	0
1.630475303640346e-6	0
1.5078007293234687e-6	0
1.394356010344006e-6	0
1.2769006631842377e-6	0
1.2041467158276331e-6	0
1.0813599383069117e-6	0
9.902702122855289e-7	0
9.157637315804336e-7	0
8.635862770301768e-7	0
7.605084326879665e-7	0
6.964460402167192e-7	0.04106811196968729
6.193441779744019e-7	0.010755633238015316
5.616544632941186e-7	0.005919253973065808
4.994750516009873e-7	0.003737332701779117
4.398576016817999e-7	0.0024802995299092467
3.9116202693123714e-7	0.0018219973955968527
3.5821199743511576e-7	0.0014615565138932363
3.1855521071378816e-7	0.0011345709058269149
2.9172130847765056e-7	0.0009430425104804963
2.594255456467016e-7	0.0007919391554236377
2.3070516886580119e-7	0.000654004028537658
2.1544346900318822e-7	0.0005618544305490136
2.0119136716493494e-7	0.0005077920108864653

==> data/Figure_2/c/future_sensitivities/AL3X_disp_data.dat <==
0.10321341253280927	5.44341930419634e-7
0.10320110988044766	5.004802798858066e-7
0.10594333195703416	4.85556607587867e-7
0.1059307039084975	4.853808244220659e-7
0.10661477720857361	5.18884926803409e-7
0.11310394436180848	5.148361859053097e-7
0.12157498698362851	5.071414967972032e-7
0.12645772880546624	5.129670510584106e-7
0.12811832337130052	5.681070428531498e-7
0.1281047488596335	6.636816183291927e-7
0.14136567741898987	6.488586614672442e-7
0.15095843773054374	6.526567147835394e-7
0.15294886914745343	6.896127145994413e-7
0.16658068269491008	6.678473153387543e-7
0.17906166686772113	6.39811141733837e-7
0.19374384894323374	6.233489504570144e-7
0.20021080246287423	6.189964072422782e-7
0.20688539503444645	6.594494231793036e-7
0.21237986499268935	7.262731261947764e-7
0.21517445603119578	8.127726920381662e-7
0.21944270806863483	9.066170851834698e-7
0.22976354279713207	9.157721186925372e-7
0.23433049826260877	9.449688614937557e-7
0.2405506702145769	1.0784120053619617e-6
0.2568739034369701	1.0955222966568812e-6
0.27073148753288057	1.0687394351727164e-6
0.2853366471294777	1.0426326054746582e-6
0.3007257286206194	1.0449551085534026e-6
0.31279530612975565	1.1548426149809998e-6
0.3232189401081967	1.2748734009582208e-6
0.33180300065081425	1.4237873640077225e-6
0.3361734682526045	1.5683026231005925e-6
0.3566395752044215	1.562361556017855e-6
0.3758792209574504	1.5241931453635615e-6
0.39875731682824145	1.5608101279207531e-6
0.4120510182270728	1.6866627466916029e-6
0.4202356926410206	1.8108244520531613e-6
0.43711336166156806	1.8804335385480542e-6
0.4667687194388932	1.9640466001336065e-6
0.49517229619919145	2.068224232654181e-6
0.5116802632479343	2.2364136927910394e-6
0.5428239643760766	2.291873624993279e-6
0.5834793541091265	2.3205383589131046e-6
0.6109134776462862	2.420016820825488e-6
0.6312716427424051	2.674774824962256e-6
0.6609441174396022	2.855359061082474e-6
0.7104462441873792	2.88775444090561e-6
0.7389500996751872	3.2807606924478705e-6
0.783926704609707	3.3618317542005727e-6
0.8154110732353742	3.558618851817741e-6
0.8593659315006078	3.7359017694971186e-6
0.91164756284951	4.0384490208600354e-6
0.954511550556064	4.192645221778868e-6
1.0125547761247313	4.804276355518944e-6
1.0671366957616109	5.1031061921724685e-6
1.1173262945256877	5.1641499239085675e-6
1.1775559388412125	5.545429203390739e-6
1.2657167396164557	5.836946323278802e-6
1.3515875595232023	6.11101846925699e-6
1.443284167681506	6.397467652186073e-6
1.5311710133367609	6.2001739349337726e-6
1.6244311252488866	5.843637198132967e-6
1.6787195255258505	5.347707319414141e-6
1.7235769404353698	4.2846404243457314e-6
1.7580223382537115	3.6141390400423745e-6
1.781414717999131	2.9717521055072638e-6
1.793369884581254	2.316494778442646e-6
1.7935599175085055	1.8418974901956986e-6
1.817401091696789	1.6221087020262814e-6
1.829500836510668	1.3632004666197517e-6
1.9665493329401813	1.3407310255342253e-6
2.086244441541929	1.419159718851759e-6
2.2425850885242675	1.3235235395425704e-6
2.379175798841136	1.2502599757713284e-6
2.5241193670853876	1.10460946256552e-6
2.6430438413807362	9.442538032589098e-7
2.822731374332356	7.491921719671168e-7
2.9949351220224343	5.821215470769303e-7
3.136083727303882	5.072585046450584e-7
3.3711427164171877	4.5364723966212495e-7
3.6475599531758482	4.2890300233633383e-7
3.84428406109521	4.3004655458922514e-7
4.13220588659534	4.3462796206483745e-7
4.412725073263978	4.185401164535918e-7
4.6508400829374335	3.9728301648445097e-7
4.966764650780404	3.5240841944617074e-7
5.099144908521156	3.2513021674951403e-7
5.13343352545847	2.4716660540491375e-7
5.168158062136689	1.7545377151151342e-7
5.168911081423666	1.32646530426328e-7
5.203806678131453	1.0095840297097425e-7
5.238521540765976	8.945090790302146e-8
5.2398399886620295	7.05753629981487e-8
5.240742275779404	6.904611016267381e-8
5.241783569366415	7.89310486970507e-8
5.242755630046988	1.0070893285973881e-7
5.243658419230391	1.3470793891467991e-7
5.244422439191915	1.7720597578207986e-7
5.245186570473991	2.3642575897042661e-7
5.1776129813582275	3.358938228670283e-7
5.178435965247967	4.6676337783768673e-7
5.111586916408517	6.325389434458373e-7
4.979411231596997	7.47000241996254e-7
4.94733073831583	9.327231892397592e-7
4.819402398444104	1.1019702813586107e-6
4.756936131146558	1.3387632035177788e-6
4.633931025096102	1.5819775567305072e-6
4.604320259272342	2.2092803635409552e-6
4.485023882915998	2.335790350693756e-6
4.312249487557571	3.085726422047408e-6
4.256300264549499	3.6468690569613216e-6
4.038759445778245	4.431841128305081e-6
3.9863586156408126	5.23788002282366e-6
3.8581073186988806	7.115558364301222e-6
3.7832659543822023	9.142702647846335e-6
3.5897594250807807	0.0000102202207600266
3.497213144685809	0.000014276373203281345
3.406736900331365	0.00001640970522120977
3.406962515850341	0.000018861829168770328
3.318645317396786	0.000019394585481946613
3.211790975451503	0.000024920123762095514
3.1495705867293244	0.00003385427065794033
3.108624178077832	0.00003784426976272126
3.0082930594874333	0.00004114244890018881
3.0684132947709273	0.0000486261722255632

==> data/Figure_2/c/future_sensitivities/ANUBIS_data.dat <==
0.10411181076233397	4.891852425359389e-7
0.10777052536943221	4.77648734897862e-7
0.11220184543019636	4.693542340339363e-7
0.11748975549395298	4.637413250074829e-7
0.12302687708123818	4.654786194269178e-7
0.12956866975170195	4.715619801309856e-7
0.1356750530299862	4.854278501387199e-7
0.14206922128601823	5.13750641695232e-7
0.14876473740795024	5.624589800579116e-7
0.15577580348316028	6.401883861917312e-7
0.16500610013202283	7.697965604958057e-7
0.1747833262418219	9.414376829219862e-7
0.18513988942052723	1.1346332291495287e-6
0.19386526359522077	1.311165865880426e-6
0.20417379446695297	1.4713944082034303e-6
0.21877616239495534	1.6786240895072524e-6
0.2330773115282638	1.8581462546407579e-6
0.25118864315095807	2.10249370491411e-6
0.27542287033381674	2.40701698306367e-6
0.30373860919461065	2.7441073786604875e-6
0.3235936569296283	3.0537788499040985e-6
0.34474660657314943	3.306445327866392e-6
0.36940264435828357	3.5618834921535836e-6
0.39582206483572274	3.857163404563657e-6
0.434010263644744	4.394569797616654e-6
0.47863009232263853	4.868882870656677e-6
0.5158221650723058	5.213026174955004e-6
0.5495408738576248	5.509218330423948e-6
0.5956621435290106	6.0123795995181695e-6
0.6531305526474727	6.740802250271294e-6
0.703882227936457	7.386201313352991e-6
0.7629568911615335	8.140584016880226e-6
0.8365655957558107	9.016615637125192e-6
0.9225714271547638	0.000010284052880504824
1.0057730630017387	0.000011595689360710537
1.1028082338495524	0.000012857470392368953
1.1953635256737196	0.000014529923565764769
1.2735030810166623	0.000015264033700446156
1.4044296835779488	0.000016477614232957016
1.487647374079503	0.00001702939485248578
1.584893192461114	0.00001598623469756255
1.669167807211058	0.000013064986978617021
1.7080477200597095	0.00001016156751598718
1.7378008287493762	7.921262106358462e-6
1.757923613958694	3.557071261317546e-6
1.8728370830175494	3.591916394096728e-6
2.06538015581053	3.443663338487113e-6
2.238721138568341	3.1768431362211302e-6
2.398832919019492	2.8809599326162783e-6
2.6151704481379996	2.40694426889565e-6
2.7701290391637357	1.933808419507521e-6
2.917427014001169	1.5421125064696284e-6
3.0373860919461073	1.248065886860772e-6
3.2359365692962845	1.0217997953310132e-6
3.447466065731496	9.595891511393617e-7
3.7368012538211617	8.859044648978909e-7
4.07380277804113	7.941931371435729e-7
4.241309839104885	7.344392155550494e-7
4.41570447353313	5.930700622824858e-7
4.597269885308723	4.674103932789109e-7
4.731512589614808	3.523887838197126e-7
4.731512589614808	2.3908030077901543e-7
4.731512589614808	1.8547644031752242e-7
4.704354057259764	1.4959895944244295e-7
4.983104559705298	1.417514411405918e-7
5.158221650723061	1.33918402811517e-7
5.30884444230989	1.1067368277384304e-7
5.370317963702533	9.822013058435886e-8
5.370317963702533	9.168389270008959e-8
5.339492735741772	7.434007198714454e-8
5.248074602497728	7.033481863594204e-8
5.128613839913653	6.922464468317457e-8
5.06990708274705	7.260116996476995e-8
4.897788193684466	8.196257450521216e-8
4.731512589614808	1.0180308951390771e-7
4.570881896148752	1.3342689919593198e-7
4.441196613655894	1.671695311067367e-7
4.315190768277654	2.1194775101651686e-7
4.216965034285827	2.7074912956059904e-7
4.097321098135417	3.380265301000662e-7
3.9810717055349754	4.2304673886217614e-7
3.868120546330525	5.303593555439079e-7
3.780071373018114	6.4683282108291e-7
3.651741272548379	8.356898288930381e-7
3.5481338923357586	1.0498968890937377e-6
3.447466065731496	1.396991264557279e-6
3.3304276230874645	1.7064952612111384e-6
3.2359365692962845	2.1452546513645032e-6
3.1441264202587975	2.6970014851412927e-6
3.0373860919461073	3.802115177475862e-6
2.951209226666387	4.780480188593117e-6
2.8510182675039113	6.739888094409174e-6
2.754228703338169	8.9738316314536e-6
2.6607250597988115	0.000011948312206855327
2.55564190106414	0.00001733551445870507
2.454708915685031	0.000024441916518846973
2.3850637954651077	0.000031625293438697355
2.3173946499684797	0.000039764975829581495
2.251645416744619	0.00005606604227825773
2.1503046793402576	0.00006657319473457601
2.089296130854041	0.00008370766024157206
2.0417379446695305	0.00010228160750003212
1.9952623149688817	0.00013618490238465064
1.9275249131909375	0.00017123539686147993
1.8728370830175494	0.000270720162355631
1.74783326241822	0.00035028002870907127

==> data/Figure_2/c/future_sensitivities/ATHENA_data.dat <==
6.366805292623702e-7	0
6.546179860183336e-7	0
6.824761533679835e-7	0
6.968467115083234e-7	0
7.521764963495566e-7	0
8.00698619882345e-7	0
8.347734492114144e-7	0
8.763644787766618e-7	0
9.010546478929249e-7	0
9.525414019252542e-7	0
1.e-6	0
1.0498231341743502e-6	0
1.102128613047656e-6	0
1.1410777413022536e-6	0
1.1896378715692318e-6	0
1.2576144284010047e-6	0
1.3294752027658056e-6	0
1.38605284572232e-6	0
1.4350358313889432e-6	0
1.4961057518577305e-6	0
1.614896883369049e-6	0
1.7552698432008217e-6	0
1.7922296801258556e-6	0
1.9078445529120194e-6	0
1.948017078992312e-6	0
2.0028993480555544e-6	0
2.102690071011445e-6	0
2.1921729345040484e-6	0
2.2539339047347887e-6	0
2.3013938607532277e-6	0
2.4160565158655617e-6	0
2.5014397406478176e-6	0
2.6078919439150786e-6	0
2.7000546158529753e-6	0
2.7569083119824676e-6	0
2.795474308511593e-6	0
2.854337209262107e-6	0
2.914439556597487e-6	0
2.9965492350180134e-6	0
3.080972222450237e-6	0
3.124071502727681e-6	0
3.167773692679837e-6	0
3.2120872263240136e-6	0
3.3256021064042018e-6	0
3.395627642367434e-6	0
3.4192956327953507e-6	0
3.46712767092781e-6	0
3.4912940263620804e-6	0
3.5896556578898836e-6	0
3.690788471244184e-6	0
3.794770540045723e-6	0
3.9016821375147785e-6	0
4.011605798441365e-6	0
4.039567241107643e-6	0
4.096076170157844e-6	0
4.182325192134697e-6	0
4.2408311417676595e-6	0
4.300155522771986e-6	0
4.4213055347301164e-6	0
4.641588833612773e-6	0
4.772358183632574e-6	0
4.906811751173069e-6	0
5.0802180469130224e-6	0
5.2597525058936104e-6	0
5.333330432299316e-6	0
5.407937629806326e-6	0
5.483588496740984e-6	0
5.599053670023933e-6	0
5.7969237342944586e-6	0
5.91898665055563e-6	0
5.960242799386661e-6	0
6.128163118220521e-6	0
6.257200776092209e-6	0
6.3447318638559815e-6	0
6.523484547824454e-6	0
6.754023918014182e-6	0
6.9443077517266835e-6	0
6.9927105292708764e-6	0
7.1399525284579916e-6	0
7.189718976931595e-6	0
7.392277822865917e-6	0
7.495687341281876e-6	0
7.600543440678019e-6	0
7.760584272688672e-6	0
7.81467660954837e-6	0
8.09084659364109e-6	0
8.318793270541563e-6	0
8.435163681194617e-6	0
8.733261623828437e-6	0
8.733261623828437e-6	0
8.979307317887042e-6	0
9.104917565188507e-6	0
9.168380089492147e-6	0
9.426684551178874e-6	0
9.558553094685293e-6	0
9.827850057455874e-6	0
9.896351520391513e-6	0
0.000010175165414142134	0
0.000010389418770028516	0
0.000010608183551394482	0
0.000010756579915628015	0
0.000010983075825127408	0
0.000011059629370120063	0
0.00001121434094541895	0
0.000011292506440021472	0
0.000011691582624453383	0
0.000011773074559019492	0
0.000012104762126144911	0
0.000012359646032418125	0
0.000012445794460572588	0
0.00001270785931370445	0
0.000012975442335038796	0
0.000013156953944214195	0
0.000013527630102142254	0
0.00001362191953946898	0
0.000014005695360217822	0
0.000014201619031782326	0
0.00001440028345159894	0
0.00001470350299935506	0
0.000014909188202295795	0
0.000015329230761089126	0
0.00001543607760212492	0
0.00001576110734791958	0
0.00001598158722700487	0
0.00001620515136762124	0
0.000016546375114051282	0
0.000016661705618176663	0
0.000017012542798525927	0
0.000017613764564799013	0
0.000017613764564799013	0
0.000017984648772986427	0
0.000018236233455415626	0
0.000018491337520026372	0
0.000018880700341881495	0
0.000019412633910349885	0
0.0000195479426314352	0
0.000020238765204818846	0
0.000021544346900318823	0
0.00002293415031321985	0
0.000024755126980527783	0

==> data/Figure_2/c/future_sensitivities/ATLAS_disp_data.dat <==
2.094257117010973	4.2349472462177573e-7
2.192956414180961	3.6489589572141767e-7
2.4045288932417725	2.996074394134851e-7
2.5178508487266913	2.570766827192372e-7
2.636513503435892	1.961789578563966e-7
2.7607685567694134	1.5124066798932745e-7
2.8908795703545183	1.2321007059057365e-7
3.1697864165695147	1.0572404229858279e-7
3.3191738480138966	9.9165306299831e-8
3.6394017535559193	8.65267880678644e-8
3.8109214739749033	8.194121114968311e-8
4.178592303427305	7.67633030474002e-8
4.375523291584493	7.85388323265579e-8
4.58173535127974	8.199890300097934e-8
5.260536036312131	9.1940697055648e-8
5.768063063841735	9.772209907943363e-8
6.039903501106613	1.1007231226489722e-7
6.324555383481306	1.235450314274189e-7
6.9347370782872675	1.4341880016921493e-7
7.261561167901647	1.592435170394424e-7
8.337387752647384	2.1775422165415392e-7
8.730316731967035	2.4798002640213923e-7
9.572601942025823	2.908864258355237e-7
10.023744772622752	3.2883556144724935e-7
10.990817586885008	4.054947745357751e-7
11.508798861647179	4.095178780527675e-7
12.619147015593615	5.14304365872853e-7
13.213869092079426	5.230025178493136e-7
14.488719346155346	6.060200404833793e-7
15.171551652056612	6.63110849785653e-7
16.63527558814016	7.753776936070267e-7
17.419271973035762	8.289795204730055e-7
19.09985191112183	8.818175319946775e-7
20.942571170108792	9.457438501225823e-7
21.929564141808623	9.944984313836613e-7
24.045288932416348	1.0993018830784962e-6
26.365135034357625	1.1776605324254064e-6
30.27122527095196	7.776329199460363e-7
33.191738480137474	5.242557608031717e-7
33.191738480137474	1.3810534593705626e-7
31.697864165693723	8.725577005375129e-8
30.27122527095196	5.541790459862028e-8
28.908795703543884	3.847972074311201e-8
27.607685567692776	3.2058121712807974e-8
25.17850848726547	4.141523346490317e-8
24.045288932416348	5.4321578013549754e-8
22.963072659200925	9.691727864691302e-8
21.929564141808623	1.3128279152674338e-7
20.942571170108792	1.6032898308981913e-7
20.000000199680183	2.2637966834437862e-7
19.09985191112183	3.1510888243158064e-7
16.63527558814016	1.0311356766212754e-6
15.88656485309725	2.3027111135665024e-6
15.171551652056612	2.9506076314467222e-6
13.836619556523774	2.950620885622257e-6
12.619147015593615	9.76663428808866e-6
11.508798861647179	0.000013515943854014445
10.990817586885008	0.000017171809942650995
10.49614930978916	0.000026107371222439113

==> data/Figure_2/c/future_sensitivities/BBN_data.dat <==
8.278444050080779	Abs[1 - 1.2414928600676744*^-12/$Failed]
6.85326358903184	Abs[1 - 6.522550710754024*^-13/$Failed]
3.3744665556542297	Abs[1 - 1.0045111855787026*^-12/$Failed]
1.584893192461111	0.0037053547771538353
1.0360593046256386	0.0009915047925748155
0.7100387508468536	0.00037265865868518766
0.5101434415464335	0.00017543516804441328
0.4028359352386569	0.0001009340925411939
0.38425133462543354	0.00008459234202229382
0.3334854751235185	0.00005533930871681747
0.2760740847324676	0.00003492398341986558
0.25118864315095824	0.000023906509044824276
0.2285463864134993	0.000016335110027521083
0.20794511283409225	0.000011186301834720247
0.19835168649489604	8.681450875624996e-6
0.1804721766827174	6.485041160519955e-6
0.17214619820847743	4.629036008840792e-6
0.16420433388871666	2.903993178593467e-6
0.1566288628412436	1.9936013321286694e-6
0.1494028817264181	1.1710565005484952e-6
0.14251026703029904	7.1870156270748e-7
0.13593563908785242	4.95781772413828e-7
0.13593563908785242	4.4596354931147886e-7
0.13593563908785242	4.3818094175307465e-7
0.12966432776590117	4.864937678261683e-7
0.10238973294320834	1.1285707328667627e-6
0.04587102678234399	0.00005542146268822101
0.021544346900318867	0.002213059763802705
0.010608183551394482	0.07374652437102858

==> data/Figure_2/c/future_sensitivities/BeEST_1_data.dat <==
0.00001179025447541216	0.005583158733349802
0.000012455588114683391	0.004996130241831986
0.000013158467071782076	0.0044707825202164875
0.000013901010059497617	0.004000643281209637
0.000014685455351303605	0.0035799177410594796
0.000015514167528264215	0.003203418016176629
0.00001638964460667416	0.0028664998184521062
0.000017314525567917316	0.0025650057056240128
0.00001829159831324108	0.002295214216580632
0.000019323808067425474	0.0020537942887026706
0.000020539164889395602	0.0018377628723362793
0.000021964526950126378	0.0015993924018399275
0.000023204003051433153	0.001431157265877392
0.000024663401908385845	0.0012806177659311357
0.0000263749747770042	0.001114516956181033
0.000028377892059133782	0.0009699632493304078
0.0000307197175677751	0.000821037513919709
0.000033052574897075015	0.0007145620560036203
0.00003534633350515135	0.0006219050952128713
0.000037799272708643104	0.0005412729364147051
0.000039932316378353044	0.0004843696244661855
0.000042185729435378104	0.0004334561752374899
0.00004483897013618484	0.00038790020017442917
0.00004736926965127125	0.00034714270889002474
0.0000506565678529771	0.00030217783385966257
0.000053515159133843674	0.0002704478324021542
0.000056535063043208274	0.00024206026775830392
0.000060458442323561184	0.00021074506319895825
0.00006426093198125405	0.00018864571409493713
0.00006788722858301216	0.0001688790470992796
0.00007171816004826291	0.00015119708695032763
0.0000757652740886137	0.00013538076001207155
0.0000795540422525814	0.00012461918136674743
0.00008404334149213823	0.00011160829898437807
0.00008878597553520219	0.00009997235887959643
0.00009379624027056279	0.00008956702696283347
0.00010030544368953308	0.00007809673842984477
0.00010532138372664176	0.00007001404936368694
0.00011194549538024878	0.00006277941782806273
0.00011826267063687173	0.00005631865452837559
0.00012417659158396344	0.00005055226814110192
0.00013198658779092095	0.000044204274876724625
0.0001394346981750574	0.000039729534232035846
0.00014820434187339595	0.00003481608867184072
0.00015656763329683856	0.00003135454092206835
0.00016439705741862074	0.000028277432538303948
0.000172618004876281	0.00002553838350394244
0.0001812500544434472	0.00002310274229389009
0.0001903137639627933	0.000020459077003764925
0.00019861554898379863	0.000018610615654446327
0.000208547648852911	0.00001661059874702442
0.00021897641984528092	0.000014909198500667742
0.00023133343712884198	0.000013221775423954973
0.000241424564660686	0.000012078302727092094
0.00025349740034417376	0.000011122711161437593
0.00026617395819506076	0.000010246928235924102
0.00028291477526353864	9.462613128619068e-6
0.0002988798858913237	9.080066532218822e-6
0.0003157459206830022	8.958891338672892e-6
0.0003295192532060365	9.002506162314461e-6
0.00034180218482566957	9.106259874824829e-6
0.0003588945698506024	9.314419086803305e-6
0.0003745501141584139	9.265549445025556e-6
0.00038851158498469363	9.267919244271283e-6
0.00040299347393464965	9.01572158751307e-6
0.00042314583083821874	8.580900372590072e-6
0.00043624965783687904	8.197550068977932e-6
0.00045527955246686805	7.731274999867033e-6
0.00047513956096199064	7.3241810637503235e-6
0.000495865894191638	7.049565133976365e-6
0.0005206624904702104	6.972178942299401e-6
0.0005433746053187716	7.0935459677290424e-6
0.0005567950481646559	7.2510697445293815e-6
0.000581083321878412	7.433720552008083e-6
0.0006064310882042838	7.807777525847825e-6
0.0006328845638725533	7.738830296477595e-6
0.00066049198165979	7.672767622257659e-6
0.0006851120236364298	7.3685903395626084e-6
0.0007193721864237957	7.063915154592593e-6
0.0007371394748070231	7.651787068740923e-6
0.0007599669433717465	8.565287799799925e-6
0.0007882949451737571	9.949240358020361e-6
0.0007979703505441039	0.000013638297897355933
0.0008077645102838114	0.000018631106622368776
0.0008176788819649027	0.000025719590549089233
0.0008277149410494101	0.00003569878455644826
0.000837874181108958	0.00005108095817296654
0.0008481581140470171	0.00007120613542599408
0.0008585682703239263	0.00009932858498340469

==> data/Figure_2/c/future_sensitivities/BeEST_2_data.dat <==
0.000011862389650140535	0.00041107745565294174
0.000012379845700928974	0.0003783485111942264
0.000013078450452081059	0.00033875885183831667
0.000013816478036935856	0.0003033469051215709
0.000014596153118028953	0.0002716738728669732
0.00001541982589741049	0.00024334715538265606
0.000016289979200941678	0.00021801549699951295
0.00001742045935669052	0.0001900901981318759
0.000018180367129702035	0.00017511343540144164
0.000019206300017827326	0.00015701036611104335
0.000020044108962786835	0.00014470308169367563
0.000021435115491560553	0.00012637235890022858
0.00002278326145489693	0.00011344072920294046
0.000024364357700649573	0.0000992230097801583
0.0000258967362174038	0.00008919494112535897
0.00002769389912542923	0.00007818732659459204
0.000029256688353529253	0.00007044509610543148
0.000030532911008581335	0.00006519116502545774
0.000032059759852911744	0.00006035231090595339
0.000033662961305507314	0.00005457645784356924
0.0000355625895621109	0.00004942155211107302
0.000037799272708643104	0.000044818162802218176
0.000040422439207001314	0.00003982131068036576
0.000042703510293456824	0.00003633315750894983
0.00004566701751296126	0.000032548734022030956
0.000048836184056013355	0.00002932447459780274
0.00005190770025221878	0.000027061908836945037
0.000055509953167453054	0.000024679041814468228
0.00006082833936945717	0.0000220095220104799
0.00006504966032487939	0.0000204979230584712
0.00006998953571672062	0.00001923632762790284
0.00007439147654551767	0.000018395322197273245
0.00008004077006241858	0.000017578673385365562
0.00008559538134155342	0.000017030573591370057
0.00009153546750352882	0.00001668305779556345
0.00009908923831562751	0.000016521161478766366
0.00010468092454077543	0.000016527477846084437
0.00011126475498076188	0.000016769736563948534
0.00011898622570754714	0.000017094254553318144
0.00012724354545673712	0.000017563938889630926
0.00013442400210837772	0.00001802265420791649
0.0001411460972342487	0.00001866468238342911
0.00015002337812886087	0.000019603503732756877
0.0001575255459193551	0.000020464387777141546
0.00016439705741862074	0.000021544325800926245
0.0001747366905048317	0.000022896395465044073
0.00018235897913833617	0.000024235021435226045
0.0001903137639627933	0.000026356162519558524
0.00019983071930599922	0.000028570889969325997
0.0002098235857820565	0.00003103638580037593
0.00021897641984528092	0.00003397560007900591
0.00022992669882399984	0.00003803705521354672
0.000241424564660686	0.0000438398325520728
0.00025195588301028555	0.00004954479820962199
0.00025975836163974833	0.00005519045133239864
0.0002694409345474216	0.00006287796625537023
0.0002794844283414134	0.00007169774958093456
0.00028990229645888986	0.00008181755460334728
0.0003062617185848773	0.00010276243386719841
0.0003215768436626192	0.00012646799873572423
0.0003356045301958043	0.0001480812652258079
0.00035024412642755987	0.00017874501522008313
0.0003632995840775502	0.00020510193958567235
0.00038146698219883074	0.00023958515013211557
0.00039088857787533254	0.0002630148108664354
0.00041043560937924467	0.0002899929206227059
0.00042573472308874083	0.00031457055762318387
0.0004525109981505753	0.00032238118787897285
0.00046368726205464877	0.0003235844845485003
0.0005050231172873346	0.0002859767034905092
0.0005270530181366336	0.0002571386177480095
0.0005500438978299067	0.00023139502646596366
0.000574037675772277	0.0002023231307362039
0.0005954351068783572	0.00017822961373004098
0.0006176301338170218	0.00015263367939544192
0.0006445721294282581	0.00012633358271396666
0.00066049198165979	0.00011299974989131822
0.0006768050275829284	0.00009281713662612212
0.0006935209784234282	0.00007633129684170292
0.0007149976851729637	0.000060715858327564654
0.0007282016449385538	0.00005035315156343145
0.0007416494440299302	0.00003953452668403745
0.0007553455854611791	0.00003196885535849958
0.0007692946554041578	0.000025897692708554132
0.0007835013247241921	0.000021029608107125952
0.0007931178939681324	0.00001551765682916706
0.0007979703505441039	0.000012572631130969292
0.0008028524954362759	0.000010791677775179309
0.0008077645102838114	8.930027397435758e-6
0.0008127065778371622	7.993837296882411e-6
0.0008176788819649027	6.974520394442685e-6
0.0008226816076605394	6.32056922988955e-6
0.0008277149410494101	5.853276742295854e-6
0.0008327790693956151	5.502226028353263e-6
0.000837874181108958	5.4207323180177625e-6
0.0008430004657519887	5.526092320518039e-6
0.0008481581140470171	5.846747381577089e-6
0.0008533473178832619	6.393851223029934e-6
0.0008585682703239263	7.056819244843915e-6

==> data/Figure_2/c/future_sensitivities/BeEST_3_data.dat <==
0.00001179025447541216	0.00006901722578012137
0.000012304563876685698	0.00006455731341337145
0.000012685607159127255	0.00006178929778022368
0.000013238973249435835	0.000057979366725913195
0.000013816478036935856	0.00005452108418080304
0.000014775303953803372	0.00004951321010093768
0.00001560908636040227	0.000046075826831470934
0.000016794441383253676	0.0000423699292274593
0.00001795992983946724	0.000039380139184919116
0.000018973423272206015	0.000037388153346862296
0.000020044108962786835	0.000035730538040845694
0.000021435115491560553	0.00003411097300110022
0.000023204003051433153	0.00003276028523901964
0.000025118864315095822	0.00003197420055467415
0.000027026392487901454	0.000031566240124458744
0.000028726197742062578	0.000031411140336445875
0.00003090766704748975	0.000031539275526126787
0.00003265181181052049	0.000031926348370237
0.000034917758552730345	0.000032696169321666524
0.00003666387896941321	0.00003364149712437037
0.000039208252236955594	0.00003490202212297344
0.000042185729435378104	0.00003622812080605886
0.000045113304074621825	0.00003799356512168561
0.000048836184056013355	0.00004050049671355804
0.00005190770025221878	0.00004309220161413663
0.0000545034308761243	0.00004538867474379593
0.00005722896531409062	0.00004789101966451437
0.00006082833936945717	0.00005132118833073296
0.00006465409343220857	0.000055104613506773426
0.00006872046550788583	0.00005926325382965558
0.00007348947850613455	0.00006517981773046522
0.0000771644417383005	0.00007115598613161023
0.00008201764305105075	0.00007896746612134908
0.0000861190712925964	0.00008638679765793356
0.0000898757203188832	0.0000925255937301861
0.00009322586546579471	0.00010262042210562594
0.00009848667679721418	0.00011832541765166571
0.00010341166638001222	0.00013747284956988626
0.0001099156677532258	0.00016734052260047871
0.00011401280811089437	0.00018630581255785206
0.00011971420763529775	0.00022387555357683553
0.00012493632922573898	0.0002634209320783176
0.00012959336936453866	0.00031267481364127825
0.00013607390068995072	0.00037863659520254167
0.0001428785017302377	0.00046030684961773094
0.00014911108617809542	0.000548242884003014
0.00015561554573962857	0.0006344948824097418
0.00016141616311987189	0.0006938939198961602
0.0001694880460152358	0.0007486343385147975
0.00017580576511448616	0.0007930637650573891
0.00018347468846003576	0.0008058551127270164
0.00019264964449224568	0.0008126955887622911
0.0002035210204529286	0.0008134003995289296
0.00021369842655705553	0.0008203181338369836
0.0002257576023911523	0.0008501011221745403
0.0002429016492470992	0.0008918666805063369
0.0002581787714090555	0.0009176500233395446
0.00027441673703286	0.0009443502667262349
0.00028990229645888986	0.0009797024759500284
0.0003043993415062024	0.0010248398956185234
0.0003215768436626192	0.0010639646533691094
0.00033972368622192157	0.0011049586458845573
0.00036109035981927767	0.0011385730387878379
0.00038380087477692674	0.0011734817983846124
0.0004005428711881519	0.0011941984791576932
0.00042057268163781913	0.0011607010121414962
0.00044160411597223844	0.0011283782079209992
0.00046368726205464877	0.0010971761016285164
0.000489853510984211	0.0009495582823046966
0.0005174963426001533	0.0008255166700624761
0.0005534091782622306	0.0006637498392375596
0.0005918142668334043	0.0005378001658946641
0.0006367566803474787	0.0004219182329733284
0.00066049198165979	0.0003577088437225484
0.0006809458583871759	0.00028811423942520786
0.0007063283249164192	0.00021807544453233962
0.0007193721864237957	0.0001792559096058799
0.0007371394748070231	0.00013844264999507416
0.0007507523300215466	0.00010789689345669373
0.0007692946554041578	0.0000791181453239087
0.0007787368542738201	0.00006593137414345751

==> data/Figure_2/c/future_sensitivities/CLIC_1_data.dat <==
600.9608130935068	0.000015174408976248444
618.9658188912572	0.0000145631286513348
637.5102612491245	0.000013976472881815916
659.0376961389193	0.000013413449694743562
678.7827065978142	0.000012873107092858938
699.1192847929769	0.000012354531416569614
736.185364745159	0.000012103130739071766
801.3941241504888	0.00001161557242157496
831.5182680000526	0.000012103130633600578
869.1656694517422	0.000012611153877406522
911.8762350231852	0.000013140501116781778
974.50046633988	0.0000136920673712293
1003.6968567934244	0.000013976472629462222
1033.7679817852884	0.000014865626851712221
1060.8183551394525	0.00001581134716932553
1092.6008611173734	0.000016817232219801248
1108.8474316133968	0.000017887109730496675
1125.3355826007692	0.000019420231144984257
1150.5286450519684	0.000022426118296947628
1171.9531654833281	0.000024854027926068945
1202.6193993370412	0.000028700965141514878
1225.0139255429435	0.000022426118283624952
1247.8254704700284	0.000016475020773287774
1266.380173467397	0.000013413449359567231
1304.321386719004	8.710459030836226e-6
1404.2224027954626	8.533216734885052e-6
1495.1318295131255	8.359565606297359e-6
1557.068404753735	8.710458943572696e-6
1621.570733245544	9.076072718716688e-6
1701.2542798525926	9.6534734889131e-6
1791.4518019745371	0.000010698587478596977
1900.4049538822212	0.000012354530942615405
1979.1301686695397	0.000015489604206941898
2107.2591521376767	0.00002152271415023499
2277.045951340839	0.0000228919422340379
2310.904782033412	0.00002336744216657749
2487.90236723885	0.000029905671278918078
2581.4218060964595	0.00003673150955230131
2698.296956998462	0.0000479854297888993

==> data/Figure_2/c/future_sensitivities/CLIC_2_data.dat <==
700.3699136868071	0.000017712985789897218
737.3612823674468	0.000015917330196568713
774.3526510480896	0.000014303709369056783
799.0135635018496	0.000013319900302066756
832.9223181257711	0.000012853669254964117
913.0702836004934	0.000011969593721405936
977.805178791614	0.000010756176238913007
1005.5487053020962	0.00001037968057604477
1067.2009864364995	0.000010016364425213808
1138.1011097410615	9.665765477895327e-6
1202.836004932184	9.327438528439203e-6
1261.4056720098645	9.000954625415503e-6
1301.479654747223	8.68590159341931e-6
1486.436498150429	9.000954513727066e-6
1594.3279901356323	9.327438394879373e-6
1686.8064118372363	9.665765315913788e-6
1782.3674475955602	0.000010016364194620486
1847.1023427866805	0.000010379680306260575
1911.8372379778054	0.000010756175951254221
1967.3242909987684	0.000011146332736133857
2010.480887792846	0.000011550626512146778
2056.7200986436465	0.000011969593415539492
2090.628853267575	0.000012403757134960003
2124.537607891493	0.000012853668902912396
2158.4463625154126	0.000013319899937136448
2201.602959309493	0.000013803042168913926
2241.676942046856	0.000014303709003571363
2281.750924784214	0.000014822536100744799
2309.4944512946954	0.000015360182174295467
2361.898890258936	0.000016494686467916075
2414.303329223181	0.00001771298543706834
2457.459926017263	0.00001902126871555776
2503.6991368680674	0.000020426179142329914
2549.938347718866	0.00002273047965017927
2580.7644882860645	0.000024409351931042877
2608.508014796552	0.000026212225319954818
2654.747225647353	0.0000291692552715217
2700.986436498151	0.000032459869251044715
2753.3908754623867	0.000032459869251932894
2805.795314426629	0.000032459869250045514
2864.3649815043145	0.000032459869248602224
2901.3563501849585	0.000032459869247603024

==> data/Figure_2/c/future_sensitivities/CMB_BAO_H_data.dat <==
1.1702678678387714e-8	0.9434847902659373
1.2375549501334583e-8	0.948970552663888
1.3087108487634113e-8	0.9577543204315477
1.3458086273749312e-8	0.9658152310552047
1.4231888053253971e-8	0.06886318355572962
1.4635316688939558e-8	0.044727864475667456
1.4635316688939558e-8	0.018876589602362714
1.4231888053253971e-8	0.01023789108276929
1.4231888053253971e-8	0.005299008161642305
1.4231888053253971e-8	0.002876033495376351
1.4635316688939558e-8	0.0015719369647624326
1.4231888053253971e-8	0.0018966993407638633
1.5050181239767403e-8	0.002940322892277525
1.6830621437734585e-8	0.013879877160744347
1.8821688155611127e-8	0
2.1644950696938898e-8	0
2.632290637919796e-8	0
3.201187242001952e-8	0
4.116873537981999e-8	0
5.294488090342729e-8	0
6.808954387392121e-8	0
9.260108706174252e-8	0
1.1908924286304581e-7	0
1.574956592877078e-7	0
2.0254663756035226e-7	0
2.678681588039127e-7	0
3.349947001636827e-7	0
4.430308724092096e-7	0
6.025174799668159e-7	0
9.163549557954686e-7	0
1.3178883046723413e-6	0
1.7429087835467105e-6	0
2.6507498195578367e-6	0
3.7071828391809444e-6	0
5.041730951824964e-6	0
7.667852464208443e-6	0
0.00001014074361493931	0
0.000013791308164680852	0
0.000020396701459586755	0
0.000029334237936377172	0
0.00004102514038700487	0
0.00005737534915424906	0
0.00008024178977860966	0
0.00010912801787948239	0
0.00015262002931084977	0
0.00018048834613757167	0
0.00021949589557565842	0
0.0002595757015335556	0
0.00027450056794302595	0
0.00026693384479149697	0
0.00028228178356289263	0
0.0003530203136817907	0
0.00045400030610448744	98.61721764014506
0.0005521198787209877	Abs[1 - 7.748541418813652*^-11/$Failed]
0.0006904786072835938	Abs[1 - 8.924404579489678*^-11/$Failed]
0.0009131587443481292	315.7842155581659
0.0011743640050972562	Abs[1 - 1.198898776480578*^-10/$Failed]
0.0014686542795053284	198.40564208498137
0.001942296956933473	119.26526664707498
0.0023620705666560628	125.63762044126743
0.002953994699391081	Abs[1 - 1.8384811438709987*^-12/$Failed]
0.003906661353519781	Abs[1 + 5.406486705548683*^12*$Failed]
0.00462001514349223	0
0.005941551259408535	55.241213130682524
0.0072256527510009255	Abs[1 + 9.99968700438372*^12*$Failed]
0.009555933990710273	Abs[1 + 1.32245976660097*^13*$Failed]
0.013743204603117745	41.089730753130176
0.018690618464372956	34.46781117483556
0.02613960001565138	74.44560464547015
0.03554959012929362	103.83013092919332
0.048347080965434615	0
0.06217656238714636	87.50108402198292
0.08942142329946635	0
0.13985412021264715	Abs[1 - 4.216686735013845*^-13/$Failed]
0.21270090977664702	Abs[1 - 2.2410597909447997*^-12/$Failed]
0.3234919139387792	2591.040920917303
0.42781842452909025	Abs[1 - 6.573899251415158*^-12/$Failed]
0.598321693732767	0
0.8367775408113705	Abs[1 - 8.649000112994729*^-13/$Failed]
1.0176237948238087	Abs[1 - 4.397389547612086*^-12/$Failed]

==> data/Figure_2/c/future_sensitivities/CMB_H_only_data.dat <==
2.862547194279084e-8	0.9434650437862045
2.632290637919796e-8	0.9467914467881131
2.420555376808459e-8	0.9522367334150127
2.353831753806489e-8	0.9566374857803102
2.489170401716836e-8	0.9608595575789285
2.632290637919796e-8	0.964825383213409
2.5597304437433025e-8	0.897248806140676
2.489170401716836e-8	0.0609356448274504
2.5597304437433025e-8	0.03955557685761346
2.5597304437433025e-8	0.027304000670793194
2.420555376808459e-8	0.017722198298500746
2.353831753806489e-8	0.01224681280058959
2.353831753806489e-8	0.0075033011070734235
2.288947395425012e-8	0.005222913138554497
2.288947395425012e-8	0.0038837203132995324
2.489170401716836e-8	0.002456105098700312
2.5597304437433025e-8	0.00179755259244041
2.420555376808459e-8	0.0014105189071678126
2.2258516015642438e-8	0.0012293595244847744
2.046809339565114e-8	0.0014926492035296501
2.1048298563285575e-8	0.0018550739561989937
2.288947395425012e-8	0.0023729061931577755
2.5597304437433025e-8	0.0035142946542369158
2.7069076821805626e-8	0.007269285435373862
2.9436912775414292e-8	0.032110848345015985
3.201187242001952e-8	0
3.5798884919124846e-8	0
4.003390194230836e-8	0
4.603900705309573e-8	0
5.294488090342729e-8	0
6.808954387392121e-8	0
8.052264973711391e-8	0
9.260108706174252e-8	0
1.126142433617521e-7	0
1.3317753002457102e-7	0
1.6196015891805125e-7	0
1.969633546433909e-7	0
2.4632147481289985e-7	0
2.9129961387045277e-7	0
3.5425594502707224e-7	0
4.555893846567642e-7	0
5.540523925227731e-7	0
6.737954482663753e-7	0
8.665318337473492e-7	0
1.1143996606529346e-6	0
1.3936631432787023e-6	0
1.6948647727736424e-6	0
1.9490953277603533e-6	0
2.370338216756659e-6	0
3.0483636047887817e-6	0
3.8122696491285426e-6	0
4.767607071162903e-6	0
5.482750492119597e-6	0
6.8567028099984226e-6	0
9.06799727362847e-6	0
0.000011340396116240039	0
0.000014182247765693506	0
0.00001983445783908846	0
0.00002623109307676042	0
0.000029334237936377172	0
0.00003567401976173479	0
0.00004851630399985647	0
0.00006598167993199611	0
0.00008024178977860966	0
0.00009489388773974215	0
0.00011867386408554614	0
0.00014841299426597795	0
0.00018560461510813743	0
0.000245462314819773	0
0.0002902835718284794	0
0.00033382625131240503	0
0.0004174815904380348	0
0.0005369004629651504	61.82447028424105
0.0006904786072835938	Abs[1 - 1.3049774177593483*^-10/$Failed]
0.0008397064050109119	Abs[1 - 2.459789116572386*^-11/$Failed]
0.0010799009296005846	145.40765555555942
0.0013888020989158024	Abs[1 - 1.1253335510268129*^-10/$Failed]
0.001736829583592142	78.75563661415421
0.002233642462039533	572.9493189366556
0.002793383096314734	303.10906217206775
0.0034933921858075925	0
0.0043688203669456456	407.2554516500927
0.005313019702230481	Abs[1 - 6.007483643421902*^-11/$Failed]
0.00683278688978243	Abs[1 - 4.255651332714183*^-11/$Failed]
0.010105373084533301	Abs[1 + 7.343770458946056*^12*$Failed]
0.012995973024412457	470.2923586658347
0.015804692097384748	Abs[1 - 1.3916621917549114*^-11/$Failed]
0.01767439111817291	Abs[1 - 1.766559592337491*^-11/$Failed]
0.018690618464372956	113.29605297194925
0.017187189122689808	167.73372315923547
0.01453339987766666	0
0.012637733583607756	0.01269305695969225
0.011300841243256757	0.0034055531271440787
0.010105373084533301	0.0014496608458710591
0.009292520667000837	0.0005329475387096938
0.008309504240829263	0.00032187207914080584
0.0072256527510009255	0.00020472728172749033
0.0061099752878627876	0.0001356455316885441
0.005313019702230481	0.00009371595073492944
0.005024145584843837	0.00005966170769167167
0.004750977837915584	0.00003581186224799193
0.0043688203669456456	0.000020860946788103796
0.004248392003306329	0.00001307996858257443
0.003906661353519781	7.323585144214384e-6
0.003592418712587567	4.797333291284289e-6
0.003212391943672168	3.495901568451032e-6
0.0027163823210363267	3.0541474811407454e-6
0.002233642462039533	3.4581389198873325e-6
0.001942296956933473	4.348174030277541e-6
0.0018366923571798918	6.9020783333151314e-6
0.0015102859442610956	9.697322386092999e-6
0.0013505191872500515	0.000013781362135256714
0.0012418866036633756	0.000028532200673669905
0.0010211856517761031	0.00004675131731290971
0.0008397064050109119	0.0000767461305756223
0.0006904786072835938	0.00012609026549004199
0.000600415921772022	0.00023473227608383773
0.0005369004629651504	0.0003859801018694098
0.00044148559747293607	0.0007186229587666793
0.0003733179801829411	0.001181491438215776
0.0002902835718284794	0.0018247431671822856
0.00022571790416364996	0.0029989070183729094
0.00019627635390766454	0.004353342398822346
0.00017551310926453175	0.007156103531123725
0.00014432192790456567	0.013311723643404605
0.00012203788963861573	0.024745833054766297
0.00010319461999769849	0.04318904547380309
0.00008485546504107523	0.0665311578387826
0.00007175335050099848	0.965359285615068
0.00006416286728304775	0.953971942490681
0.00005737534915424906	0.9437424685496902

==> data/Figure_2/c/future_sensitivities/CMB_Linear_data.dat <==
4.195859325437969e-9	0
4.530033631808455e-9	0
5.147175047561958e-9	0
6.154934772761939e-9	0
7.174381539590697e-9	0
8.80100946625893e-9	0
1.1075772063764402e-8	0
1.4299110861754246e-8	0
1.893815032101707e-8	0
2.3833020185814232e-8	0
2.999304797718624e-8	0
3.496082049087622e-8	0
4.0751409137376224e-8	0
4.750109761054435e-8	0
5.827089170280463e-8	0

==> data/Figure_2/c/future_sensitivities/CMB_data.dat <==
9.271570120212825e-9	0
8.81567309616167e-9	0
8.452930579573282e-9	0
8.037287291927978e-9	0
7.642081809376117e-9	0
7.205501912064681e-9	0
6.73700947375306e-9	0
6.405740605859187e-9	0
6.03979090461471e-9	0
5.840141423734084e-9	0
5.460422966837849e-9	0
5.0626694267228514e-9	0
4.69388944618323e-9	0
4.388698818355601e-9	0
4.1379794910111255e-9	0
3.901583358452778e-9	0
3.678692159531402e-9	0
3.4685343790509694e-9	0
3.270382577247182e-9	0
3.109572968957437e-9	0
2.931928060065994e-9	0
2.787760770553833e-9	0
2.5846919583789433e-9	0
2.457598791876e-9	0
2.33675498828394e-9	0
2.2406034830691644e-9	0
2.1304296667442126e-9	0
1.9752428281858567e-9	0
1.8468151193125635e-9	0
1.7413095586654832e-9	0
1.6280918940518884e-9	0
1.522235498759883e-9	0
1.4352726592426752e-9	0
1.3532778699331013e-9	0
1.254701114965268e-9	0
1.1439165057186363e-9	0
1.0605902694550446e-9	0
9.916321204924208e-10	0
9.271575459112833e-10	0
8.596206965923176e-10	0
8.105120102204528e-10	0
7.578136469373833e-10	0
7.02612332375199e-10	0
6.569294798287461e-10	0
5.989255882891078e-10	0
5.599843307858639e-10	0
5.279934271559075e-10	0
4.813740659492109e-10	0
4.3887100973105846e-10	0
4.103363356099554e-10	0
3.772626938125059e-10	0
3.3821976119436243e-10	0
3.083566924708452e-10	0
2.7644496276743567e-10	0
2.541633057956782e-10	0
2.259533849598541e-10	0
1.9423474675601363e-10	0
1.7123165272605854e-10	0
1.5351138910508015e-10	0
1.399576002663149e-10	0
1.2760061077220162e-10	0
1.1439597772891927e-10	0
1.0169983913832158e-10	0
9.19452582813395e-11	0
8.174124735841007e-11	0
7.145903174184223e-11	0
6.247065895522208e-11	0
5.5538731617476214e-11	0
4.979295406087405e-11	0
4.426864564486421e-11	0
4.002445017315022e-11	0
3.588502212658018e-11	0
3.190531657746988e-11	0

==> data/Figure_2/c/future_sensitivities/CMS_disp_data.dat <==
2.094257117010973	3.8999740570311303e-7
2.2963072659202144	2.928928757306437e-7
2.5178508487266913	1.8015900105083915e-7
2.636513503435892	1.2733919396712423e-7
3.1697864165695147	9.615654106287508e-8
3.3191738480138966	9.075253648571646e-8
3.8109214739749033	8.12029858909824e-8
3.9905246697793144	7.8502246259049e-8
4.178592303427305	8.090077818767583e-8
4.375523291584493	8.092145575844256e-8
4.58173535127974	8.770310055972175e-8
4.797665885939027	9.939426770522175e-8
5.023772913176682	9.843037340750982e-8
5.768063063841735	1.139787338955145e-7
6.324555383481306	1.4493467281884165e-7
6.622622495772274	1.5455433177713473e-7
6.9347370782872675	1.719552807921687e-7
8.730316731967035	2.7864166263213974e-7
9.141763883569107	3.0193826305868754e-7
9.572601942025823	3.469112224152582e-7
12.051191841806444	5.870083138459492e-7
12.619147015593615	5.964395517477072e-7
13.213869092079426	6.36784500573917e-7
15.171551652056612	8.313983854701945e-7
15.88656485309725	8.611943866920768e-7
16.63527558814016	9.194307466486862e-7
19.09985191112183	1.1398860257916255e-6
20.000000199680183	1.2864299236969856e-6
20.942571170108792	1.4350884435243572e-6
24.045288932416348	1.3382656047777886e-6
27.607685567692776	1.382560630758256e-6
31.697864165693723	1.163880695709274e-6
33.191738480137474	1.0474337355237395e-6
34.756016921991346	8.921425261876337e-7
35.689243860978856	5.490616140635396e-7
35.69447874108715	4.1752394575045315e-7
35.522933994353856	3.8601754437372904e-7
35.70495080496516	2.419118665386577e-7
34.756016921991346	1.650181367107706e-7
33.191738480137474	1.108336288302425e-7
31.697864165693723	5.8927362989180665e-8
30.27122527095196	4.239065298783373e-8
28.908795703543884	3.208560073186817e-8
28.908795703543884	3.346989463359762e-8
27.607685567692776	3.153630601104851e-8
26.365135034357625	3.5257344932482226e-8
25.17850848726547	4.611533888088104e-8
24.045288932416348	5.8706461358859485e-8
22.963072659200925	1.217559892907616e-7
21.929564141808623	1.550112523895919e-7
20.942571170108792	2.0280070667233474e-7
20.000000199680183	3.204599965389576e-7
19.09985191112183	5.388386925542221e-7
17.419271973035762	8.617732445426185e-7
15.88656485309725	2.096075025437294e-6
14.488719346155346	3.00149867238364e-6
13.213869092079426	3.5008400192104716e-6
12.83482415928003	4.7941798213546605e-6
12.836851591991888	6.435223191325612e-6
12.839024196718025	8.821602941022633e-6
12.342755050742669	0.000010886059681691762
11.806911023221053	0.000012880399804404696
11.294457365608617	0.000015563975768406735
10.857523146510685	0.000018032133454082278
10.489434372499437	0.000021789054583831735
10.491328047488992	0.0000305039584161948

==> data/Figure_2/c/future_sensitivities/CODEX_b_e_data.dat <==
0.19963894675265026	6.707951752948915e-7
0.20911001001342827	6.176539588675922e-7
0.21903282943248426	5.557883936413432e-7
0.23558235018752682	4.882974286024577e-7
0.251711298227588	4.323355807800411e-7
0.2707299145924933	3.853293987221562e-7
0.2892652111538727	3.4697026474184156e-7
0.3070312553189769	3.163682956719427e-7
0.33242566003059415	2.876907088111835e-7
0.362309789174997	2.6516227991102426e-7
0.3948804172335845	2.497606979012801e-7
0.4247212311595182	2.419789488783408e-7
0.4568120042568375	2.378188909135659e-7
0.49133294128800326	2.399139205078171e-7
0.5390573698529674	2.425928553595469e-7
0.5914108066981927	2.4512742380355945e-7
0.6360961876320365	2.55268365112471e-7
0.6932717181251988	2.621027331839443e-7
0.7555864733940103	2.724736077874823e-7
0.8073080748634959	2.849641713709161e-7
0.8798925947750986	3.1269425282420826e-7
0.9590138220433148	3.594333282119777e-7
1.0179030399191624	3.7916774431323574e-7
1.1020810253605884	4.056589418821588e-7
1.177534078527894	4.404072913022361e-7
1.2581249325033563	4.5135540249763295e-7
1.3442164798680891	4.4920420738669975e-7
1.4362151370754386	4.605835702831129e-7
1.5243734255949508	4.614699874450068e-7
1.6286113794084456	4.079456005223747e-7
1.7515477267269095	3.6930634972343057e-7
1.834479348508138	3.056291598690919e-7
1.9086242001339684	2.418215484523145e-7
2.012218693873931	1.954987302044131e-7
2.1785027113575928	1.8245567223740267e-7
2.358527966090808	1.7040159916437148e-7
2.503216349150112	1.5634438077505308e-7
2.6566329489061475	1.281706442091135e-7
2.782480192995581	1.1648076447823286e-7
2.914061711343442	9.739485662407787e-8
3.011778933290717	9.068380080190508e-8
3.071783534513208	9.349113261336583e-8
3.0916248007479497	1.1915766295889085e-7
3.091004977516301	1.847048294312259e-7
3.0903852785496806	3.0924255622899466e-7
3.0899722149290882	4.4362801920883044e-7
3.048637791399759	8.446988691845903e-7
3.007588268863797	2.0717532122072058e-6
2.987221334514948	3.4019386667694107e-6
2.8707282024417555	4.228730838051753e-6
2.7587472407707443	5.422102435259646e-6
2.6686153153420933	7.869753058664664e-6
2.5474071838907753	0.000012538435808284731
2.431731395957262	0.000019367037989437286
2.3213342135426616	0.000029001255691940564
2.215948907812036	0.000043428114498866854
2.1577810875478582	0.000063029078771204
2.08716727253433	0.00010682882014378947
1.9927013564378675	0.00010689548007081218
1.8772912055150675	0.00014587657893283534
1.7921646404889136	0.00018706739733354016
1.69948259970157	0.0002980717672438349
1.6223104106448065	0.00046039766528649384
1.5486598016035247	0.0006894019480577773
1.4881835881481238	0.00100068919091989
1.4300530820948947	0.001498237365367916
1.3833159452065307	0.002242878260197312
1.2944174092399312	0.004579224973219276

==> data/Figure_2/c/future_sensitivities/DUNE_1_data.dat <==
0.13973305213983936	2.4540421221797004e-6
0.14251026703029904	3.2560023757177703e-6
0.14591588182897688	4.31380723042718e-6
0.1494028817264169	5.53216721943528e-6
0.15237228589711402	7.130021998702496e-6
0.15601357660951695	9.464256867652843e-6
0.15911436930987466	0.000012172875111460257
0.16550206571833007	0.00001538045890225881
0.17146995512223837	0.000019520659453764466
0.17626003261754541	0.000022529276407445842
0.18118392272389885	0.00002601159840498468
0.186245363546767	0.00003004907757964137
0.19144819761699536	0.00003360443739908181
0.19913394573407286	0.000039600321750321577
0.20631457734460318	0.00004539382535162506
0.21544346900318867	0.000053521627458419374
0.22146196309824576	0.000059706435450612716
0.22944772748859638	0.0000661511040548346
0.23865897868585834	0.00007596327284942195
0.2492190272670734	0.00008612460564905167
0.26127269024651234	0.00009785328955747019
0.27176156458485	0.00011184112480844277
0.2815610976277541	0.000124143261478582
0.29634313557632275	0.00014087461305778426
0.310675990983383	0.00015983968086674682
0.3257020655659783	0.0001818484731458403
0.34280151692373895	0.0002064876285132744
0.36079869435587475	0.00022583384706209575
0.37824899063893824	0.00023955165236955178
0.3965432834362084	0.00025426700542929837
0.41084235849088385	0.000253988302625352
0.42902108065241557	0.0002424446841976513
0.4410059454176714	0.00022688602298037708
0.4515448097768267	0.00019834466863499767
0.45871026782343804	0.0001814896319565218
0.4659894328331371	0.00013509623439811325
0.47338410919489254	0.0001032250784817057
0.4790070223792084	0.00008889272438239448
0.48089612993109576	0.00006448980298434659
0.48089612993109576	0.00004725648193026899
0.4827926877439937	0.00003958752641508578
0.4827926877439937	0.000030063819825398852
0.4846967252002362	0.00002362681473833117
0.4846967252002362	0.000018526839413057772
0.48660827179803534	0.00001368636781684529
0.48660827179803534	0.00001032129679290339
0.4885273571519362	7.561075723749866e-6
0.49045401099328567	5.54082993287075e-6
0.49045401099328567	4.219392778725961e-6
0.4923882631706752	3.120151907842761e-6
0.4943301436504129	2.2705478460727235e-6
0.4943301436504129	1.7335053861256e-6
0.4962796825169982	1.4091781751490728e-6
0.4962796825169982	1.0780449163361183e-6
0.49823690997356973	8.800740249892414e-7
0.49823690997356973	7.025377065650318e-7
0.5002018563423831	5.246856042973036e-7
0.5202826172134422	5.724347834634713e-7
0.5390436465989618	5.895324223237353e-7
0.5606837233583164	6.057338512999166e-7
0.5831925478064695	6.248197327307636e-7
0.6113990876540346	6.527902465247593e-7
0.6309573444801942	6.755125772084369e-7
0.6537092275705868	6.965016888793585e-7
0.6719708399750904	7.004996654957907e-7
0.6962016411932955	7.224822213824922e-7
0.7298739496069033	7.366974252853709e-7
0.7561926966940935	7.599588135454027e-7
0.7927665169734568	8.011627987691838e-7
0.8213531263060023	8.267990344590359e-7
0.8442979338859291	8.600350522858236e-7
0.8747427302787155	9.234961044768397e-7
0.9134478558041454	1.0059838637666019e-6
0.953865584007015	1.065551240242435e-6
0.9921588179338939	1.1726051570848384e-6
1.0238973294320834	1.258826968664195e-6
1.0776522313223764	1.3833343071034676e-6
1.1431932674437595	1.580720691229942e-6
1.175128800052165	1.702701903250059e-6
1.2319647754934806	1.9247581096726307e-6
1.2713745226887876	2.065270089723903e-6
1.3224142528376404	2.298054533000915e-6
1.3700995912219933	2.5184086441809583e-6
1.4139281808022566	2.6999892499546263e-6
1.464913447792568	2.8669173521844726e-6
1.5297321160913566	3.167530121750417e-6
1.584893192461111	3.27530953736499e-6
1.6100434885846626	3.2241655868459063e-6
1.648519228231351	3.378436953527242e-6
1.7079636852633677	3.381417222336758e-6
1.7695516680798005	3.388667057513395e-6
1.8118392272389812	3.3102275419638616e-6
1.85513734613029	2.898169085052693e-6
1.8845760829656706	2.571020677244462e-6
1.9144819761699614	1.994111959446876e-6
1.922032308816793	1.6338892477874012e-6
1.9372224225344363	1.3559345526381605e-6
1.9448624389373734	1.0298703401190323e-6
1.9525325860315224	7.405341365673834e-7
1.9525325860315224	5.426608961078827e-7
1.960232982646281	4.3073936228932297e-7
1.960232982646281	2.81624514930634e-7
1.960232982646281	2.0120966093273296e-7
1.9679637480797036	1.482850302547689e-7
1.9679637480797036	1.2311949149079737e-7
1.9679637480797036	1.1398318078281733e-7
1.9679637480797036	1.3068075810362956e-7
1.9757250021003074	1.5061263491933374e-7
1.9757250021003074	2.0029323322123815e-7
1.9757250021003074	2.780004990654561e-7
1.9757250021003074	3.953452102356536e-7
1.9757250021003074	5.321571697747274e-7
1.9835168649489603	6.954583725571339e-7
1.9835168649489603	9.107129932406366e-7
1.9835168649489603	1.321859312897189e-6
1.9835168649489603	1.9870194184479217e-6
1.9757250021003074	2.888627421482326e-6
1.9757250021003074	4.65167323504545e-6
1.9679637480797036	6.538111676279712e-6
1.9679637480797036	0.000011272748083435147
1.9679637480797036	0.000016394022976484734
1.960232982646281	0.000021526950391259625
1.960232982646281	0.00002732077224820717
1.9372224225344363	0.00003711746528589632
1.8845760829656706	0.000045530452545961
1.8118392272389812	0.00006185678755654678
1.7419097138259647	0.00007587711671341868
1.648519228231351	0.00010308503046829731
1.578667245707823	0.0001308294623852957
1.494028817264175	0.00017774156368166594
1.4251026703029905	0.00022557841023651548
1.3647174196395697	0.0002862893181301285
1.3224142528376404	0.00033942079821780435
1.266380173467397	0.000430768420343397
1.2223047153898168	0.0005283982691249856
1.170512533560403	0.0006938233108888525
1.1253355826007692	0.0008510638174815677
1.0819022754206606	0.0011174867206884542
1.0401453145693882	0.0014181845256457937
0.9921588179338939	0.0019265624595793396
0.953865584007015	0.0025295270430473193
0.9242978989125282	0.0031025797336596828
0.8956467454725023	0.0038053748832641565
0.8644743997508286	0.004828773235138195

==> data/Figure_2/c/future_sensitivities/DUNE_2_data.dat <==
0.010057591913865986	0.000013440825375687915
0.010698084420120534	0.0000106891223158323
0.011449776000602065	8.19123951678602e-6
0.012406562939429738	6.056345974281285e-6
0.013526658929841496	4.494961340473225e-6
0.014747499394837231	3.1289120613342547e-6
0.01588158782198291	2.4534070234283334e-6
0.017315194426601264	1.835438672048717e-6
0.018762118093034796	1.4636299140446951e-6
0.02058231764707663	1.1778858621802613e-6
0.022859978368675593	1.03885818314442e-6
0.025389359750791155	1.0318728650426934e-6
0.028903785760533842	1.190894993841063e-6
0.03230094493969923	1.4713938276678107e-6
0.036320739699429845	1.964358182116044e-6
0.041094027349979884	2.6851859908916254e-6
0.04707178257912984	3.965769315605883e-6
0.05293046469122587	5.362828533250763e-6
0.05915156027617899	7.314509537059699e-6
0.06859980421713466	0.000010395932160234267
0.07713891792820346	0.000013589282832238148
0.08674207626224975	0.00001711370456192185
0.09516223699103013	0.000019641545690562978
0.10375774213648707	0.000021847220359472175
0.11313401398158615	0.000021636859246387807
0.11887083426423718	0.00001980523320055383
0.1296278849313235	0.00001385226904482284
0.13622041505377863	8.298754428426314e-6
0.14050722128075796	6.387283379205577e-6
0.14400980555812007	8.47776529155908e-6
0.1494242151261226	0.000014015701400471592
0.15504619464459402	0.000021478401538321812
0.16288097769273163	0.00003253804755110057
0.17431441977689	0.00004845448760704141
0.18655284058639682	0.00006956307675831663
0.19842786873192705	0.00008962387342603684
0.2123702300371118	0.00011011813952777061
0.2344178143790154	0.00014811223159350018
0.2571664043404574	0.00018572054603460675
0.2927750247925608	0.0002437984296891349
0.3231866548806805	0.0002807759024863188
0.3634394848954068	0.00030513457346925676
0.38660916152636143	0.0002977207683517724
0.41381663722641576	0.0002650434396905821
0.43751348071961277	0.00021141570165883472
0.4597345898920245	0.00015109638755661514
0.4771857016832034	0.00008701737974381452
0.48623654761855495	0.00004038539567807753
0.49243127816595716	0.000016348435612822954
0.49253932103032705	8.484998533675459e-6
0.4926601028728645	4.080680672813308e-6
0.49584923988922475	1.8127917983390418e-6
0.495945232287811	1.0258587020972598e-6
0.49607325106064837	4.959845276708563e-7
0.5475880902861179	5.9848118327821e-7
0.600727639286214	7.316732567597128e-7
0.6549713074964604	8.722388001869419e-7
0.6924151082030618	9.240780411978733e-7
0.8130033486949366	1.2916843779020581e-6
0.902994452334406	1.585629907485675e-6
1.053749851540249	2.0605265952378105e-6
1.1996885923489495	2.490733551074875e-6
1.3243217958538378	2.7024731197311525e-6
1.4892657974958072	2.9298354433660023e-6
1.61386030597999	2.791613632924239e-6
1.7381910868321868	2.3095598717937094e-6
1.8264730155158062	1.6974054207752332e-6
1.8957798244600848	1.021976114290446e-6
1.9436399826171142	5.447361690613661e-7
1.9561712598320231	2.6919918683088184e-7
1.9566257073322808	1.5297192845764584e-7
1.9570802604074105	1.1312683489972386e-7
1.957711759312323	1.5229748528966525e-7
1.95831818996542	3.31071136061567e-7
1.9588995289472595	7.821340705094215e-7
1.9592534719474877	1.335439651306558e-6
1.9596580565427608	2.467768340785881e-6
1.9600627246845035	4.564249714178459e-6
1.960265090090665	6.207985227213442e-6
1.900850809593896	9.118987623679686e-6
1.787185567979136	0.000014466184309336327
1.6596500881008334	0.000022083386896021295
1.5317576683432976	0.00003640672761628938
1.4050087512422968	0.00006002029683360721
1.3128360012338214	0.00009162450468747085
1.2116533935266	0.0001453533846790256
1.1252030277084988	0.00023058787115914914
1.0384950288574728	0.00038014091833771246
0.9703666683790813	0.0005802915251635898
0.9011318905892838	0.0009205326858603424
0.8368369511222615	0.001460218649256162
0.7819278691569391	0.0021447829570048205
0.7261192868216046	0.0031501124114665657
0.6784661921823951	0.004451912003769043
0.6619219306228588	0.004995884745152113

==> data/Figure_2/c/future_sensitivities/DUNE_Indirect_data.dat <==
1.0184918536774196e-9	0
3.0206896031921768e-6	0.00009179103099532515
0.01813930693911063	0.00004184765215742292
0.022189823414589742	0.00004184615597413455
0.028072162039411815	0.000039794359823930314
0.034340690116291685	0.000037843421721528436
0.04646316108063967	0.00003254726202872593
0.05878016072274924	0.00002799253810403801
0.0719058005411843	0.000025315796818525804
0.08224686697725957	0.000025315369198919413
0.09096743343340713	0.00002661952386795452
0.10061263425084993	0.00002943337259719847
0.11128050763689874	0.000035985619143419356
0.11901366159424541	0.000043996996364148444
0.13163258050588048	0.000053792194362856094
0.1505631987580713	0.00005656437226719824
0.19047625723464504	0.000056564218545607226
0.23300970245977748	0.000056564112694945656
0.27562480679696166	0.000056564039403017574
0.3260337802241362	0.00006254460178556354
0.36060286901604827	0.0000764697347260812
0.38566204211634725	0.00009831378590463569
0.4124626382901364	0.00013291192315756373
0.44112567327519236	0.00020892325440557968
0.45619570655255975	0.0003453272074003255
0.4717805724881462	0.0005428065379941005
0.4717805724881462	0.0009920131134099064
0.4717805724881462	0.0020044727974352083
0.4717805724881462	0.004049577222986045
0.4717805724881462	0.007397386578719023
0.4717805724881462	0.012217960243875559
0.4717805724881462	0.025910411049839488
0.4717805724881462	0.05765422931235897
0.4717805724881462	0.10487679776510439
0.4717805724881462	0.9520548435155315
0.4717805724881462	Abs[1 - 0.6176350114069599/$Failed]

==> data/Figure_2/c/future_sensitivities/DUNE_osc_data.dat <==
3.167820247392007e-10	0
3.0696472820012103e-10	0
2.974488028544085e-10	0
2.900486857553867e-10	0
2.828331007295795e-10	0
2.7064487001596545e-10	0
2.606182597587689e-10	0
2.509641615033994e-10	0
2.4319128302513033e-10	0
2.371472460444912e-10	0
2.19902066175096e-10	0
2.09109630984374e-10	0
2.0010560664044658e-10	0
1.8673701402805356e-10	0
1.7982533211610522e-10	0
1.7208864839677175e-10	0
1.65722459024079e-10	0
1.6060041692457488e-10	0
1.546586306655287e-10	0
1.4800692209751548e-10	0
1.434333661743213e-10	0
1.3727518597793e-10	0
1.2813239850702175e-10	0
1.2186844537217765e-10	0
1.166407444779553e-10	0
1.1164438446106643e-10	0
1.0753763945654993e-10	0
1.0554715426160314e-10	0
1.0231107308486855e-10	0
9.979443259374021e-11	0
9.673355962839416e-11	0
9.376525808396827e-11	0
9.145566818447736e-11	0
8.920119647726409e-11	0
8.700064463858458e-11	0
8.538487780495957e-11	0
8.432224960968473e-11	0
8.275567015678008e-11	0
8.121621461271665e-11	0
8.02069554196243e-11	0
7.872091508288691e-11	0
7.678601478173747e-11	0
7.583619726756977e-11	0
7.398144580670416e-11	0
7.173063352013797e-11	0
6.998645527043478e-11	0
6.828877290566164e-11	0
6.704509986716792e-11	0
6.582736048919243e-11	0
6.502941488687487e-11	0
6.346307693651641e-11	0
6.231561566973801e-11	0
6.156443756887663e-11	0
6.082279902618669e-11	0
6.008989649436113e-11	0
5.936564247071447e-11	0
5.865263375488526e-11	0
5.795001958003757e-11	0
5.760404127707037e-11	0
5.691215290236855e-11	0
5.622909762425693e-11	0
5.5894035969851196e-11	0
5.522524897170556e-11	0
5.4896564597385877e-11	0.48456847127790625
5.424421769161265e-11	0.1570806783437524
5.294263947344354e-11	0.15326053655212402
5.16727862702716e-11	0.15821343477545902
5.043284647978813e-11	0.18381481626284701
4.89252464483989e-11	0.35592380124473366
4.8043697639222945e-11	Abs[1 - 26.668179206768954*$Failed]
4.7175196854869286e-11	0
4.6047951984094395e-11	0
4.522041795022232e-11	0
4.494621281074044e-11	0
4.413998704154878e-11	0
4.361173215854008e-11	0
4.30895310756472e-11	0
4.257475906494896e-11	0
4.181613127316468e-11	0
4.131834094532457e-11	0
4.0827204023391897e-11	0
4.010390630919099e-11	0
3.9394653617341205e-11	0
3.870048854162851e-11	0
3.7796725096994576e-11	0
3.713390109715053e-11	0
3.6485674433498636e-11	0
3.564173569009399e-11	0
3.4820940612091793e-11	0
3.382638892302825e-11	0
3.3055882444950896e-11	0
3.2491112004160684e-11	0
3.175703467149153e-11	0
3.086835045036651e-11	0
3.017890087439986e-11	0
2.918159957958685e-11	0
2.8382078095699938e-11	0
2.7610738603575258e-11	0
2.6576543426081294e-11	0
2.5593238860623987e-11	0
2.465926417534486e-11	0
2.364926227368302e-11	0
2.258296776160885e-11	0
2.106213000493789e-11	0
2.0072290790107404e-11	0
1.889699746455456e-11	0
1.783890905568143e-11	0
1.6683981861660914e-11	0
1.597682589630065e-11	0
1.4957904828385318e-11	0
1.4459654669810057e-11	0
1.3794450194949298e-11	0
1.3148002600643866e-11	0
1.2722257732722159e-11	0
1.2193512350286152e-11	0
1.1603372223432412e-11	0
1.1280971932925058e-11	0
1.0915741984101558e-11	0
1.0612983262949124e-11	0
1.0491447006439429e-11	0

==> data/Figure_2/c/future_sensitivities/FASER_disp_data.dat <==
0.1003936886965647	0.00003744130226501774
0.1057649302874193	0.000032034266652103405
0.11309114508939096	0.000027406186325351634
0.1200321232208146	0.00002293190706625925
0.12366076581844099	0.000020976705994990574
0.1274105335218805	0.00001716881954072491
0.1312834267756813	0.000012856599065913521
0.136280118112837	9.84430821449056e-6
0.1404251391952067	7.211418263208813e-6
0.14469363693412995	5.4028356537560995e-6
0.1490892091531589	4.140301355204379e-6
0.1536155560620047	3.245636269189056e-6
0.15710802331453835	2.546580775586449e-6
0.16552843142612675	1.9567533199316145e-6
0.1731033338143562	1.5736727905224512e-6
0.18101838289394426	1.3238285277994422e-6
0.19072029771350227	1.0258041266419937e-6
0.1979685205707367	8.511524096643797e-7
0.2164475711717139	7.510489992146319e-7
0.23666001064457387	6.385333901626211e-7
0.24931279757169184	5.7847721934845e-7
0.2645764129778204	5.756651827448778e-7
0.27870672044534256	5.521639032668446e-7
0.29142427893732914	5.200695353257956e-7
0.31161090280407483	4.5545831472981746e-7
0.3258240535273905	4.3766705881687074e-7
0.34325006369812816	3.9307116561637656e-7
0.3725330106555132	3.378077046978234e-7
0.3895389090770956	3.1672419487094317e-7
0.4103578484786229	2.973112112059084e-7
0.4387749913180641	2.725620420473973e-7
0.46222535723092795	2.580557987297283e-7
0.49057687218304663	2.3990536357487713e-7
0.5363882217034293	2.204079092571476e-7
0.5778191962580842	2.0848844028975577e-7
0.6271021788426056	1.979837023213804e-7
0.6856503164407461	1.9083079960680038e-7
0.7386368959425815	1.900357864403901e-7
0.8136775898138525	1.9464726364049056e-7
0.8636171173733594	2.0431834979461883e-7
0.9234885841553792	2.2154028178622553e-7
0.9949086881428115	2.529125086025985e-7
1.0959849256106406	2.8273027807834694e-7
1.2073948351114159	3.3967024237746557e-7
1.253191290675734	3.629723119846773e-7
1.3906748008305256	3.71847052815788e-7
1.578043793293971	3.8097433696648864e-7
1.6870503608653094	3.355326172460593e-7
1.7638416184196237	3.022285862686047e-7
1.8033602802566455	2.5692129879129055e-7
1.871090171588518	1.8768279719250103e-7
1.884701682304357	1.5774407791102618e-7
1.8843635715339047	1.400311455679315e-7
1.8980375877994433	1.2198046939193574e-7
1.911845131314825	1.1467244842577884e-7
1.940354007607453	1.1288772827633409e-7
2.059258653199999	1.0995734855967498e-7
2.2017036096878932	1.0794679339287683e-7
2.3713816829878165	1.0190109811514247e-7
2.4978962859854588	9.919024879234684e-8
2.6113614086763284	9.903069719818802e-8
2.730029582072935	1.0186270715806245e-7
2.8122067969655493	1.0444350773131106e-7
2.874904461212179	1.2069660360047862e-7
2.939158152262168	1.407097098837795e-7
3.0049557278852155	1.6175530759277024e-7
3.1885269144372375	1.8399938883639777e-7
3.383676596488146	1.8700003134863863e-7
3.5908990123272964	1.8265577517162512e-7
3.8109488448554587	1.7149986764053438e-7
3.9551432190289804	1.7110868888448039e-7
4.074051655593875	1.8894771258715082e-7
4.073613115048866	2.1354610013624153e-7
4.0723708398401035	3.0606020662293787e-7
4.0714941677901075	3.96983150130481e-7
4.040566769999597	5.053784175590437e-7
3.921720849598514	6.026855602359049e-7
3.8060974096782374	7.858683033212799e-7
3.7216224723031734	9.593894726434016e-7
3.6660211592074665	1.224659824661245e-6
3.5581918165244453	1.4629644693453514e-6
3.453348199493233	1.8683022360299617e-6
3.4018769901437818	2.2822562504298816e-6
3.3261348667760675	3.0475512137195793e-6
3.252312522172523	3.723294332846905e-6
3.203837694547812	4.548797578052266e-6
3.179615176436367	5.557196256722463e-6
3.132167686994304	6.942181326907715e-6
3.0399861309659624	8.482233025963737e-6
2.9948371600763406	9.694136936078124e-6
2.9064887301308655	0.000012947072898894518
2.863116942765391	0.0000161740711448477
2.8414704336056715	0.000019760158978976428
2.757794791433108	0.000024687110474874707
2.676631252157487	0.000030163974424346485
2.636689490016517	0.00003768231157730284
2.5780766228649483	0.000048135320802722426

==> data/Figure_2/c/future_sensitivities/FCC_ee_data.dat <==
0.9847386585696125	5.01389024853971e-7
1.0061019142538292	4.0385941446619e-7
1.0279432422346864	3.2113823278390186e-7
1.0652780118947636	2.634167698412071e-7
1.1197879827796957	2.1557571205921278e-7
1.1770537527139742	1.8592819850393738e-7
1.2460544974252858	1.6485404019661587e-7
1.3096844365465738	1.559247313487333e-7
1.3475447918591121	1.4674910941980812e-7
1.3963286670896093	1.4262567782363789e-7
1.4469608814026724	1.3493334782843647e-7
1.5100801541641493	1.3026232059676346e-7
1.587215158368636	1.2510377589425303e-7
1.6447223444621966	1.2229208679048753e-7
1.7042888781096674	1.2011397820810288e-7
1.7786585837597644	1.1834454261006044e-7
1.8562207775699426	1.1660235532673369e-7
1.9098804044359639	1.1775356600907116e-7
2.036115777222114	1.148988767463166e-7
2.080140130539309	1.17766610574499e-7
2.1554454541198176	1.1699506552442784e-7
2.28183349380739	1.2438318974794527e-7
2.364474136493647	1.2534510196449133e-7
2.5029766037946426	1.2850289610177867e-7
2.6686408118416924	1.4092910327612174e-7
2.9067481679130682	1.6409600711586592e-7
3.077015115165726	1.7158905951664138e-7
3.18868127245351	1.94929550501044e-7
3.448495230203245	2.4024831657420975e-7
3.810008336411774	2.816270945338317e-7
4.03329969776148	3.1015138612922044e-7
4.330982408784538	3.9450936473173215e-7
4.520165341336473	4.148491544730959e-7
4.85378177797971	4.851483698109504e-7
5.249268233363188	5.987645524951901e-7
5.596621363397445	6.506370111569737e-7
5.967044260879114	7.49232316410442e-7
6.361893868276937	8.50702759236377e-7
6.929430301763156	1.0216414156882792e-6
7.388067662343568	1.1789670678608033e-6
7.93335320414662	1.5083743015731343e-6
8.64095470064354	1.6374321113454826e-6
9.479198220473208	2.0577835262436395e-6
10.034741119139607	2.316395875667787e-6
10.77521453958136	3.024935732898193e-6
11.245730053022015	2.9447806242366426e-6
11.736124050989673	3.023375269251005e-6
12.075220271515137	3.927750910071026e-6
12.513079319370352	3.752497979570002e-6
13.152061383924226	3.7898664340119126e-6
13.726755598180587	4.3921020067561045e-6
14.635078684423112	5.585226857784953e-6
15.492569632334213	5.387181286842235e-6
16.399836041223892	5.63061102953899e-6
16.87536155686477	8.003404687539906e-6
17.990243310538844	7.963966652146937e-6
18.511357645417775	9.775219559249315e-6
19.594572936287364	9.210199488074444e-6
20.162159080992247	9.487889861881094e-6
21.341973086632212	9.12946665698744e-6
22.116482159329994	0.000010393500979422043
23.245202470681384	0.000014636622155062007
23.74881668957491	0.000013119691810170586
25.498728132428614	0.000015465565283312444
26.05153593499189	0.000014494505033657568
27.97072373069525	0.000013878445414450269
28.37435028974213	0.000017672335380192195
31.121586519747385	0.000017639354556786557
32.25146023067706	0.00002157100700816983
36.136363354306624	0.00001947624689657701
37.983831038750175	0.000020148072018999486
41.072917756337745	0.000018987467725106733
45.36965032852293	0.00001722406525883624
47.01078799167061	0.00001663602372048434
48.704366769714376	0.000015192354454351964
55.74550788095178	0.000013629927906211314
57.755399544222456	0.000011831954403240807
59.41401327009518	7.658142579303195e-6
60.68398244905382	5.228490649544781e-6
61.10896642355933	4.809197454269665e-6
60.66759657137438	3.4526889748365264e-6
59.37433594669451	4.966944017081865e-6
57.699604924770284	2.146071145125994e-6
55.675034372175034	1.3970302531474132e-6
54.490524426845134	1.060888007553551e-6
52.953547714542005	1.0988208060114246e-6
51.09768616053328	6.640122096612799e-7
49.30826860126282	9.788084134321196e-7
48.952131286270614	4.815873706487395e-7
47.23717866587014	3.853252642516125e-7
45.259512998050916	3.281003321253806e-7
43.98165878732292	4.524686724183269e-7
42.742313431485194	1.9106276905045405e-7
40.662823449160456	2.8619372050009417e-7
39.234368489851136	1.1779513930942898e-7
38.12716974209522	9.408853351988711e-8
36.27221475328393	7.641515864520443e-8
34.9984960822848	5.7676902698311494e-8
33.29622991407793	5.142841486005523e-8
32.12838451935025	4.273620302086556e-8
30.78108687400606	3.640418722028471e-8
29.49280296352434	3.302626450096824e-8
28.457551525748666	3.024457551070725e-8
27.65526203442815	2.983133706724317e-8
26.309036184986663	3.1901749686369385e-8
25.385540796275098	3.657786762367721e-8
24.1501455806288	4.1946996320874064e-8
23.303093635975678	5.231743072098283e-8
22.32556554547178	6.868526225556337e-8
21.23848122000624	8.8334084269448e-8
20.492971603766097	1.2049402520197816e-7
19.77447391618942	1.5341577996874634e-7
18.946850879720866	1.8347609054281122e-7
18.152318320464317	2.519460287064845e-7
17.26868466984573	3.239399287702227e-7
16.78255289613493	3.980863758634712e-7
16.54334995354479	5.009497267005614e-7

==> data/Figure_2/c/future_sensitivities/FCC_he_data.dat <==
98.10883666084317	4.777933870769857e-8
199.60243611621317	9.435404579871687e-8
399.93558661413914	1.1575578972022882e-6
604.080097509769	1.8533867229830747e-6
795.2387105332889	2.299652533177543e-6
1000.	3.4042339130957444e-6

==> data/Figure_2/c/future_sensitivities/HUNTER_1_data.dat <==
0.000052657615281654396	0.016306805031651828
0.000052657615281654396	0.010922367878722139
0.000052657615281654396	0.005984596929470287
0.000052657615281654396	0.004429278340749021
0.000052657615281654396	0.0029649917110489143
0.000053635465573579334	0.0017951339582001902
0.00005463147451527027	0.0013284077755318924
0.000056679323432112456	0.0010868100444340056
0.00005880393551933243	0.0008891569752749184
0.000063295066868372	0.0007274533562282581
0.00006812920690579608	0.0006579862101182554
0.0000760814075693141	0.0006579690635666324
0.0000881465825747313	0.0006579489565848862
0.00010212508243259291	0.0006579316019352799
0.00011616318018651315	0.0006579183768894437
0.0001345846203637241	0.0006579052080777359
0.0001588229440031669	0.0006578925351183873
0.00018065472088279403	0.0006578840314114265
0.00020174116319612083	0.0007273418570182821
0.00021714907857491313	0.0008041384420272024
0.0002294724717295179	0.0009829224098900635
0.00024249522782795606	0.0013283161644950248
0.00025158510859820803	0.0017950568451484683
0.0002562570363064962	0.0024257438103042483
0.0002610157215682533	0.0036239028507755178
0.000265862775468574	0.0066159450457285995
0.000265862775468574	0.010922331640283334
0.000265862775468574	0.026896758855959102

==> data/Figure_2/c/future_sensitivities/HUNTER_2_data.dat <==
6.46401392150899e-6	0.00006234989906450661
6.46401392150899e-6	0.00006911849942414783
6.58405046069417e-6	0.00008613591253714414
6.830852157408335e-6	0.00011483748408203098
7.218508772251754e-6	0.00015771942811027007
7.914105337762266e-6	0.00019345343985854857
8.676731617749227e-6	0.00023937988704403335
9.689500062613664e-6	0.0002628471126847609
0.000010623208558054818	0.0002649462613448783
0.000011863174352179798	0.00026188597410881087
0.000013493884431044432	0.00025384207862055863
0.000015633777505644768	0.0002171287500810637
0.000018449378261992386	0.0001825032322960718
0.00002098542689345231	0.00015964675942814477
0.000025224727541832987	0.00013210428481624792
0.000030883465491642515	0.00010749729889314441
0.00004380790769866899	0.00007566546700688015
0.00005564597931229371	0.00005970954537570794
0.00006939436417706845	0.00004810629017437673
0.0000881465825747313	0.00003817896978774993
0.00010402154206403317	0.00003259828444646118
0.0001250351050931087	0.00002740727210726046
0.0001588229440031669	0.000021957962083374305
0.00018400947347855777	0.000019204525491645086
0.00023373376845306365	0.000014422865510343996
0.00027582858366984704	0.000011128200007037847
0.00031374393735818907	9.078889394276146e-6
0.0003315491701287477	8.809093127726264e-6
0.00034397721851939087	0.000010815600062885622
0.0003503648648597279	0.00001871217173687878
0.0003503648648597279	0.000032907627482425816

==> data/Figure_2/c/future_sensitivities/HUNTER_3_data.dat <==
5.088865875594639e-6	0
5.088865875594639e-6	0
5.088865875594639e-6	0
5.279620903968943e-6	0
5.477526343012294e-6	0
5.895870626554421e-6	0
6.46401392150899e-6	0
7.218508772251754e-6	0
8.210763851696e-6	0
0.000010052708860912151	0
0.000012083473134063267	0
0.000015924096271810208	0
0.00001879198264737575	0
0.000023434895091387836	0
0.000030320416296045915	0
0.000037811644910403896	0
0.00004629404336820204	0
0.00005773185672036998	0
0.00006939436417706845	0
0.00008496180772707067	0
0.00010402154206403317	0
0.0001273570031388558	0
0.00016783627988176033	0
0.00020174116319612083	0
0.00024249522782795606	0
0.0002809507119625956	0
0.000308023942249458	299.9147439767777
0.0003195701525996954	Abs[1 - 1.0548921176882163*^-10/$Failed]
0.000325504560478568	Abs[1 - 1.3220932232320017*^-11/$Failed]
0.000325504560478568	0.009043623866230699

==> data/Figure_2/c/future_sensitivities/ILC_data.dat <==
100.56417489421723	0.00010057548615383105
104.5133991537376	0.00009272537360083266
108.46262341325797	0.00008548796918539381
112.97602256699585	0.00007881545066645845
116.36107193229898	0.00007385441018681327
120.31029619181952	0.00006808990529738601
124.82369534555716	0.00006277532887055681
134.41466854724945	0.00006380397633420909
149.0832157968973	0.00006591211375883699
160.366713681241	0.00006699216060057633
175.59943582510556	0.00006808990507400914
188.5754583921016	0.00006920563718104678
197.60225669957697	0.00006920563716950046
211.1424541607898	0.00006920563713952443
221.29760225669938	0.00006920563711232397
233.14527503526045	0.00006920563709933436
242.7362482369537	0.00006920563708390226
255.1480959097323	0.00006920563706502847
266.9957686882937	0.00006920563705004046
278.8434414668549	0.0000692056370338312
294.64033850493627	0.00007033965154468191
304.79548660084623	0.00007149224800684362
325.1057827926652	0.00007385440968776802
336.9534555712271	0.00007629461842373342
351.05782792665764	0.00008010693199267394
362.3413258110007	0.0000841097369987942
371.9322990126943	0.00008831255289265538
377.5740479548661	0.00009123046206849228
387.16502115655845	0.00009735869064098068
399.0126939351197	0.00010560105219792337
408.03949224259605	0.00011641807233941925
415.3737658674187	0.00012627396236242205
423.2722143864595	0.0001392085192339909
426.6572637517631	0.00014616445837245529
435.1198871650218	0.0001719602833786249
445.8392101551473	0.00020899281451502993
450.3526093088864	0.00023040014487540894
457.68688293370974	0.00030372283624402474
463.89280677009896	0.00038757320091231673
471.79125528914017	0.0005192817372042802
475.1763046544431	0.000610920456912023
477.99717912552865	0.0012693584144098935
481.3822284908318	0.0033648333905513805
485.3314527503527	0.009668166770397058
488.1523272214378	0.020385758973417656
490.9732016925252	0.04504987511306291
494.3582510578277	0.10940329288546646
496.61495063469624	0.9572496201667084
499.43582510578347	0.9446897781674428

==> data/Figure_2/c/future_sensitivities/JUNO_data.dat <==
9.603756215075272e-10	0.030975890598585742
8.856873274325702e-10	0.031177263166331404
7.686896585481007e-10	0.03157821506320557
6.604348923422957e-10	0.0320887348635559
5.61719344661248e-10	0.03274689234986328
4.826249049085745e-10	0.03349689039874704
3.9025764159863395e-10	0.03482953315092152
3.155870968242496e-10	0.036615033983889544
2.501206657337948e-10	0.03934327466242182
2.1065260130115887e-10	0.0421448711844693
1.6870885926248054e-10	0.04738189144165594
1.407188023292781e-10	0.05395931446492597
1.2983147207608658e-10	0.05797193097311282
1.2100596161249898e-10	0.062300991546208495
1.1278807210962307e-10	0.06805425274981569
1.0619641888731387e-10	0.07631331144262088
1.0202104879534774e-10	0.08593185836748729
9.703621828021493e-11	0.1150579802036591
9.322788991526682e-11	0.1980836716245824
9.047225362980751e-11	Abs[1 - 148.14149477273398*$Failed]
8.78000229018569e-11	0
8.520873268536775e-11	0
8.269599245447709e-11	0
8.106332347123113e-11	0
7.946386435878292e-11	0
7.789695922782972e-11	0
7.636196549993974e-11	0
7.41179351894796e-11	0
7.265999366385339e-11	0
6.91440764646152e-11	0
6.712006228319271e-11	0
6.515790421526246e-11	0
6.263479018455943e-11	0
6.081001135827664e-11	0
5.846384290671873e-11	0
5.5665351418773677e-11	0
5.3529448004018805e-11	0
5.198522203019219e-11	0
5.148118628628459e-11	0
5.098241679948396e-11	0
5.04888622529902e-11	0
5.000047185781131e-11	0
4.9038982972242934e-11	0
4.856578549474289e-11	0
4.809755418382196e-11	0
4.763424080981794e-11	0
4.7175797639328e-11	0
4.627333342606293e-11	0
4.495499827070458e-11	0
4.40991534206634e-11	0
4.20376360126301e-11	0
3.970504856582176e-11	0
3.859398261870805e-11	0
3.7167491022990495e-11	0
3.613752217886457e-11	0
3.355034983979678e-11	0
3.089995342872666e-11	0
2.800305828222814e-11	0
2.6339724847853558e-11	0
2.544793907258887e-11	0
2.4186139478073374e-11	0
2.2823167924217278e-11	0
2.1917614940232146e-11	0
2.0901624456043352e-11	0
2.026514226407949e-11	0
1.9808352960919564e-11	0
1.9513344454927336e-11	0
1.908474531730937e-11	0
1.853850698304489e-11	0
1.8147141570201967e-11	0
1.8020084025361965e-11	0
1.7770965140312365e-11	0
1.752839809843413e-11	0
1.7292252768662674e-11	0
1.7176548064010968e-11	0
1.694979515622159e-11	0
1.6514477207267728e-11	0
1.6203418234417905e-11	0
1.600316613795789e-11	0
1.5808471813533106e-11	0
1.5526595226754756e-11	0
1.52565710079989e-11	0
1.5082950539191005e-11	0
1.4831834719984245e-11	0
1.467047408143245e-11	0
1.4513827150172791e-11	0
1.4437237939804694e-11	0
1.4361787262783915e-11	0
1.4287461996434698e-11	0
1.4214249101842692e-11	0
1.4142135623730952e-11	0
1.4071108690368036e-11	0
1.4001155513505722e-11	0
1.3932263388346638e-11	0
1.386441969353919e-11	0
1.3797611891199939e-11	0
1.3667054230043835e-11	0
1.3667054230043835e-11	0
1.360327971335088e-11	0
1.3540491773585946e-11	0
1.3417827231498167e-11	0
1.329896465909947e-11	0
1.3183809463178348e-11	0
1.3072268408783424e-11	0
1.2964249626809939e-11	0
1.2911532754370095e-11	0
1.2859662622209748e-11	0
1.2808628134566054e-11	0
1.2758418282654507e-11	0
1.2709022144952631e-11	0
1.2612627764105273e-11	0
1.2565608116781688e-11	0
1.2473871060404738e-11	0
1.2385134226841876e-11	0
1.2299315551730453e-11	0
1.2175883104164514e-11	0
1.2020779639072274e-11	0
1.1875944558536247e-11	0
1.1773702967969074e-11	0
1.164543958667616e-11	0
1.1525887286610229e-11	0
1.1441624654309288e-11	0
1.1336074096374556e-11	0
1.1237854443012213e-11	0
1.1168723873421949e-11	0
1.1082243374402653e-11	0
1.102142386946986e-11	0
1.096387972719604e-11	0
1.0909448881207664e-11	0
1.0857975904668785e-11	0
1.079368990145663e-11	0
1.0734062729582516e-11	0
1.0665600306128499e-11	0
1.0627538682894584e-11	0
1.0603347755726317e-11	Abs[1 - 8.505376215427361*$Failed]
1.0580064575282332e-11	0.964142772862446
1.0580064575282332e-11	0.9732781689306463

==> data/Figure_2/c/future_sensitivities/KATRIN_data.dat <==
2.425106990014264e-7	0.004837857746348151
3.10984308131241e-7	0.002777982600359663
4.0228245363766e-7	0.0017119821789142176
5.620542082738934e-7	0.0009546823436002994
7.446504992867326e-7	0.0005747720624278418
9.50071326676177e-7	0.00041198142354925693
1.1783166904422262e-6	0.00031701401839434595
1.452211126961481e-6	0.0002455785499441143
1.7489300998573455e-6	0.00019239723902431116
2.0456490727532106e-6	0.00016119202020792311
2.3195435092724652e-6	0.00014338540614688977
2.6619115549215423e-6	0.0001222191282769236
2.9358059914408e-6	0.00011045764834727301
3.209700427960056e-6	0.00010235364573307759
3.5977175463623414e-6	0.00009037430329539298
3.985734664764625e-6	0.0000832920869627829
4.396576319543513e-6	0.000077437710603534
4.784593437945798e-6	0.00007334482968279765
5.286733238231099e-6	0.00006904169379051694
5.674750356633386e-6	0.00006646032335966279
6.01711840228245e-6	0.00006457744472176952
6.450784593437944e-6	0.00006267790770175807
6.9072753209700376e-6	0.000060825996018532
7.455064194008568e-6	0.00005882324142114648
7.797432239657622e-6	0.00005763402919733984
8.459343794579173e-6	0.000055634722248343316
8.847360912981469e-6	0.00005413949199695178
9.34950071326675e-6	0.000052726829519955665
9.851640513552071e-6	0.00005110131741559165
0.000010194008559201144	0.000050085626008389283
0.000010467902995720407	0.00004910271414948486
0.000011015691868758911	0.00004773787204070956
0.000011654778887303854	0.00004624131271058207
0.000012111269614835955	0.00004559322448094427
0.000012590584878744662	0.0000453018281663109
0.000013001426533523524	0.00004547065005844342
0.00001338944365192581	0.00004657960401810435
0.00001382310984308131	0.00004826888562214915
0.000014188302425107	0.00005064768141405107
0.00001457631954350928	0.00005486312480940114
0.00001500998573466477	0.00006178384552557592
0.00001535235378031383	0.00006872680569269818
0.000015717546362339515	0.00008182633974973541
0.000016128388017118414	0.00010175723846261864
0.00001653922967189728	0.00013212957431851802
0.000016858773181169758	0.00017286977530284187
0.000017178316690442232	0.0002432795301210433
0.000017520684736091282	0.0003681127620718261
0.000017817403708987154	0.0006194640523599082
0.000018091298145506422	0.0011994577130456374
0.000018273894436519258	0.0024910031009747202
0.000018388017118402267	0.004500861367540021

==> data/Figure_2/c/future_sensitivities/LHCb_disp_data.dat <==
2.0092796053106343	5.202192019604368e-6
2.065868304158008	4.712780327209565e-6
2.1044767726468034	4.3546269112848535e-6
2.1339059037573187	3.5739217127961354e-6
2.1637465736261583	2.8196890164977617e-6
2.183871824849559	2.455635793485733e-6
2.1637465736261583	1.9762989428295796e-6
2.1438067846318947	1.6547739538630424e-6
2.183871824849559	1.3856980070059421e-6
2.266262193701199	1.1605294374383845e-6
2.3626725655393996	9.721294643716405e-7
2.440485158759839	8.145691697825086e-7
2.5092181909000897	6.963439392881909e-7
2.497629707005706	5.956277763230489e-7
2.5561123086228266	5.198016540530759e-7
2.727251545789461	4.535206655775781e-7
2.896410315025172	3.9597995260542973e-7
3.076061218458582	3.394273488943611e-7
3.251767507630195	2.9131272372140415e-7
3.4694829064496275	2.3244548041922997e-7
3.617080187129173	1.937261944195967e-7
3.8060305813075335	1.5385576013215996e-7
4.023433117350145	1.223034648001331e-7
4.253253804447529	1.0643491432649199e-7
4.496201974139336	9.341874540602646e-8
4.7750805371948095	8.204586998683538e-8
5.0712566445730305	7.423034364961723e-8
5.435897146350305	6.833408683348807e-8
5.826756533278793	6.49609884773028e-8
6.188163226888368	6.42277857565432e-8
6.5719863021401626	6.469179736345865e-8
6.94738173273385	7.011956493219174e-8
7.344219954415544	7.004704793978078e-8
7.872294204455049	7.386502465234202e-8
8.438338778815638	7.767694543137083e-8
9.003310379120004	8.255577021998306e-8
9.606108489773913	9.950188062379794e-8
10.154814629297285	9.278020829395217e-8
10.834709336334962	9.666032807498226e-8
11.453593824171827	1.0363577807037672e-7
12.220445618309672	1.0711025222320814e-7
12.858821849179881	1.1231800767230737e-7
13.405856432965697	1.2539897620289508e-7
14.436455656388919	1.1288192058866997e-7
15.403018823465013	1.1206508843120133e-7
16.282847632875807	1.1020923473825661e-7
17.212932742220037	1.0253734095133638e-7
18.28057115720443	9.160952640918651e-8
19.32476732036785	9.827405145212964e-8
20.428608536072883	7.361336085143222e-8
21.595501762148213	5.849932305235228e-8
22.20371046662454	5.039588901745162e-8
22.306731078693772	5.1725528860124825e-8
22.61866976202561	3.672045190139528e-8
22.723615699173298	3.4348920818771944e-8
22.306731078693772	3.322451236353885e-8
21.99909440530251	3.431565476219589e-8
21.99909440530251	3.620217392530378e-8
21.695700411956178	4.1117825366754346e-8
21.49576586621491	4.8011044251339285e-8
20.906949329048064	5.58775054004812e-8
20.33426177824062	7.052133244034309e-8
19.777261405207966	8.733335166155598e-8
19.23551850347853	1.1112963260728748e-7
19.05825551675461	1.3936080212051394e-7
18.536207775461886	1.8630750031611854e-7
17.77982590936316	2.5922186874804964e-7
16.975545679568643	3.618655242121349e-7
16.132794687682146	5.058768854926399e-7
15.33188207010962	7.213491934887628e-7
14.706254772904483	9.698774546818e-7
14.436455656388919	1.2052440628851357e-6
14.303417950808164	1.5581493931771107e-6
14.303417950808164	1.8249782184343033e-6
13.6563949521035	2.0957448190195294e-6
13.099136983096091	2.5536161446515493e-6
12.918484115961112	3.2370417486493608e-6
12.50659029807341	4.354068504186515e-6
12.16400714765632	5.629615558278012e-6
11.88570060311032	6.85982987569389e-6
11.721782484334199	9.046548207436444e-6
11.400696954523067	0.000010807749492025565
10.884980140807093	0.0000134324411225073
10.58681647669153	0.00001771437259467934
10.24926570690166	0.000023361283237433028
10.201930863321921	0.000030205357985479964

==> data/Figure_2/c/future_sensitivities/LHeC_1_data.dat <==
98.10883666084317	1.0431751573669601e-7
196.5768349597702	2.144336722631479e-7
795.2387105332889	0.00003377612408073105
992.3919903837669	0.000048076268377217346

==> data/Figure_2/c/future_sensitivities/LHeC_2_data.dat <==
799.4923857868034	0.0003562212455905378
816.4128595600665	0.00021686581252933212
835.0253807106584	0.00012298627594631295
851.9458544839243	0.00007487232880420969
867.1742808798648	0.000047225081317825435
889.1708967851113	0.000024949206938407187
901.0152284263952	0.000017502387574919176
919.6277495769891	0.0000194817014631532
955.1607445008467	0.0000232940786099034
983.9255499153984	0.000026874827974698867
999.1539763113384	0.000028867475061700176
1032.9949238578697	0.000038392271406006984
1066.8358714044011	0.00005105973872254754
1104.060913705584	0.00007036866523968399
1151.4382402707263	0.0001041511314853194
1185.2791878172566	0.00013851512710860714
1198.815566835873	0.0001541514100383834
1234.3485617597282	0.0002448352891518679
1269.8815566835888	0.00038886304755458845
1322.3350253807084	0.0007646258623020818
1368.0203045685253	0.00135126042121958
1403.5532994923828	0.002223431515713359
1498.3079526226763	0.013608699988641337

==> data/Figure_2/c/future_sensitivities/LHeC_data.dat <==
98.10883666084317	1.0431751573669601e-7
196.5768349597702	2.144336722631479e-7
795.2387105332889	0.00003377612408073105
992.3919903837669	0.000048076268377217346

==> data/Figure_2/c/future_sensitivities/MATHUSLA_disp_data.dat <==
0.3018704678248865	3.3509697356937096e-6
0.3145993692325575	3.5102275939280503e-6
0.3278650072485283	3.6774293191710328e-6
0.34642670271778747	3.8872048517824e-6
0.36352820881591974	4.151440643807014e-6
0.3814739382621065	4.393068432362313e-6
0.4030706409139155	4.640510731790393e-6
0.4347765066646594	4.802309286566775e-6
0.46256407292930113	4.928854993035969e-6
0.4887515990968158	5.0936258546574464e-6
0.519988837628953	5.344014910813044e-6
0.553222519902483	5.62170061590983e-6
0.5885802432275365	5.885043429021408e-6
0.6305231641962322	5.8670322659049035e-6
0.6708213494429554	5.7629132914627235e-6
0.7336194753748008	5.754928042556173e-6
0.7913265823613674	5.699955464733009e-6
0.8361266150388053	6.023342822736311e-6
0.883462949380601	6.374925947572052e-6
0.9334791751510582	6.955238597727842e-6
0.9795607839909232	7.470328557190875e-6
1.0350174767275298	8.06805517694631e-6
1.0936137855242614	8.906647428141845e-6
1.1555274560871518	9.726625272099554e-6
1.2042523120439825	0.000010116556740435989
1.2637007555286741	0.00001096636355479852
1.3352437017712335	0.000011581614092648351
1.4108369685779438	0.000012625631501950174
1.511374871699342	0.00001220343259056289
1.619077224143496	0.00001023355268270354
1.7225561724394844	8.786569466234795e-6
1.7828757431197466	7.1409462228944065e-6
1.8453075529625345	6.0360918761048765e-6
1.923118204921097	4.350741635739119e-6
2.004209880440465	3.3523035191107553e-6
2.060161871966651	2.6872271005062842e-6
2.161862666218864	2.339530375983223e-6
2.2842540028042024	1.9833165953997423e-6
2.4470326319112132	1.7916210284241174e-6
2.5502160845271327	1.4598953067546105e-6
2.6395182169172227	1.2437813514676321e-6
2.7319474846500342	1.0035219655257777e-6
2.8668112702704396	8.035423567642752e-7
2.9468447046261503	6.862307539989843e-7
3.0291124509092606	5.989848187448743e-7
3.1786459154048017	5.243182528147372e-7
3.244970569824556	4.629589762661368e-7
3.452364100416952	4.236256773149094e-7
3.647815672448722	4.017510324416662e-7
3.7755529728650283	3.4264968162833753e-7
3.9619348010633932	2.9937040690874994e-7
4.044603322033431	2.479970863111802e-7
4.128996779102286	2.0400508671247763e-7
4.128996779102286	1.624542118605632e-7
4.100671760755604	1.3324757386357078e-7
4.072541052723831	1.1495129415006744e-7
4.016857244855215	9.78214511615505e-8
4.016857244855215	9.063111039431249e-8
3.9077633112259007	8.417594865584022e-8
3.8543325075577934	8.039056598185823e-8
3.8543325075577934	8.00097411657319e-8
3.8278916927953937	8.271033524742677e-8
3.801632262665464	8.778581872537217e-8
3.749652587626998	9.742577022908705e-8
3.673012628429526	1.1124653376270999e-7
3.597939129912988	1.3414607469286466e-7
3.524400074849172	1.5971695732641678e-7
3.452364100416952	1.9410422757992762e-7
3.3818004848265337	2.2784709274858983e-7
3.31267913421755	2.7444473671423e-7
3.244970569824556	3.2478789691037235e-7
3.1786459154048017	3.8510322275531195e-7
3.113676884923473	4.672383324688667e-7
3.0291124509092606	5.927974529029711e-7
2.9671997672093786	6.902342141179574e-7
2.906552530225292	8.397529512871316e-7
2.847144875218277	9.784432610793203e-7
2.7698191912030112	1.1912633874899825e-6
2.694593597513487	1.5155665454846812e-6
2.6214110577402194	1.8459219165434249e-6
2.5502160845271327	2.3492152109172437e-6
2.4809546975006986	2.9251880948599762e-6
2.4135743823418334	3.563578314880189e-6
2.3480240509692427	4.437640037324719e-6
2.268583964778176	5.648902587362947e-6
2.20697143204426	6.882145066611223e-6
2.1470322357390885	8.570586538025893e-6
2.088720929673702	0.000010441815630035656
2.0460291114094296	0.000012445310657249742
1.9904609519062022	0.000015162617616026886
1.909925567253535	0.000020168165846268238
1.8708881860231736	0.00002351660544652745
1.8200766836091176	0.000028651323672579387
1.7828757431197466	0.00003340821516351067
1.746435160688786	0.000038109935018737495
1.6990036813271194	0.000048512752564122685

==> data/Figure_2/c/future_sensitivities/MesonDecays_LNV_data.dat <==
0.1395431181759244	0.00048804919884215536
0.1395431181759244	0.00036544167995433696
0.1395431181759244	0.00021243561919748188
0.1395431181759244	0.00012803800942129406
0.1395431181759244	0.00007178548947406327
0.1395431181759244	0.00003743920683485502
0.1395431181759244	0.00002176469232173517
0.1395431181759244	0.00001689786838920959
0.14093799138854152	0.000011353703857075459
0.14376970665356817	5.9265005093456224e-6
0.14593076806135016	3.2139213455018023e-6
0.14812431326921016	1.9506243992273298e-6
0.15035083055446583	1.1193511278984047e-6
0.1533716678588425	6.533421550436458e-7
0.15645319959361212	4.22155835733129e-7
0.15880491178413972	3.9729270495669766e-7
0.1660742790580181	4.3078004619001575e-7
0.1754124745314878	5.179363592455744e-7
0.18162652159099169	5.897109837116332e-7
0.19088752093800726	6.938361808428439e-7
0.19863517416636606	8.089486455142847e-7
0.2087634318796957	9.410791069752733e-7
0.22160132572011365	1.1278883496057546e-6
0.23174522748574466	1.2845612954448526e-6
0.2472228182496159	1.5420561210177652e-6
0.266370398925617	1.8369029080034238e-6
0.28986983530097743	2.2485448939457697e-6
0.31077108550162375	2.606951298167459e-6
0.33987364925424585	3.1809739700072726e-6
0.3643804564985861	3.680821272333823e-6
0.3887163690402353	4.130064736318495e-6
0.41882272446882324	4.761805750153059e-6
0.4445782010207889	5.375123597106679e-6
0.48139923918276667	6.195120366925266e-6
0.5186839479118379	7.1132086927327975e-6
0.5560839863087541	8.033757048941936e-6
0.5961807784373446	8.893118376374076e-6
0.6487763833829732	0.000010270028916736784
0.6990245693290089	0.000011291922363820817
0.7644856371137092	0.000012832705960641455
0.8360768919955903	0.000014619791739334254
0.9235124712193478	0.000016413246534119352
1.020091922959368	0.00001781147530977023
1.1211817654552356	0.00001944306582080113
1.20202529502033	0.00002027655685687968
1.3145905220076686	0.000020857593307721523
1.3747665027873102	0.000020807673620337752
1.4593076806134957	0.000020511495523511947
1.5337166785884249	0.00001867775211517042
1.6280324872705922	0.000016189330301674687
1.7281482405524229	0.00001259362726169222
1.7982895113342945	9.785530506900564e-6
1.8527574767017587	7.3274004935841575e-6
1.8899829371860433	5.179273258604233e-6
1.9183920456275192	3.543065213662544e-6
1.9375682953109246	2.3535357154269576e-6
1.9472281830259923	1.5971263785941048e-6
1.9569362308141314	8.526699022404216e-7
1.9666926787808585	4.640973199077081e-7
1.9666926787808585	2.6831670429938725e-7
1.9666926787808585	1.571086252205589e-7
1.9666926787808585	1.2088593515091617e-7
1.9666926787808585	1.1291081392084124e-7
1.9666926787808585	1.308311088354941e-7
2.0363634413088234	1.128132710581653e-7
2.119014406194528	1.1056651239016446e-7
2.18319673198929	1.1404779387547137e-7
2.317452274857447	1.1423275769750774e-7
2.5219000006768395	1.17338096905506e-7
2.690330378214113	1.1840575553367927e-7
2.8557720720978867	1.206298807510109e-7
3.0163493631039504	1.210250819561054e-7
3.2178025776943624	1.2121359238559393e-7
3.3987364925424584	1.197762342641795e-7
3.5720355028543835	1.198769322696691e-7
3.754170898994113	1.1035271652026779e-7
3.926019784315682	1.0010772710788984e-7
4.1262045719800735	9.019156255174465e-8
4.272376783824816	8.128877415636282e-8
4.423727196396834	7.526726686357676e-8
4.557716422386187	7.355038722511864e-8
4.766347970568737	7.228411891269104e-8
5.009380458646027	7.189944140062465e-8
5.238687134109476	7.254365974596055e-8
5.478490427237759	8.181775368321098e-8
5.644427127071682	9.867400896368395e-8
5.7292708254924145	1.1696475177291887e-7
5.815389844330906	1.6038191874567786e-7
5.932232209061869	2.497300866100005e-7
5.991530810867629	4.0986505700502107e-7
6.051422161583421	7.546696099147709e-7
6.1423835692400885	1.4451450663921506e-6
6.1423835692400885	3.699231229004063e-6
6.1730068694485665	8.196634059265406e-6
6.1730068694485665	0.000020989695928341767
6.1730068694485665	0.00005572967769573722
6.2037828443484315	0.00018382380176629187
6.2037828443484315	0.0004880490977968721

==> data/Figure_2/c/future_sensitivities/NA62_data.dat <==
0.020042910368148297	0.0009479205583611261
0.021350682617126984	0.0007649044275491734
0.024227785806579256	0.0005115838935468853
0.027741967262808812	0.0003330996318022805
0.03148032560595054	0.00022883418456121074
0.03737223057177649	0.0001338397439570871
0.04357282182784727	0.00008259300753132859
0.051262988586677084	0.00005096900147871786
0.06252856059768723	0.00002902325595255384
0.07423149980177914	0.000017912571680045453
0.08499859846090171	0.000012308133996330461
0.1	7.805858535103738e-6
0.115543388033544	5.366919451854635e-6
0.1311133937421563	4.108275712289e-6
0.1501310728908165	3.14617729724187e-6
0.1584893192461111	2.2284057680233005e-6
0.16883052866442785	1.625202982857843e-6
0.18312392912825648	1.0755348460733671e-6
0.19507251285382443	7.607732226411201e-7
0.20224712324513683	6.600185773475431e-7
0.21936961375717992	5.377989287236318e-7
0.2466930206411746	4.345453428200585e-7
0.2749259195200721	3.6008701631562445e-7
0.3036357760187346	3.1212089846022195e-7
0.33232929591874016	2.839999031500895e-7
0.3637343476910662	2.620098911165769e-7
0.3945285454888564	2.50839647941703e-7
0.4357282182784736	2.4439650225804854e-7
0.48559533933996646	2.4687558752845007e-7
0.551031556282158	2.4759392514006606e-7
0.6366805292623728	2.6352131454743244e-7
0.7558426122395717	2.963879474071618e-7
0.8733261623828438	3.2413653749951976e-7
1.0274594854461758	3.698578796562657e-7
1.1144454707535625	4.207912775999745e-7
1.2308243469132711	4.800760482481792e-7
1.3471370006941887	5.40094859058371e-7
1.501310728908165	5.837860003188311e-7
1.5992691826604741	5.62484247956796e-7
1.7036192903700773	4.64595354965347e-7
1.798464877298639	3.7664030339001897e-7
1.8646109714269523	2.449667113602061e-7
1.8985908020413387	1.9818152352524265e-7
1.8985908020413387	1.464311375487526e-7
1.8985908020413387	1.1502426344733863e-7
1.9158122292596462	1.1997560722676326e-7
1.9158122292596462	1.4396299852226235e-7
1.9331898657859845	1.956810622427696e-7
1.9331898657859845	2.5814464221785016e-7
1.950725128538244	4.3791916182200907e-7
1.950725128538244	6.661204734470516e-7
1.9684194472866072	1.2613213243861665e-6
1.9862742647702376	4.685383052316361e-6
2.0042910368148377	7.005180248431664e-6
2.0780072518241757	7.0051646918756205e-6
2.1936961375717994	6.639345915271377e-6
2.1544346900318865	9.4086168905827e-6
2.096856100458601	0.000016523737079277012
2.0042910368148377	0.000035012772046205676
1.9331898657859845	0.0000741900953397101
1.8646109714269523	0.00014121310583403712
1.798464877298639	0.0002912996527814071
1.6883052866442787	0.00044738843207769996
1.5706464294715459	0.000724962076341984
1.4480525199241283	0.001417251023151267
1.3966836179100248	0.0020082539754885387
1.3111339374215576	0.002697050635297571
1.2308243469132711	0.0038214062210270017
1.1871615001565343	0.004863786548911175

==> data/Figure_2/c/future_sensitivities/PIONEER_data.dat <==
0.001309904153354633	0.000021167265466526253
0.001629392971246005	0.00001496282224977552
0.0017891373801916894	0.000011219153995711828
0.002108626198083066	8.445408837376434e-6
0.0025878594249201248	6.240849271255122e-6
0.0029073482428115015	4.814224553451041e-6
0.003546325878594248	3.607995143650733e-6
0.0040255591054313075	2.9300964313749844e-6
0.004984025559105428	2.32120541854286e-6
0.0059424920127795515	2.03532943310325e-6
0.006741214057507982	1.9394030030817078e-6
0.007859424920127794	1.9107750021118974e-6
0.008977635782747606	1.937501716731127e-6
0.010095846645367413	2.036619517586935e-6
0.01137380191693291	2.1814562627398004e-6
0.012651757188498397	2.3486330148481116e-6
0.01392971246006389	2.4609292086363865e-6
0.015367412140575083	2.6460475753831147e-6
0.016964856230031952	2.927952076792195e-6
0.018402555910543128	3.147395501557071e-6
0.020000000000000004	3.3836512783880224e-6
0.0212779552715655	3.531990776073357e-6
0.022396166134185297	3.72844877916112e-6
0.023833865814696483	3.9982311064168385e-6
0.025431309904153356	4.280061412842429e-6
0.026709265175718852	4.41550785912348e-6
0.028146964856230028	4.6652922690570975e-6
0.029744408945686904	4.912898982523117e-6
0.031341853035143766	5.191886965238979e-6
0.03309904153354632	5.475648028663294e-6
0.03469648562300319	5.8215762533953e-6
0.03661341853035144	6.143770818756167e-6
0.0382108626198083	6.384304989337508e-6
0.039968051118210876	6.620008384805587e-6
0.041884984025559124	7.040026250848541e-6
0.04380191693290735	7.302886586124657e-6
0.0457188498402556	7.59247418991027e-6
0.04747603833865814	7.928207996332759e-6
0.04971246006389777	8.214013454188596e-6
0.051629392971246	8.580463758511847e-6
0.05322683706070289	8.787669413923282e-6
0.05530351437699681	9.176158307422355e-6
0.057539936102236434	9.568892782585436e-6
0.059936102236421714	9.967055610293762e-6
0.06249201277955273	0.000010372046743700736
0.06440894568690096	0.000010625945803366399
0.06424920127795528	0.0003732998157177647
0.06632587859424921	0.0002923263238954199
0.06840255591054313	0.00032796570869764174
0.07031948881789138	0.0018681888822499326
0.07239616613418529	0.0007141583420804398
0.07431309904153356	0.0003375331678234783
0.07623003194888182	0.0003704232121236606
0.07798722044728433	0.0004466002040852679
0.07974440894568689	0.00028573679579135813
0.08134185303514375	0.001334369522830503
0.08309904153354632	0.0034625400308162524
0.08485623003194885	0.0002833798608971039
0.08645367412140575	0.00032236721508061006
0.08789137380191696	0.003867768978698005
0.0896485623003195	0.0001679966198756544
0.09108626198083067	0.00026246483651326535
0.09268370607028756	0.004997478071526618
0.09412140575079869	0.00036169949625830533
0.09555910543130991	0.0001761279022423068
0.0969968051118211	0.0005921792862135788
0.09843450479233226	0.0032372398504421085
0.09987220447284342	0.0003287569690950676
0.1011501597444089	0.00020877413951325696
0.10258785942492012	0.0005724344623734279
0.10402555910543125	0.00024128061407702184
0.10530351437699675	0.00036030660221575417
0.10658146964856229	0.0025228857290511275
0.10785942492012777	0.0002254259762615174
0.10929712460063898	0.00012904568165128527
0.11057507987220445	0.00023272580613087346
0.11169329073482427	0.002032480106254231
0.11297124600638973	0.0002342187304273935
0.11408945686900956	0.00016389852693177165
0.11536741214057512	0.0008127912969947415
0.11664536741214061	0.00016476853459979068
0.11776357827476039	0.00012636210602179343
0.11904153354632592	0.0008086366890192043
0.12015974440894568	0.0001691037225252101
0.1212779552715655	0.00007615205028232985
0.12255591054313107	0.0006398175211106416
0.12351437699680508	0.00020091030696300916
0.12463258785942494	0.0000545941284276763
0.12591054313099037	0.00006379169128289952
0.12686900958466463	0.00010751766853789313
0.1279872204472843	0.0001297731478285824
0.12910543130990404	0.000030373756234158833
0.1302236421725239	0.00008614021832109575
0.13134185303514384	0.0001193888878719962
0.13230031948881793	0.000015365023692481827
0.13325878594249208	0.000018469262122344787
0.13437699680511192	0.00002408662199615552

==> data/Figure_2/c/future_sensitivities/SHiP_data.dat <==
0.1069418386491557	4.940552571497392e-7
0.11444652908067542	5.191695977568855e-7
0.12195121951219512	5.740740945947564e-7
0.12195121951219512	7.843031446519433e-7
0.12195121951219512	1.0400442618241357e-6
0.12195121951219512	1.3109988084014645e-6
0.1294559099437149	1.6492519611110978e-6
0.14446529080675433	1.982166329961288e-6
0.15947467166979362	2.2486890197681575e-6
0.15947467166979362	2.875222268716726e-6
0.16697936210131345	3.1892588511217568e-6
0.1819887429643528	3.851969162638191e-6
0.19699812382739215	4.571485822002508e-6
0.21200750469043156	5.190536538135504e-6
0.23452157598499046	6.195586629065275e-6
0.25703564727955014	6.896506694165083e-6
0.2945590994371489	7.932402131705096e-6
0.3245778611632266	8.847467357409045e-6
0.36210131332082623	0.000010143108583604565
0.40712945590994404	0.000011028949866487281
0.44465290806754265	0.000012357210773417115
0.49718574108818103	0.00001384763994316529
0.5647279549718581	0.000015287586729750835
0.617260787992496	0.00001626363672735387
0.6848030018761737	0.000017959733465522376
0.7523452157598495	0.000019462491356869727
0.8048780487804887	0.000021758871711408112
0.8649155722326448	0.000024716121670209645
0.9249530956848021	0.000028448016416882105
0.9849906191369606	0.00003248768299723981
1.0300187617260794	0.000035249887027521964
1.0975609756097569	0.0000416880613473003
1.1500938086303938	0.000046171086380053517
1.1951219512195128	0.00004914645985965027
1.2476547842401495	0.000053457666825518224
1.3076923076923077	0.0000578759790064165
1.3752345215759854	0.00006250181993139314
1.4352720450281435	0.00006636950068905634
1.4953095684803024	0.00006888645701164098
1.585365853658537	0.00006849115274643047
1.6679174484052546	0.00005696582825165386
1.7504690431519718	0.00004767267627125982
1.8030018761726108	0.00004009527791171141
1.8480300187617233	0.00003083133793169157
1.8930581613508408	0.00002254489313291419
1.9230769230769218	0.00001499472049060202
1.9380863039399625	0.000011571593305670369
1.9530956848029994	8.055434032150366e-6
1.9606003752345218	5.654334881755041e-6
1.9681050656660455	3.401539285352584e-6
1.9681050656660455	2.393985700233081e-6
1.9681050656660455	1.6145411276813348e-6
1.9681050656660455	1.129320059356509e-6
2.0131332082551565	8.603067475076998e-7
2.0431519699812424	7.744803899312203e-7
2.1257035647279507	7.563365334029015e-7
2.208255159474673	7.28199990085443e-7
2.2682926829268326	7.090236612272705e-7
2.373358348968107	6.611891274488357e-7
2.4934333958724153	6.16678772935586e-7
2.583489681050661	5.582814441851269e-7
2.673545966228892	4.961132169523097e-7
2.778611632270174	4.2075934802987547e-7
2.8761726078799197	3.5138753495811414e-7
2.951219512195127	3.0468439016217985e-7
3.0637898686679126	2.481395454667634e-7
3.123827392120076	2.2713193437162715e-7
3.198874296435276	2.272029679950549e-7
3.2814258911819856	2.3223578682340928e-7
3.348968105065668	2.467174857745391e-7
3.4315196998123887	2.481899499251483e-7
3.4990619136960674	2.5282951021665667e-7
3.566604127579733	2.591405969809557e-7
3.649155722326456	2.6537519681735233e-7
3.7842401500938023	2.8355342007735373e-7
3.881801125703565	2.8836274623689206e-7
4.0243902439024435	2.9941625889762236e-7
4.189493433395871	3.105598862518377e-7
4.309568480300193	3.1913833442587247e-7
4.452157598499065	3.290400693023443e-7
4.572232645403384	3.324324212572449e-7
4.632270168855535	2.9744782004126336e-7
4.722326454033778	2.919237793719276e-7
4.849906191369613	2.8444925803672305e-7
4.962476547842403	2.7817327974410944e-7
5.067542213883686	2.6487899817961846e-7
5.2101313320825495	2.3831121909179132e-7
5.360225140712937	2.1544837414122497e-7
5.450281425891179	1.9923474781080586e-7
5.555347091932468	1.7269106877826346e-7
5.637898686679168	1.5427807120715897e-7
5.705440900562849	1.2570933916045135e-7
5.750469043151968	1.1018855072819633e-7
5.772983114446518	9.24785600320277e-8
5.787992495309559	7.9742721315057e-8
5.772983114446518	7.228715370732886e-8
5.750469043151968	6.721600143144713e-8
5.720450281425903	6.558601450823431e-8
5.652908067542206	6.633008298173593e-8
5.570356472795487	6.938288632518663e-8
5.495309568480299	7.289375314467605e-8
5.405253283302075	7.945108304596715e-8
5.322701688555338	8.695327147201226e-8
5.240150093808632	9.641730580600694e-8
5.135084427767358	1.0795679517006107e-7
5.03001876172609	1.2484054912054177e-7
4.932457786116318	1.4165929751452921e-7
4.8424015009380845	1.62115408652852e-7
4.75234521575986	1.8602477647178262e-7
4.6547842401500885	2.1408397343769536e-7
4.579737335834902	2.411993541562296e-7
4.504690431519703	2.7876034092155777e-7
4.43714821763603	3.148532976560148e-7
4.362101313320829	3.6471785058722617e-7
4.287054409005637	4.125542525379444e-7
4.212007504690431	4.668835366095081e-7
4.144465290806763	5.286044900687514e-7
4.0844277673546	5.838415466641322e-7
4.009380863039399	6.61291308601264e-7
3.904315196998131	7.875200719320574e-7
3.821763602251411	9.149283155540644e-7
3.7392120075046975	1.0368412893813073e-6
3.649155722326456	1.2354466053521307e-6
3.57410881801126	1.4002910723176498e-6
3.4915572232645373	1.6274979075525664e-6
3.4315196998123887	1.7991556128249542e-6
3.318949343339584	1.9397228019357726e-6
3.2514071294559113	2.091308692553362e-6
3.176360225140712	2.555909402679468e-6
3.1088180112570356	3.0465163621817837e-6
3.01125703564728	3.6313863298609306e-6
2.921200750469042	4.438591439726025e-6
2.8686679174484055	5.031895170093392e-6

==> data/Figure_2/c/future_sensitivities/ShiSigl_SN_data.dat <==
9.680894625777795e-6	0
8.231764886870394e-6	0
6.776195315271207e-6	0
5.578004666282518e-6	0
4.591682295070345e-6	0
3.779764908822484e-6	0
3.1114136057070176e-6	0
2.6456671886284903e-6	0
2.2496381902254093e-6	0
1.912890634420369e-6	0
1.5746465956845757e-6	0
1.2548492322527257e-6	0
1.0670112884888043e-6	0
1.0670112884888043e-6	0
1.0670112884888043e-6	0
1.0670112884888043e-6	0
1.0670112884888043e-6	0
1.0670112884888043e-6	0
8.783386058478216e-7	0
7.71478706522348e-7	0
6.999554872991548e-7	0
5.951793946172368e-7	0
5.227690396973334e-7	0
4.743035093940573e-7	0
4.165990831899106e-7	0
3.659150579265838e-7	0
3.319913440460471e-7	0
2.9160081428315346e-7	0
2.4795119013201916e-7	0
2.1083546299098845e-7	0
1.7927557609628628e-7	0
1.6265507027843584e-7	0
1.383072895591589e-7	0
1.1385130898054502e-7	0
9.072907410455748e-8	0
7.468604064537358e-8	0
6.147979269501766e-8	0
5.227690397920231e-8	0
4.445159246487273e-8	0
3.904354975621321e-8	0.01008433335474157
3.542385119170871e-8	0.002819290856127643
4.591682296159171e-8	0.0018790256888501222
7.23027689508762e-8	0.0010564119152672857
1.0670112885351923e-7	0.0007011866406246847
1.735547961165559e-7	0.00045440914710714875
3.0121267254225274e-7	0.0003049537142795211
4.743035093940573e-7	0.0002356577669632154
7.969084845403157e-7	0.00018885469011920009
1.1760411963687469e-6	0.00016735942570800244
1.7927557609352477e-6	0.00015219992774218039
3.5423851177595377e-6	0.00013843760894516333
5.227690396963884e-6	0.00013412812159840914
7.230276894396136e-6	0.00013174541898230974
0.000011021825252050136	0.00012976655388885483
9.680894625777795e-6	0

==> data/Figure_2/c/future_sensitivities/TRISTAN_data.dat <==
2.0000000000000002e-7	0
4.000000000000001e-7	0
6.000000000000003e-7	0
8.000000000000003e-7	0
1.e-6	0
1.2000000000000008e-6	0
1.4000000000000006e-6	0
1.6000000000000008e-6	0
1.8000000000000016e-6	0
2.0000000000000003e-6	0
2.200000000000002e-6	0
2.400000000000002e-6	0
2.6000000000000014e-6	0
2.800000000000001e-6	0
3.0000000000000013e-6	0
3.200000000000002e-6	0
3.4000000000000018e-6	0
3.6000000000000036e-6	0
3.7999999999999996e-6	0
4.000000000000001e-6	0
4.200000000000003e-6	0
4.4000000000000045e-6	0
4.6000000000000025e-6	0
4.800000000000004e-6	0
4.9999999999999996e-6	0
5.2000000000000036e-6	0
5.400000000000007e-6	0
5.600000000000003e-6	0
5.7999999999999944e-6	0
6.000000000000003e-6	0
6.200000000000007e-6	0
6.400000000000005e-6	0
6.600000000000008e-6	0
6.800000000000004e-6	0
7.000000000000002e-6	0
7.200000000000008e-6	0
7.400000000000001e-6	0
7.6e-6	0
7.800000000000007e-6	0
8.000000000000003e-6	0
8.200000000000001e-6	0
8.400000000000008e-6	0
8.600000000000013e-6	0
8.80000000000001e-6	0
9.000000000000007e-6	0
9.200000000000007e-6	0
9.400000000000012e-6	0
9.60000000000001e-6	0
9.800000000000006e-6	0
0.00001	0
0.000010200000000000009	0
0.000010399999999999987	0
0.000010600000000000004	0
0.000010799999999999993	0
0.000010999999999999986	0
0.000011199999999999986	0
0.000011400000000000003	0
0.00001159999999999999	0
0.00001179999999999999	0
0.000011999999999999983	0
0.00001219999999999998	0
0.00001239999999999999	0
0.000012599999999999988	0
0.000012799999999999986	0
0.000012999999999999979	0
0.00001319999999999999	0
0.000013399999999999989	0
0.000013599999999999983	0
0.000013799999999999985	0
0.000013999999999999976	0
0.00001419999999999998	0
0.00001439999999999999	0
0.000014599999999999972	0
0.000014799999999999973	0
0.000014999999999999973	0
0.000015199999999999971	0
0.000015399999999999985	0
0.000015599999999999983	0
0.000015799999999999984	0
0.000015999999999999976	0
0.00001619999999999996	0
0.00001639999999999997	0
0.000016599999999999963	0
0.00001679999999999998	0
0.000016999999999999973	0
0.000017199999999999957	0.12853749831695482
0.000017399999999999955	0.015417669175934567
0.000017599999999999987	0.006675222193469388
0.000017799999999999985	0.0036140395816732784
0.00001799999999999998	0.002065147239334819
0.000018199999999999975	0.0010277731045541527
0.000018342368045649064	0.0004995113854390221
0.000018410841654778907	0.00030074071453944917

==> data/Figure_2/c/future_sensitivities/collider_100TeV_data.dat <==
150.17771931166607	0.00008522656402099038
156.65855936336928	0.00008831332325009988
166.90796581416885	0.00009315433825818342
182.58617467710388	0.00010002018406041202
199.73708876384848	0.00010739206106158417
218.4990440728028	0.00011530726371966615
239.02337095327817	0.0001238058348564941
257.365576850296	0.00013058162372281412
280.0578216299783	0.0001402117188153973
311.2570994742511	0.00015325408217281566
345.9320700606085	0.00017054412158357124
390.6097857655271	0.00019319891705571468
457.6679061656714	0.0002309075646557135
516.7764953038611	0.00025692631112417263
583.5190593457719	0.00028587672007307496
672.9482241139931	0.0003237979442817229
743.9772114947473	0.0003539308955678999
796.8492106879476	0.00036667357132635914
885.6205928959013	0.0003866449170170094
979.0969283149551	0.00040772074191619545
1065.4251289712558	0.0004223477185779645
1159.364995043967	0.000437499399711494
1222.2385101582327	0.00044524119188116273
1358.3995309376348	0.0004448746815288729
1509.7292961360813	0.0004525605910316033
1634.1907663995094	0.0005128436952128723
1750.3272979325468	0.0005812038654258167
1976.385047923427	0.0005308043267614471
2128.0491355656645	0.0005304984328482476
2267.277024717236	0.0005398412888881765
2506.585764092141	0.0005491903586545277
2727.594565720397	0.0005294727918827569
3031.456747491088	0.0005196242553124897
3298.7440801444054	0.0005382654105178242
3514.56483703102	0.0005477450420140473
4010.6153269136657	0.0005002054764002839
4228.114979268332	0.0006091604785781746
4528.593123381772	0.0007827958161649162
5140.545106810642	0.0007820226718242562
6023.050628323088	0.0007671612101993741
6383.309051633122	0.0009511388057816816
6800.93786959966	0.001179180043267225
7558.58266223691	0.0017176173361584945
8671.084021568427	0.0016552796520751256
10106.182951227542	0.0016533046700921705
10767.381274218755	0.0020131791913586827
11411.413682445227	0.0024958494057246705
12549.425745639695	0.0034449233277383806
13583.995309376347	0.004506038768305798
15017.771931166546	0.006331030109336111
16085.035300474745	0.008896325840556107
17228.14554671568	0.012725062731943293
19147.412419981873	0.021372016802267524

==> data/Figure_2/c/future_sensitivities/collider_14TeV_data.dat <==
150.17771931166607	0.000515133475907148
155.01258993568902	0.0005339527529073518
162.5583095235517	0.0005634784630925704
171.37400809515577	0.0005946366802908054
180.66779075568553	0.0006275176492142043
189.4623569787648	0.000662216601342025
199.73708876384848	0.0006988340299373119
209.4599123340698	0.0007374759809292142
220.8191314068075	0.000778254359038999
231.5681889247946	0.0008212872514318237
244.1263617940688	0.0008666992687347275
257.365576850296	0.0009146219050729654
269.89364618509245	0.0009651939179265989
283.0315582314823	0.0010185617288385185
298.3806407295311	0.001074879846087562
311.2570994742511	0.001134311310656555
326.4085061653964	0.0012186949675998537
338.701027201977	0.0012860764658145785
357.06912029089375	0.001381747661762911
374.4505694771646	0.001484534096790835
394.75739574862286	0.0015949646775464954
418.3691310233768	0.0017136075861708955
438.7345487499567	0.001841073190372744
460.09131647925875	0.0019780171685156445
487.61088795256507	0.0021636040521725297
516.7764953038611	0.0023665968381707536
541.9321973328261	0.0025426144427853625
568.3124313409409	0.002731717680292123
595.976805228076	0.0029348784864083877
621.6958690606575	0.0031531408536568106
655.4110534822636	0.0034489215480717483
690.9546458395704	0.00377243108359393
724.5890106843775	0.004126265727557588
759.8606327722225	0.0044330664403638975
805.3103907753659	0.004762661366416343
835.6383225926967	0.004936530290081564
871.6998524562354	0.005209297166615223
904.5280066602513	0.0053994572831110865
933.6486772101372	0.005800836356844585
984.2813722362314	0.006459479013917302
1037.6599285998664	0.007192821394752857
1088.171250628767	0.008009316072387085
1135.1307054434265	0.008918367686153172
1196.6899709641725	0.010109932550040113
1241.7572298268594	0.011057170100254865
1295.344606346082	0.012092997239383951
1351.2445177579905	0.013464605364481796
1417.020544272145	0.014991443334318011
1493.866975713822	0.016992392478156315
1558.3340149823355	0.01858273889275075
1634.1907663995094	0.020688268456501957
1713.740080951558	0.02303162792743718
1797.1617056254331	0.026101938705381356
1874.7172685583948	0.02854166455925311
1955.6197007925398	0.030656027596838054
2018.5795611930027	0.0341236571414546
2128.0491355656645	0.0407923505452622
2208.191314068075	0.047049646277190105
2303.484642370211	0.055237795281741775
2402.890303857008	0.06484398151871662
2533.2014314857756	0.08028799197766479
2656.5128842490053	0.9130852083272583
2800.5782162997834	0.9659270543709866
3015.489344317125	0.9614226736732153

==> data/Figure_2/c/future_sensitivities/current_LNC_data.dat <==
8.107010938580475e-10	0.10572506104809065
8.107010938580475e-10	0.018078123503574184
8.395578621708037e-10	0.012269436067476658
8.694417802688142e-10	0.011436066670098555
9.003894133788757e-10	0.017028376074437745
9.32438620107948e-10	0.14767629776913183
9.656286150767093e-10	0
1.0355948284740509e-9	0.03743752703865888
1.0724566512316171e-9	0.009839254808845288
1.1106305617780615e-9	0.009837286757419572
1.1501632687709347e-9	0.008840775540629564
1.233500247595692e-9	Abs[1 - 417.0923260518589*$Failed]
1.2774064773315547e-9	0.009275808214719405
1.3228755417838128e-9	0.011551349481233375
1.3699630729405815e-9	0.00804821411563994
1.4187266735376792e-9	0.007600165699580219
1.4692260095168317e-9	0.007631179690234191
1.5215228573151974e-9	0.015816981050982615
1.6317673083286183e-9	0.007253540829991745
1.6898497857781322e-9	0.01638408863934515
1.8122906423400887e-9	0.014171730411892347
1.876798821220793e-9	0.023873400670153533
2.0127853742072965e-9	0.01775938160877255
2.084430129156853e-9	0.013979346777972745
2.158625062070335e-9	0.022572976277780765
2.235460956041846e-9	0.03537392305145559
2.397434965355379e-9	0.022469474064681028
2.482771257441678e-9	0.026065970241033076
2.571145074490618e-9	0.030284703827897608
2.6626645485300134e-9	0.039001267302302245
2.7574416364188748e-9	0.03345726216529965
2.8555923050696555e-9	0.05866052403012012
3.062498953726112e-9	0.036967100895867855
3.062498953726112e-9	0.06170631316227526
3.2843973723134377e-9	0.04769804070846584
3.522373807225207e-9	0.06162733966244205
4.3448489633368555e-9	0.061528048846120176
4.82552204499164e-9	0.047511905142147204
5.359372259701485e-9	0.0386278111662921
6.164153116778555e-9	0.031393188685965634
7.089782481673739e-9	0.024233480290569265
8.444662126493624e-9	0.01776524062987417
1.0416492823891848e-8	0.012373283418572023
1.1980667435456455e-8	0.00956494717206613
1.4270210518282361e-8	0.007394559618483565
1.6997292457466335e-8	0.005722704182045124
2.0245528299285175e-8	0.00443546504023673
2.4972864112371653e-8	0.003986358540370216
2.8722871018057803e-8	0.003774946876054508
3.303599121861537e-8	0.004370763441092551
3.9349272643574354e-8	0.005074327731842021
4.686904192860627e-8	0.005906137306080583
5.582586268374556e-8	0.005318038899459032
6.649435994726957e-8	0.004548133666381737
7.647937039178285e-8	0.0038915252691569258
9.109481768657837e-8	0.0033287433601465466
9.433732209700704e-8	0.007618088846535032
9.769524312070272e-8	0.017528906301350067
1.1636511016417251e-7	0.0157902522166099
1.43536391868502e-7	0.013500524774694767
1.770521749087891e-7	0.011542324303075557
2.1839390108447656e-7	0.009867785334470747
2.6938893106109034e-7	0.007213517518548929
3.2086999979315846e-7	0.0055557704747923875
3.9579322327954297e-7	0.003855098056467776
5.055888271012235e-7	0.002675362079146981
6.458424426055663e-7	0.0018573430764201593
8.543691731360775e-7	0.0012900060525722346
9.826640386486457e-7	0.0011035584988325908
1.212116334976487e-6	0.0012225607780493863
1.4951457958655759e-6	0.001286673321393983
1.7808728418070598e-6	0.0014271370275092954
1.909908924193733e-6	0.0016685180190283422
2.1212032214222187e-6	0.00128536313638683
2.4397300308784206e-6	0.0009402060694817527
2.709638734781308e-6	0.0008470554421213805
3.227459186404529e-6	0.0007629357769909362
3.981071705534969e-6	0.0006193273668327892
4.578882446049589e-6	0.0005579369927665168
5.648052617908614e-6	0.0005292076645559973
6.966874302623757e-6	0.0005019868830407059
8.013042902571267e-6	0.0004522131712669797
8.899530360926364e-6	0.0003868638671782332
0.0000106002584954839	0.0003865426476836742
0.000012626001105004665	0.0004068838385000717
0.000014022822700261729	0.00025508166331345006
0.000014521962668999571	0.00020758337445614394
0.00001557417545330584	0.0001607246189279099
0.00001791284454778633	0.0002071690559817263
0.00001989455260315102	0.00024168735357943394
0.000020602695838067583	0.0002823076285101145
0.000022881983652775528	0.0002972487467993723
0.000024539935561792252	0.0002542833542042988
0.000025413430358878507	0.0002678016793931093
0.000027254802418990757	0.00024131513376002278
0.000030270016521753776	0.00024121492886153284
0.0000336188054545866	0.00026756278785855514
0.00003866711517382153	0.00028177022050057676
0.000041468804852103886	0.00022875158844537502
0.00004447349558226486	0.00021710997501567242
0.00004605652202915694	0.00028167189958161476
0.000047695896140719895	0.00036563258037569657
0.000051151780934786244	0.00045058291634147984
0.000056810731326361415	0.00042760941935005015
0.000058832899563408635	0.0003469528439050684
0.00006092704667228882	0.0002672312141487332
0.00006309573444801929	0.00022851365940657065
0.00006534161629314068	0.0003125070943122976
0.00006766744007312231	0.0004746881427157845
0.00007257039617823688	0.0004504935818462341
0.00007782860406386384	0.0005269897262046852
0.00008346780389217111	0.00040574154422023945
0.00008951560144785536	0.0007599703016269999
0.00009600160216175106	0.0008890993407574266
0.00009941876272393245	0.0005850617179931072
0.00010295755676726163	0.0006164747875562204
0.00010662231334049954	0.0013511697770113296
0.0001269981714718405	0.0009368288467043184
0.00015665227595471523	0.0006495426021430051
0.0001739828052473973	0.0005000395713855577
0.00020723146442526126	0.0003653313959944837
0.0002468340465413941	0.00024042044354932735
0.0002838994538140074	0.00017568419645175304
0.0003265307238010024	0.00013528314716781953
0.0004171124616311617	0.000121835027219519
0.00044733503275790597	0.0000938401134105149
0.0004797474312101301	0.00006863389243427775
0.0004968239598788996	0.00008023547711522028
0.0005145083235125867	0.00010972780592466425
0.0005328221590364882	0.00017562358146139267
0.0005517878736651029	0.0002164850350274694
0.0005917685751810915	0.00012833236318787744
0.0006128324761109953	0.00008020554200138807
0.0006572362650959787	0.00014246685745256116
0.0006806304772189951	0.00017560856879195175
0.0007048574039328094	0.0001217838225489043
0.0007559290110175929	0.00015816355230346968
0.0007828361745033221	0.00024034442815223933
0.0008107010938580483	0.00028118671554133723
0.0008395578621708028	0.00024034206316436713
0.0008395578621708028	0.0006494839487789505
0.0008395578621708028	0.0010401130882332632
1/1000	0.0009367711444751015
0.0012335002475956907	0.0008436952079250437
0.0013699630729405786	0.0004744804277533321
0.0014692260095168302	0.0003121924113816954
0.0016317673083286167	0.000205415232647832
0.001943603153342448	0.0001096450791687742
0.0023974349653553763	0.00005273519289872297
0.002957236623360423	0.000029698252787979662
0.0036477520987148663	0.000015918375530832307
0.004499503116932488	8.178758812427134e-6
0.005747694426343086	4.524001789851795e-6
0.007342142089933147	2.9822239254739813e-6
0.009056534064961838	2.297550069974008e-6
0.010416492823891843	2.0917646458284977e-6
0.011568875276756138	2.312811035021234e-6
0.012407117237826148	2.987994342062983e-6
0.01284874644776399	4.173698230469647e-6
0.015304182184807317	2.8189232155195754e-6
0.01760230816701311	2.2241255422938977e-6
0.020245528299285154	1.7731661547948363e-6
0.024114512187328335	1.3286887774466294e-6
0.028722871018057806	1.0679786703882144e-6
0.03542966851243339	8.676052444256399e-7
0.042200389167727705	7.680979260404897e-7
0.04686904192860622	7.24879071434259e-7
0.05781297469038928	6.729709374209136e-7
0.05987081774592589	8.632009107500949e-7
0.05987081774592589	1.2434581003750722e-6
0.05987081774592589	1.9049674739868294e-6
0.06200190923419319	6.9873352159799396e-6
0.06420885670629423	0.000012650254681889628
0.06649435994726957	0.000025493371835660916
0.07131231859483858	0.00005539891668371322
0.0738506683433086	0.000033183142974180235
0.0738506683433086	0.000021760039682905408
0.07647937039178285	9.556033628843608e-6
0.07920164046268163	0.00001559257957484128
0.08494032610265818	0.000024597129511083615
0.0910948176865784	0.000015872802582084233
0.09769524312070267	0.0000102395201314609
0.10477391327848758	0.000014551606811519235
0.10850332275019028	5.184561701621071e-6
0.1123654799123477	7.22203223935125e-6
0.12050710630083009	4.918505456585898e-6
0.12050710630083009	2.928170727445334e-6
0.12050710630083009	1.842837023868782e-6
0.12479653636686679	1.1953291498834062e-6
0.12479653636686679	8.230619136240236e-7
0.1292386476730009	5.803298118722822e-7
0.1386028472930895	6.883318089956347e-7
0.1386028472930895	0.000010995171798811043
0.14353639186850187	0.000028788791251344037
0.14864554545911415	0.00004714614583911647
0.1539365581531628	0.00003141581841947794
0.1594159039035788	0.000024556241052797745
0.17096664605982834	0.000020599503491647297
0.17705217490878913	0.00002587860914482487
0.18335431670562485	0.00003628451089021656
0.19663955648297599	0.00003948152357757806
0.20363890776720064	0.00004710800718576991
0.2108874002454031	0.000026807101922154963
0.22616759505412695	0.00007609051539181344
0.23421799180646682	0.000018545452028284615
0.24255494160885765	0.00005426537648822727
0.2601296598185455	0.000019522276746397615
0.2693889310610904	0.00005424033085743574
0.27897778385501737	0.000019183129772337715
0.27897778385501737	0.000055204381855467055
0.2991915798411702	0.000016960861626502677
0.2991915798411702	0.00005432883137990174
0.30984125351993225	0.000018203282606710225
0.3208699997931587	0.00005061655662852438
0.3322913123982644	0.00001696810922025005
0.344119165458861	0.00005517506627827906
0.344119165458861	0.000011966072725133614
0.36905288781262924	0.00002722858136849915
0.40988141611715617	0.00003190606748060265
0.4552268274445843	0.000027242282114259275
0.4714305493697689	0.000020186441471503613
0.4882110389120127	0.000011534681018665616
0.4882110389120127	5.253791983683698e-7
0.5615224043650955	4.3254681458826383e-7
0.6236439434109736	3.5892445304774867e-7
0.6926380232200149	2.8826277820304114e-7
0.8250033195199852	2.2549446931918737e-7
0.9488885147259799	1.878719357861769e-7
1.1302240827957775	1.6308727868175055e-7
1.2552614080105682	1.4240639056861681e-7
1.3462134460553	1.352178622404665e-7
1.4951457958655772	1.295406847345859e-7
1.6605546190258604	1.2216749201154897e-7
1.8442627093918456	1.1624269491417039e-7
1.9778918093057298	1.1898482044081504e-7
2.048294528998194	1.5168282330169092e-7
2.048294528998194	2.7808085167890795e-7
2.048294528998194	5.06206661921027e-7
2.048294528998194	1.4261261593873087e-6
2.048294528998194	3.290576998771222e-6
2.048294528998194	0.000012171429408569523
2.048294528998194	0.000015811537380283625
2.274898503428193	0.000016660971732251895
2.526571808668171	0.000018499228892743247
2.709638734781306	0.000015005346903573802
3.0094075971551733	0.000012171350419865057
3.342340050247615	0.000010402997195346764
3.4613100710381235	9.872605130634149e-6
3.712105007659821	0.000010402979541135338
3.9810717055349722	0.000013514217151122665
4.122777270036381	0.000022806598751423657
4.269526829630983	0.00003466387843042984
4.578882446049593	0.00002532296432034009
4.741866981319562	0.000020540275282976417
4.910652934473587	0.000017555979726746607
5.453921227311484	0.000012825165286667328
6.272899851979891	9.872524310616804e-6
6.966874302623762	9.369166933281825e-6
9.544360506436503	9.36914144400447e-6
10.977572878411245	9.36913245019877e-6
12.62600110500466	8.4381237861475e-6
14.521962668999564	7.599601590246863e-6
16.702628052346057	6.844418604101676e-6
19.21074927775149	6.164279524378813e-6
20.602695838067593	6.164276012854408e-6
23.696463936042072	6.84440271614406e-6
25.413430358878493	7.2121112054679415e-6
29.229594132250252	7.599573515149061e-6
32.46328055164581	8.891406915290112e-6
37.338072874308935	0.000010402835811329503
44.47349558226484	0.000013514112758850061
47.695896140719924	0.000015005203746087936
52.97251992527582	0.000018499103019098406
56.81073132636148	0.00002280653774022756
58.8328995634086	0.000029627512165397718
63.09573444801933	0.00004055626986732008
65.34161629314073	0.00005849888667952552
67.66744007312226	0.00009368940965137629
72.57039617823692	0.00018498582004833342
80.59889987589172	0.00021643026084505745
89.5156014478553	0.00026682310274595
99.41876272393255	0.0002811574960797092
102.95755676726162	0.00036524136150462017
106.62231334049955	0.0007598594669293579
110.41751654960665	0.0010959732623090357
375.56364377633355	0.0010959732622524143
965.6286150767103	0.0010959732622087826
2482.7712574416805	0.0010959732622224383
4659.6621585981475	0.0010959732622403129
9712.740195074048	0.001095973262241201
12848.746447763982	0.0010959732622428664
100000	0.0010959732622426444

==> data/Figure_2/c/future_sensitivities/current_LNV_data.dat <==
0.1407083319325266	0.9436406770983674
0.1407083319325266	0.9617019847514934
0.1407083319325266	0.025475162096265436
0.1407083319325266	0.007356787350853211
0.1407083319325266	0.0019268259329375814
0.1407083319325266	0.0007051109628226637
0.1407083319325266	0.00021303189929167132
0.14528634465060394	0.000050657608194004666
0.15489405965993175	0.000017669667639719222
0.15993361179830712	0.000012048613310278178
0.17050994342992626	7.467307590713901e-6
0.18770016663200484	4.208827626084322e-6
0.213346041220898	2.377168290657039e-6
0.2424959664200333	1.414822061840404e-6
0.2669435716711433	1.0219820250068068e-6
0.2938558999910038	7.437860238823646e-7
0.33400605911766396	5.471149282509913e-7
0.3676793956491411	4.4375931584905715e-7
0.40474756159227043	3.919714551825493e-7
0.4455528119155569	3.8798074142309957e-7
0.4904719065505851	4.709325371887729e-7
0.4904719065505851	1.2201658045052355e-6
0.4904719065505851	4.007752862911218e-6
0.4904719065505851	0.000012046456360104152
0.4904719065505851	0.000024702392268149964
0.4904719065505851	0.00005574767103344591
0.5229065741688779	0.0000943965671558189
0.5574861305146638	0.00018452896758747173
0.575624207774166	0.00007082630066568285
0.5943524160318499	0.00003453749431880926
0.6136899554813159	0.00005314137051060097
0.6336566510036322	0.00010897748361471393
0.6542729724918347	0.00008577661519659774
0.6975397245952353	0.00006751507561908454
0.7202345123643948	0.00012581061546612649
0.8186416918044883	0.00009439652092457784
0.8727780670331858	0.0000779437889606438
0.9607685353682187	0.00006435864063258911
1.092040392016675	0.000050656873520016354
1.2021361301702989	0.000048288598587964415
1.3663865567219664	0.00005574752459136523
1.4567450323318605	0.000070826207587249
1.5530788697999114	0.00008998335861054585
1.6036090318768075	0.00011432207675177164
1.709654913901766	0.0002030724480991397
1.7652793522834311	0.00032777926137661506
1.8227135583089005	0.0006107765874135973
1.8820164136320137	0.00131381713229195
2.1391603351548674	0.0013138171318728409
2.59222821225475	0.0015910754858162734
2.946409888436281	0.0019268258989498799
3.243456750385652	0.0023333996491714526
3.5704508503416554	0.0029642426952747325
3.9304113653402903	0.004143691300544927
4.190327549193812	0.006075784168734666
4.467431863334334	0.009801256791977853
4.762860950422475	0.020067719403711104
4.917822904032491	0.03730234532924703
5.077826618742943	0.9145706388365266
5.243036130656858	0.9436406770978086
5.243036130656858	0.00008577651692720512
5.589755549113622	0.00007794371095104502
6.153295384981325	0.00006435855517006317
6.994033273408636	0.00005065677838134164
7.6991475361558335	0.00003987205891986534
8.751098505068635	0.000029916156809584038
9.633354011929024	0.000023547058930595277
10.604555469853118	0.000019442916173062486
12.850569176893156	0.00001530354680812085
15.081595098726282	0.000012045446643238478
17.699956133531796	9.037744992057561e-6
20.118338937205248	7.113628957111651e-6
25.17253763536038	7.462501225741214e-6
30.504007184529996	7.828487495031844e-6
36.96466632775097	0.00001043375485310083
44.7936741050514	0.00001530352442835614
44.7936741050514	0.00005574744509395657
50.9139294521131	0.00006435854127273544
57.87040835666646	0.00011992880935252082
61.69735019556643	0.00018452890514109033
63.704702922926266	0.00028392443832192527
65.77736582907417	0.0003969650398392144
67.91746381184015	0.0006407286819752889
70.1271909036182	0.0009858136677595164
72.40881252069337	0.0015167087028890025
74.76466778575023	0.0020212947487611155
77.19717192594689	0.0025677944064310676
82.30218319988492	0.003950091931946731
84.97992400058803	0.0050176599836603275
90.59960486788063	0.004559799643582663
93.54730624164779	0.003589590915752061
96.5909124860997	0.0026936749923227588
99.73354391196408	0.001926825897287432
113.36035099139892	0.0024477941170580886
124.788949796893	0.0032619733449419375
151.21888290702913	0.003109548489873215
171.88024179708134	0.004559799643575224
189.2086137446876	0.006075784168070086
215.06059068377928	0.007717150108547899
260.60979224089056	0.01028117013278318
305.85504122320395	0.011866301230856635
336.69028942249173	0.016578826693520288
370.6342407764072	0.023156784347457604
395.14410208953666	0.03082870255954806
449.13348456353964	0.03556694976313213
510.4995516559143	0.04103016617765132
618.621857557051	0.04303093295022875
659.5310188429368	0.06295802495030667
703.1454829833435	0.08372314482970067
799.2177518465475	0.07613645024314908
879.792123434156	0.10123597397230544
937.972346838723	0.9632395603327051
1032.5354771476732	0.9551879475022065
1251.2234590504984	0.9436406770977935

==> data/Figure_2/c/future_sensitivities/eROSITA_data.dat <==
2.1580547112461985e-6	0
2.22644376899696e-6	0
2.3632218844984787e-6	0
2.4772036474164115e-6	0
2.6139817629179334e-6	0
2.7279635258358658e-6	0
2.8647416413373855e-6	0
3.0243161094224923e-6	0
3.1610942249240104e-6	0
3.3206686930091205e-6	0
3.4802431610942226e-6	0
3.5942249240121596e-6	0
3.7310030395136734e-6	0
3.890577507598782e-6	0
4.027355623100307e-6	0
4.1413373860182395e-6	0
4.369300911854106e-6	0
4.574468085106383e-6	0
4.665653495440728e-6	0
4.802431610942248e-6	0
4.9620060790273564e-6	0
5.121580547112464e-6	0
5.303951367781156e-6	0
5.5091185410334296e-6	0
5.737082066869306e-6	0
5.9650455927051726e-6	0
6.215805471124625e-6	0
6.398176291793316e-6	0
6.580547112461998e-6	0
6.762917933130695e-6	0
6.990881458966558e-6	0
7.241641337386018e-6	0
7.49240121580547e-6	0
7.765957446808517e-6	0
8.016717325227957e-6	0
8.221884498480244e-6	0
8.404255319148933e-6	0
8.632218844984797e-6	0
8.860182370820664e-6	0
9.133738601823707e-6	0
9.361702127659574e-6	0
9.56686930091186e-6	0
9.840425531914898e-6	0
0.000010022796352583589	0
0.000010250759878419458	0
0.000010547112462006093	0
0.00001070668693009119	0
0.000010934650455927056	0
0.00001116261398176291	0
0.000011367781155015196	0
0.000011618541033434636	0
0.00001191489361702127	0
0.000012234042553191477	0
0.000012598784194528877	0
0.000012849544072948317	0
0.000013123100303951364	0
0.000013328267477203645	0
0.00001396656534954407	0
0.000014240121580547117	0
0.000014604863221884504	0
0.000014832826747720354	0
0.000015083586626139825	0
0.000015288753799392104	0
0.000015972644376899687	0
0.000016542553191489356	0
0.000016998480243161108	0
0.000017522796352583573	0
0.000018047112462006076	0
0.00001859422492401218	0
0.000019414893617021286	0
0.000020007598784194523	0

==> data/Figure_2/c/future_sensitivities/lept_disp_data.dat <==
1.013516687653887	0.000014159142817327108
1.0838905322126338	0.000012480880870691102
1.1827318641966182	0.000010659978300520123
1.334640905644416	8.54818676532254e-6
1.4859755436187518	6.641986454281046e-6
1.6656139289038592	5.0007391336759355e-6
1.8297454275684273	3.7651743530764392e-6
1.9832437453007759	2.9258392542086398e-6
2.149619118601444	2.203243612775019e-6
2.329951810515372	1.6079149799397285e-6
2.5254127079292856	1.137509990090102e-6
2.718956956414919	8.053243963912493e-7
2.9077485733103385	5.890241080441783e-7
3.0070047268396665	5.04293759084895e-7
3.259263953740138	4.0564257097752687e-7
3.556480306223121	3.170859163015294e-7
3.880800189269168	2.4128354747521286e-7
4.263218671745281	1.7447526234892763e-7
4.62086235505683	1.3192433889752664e-7
4.974999058755566	1.0460902832853947e-7
5.356276325247556	8.984163013536772e-8
5.805617196850529	7.662086520809908e-8
6.29265351331719	6.783713235591904e-8
6.7295858555298285	6.117548234652048e-8
7.196856730011529	6.065467250682133e-8
7.906043210907734	5.631159083474557e-8
8.398432783920136	5.677438608131524e-8
9.102981779915227	5.729155982958645e-8
9.933094062855895	5.785223411436391e-8
10.551728671069696	5.61742677929189e-8
11.360399027979804	5.236367350835991e-8
12.231044798258576	4.839231615427764e-8
13.168415694603658	4.510978379723696e-8
14.082768709670608	4.302237099906847e-8
14.661579446299243	4.116494922712377e-8
14.959845685700817	4.4459592007939364e-8
14.959845685700817	5.0346414703916764e-8
14.661579446299243	6.411494490876635e-8
14.177625441333719	8.006560803242024e-8
13.436305920379947	1.1790880605211385e-7
12.648552168552905	2.1563387186951388e-7
11.987184813832682	3.8981106076363403e-7
11.436918805049135	6.862169205090751e-7
10.766386610306986	1.3297466794348622e-6
10.203433907304566	2.420728030472219e-6
9.540954763499924	4.548702731255183e-6
9.042077427236096	6.8542841574759095e-6
8.398432783920136	0.000012092969379429164
7.906043210907734	0.000021335666395505548
7.343265198501239	0.000037642622132905146
7.006176107528362	0.00005325538721479006
6.250551925274002	0.00009696930140623561
5.613983566653815	0.00016577001371165245
5.249484020681586	0.00023452326104456134
5.008508957303892	0.0003115071548297488
4.778595739422061	0.0004999583876805769

==> data/Figure_2/readme.txt <==
This file interprets the meaning of data in each file.
------------

There are three file folders, a, b and c, referring to Fig. 2 (a), (b) and (c), respectively.
Each folder further includes two file folders, current_constraints and future_sensitivities.

.dat files in folder a give the value of |U_{eN}| vs M1.

.dat files in folder b give the value of \theta_{14} vs M1.

.dat files in folder c give the value of \delta\theta_{14}/\theta_{14} vs M1.





==> data/Figure_3/readme.txt <==
This file interprets the meaning of data in each file.
------------

cp6.dat gives values of CP asymmetry at \theta_{14} = 1e-6 shown in the left of Figure 3.
8 columns are included where each line gives {M_1, M_2, \epsilon_{min}, \delta_{14}, \sigma, \epsilon_1, \epsilon_2, \epsilon_3}

cp8.dat gives values of CP asymmetry at \theta_{14} = 1e-8 shown in the right of Figure 3.
Data arranged in the same format as cp6.dat

resonant6.dat gives values of matter-antimatter asymmetry \eta_B at \theta_{14} = 1e-6 shown in the left of Figure 3.

resonant8.dat gives values of matter-antimatter asymmetry \eta_B at \theta_{14} = 1e-8 shown in the right of Figure 3.


==> data/Figure_3/resonant_6.dat <==
3.7268399504421106e-10
4.058578910384243e-10
4.417218677990944e-10
4.797034093139578e-10
5.201208245663429e-10
5.626724806296737e-10
6.07238615872341e-10
6.536762400923397e-10
7.017370919720882e-10
7.495943720171622e-10
7.981482452420405e-10
8.451818347371653e-10
8.901712578771754e-10
9.313481866690565e-10
9.685138811460115e-10
1.0002364555957856e-09
1.0246881173510838e-09
1.0412811397957719e-09
1.0493526723075566e-09
1.0485912990603216e-09
1.0390217524382937e-09
1.0205006386532374e-09
9.912370308543427e-10
9.592112718648865e-10
9.224803673478052e-10
8.796971841361657e-10
8.346066868156061e-10
7.875975066330145e-10
7.39611641138537e-10
6.916163344237848e-10
6.449801054654482e-10
5.983657605765289e-10
5.546587501409208e-10
5.124143345860321e-10
4.724112472023967e-10
4.347971519117177e-10
3.99582886839323e-10
3.6641637358156397e-10
3.3597341105522316e-10
3.077884146213421e-10
2.8175659439461623e-10
2.580130861668795e-10
2.3592733438488234e-10
2.1543204112586e-10
1.9701691500594776e-10
1.797833059093571e-10
1.6432558910029903e-10
1.5002280138256242e-10
2.482088461560696e-11
2.296638742525996e-11
1.609935674749368e-11
1.482492766959255e-11
1.3699922905311807e-11
1.2709267723190481e-11
1.1699735737419467e-11
8.104768080656434e-12
7.470236658101527e-12
6.873834690821658e-12
4.605097394940565e-12
4.242788450782623e-12
3.903575519769842e-12
3.5871750005944553e-12
3.3040176268220173e-12
3.0186655397877804e-12
2.7635054373264916e-12
2.5386873374829992e-12
1.7527636237048807e-12
1.6101516500830065e-12
1.0769830627863055e-12
9.904256514913894e-13
7.299604915122754e-13
6.750033195808516e-13
6.184125182523332e-13
5.628953907739635e-13
5.177823710186498e-13
4.734057345095025e-13
4.326684611844493e-13
3.9267162965654996e-13
3.6103628749820147e-13
3.2769318563629515e-13
3.0102160533384146e-13
2.7291403646518136e-13
2.5074905243196636e-13
2.2881531514813714e-13
2.088152611017144e-13
1.8930939638468128e-13
1.7262523978523606e-13
1.468917882412101e-13
1.3399717425351422e-13
1.2222834856751282e-13
1.1150770644873273e-13
1.0163138841926061e-13
9.276794129240324e-14
8.477420471979034e-14
7.717804318655866e-14
7.04230115493778e-14
6.420357766026871e-14
5.862319407375396e-14
5.3505787479813954e-14
4.8707500436926784e-14
4.442184583875235e-14
4.059131590760175e-14
3.702026846760791e-14
3.3700876941019783e-14
3.079533264983001e-14
2.803469389992049e-14
2.556725352871244e-14
2.3317075830958952e-14
2.1342670798475437e-14
1.9399351351084052e-14
1.7689122524194924e-14
1.613083188182535e-14
1.4739743538215168e-14
1.350226057573051e-14
1.2236842989182657e-14
1.1160067658473154e-14
1.0178771481155654e-14
9.28242185713657e-15
8.483194207182678e-15
7.720831269273802e-15
7.0418110004237135e-15
6.422068374781918e-15
5.8570786839047435e-15
5.351799367785676e-15
4.872745195700989e-15
4.4494827732876135e-15
4.05192448045351e-15
3.69555170236748e-15
3.3765260354348576e-15
3.073701749587459e-15
2.8034184732545237e-15
2.5568093727775816e-15
2.3320620253093328e-15
2.13059859893879e-15
1.939449738736991e-15
1.7721020807102907e-15
1.606555941337736e-15
1.4740411019204625e-15
1.3421725266803357e-15
1.2235981567899541e-15
1.1181768946260022e-15
1.0178549808897417e-15
9.289672939995178e-16
8.465948225629548e-16
7.721253319487201e-16
7.051467899166774e-16
6.422798984826977e-16
5.868105071805468e-16
5.341988995017365e-16
4.871594299834358e-16
4.443008980675487e-16
4.0597783450537863e-16
3.6955233536325396e-16
3.370372081338088e-16
3.0816522646297707e-16
2.8094616530433407e-16
2.5614996500978556e-16
2.3319499606568436e-16
2.1266096169505022e-16
1.9407167725451744e-16
1.7687910422780094e-16
1.61310501487751e-16
1.4712798523218425e-16
1.341806892745468e-16
1.2237373166823803e-16
1.116040486011563e-16
1.0178492932230397e-16
9.28488877293857e-17
8.468961697619e-17
7.721929755147334e-17
7.041747957820812e-17
6.422296881339419e-17
5.868613693363419e-17
5.345423235567189e-17
4.871765567875549e-17
4.443342058178128e-17
4.052114425716699e-17
3.697641667275098e-17
3.3703761587548606e-17
3.0737199346916114e-17
2.808740926033814e-17
2.5567008853028123e-17
2.3317236995959454e-17
2.1266247348761858e-17
1.9432091463963053e-17
1.7721525384551783e-17
1.6132052905926988e-17
1.4721734000198364e-17
1.3418958603574088e-17
1.2237411481270839e-17
1.1160800465515447e-17
1.0198278425852376e-17
9.283127814609895e-18
8.467393562090446e-18
7.721527006220192e-18
7.043711582629086e-18
6.4225110735210486e-18
5.8570363994394434e-18
5.342147629987835e-18
4.872110353595817e-18
4.4434262018692154e-18
3.254998234878606e-10
3.547580376028319e-10
3.864449029542079e-10
4.201828135806084e-10
4.564488653974858e-10
4.945957851126476e-10
5.347667523820842e-10
5.767928684108612e-10
6.20531028692657e-10
6.651161146506372e-10
7.103150219723496e-10
7.547271820234514e-10
7.983204626920697e-10
8.395568402645127e-10
8.77475285706919e-10
9.107335022924066e-10
9.383052968695002e-10
9.593211771085418e-10
9.729629662528763e-10
9.78567501007195e-10
9.756763176679777e-10
9.645842308339612e-10
9.423097253173465e-10
9.1719677323614e-10
8.865006079422982e-10
8.49673096992358e-10
8.103485830392647e-10
7.671779020961714e-10
7.235694536605759e-10
6.782165621344115e-10
6.341058440062524e-10
5.897804547892399e-10
5.473069495766113e-10
5.065120843241215e-10
4.68037148730434e-10
4.313199746112901e-10
3.965053514737355e-10
3.6426885083246937e-10
3.3426253072731256e-10
3.0641905762657306e-10
2.8065432874630124e-10
2.5687625990960584e-10
2.351607016297925e-10
2.148358078440263e-10
1.9649080655431764e-10
1.793728661301778e-10
1.6395347038538018e-10
1.4970611512963916e-10
1.365640446576807e-10
2.2858422807187246e-11
2.1033564677089672e-11
1.4924595855807774e-11
1.3899854070682961e-11
1.2838083669216352e-11
1.1833510582726181e-11
1.0888618741680183e-11
7.389262994561497e-12
6.8076437698536276e-12
6.209260133664764e-12
4.1659182835613625e-12
3.837549195107284e-12
3.5297209839827273e-12
3.241656779593593e-12
2.940653610871804e-12
2.6951089067731317e-12
2.4680385663229986e-12
2.2587074926240656e-12
1.5282377753277227e-12
1.3994831689998706e-12
9.718356742201906e-13
8.998841558698986e-13
6.645852806635745e-13
6.086379256130161e-13
5.617185822744607e-13
5.107188532307017e-13
4.660848390070507e-13
4.2792952748942237e-13
3.902472522855336e-13
3.5652798951892204e-13
3.253487796569587e-13
2.97461621518156e-13
2.7141497765261227e-13
2.477470186886569e-13
2.2588088770690648e-13
2.0631668330795988e-13
1.882643036624733e-13
1.7114328652786726e-13
1.5654350248399683e-13
1.3257065825517126e-13
1.2212148405364628e-13
1.1153384271814889e-13
1.0173485725833697e-13
9.182236692669529e-14
8.529092286183817e-14
7.726958444459176e-14
7.0359625108793e-14
6.423753354763411e-14
5.857670039247467e-14
5.284856409185108e-14
4.8726311225243864e-14
4.444449542465469e-14
4.053090369654437e-14
3.693869060760395e-14
3.37137857632456e-14
3.074801843969474e-14
2.8042613830281113e-14
2.557533551489414e-14
2.3077467475959362e-14
2.1273001747631778e-14
1.9155404369427507e-14
1.7694682257173156e-14
1.613711444722819e-14
1.471873833448155e-14
1.3413242113383128e-14
1.2109490620183107e-14
1.1184288177563119e-14
1.0072152607152877e-14
9.29761730898247e-15
8.469162569704944e-15
7.761558298594034e-15
7.044388349959362e-15
6.4254414635626105e-15
5.796036778639579e-15
5.2870025923232384e-15
4.8776852972437175e-15
4.396671288585247e-15
4.057095505025482e-15
3.657112325020721e-15
3.3717504170751553e-15
3.075066183387119e-15
2.804461362690204e-15
2.5577523726510662e-15
2.3326824895254846e-15
2.1273325783898826e-15
1.9191605497829742e-15
1.7503253677724824e-15
1.596474044700828e-15
1.474078372506913e-15
1.3278099974447912e-15
1.2113931270120862e-15
1.1043786546585465e-15
1.0183169004952569e-15
9.286234468787484e-16
8.469519893970076e-16
7.64040471155039e-16
7.044585638108291e-16
6.356291244317666e-16
5.859305379037125e-16
5.343977851491063e-16
4.82080771777499e-16
4.44908732491343e-16
4.01335673526057e-16
3.6621897716903183e-16
3.3737705888357097e-16
3.041846479553812e-16
2.8044521300846343e-16
2.557688829863831e-16
2.307263777540837e-16
2.1273598268458947e-16
1.9402486248030824e-16
1.769497507442621e-16
1.6137964538349932e-16
1.4559660212076852e-16
1.3422581014403533e-16
1.211030458084654e-16
1.1168631524412814e-16
1.0185416360246968e-16
9.28592386354942e-17
8.470124965582129e-17
7.641300499885914e-17
7.044389996459591e-17
6.354905315217832e-17
5.859354035364179e-17
5.3437825859713565e-17
4.8208706457360086e-17
4.3981152433578365e-17
4.010112365182364e-17
3.657180915950258e-17
3.33524763187023e-17
3.042021088024835e-17
2.804601612274049e-17
2.5300271594993122e-17
2.332813947913795e-17
2.1045392261293216e-17
1.9403538378477805e-17
1.750398387330078e-17
1.614228544717128e-17
1.4558964011007275e-17
1.3279619948631875e-17
1.2109903604548145e-17
1.1167901955534448e-17
1.0187338213521739e-17
9.28917010163176e-18
8.378213095822594e-18
7.726789835438335e-18
7.044849972064007e-18
6.425465885956677e-18
5.860752879435845e-18
5.344032560475347e-18
4.8740803812520866e-18
4.398531170586125e-18
2.8332549675076813e-10
3.0901414158883357e-10
3.3701636858538544e-10
3.665960749821964e-10
3.9869365303071963e-10
4.3282116512386857e-10
4.685781063116316e-10
5.066484362505288e-10
5.460563991290935e-10
5.86806130493876e-10
6.285870819421941e-10
6.704679060274172e-10
7.118537993151848e-10
7.518225193744835e-10
7.892267578699947e-10
8.233883365055755e-10
8.531714159466181e-10
8.774317757090348e-10
8.952541717126244e-10
9.063359970920717e-10
9.091865022930464e-10
9.050107437140619e-10
8.927060838184061e-10
8.70870977389941e-10
8.459212092464421e-10
8.146992146966582e-10
7.801185907834406e-10
7.423453217170809e-10
7.023305182625869e-10
6.611049649917796e-10
6.202260068176484e-10
5.781818799615495e-10
5.377700480783026e-10
4.986701945280741e-10
4.612084915871237e-10
4.261342965512674e-10
3.925238096446722e-10
3.605651140278914e-10
3.311534851907475e-10
3.04143613095556e-10
2.7841960583048267e-10
2.549637319674677e-10
2.335980106159556e-10
2.1340540484902746e-10
1.9531507093566314e-10
1.782776407416624e-10
1.6286059498948856e-10
1.489060170228247e-10
1.3580263799243848e-10
1.2411484221909485e-10
2.0626603813012994e-11
1.8964893813483415e-11
1.3474324312068084e-11
1.245455201762297e-11
1.1507490418570045e-11
1.0591098805079689e-11
7.37617857761843e-12
6.821312475589707e-12
6.2815081939595e-12
5.76162014437276e-12
3.867010645617503e-12
3.560918887902204e-12
3.3249896478826654e-12
3.0057106608352337e-12
2.7568783264289716e-12
2.5259826025976517e-12
2.31282416178783e-12
2.1162647217563675e-12
1.4334028320479849e-12
9.605729492441545e-13
8.802195705733168e-13
6.592794515367636e-13
6.051554454161324e-13
5.541725661639626e-13
5.047200741318387e-13
4.724018207921729e-13
4.2469068050403836e-13
3.949504086875391e-13
3.5474600083368703e-13
3.2838532413209564e-13
3.010784840422959e-13
2.7639415491080557e-13
2.466655429280075e-13
2.2904571420432873e-13
2.0902754565091518e-13
1.9072303553637718e-13
1.710593094181884e-13
1.5608180296487644e-13
1.4241070822305237e-13
1.2015734628110212e-13
1.0955449447436949e-13
1.0591588721027967e-13
9.272079727490799e-14
8.515654618441642e-14
7.713922582352128e-14
7.035788408686987e-14
6.417688871840461e-14
5.853230835557715e-14
5.3392637982430804e-14
4.875448847561796e-14
4.368507234935727e-14
4.050168761527955e-14
3.693692961445256e-14
3.3611736604556206e-14
3.072347054313636e-14
2.8096825164794118e-14
2.555665039137371e-14
2.3241269353678383e-14
2.1257846788758068e-14
1.9390406796796056e-14
1.768179081198005e-14
1.612520117075992e-14
1.4707517404359933e-14
1.3412728796294579e-14
1.223313265354368e-14
1.0974853299462983e-14
1.0175096595195611e-14
9.280138570165804e-15
8.4632465066657e-15
7.593058614051308e-15
7.0393521591772424e-15
6.420161694631163e-15
5.8559053499414e-15
5.340030609490005e-15
4.8697689502769056e-15
4.441653347051718e-15
4.0514789387336395e-15
3.69452598121365e-15
3.3693489331374635e-15
3.0728496015419772e-15
2.802953187395865e-15
2.5558918819313215e-15
2.3309553924005092e-15
2.1259774836342806e-15
1.938890419892473e-15
1.7681766395547924e-15
1.5864145590213842e-15
1.4708398736328485e-15
1.3413649845652259e-15
1.2233025434968886e-15
1.1156567073856973e-15
1.0175504591823102e-15
9.279605341476996e-16
8.46257822562841e-16
7.719426438322193e-16
7.039325264853684e-16
6.420408453631714e-16
5.855448327476601e-16
5.340077124425061e-16
4.87046201993967e-16
4.441807784872731e-16
3.9847367737971007e-16
3.634112670161334e-16
3.3697274362768143e-16
3.0736114752934037e-16
2.80395264219953e-16
2.5559541087665076e-16
2.3310581949529746e-16
2.1258277824044034e-16
1.9388705826397216e-16
1.768370829802554e-16
1.5862878421229803e-16
1.4707738482055307e-16
1.3413716790285451e-16
1.2233788316554168e-16
1.1158510669216226e-16
1.0175394963561196e-16
9.280447928797775e-17
8.463481199067911e-17
7.720574953078117e-17
7.040648374186583e-17
6.421156263396692e-17
5.854927018751468e-17
5.252834398425415e-17
4.870675421761051e-17
4.4436683754049654e-17
4.050668407624961e-17
3.694685944550803e-17
3.3694046616472314e-17
3.0728953310390947e-17
2.7567644228202272e-17
2.555942555418046e-17
2.331082568649263e-17
2.0912259289583732e-17
1.9071207423120247e-17
1.76836280910181e-17
1.6127239530574603e-17
1.4733156057611185e-17
1.3414485473408741e-17
1.2233693071503188e-17
1.0974836557464427e-17
1.0175676993807201e-17
9.130521048312512e-18
8.463996726706294e-18
7.719048401378e-18
7.03998180274948e-18
6.421392302550462e-18
5.855787973027545e-18
5.3404198851959685e-18
4.870639977638281e-18
4.442234128702649e-18
2.4715297785066455e-10
2.696832590621172e-10
2.9404123943213425e-10
3.203056257462306e-10
3.4869082021820595e-10
3.7886642180444884e-10
4.112579094992916e-10
4.44935841377008e-10
4.810322680869006e-10
5.181750817210405e-10
5.560766595823333e-10
5.952790341877134e-10
6.342155695260854e-10
6.719218469980285e-10
7.087245490458672e-10
7.429938382479625e-10
7.745943575182052e-10
8.0112812832878e-10
8.222664624687314e-10
8.365930183026691e-10
8.448402379166011e-10
8.460182175007388e-10
8.407809197576671e-10
8.279165706447404e-10
8.073980182607097e-10
7.827925307123369e-10
7.523549144828066e-10
7.192804430687771e-10
6.84360163459403e-10
6.466188551436299e-10
6.071325600274934e-10
5.690810653682644e-10
5.30662942047939e-10
4.924793476147186e-10
4.5698882118557073e-10
4.22430360284146e-10
3.896495989704545e-10
3.5876245878811956e-10
3.2982280984972404e-10
3.024009448629164e-10
2.7772945795653354e-10
2.54126588375517e-10
2.3300295138389987e-10
2.131960428421462e-10
1.9469394589233618e-10
1.7821703846089745e-10
1.628444901750539e-10
1.485421168318997e-10
1.358397382918497e-10
1.2402303932676664e-10
2.0467703050781804e-11
1.885324371345198e-11
1.3271446840808916e-11
1.230238330318728e-11
1.1375272749528927e-11
1.0426320584103702e-11
9.667442740615128e-12
6.5507038031261346e-12
6.149815738519109e-12
5.560080057490728e-12
3.770672669794949e-12
3.4911184328913904e-12
3.199846693175208e-12
2.940922976982056e-12
2.6996869174681473e-12
2.475220024806512e-12
2.265927664447327e-12
2.0758380882367015e-12
1.4402821825689238e-12
1.3340319855568748e-12
8.654152486778171e-13
7.934819634247547e-13
5.93925676869559e-13
5.447348976248197e-13
5.066500403916381e-13
4.638588456993982e-13
4.180466231153068e-13
3.8809304711376687e-13
3.5482189121815537e-13
3.1924191710100344e-13
2.91684456344749e-13
2.663023172823535e-13
2.436594433628204e-13
2.2531340258042861e-13
2.0256256471970044e-13
1.8769036345414076e-13
1.6873779172348342e-13
1.5625399648009262e-13
1.4040019490175913e-13
1.2148657497476305e-13
1.0781065102948328e-13
1.0110695515326061e-13
8.971223269308233e-14
8.194423585722296e-14
7.676656022650037e-14
6.999649129192398e-14
6.216456812019824e-14
5.663655256296527e-14
5.313713969005535e-14
4.711087474898095e-14
4.296705903638022e-14
4.0290890068992805e-14
3.680648628121327e-14
3.263874345316222e-14
3.0562800446061776e-14
2.788403685838152e-14
2.4729688967854292e-14
2.3186989659228396e-14
2.0568532100267617e-14
1.876069169822737e-14
1.7589366836344618e-14
1.553535379150984e-14
1.4228704075052084e-14
1.2978537485453556e-14
1.2169698351725923e-14
1.1099277530797682e-14
9.845160059835542e-15
9.232473333019028e-15
8.419213958586746e-15
7.678741822984145e-15
7.002764061660584e-15
6.233026533476662e-15
5.676062438483273e-15
5.166898474104103e-15
4.71249453584316e-15
4.297839546863027e-15
4.029560156052893e-15
3.675106498285967e-15
3.3517080152312504e-15
2.9732714293378953e-15
2.7878331645155436e-15
2.542673449780785e-15
2.318989958062179e-15
2.1147466418121607e-15
1.875925209745835e-15
1.7590025573376602e-15
1.6061011814008598e-15
1.4632127471629736e-15
1.2982134771781517e-15
1.216997023966691e-15
1.1100211032024917e-15
9.84604470755036e-16
8.979095510257613e-16
8.419318222402857e-16
7.679026433934172e-16
7.002945810260178e-16
6.212306899434513e-16
5.824756895706638e-16
5.312777952958034e-16
4.845093779702835e-16
4.29769238047279e-16
3.919685276886347e-16
3.574457828393627e-16
3.260094857908492e-16
3.056881526677717e-16
2.711724544725525e-16
2.473035261063426e-16
2.319310727402886e-16
2.0569857991055116e-16
1.8760019967561467e-16
1.7590503535046757e-16
1.6045482944251532e-16
1.463576525311701e-16
1.3343995205851388e-16
1.219360553629152e-16
1.1099074847116294e-16
9.845503650403904e-17
8.97923207819008e-17
8.419704100268271e-17
7.679205108388529e-17
7.003713174562873e-17
6.211958897442097e-17
5.666949747249314e-17
5.1673868478833646e-17
4.7122619094220817e-17
4.4185344628539904e-17
4.029943505859489e-17
3.676389136474712e-17
3.3516563166035734e-17
2.973512423244166e-17
2.788702215972071e-17
2.4729431177806227e-17
2.318891739429325e-17
2.1148786212087652e-17
1.8760486510832727e-17
1.7112031780505612e-17
1.5604120845214393e-17
1.4231320042039712e-17
1.3345080665484684e-17
1.2184650516475882e-17
1.079566960643651e-17
9.84561431419579e-18
8.980169828528715e-18
8.419671459552518e-18
7.678922797278042e-18
7.003351775241057e-18
6.387106052182402e-18
5.825126331522697e-18
5.3132183558132346e-18
4.845431661149688e-18
4.297581139174212e-18
2.1557575221353137e-10
2.3536349457373735e-10
2.570550340444244e-10
2.8018907791818097e-10
3.0531486348449263e-10
3.3211582037737885e-10
3.606483413248019e-10
3.914752664384181e-10
4.23245637544295e-10
4.5686124641875566e-10
4.923505562924756e-10
5.27618063120905e-10
5.639239516848741e-10
6.006683509446645e-10
6.355892268473518e-10
6.693276846862784e-10
7.006555731766889e-10
7.292079562405262e-10
7.527431417084221e-10
7.706110309863052e-10
7.829178926762472e-10
7.890025129817206e-10
7.884278526093029e-10
7.812261398961243e-10
7.676996737929347e-10
7.462659516589031e-10
7.218456108753898e-10
6.935703089675076e-10
6.622719470241823e-10
6.283331474429939e-10
5.926969232667522e-10
5.568685680541107e-10
5.207276466212025e-10
4.851128548106803e-10
4.5029078376572155e-10
4.171759700827465e-10
3.8524396006934753e-10
3.553233786693266e-10
3.2703150255253127e-10
3.0042091031378533e-10
2.7584744590454984e-10
2.5283425876076877e-10
2.316254689631245e-10
2.1212550983881375e-10
1.9398227577703621e-10
1.7737611460679264e-10
1.6218850881662607e-10
1.4812283097966644e-10
1.3529396397045183e-10
1.2354440194300554e-10
1.128398787915489e-10
1.8705244754326858e-11
1.7306739138769675e-11
1.2107441503291741e-11
1.1213157187611269e-11
1.0568638512216897e-11
9.746135394203893e-12
8.798722698487971e-12
6.057303557124968e-12
5.649594974646247e-12
5.1769588627203285e-12
3.5245536512053516e-12
3.2482628559328323e-12
2.9785037187883647e-12
2.74567678456013e-12
2.5209231730774173e-12
2.309694187247322e-12
2.1155555767903026e-12
1.9363641421398043e-12
1.2716200168993041e-12
1.1698612921212842e-12
8.116304801302376e-13
7.253347812615209e-13
5.432279567980193e-13
4.980199940266144e-13
4.562056181998528e-13
4.1828630202466966e-13
3.8202332373082506e-13
3.4927587186140215e-13
3.192533887112984e-13
2.917003978347048e-13
2.664551317979286e-13
2.432581095632776e-13
2.2210673514352857e-13
2.0503871361809683e-13
1.8500997304855896e-13
1.6883483464453568e-13
1.5404459068818684e-13
1.4055021292726319e-13
1.282425183495463e-13
1.0766410392227602e-13
9.821633792642841e-14
8.95956904850309e-14
8.443662172290064e-14
7.703195639111208e-14
6.799928806729231e-14
6.408355022430319e-14
5.658406130170884e-14
5.3310382749107556e-14
4.705812519929897e-14
4.434889876244619e-14
3.914442148796684e-14
3.68870580530579e-14
3.364441264163328e-14
2.969603248171622e-14
2.708579519764962e-14
2.4702744112969457e-14
2.3279006408132647e-14
2.0546656440327728e-14
1.8746174353146746e-14
1.7658634404312873e-14
1.610582185665501e-14
1.4126424036890406e-14
1.3405657568837748e-14
1.2216411041838999e-14
1.1142463158622206e-14
1.0161195881893263e-14
9.267361731759546e-15
8.452009649919886e-15
7.711734012778352e-15
6.804053420622341e-15
6.205824414834276e-15
5.847202215076154e-15
5.333321163332624e-15
4.866130102139402e-15
4.293044871513853e-15
3.915170130065687e-15
3.5660524728241275e-15
3.3647664874921803e-15
3.0685633420063558e-15
2.7986622038126993e-15
2.553648394974668e-15
2.2766219069711965e-15
2.1231385497979063e-15
1.87390126608294e-15
1.7658816506191966e-15
1.6108241768445706e-15
1.4216582422340936e-15
1.339996098429243e-15
1.2216325632597062e-15
1.0783592876326663e-15
9.84255607214865e-16
9.292939294861832e-16
8.180243023842057e-16
7.460605195858521e-16
7.030015435079841e-16
6.411536324709369e-16
5.846893513783125e-16
5.161593269499146e-16
4.708298471297451e-16
4.4357144860985784e-16
3.915710513127556e-16
3.5708118378566274e-16
3.256569884060616e-16
3.0685728355961677e-16
2.7986561680971067e-16
2.4706228133779736e-16
2.253009693942786e-16
2.0546917657066145e-16
1.874016417503684e-16
1.7658801782077396e-16
1.5587145858396518e-16
1.421666709828902e-16
1.296461533408617e-16
1.18245898352617e-16
1.1141867914821268e-16
9.836556150560101e-17
9.269486793900116e-17
8.180794846855451e-17
7.460545721578682e-17
7.030232449230214e-17
6.205202705239911e-17
5.849586887784261e-17
5.161297273058014e-17
4.708681489943234e-17
4.435589849452862e-17
3.9153635079778087e-17
3.570865142931769e-17
3.3647239504341295e-17
3.0685475901089225e-17
2.798822442177196e-17
2.4714193577175726e-17
2.3279165744865527e-17
2.054755914249408e-17
1.8740358806261098e-17
1.765898379504469e-17
1.5587560648332413e-17
1.4215792027116196e-17
1.2964747979652035e-17
1.182512915220247e-17
1.078399989895303e-17
1.0162183418171974e-17
8.96970726361082e-18
8.18119190969658e-18
7.708635634274097e-18
6.804774846251709e-18
6.205755929641083e-18
5.84898770809714e-18
5.333154806074221e-18
4.707883240148352e-18
4.2935999387009324e-18
1.8729370361372715e-10
2.046333587831639e-10
2.235442849612611e-10
2.4385325325967255e-10
2.660174778333696e-10
2.8960775765561e-10
3.1481950470770753e-10
3.419165848459602e-10
3.705400319339103e-10
4.0071228972447226e-10
4.3240003999486315e-10
4.6491370351410735e-10
4.984795612399029e-10
5.322374086911633e-10
5.656613709036766e-10
5.983076464133481e-10
6.292255051529421e-10
6.574597457996373e-10
6.824006670072849e-10
7.031660750673789e-10
7.188796561089346e-10
7.292414979880748e-10
7.332822109576567e-10
7.31044700839655e-10
7.228497048203467e-10
7.063978647460599e-10
6.874688789865853e-10
6.632313033832467e-10
6.361377788565784e-10
6.069949221257827e-10
5.743862823331249e-10
5.414107812425559e-10
5.078031096047515e-10
4.743872782323677e-10
4.421225029904916e-10
4.1027609913452036e-10
3.796979347757815e-10
3.5015137441647324e-10
3.226786299252759e-10
2.968682113017887e-10
2.7307293372017635e-10
2.50576590971588e-10
2.29704516747166e-10
2.1012899050072174e-10
1.923258023691052e-10
1.7592728194825885e-10
1.6104917707679344e-10
1.4700554423907645e-10
1.344645478922091e-10
1.2265656665977145e-10
1.1199932390517539e-10
1.0224672446768869e-10
1.6963480246793573e-11
1.585779529277111e-11
1.1093728280497491e-11
1.0270202408088464e-11
9.4184521986785e-12
8.681706644281617e-12
8.045432869101491e-12
5.703680587888119e-12
5.254834056506885e-12
4.832793966216006e-12
3.157901321388423e-12
2.8720647258205027e-12
2.6383913858687724e-12
2.4259939140407876e-12
2.254312566335632e-12
2.0687164158647466e-12
1.868029403168766e-12
1.7095231966571517e-12
1.1642268229279008e-12
1.0842214638611154e-12
7.165854111646501e-13
6.581537390853869e-13
5.024293144909883e-13
4.60544655446356e-13
4.1311848366955276e-13
3.7809068045860105e-13
3.5309773023824076e-13
3.2281159314215566e-13
2.950066839701906e-13
2.6396718440663373e-13
2.410951202275425e-13
2.2012397773879637e-13
2.0216628039617228e-13
1.8343765257858012e-13
1.7118904432751359e-13
1.5596759712622778e-13
1.426510222669196e-13
1.2712522153379832e-13
1.1845913191313186e-13
1.0085864201029276e-13
8.952807943961609e-14
8.394219279804335e-14
7.44941303243965e-14
6.984001064543757e-14
6.192958165149763e-14
5.81148960278749e-14
5.299137822908537e-14
4.833997077529951e-14
4.408215393509375e-14
3.9124094069539145e-14
3.568243876558648e-14
3.3444110906459044e-14
2.9685235900720274e-14
2.782155304779621e-14
2.537277078314356e-14
2.251695117578166e-14
2.1106072707558336e-14
1.879835141085035e-14
1.7080666224101362e-14
1.6009190242549346e-14
1.420938668148704e-14
1.2958848195461175e-14
1.2147990566034902e-14
1.1078326062506153e-14
1.010326219512059e-14
8.96445279962539e-15
8.179388019906205e-15
7.455821574128046e-15
6.801502956394504e-15
6.202050320007907e-15
5.8134473719277105e-15
5.301944185650377e-15
4.678544334915672e-15
4.2905696183826836e-15
3.913084185299739e-15
3.569506217837928e-15
3.3451857822081556e-15
2.9684829285309772e-15
2.7072398389914956e-15
2.469088575619204e-15
2.314467538329479e-15
2.0535901112582717e-15
1.872907000561687e-15
1.7557273437384845e-15
1.6011427926628003e-15
1.4220797864186954e-15
1.331819840223548e-15
1.2145937672952405e-15
1.0818881696431983e-15
1.0103642911852256e-15
8.964841666577273e-16
8.403332526211195e-16
7.456787854289865e-16
6.8001057449579e-16
6.201258786611855e-16
5.813278135002276e-16
5.158838386601297e-16
4.835474355942388e-16
4.4097934505371225e-16
3.9128641044342217e-16
3.668154678919512e-16
3.345247992592911e-16
2.9683940989789494e-16
2.782398088750691e-16
2.5378912145849055e-16
2.2515743668773005e-16
2.0536395427062907e-16
1.8738013392389428e-16
1.7560344279211456e-16
1.557793633190292e-16
1.4189754846137053e-16
1.2957514372270607e-16
1.2146244301774066e-16
1.107697818781945e-16
9.829349301810698e-17
8.96477864154091e-17
8.177325372940255e-17
7.456259841016984e-17
6.802752430419279e-17
6.374123120872654e-17
5.815225416232608e-17
5.1586253747341866e-17
4.707459828502412e-17
4.2905635722736674e-17
3.91537217229085e-17
3.6681117720738696e-17
3.34523814258745e-17
3.051322797468334e-17
2.714628774255586e-17
2.5377313636183135e-17
2.3147898887730477e-17
2.05362625555615e-17
1.8729415202748397e-17
1.7081543335166357e-17
1.557868216761179e-17
1.4605334075891805e-17
1.2957872457216748e-17
1.1823966697286502e-17
1.0777450204823694e-17
9.829664774047349e-18
8.964705099526324e-18
8.403727824496507e-18
7.45766901456629e-18
6.8009154225588714e-18
6.202948313267942e-18
5.656576096039772e-18
5.159024704036565e-18
4.8356780995049875e-18
4.410186148846483e-18
1.6316332002193648e-10
1.7831708766173047e-10
1.9492235632077472e-10
2.1275930242303875e-10
2.3223271715585263e-10
2.5306083207489745e-10
2.759125209683496e-10
2.999562769203161e-10
3.250098070348179e-10
3.52063661465318e-10
3.806500402295743e-10
4.1021065217994266e-10
4.408625351700522e-10
4.730022872499526e-10
5.036175108401195e-10
5.346081200949868e-10
5.657032647275987e-10
5.929279460859329e-10
6.197427403128563e-10
6.409788905256947e-10
6.603946261193718e-10
6.725894831238063e-10
6.806454138445847e-10
6.830411934753616e-10
6.809183842818791e-10
6.70652436900613e-10
6.542949735559194e-10
6.355575494351841e-10
6.127816238446626e-10
5.867835014015298e-10
5.582311379896031e-10
5.285441005524002e-10
4.971155303773911e-10
4.659730309481498e-10
4.348911657138382e-10
4.0449224851785975e-10
3.7508477644876965e-10
3.469121139726325e-10
3.201552249572392e-10
2.949061398709383e-10
2.712101236233968e-10
2.490227764054623e-10
2.2844867229014852e-10
2.0942283630531254e-10
1.9172925857129016e-10
1.7550317470727566e-10
1.605180637559133e-10
1.4674175319569255e-10
1.3409688900250702e-10
1.2246799373538708e-10
1.118469329107992e-10
1.0212285954250738e-10
9.324821588462786e-11
1.544459540612041e-11
1.4274321568477484e-11
1.0242125757828501e-11
9.476015151932256e-12
8.810526237704522e-12
8.117456912747841e-12
5.361125910641584e-12
5.081381224901081e-12
4.552487996775222e-12
4.299963771249681e-12
2.9246602745756365e-12
2.6909858959376652e-12
2.507691960473879e-12
2.2731571054282487e-12
2.0841540701717533e-12
1.9103878026298215e-12
1.7491081930670321e-12
1.6004702544292718e-12
1.0397481023598754e-12
7.115088872301018e-13
6.525620135920403e-13
4.958649808477306e-13
4.606563717738803e-13
4.157531662196125e-13
3.807205447713639e-13
3.5246402122819e-13
3.234394581300831e-13
2.9139859917170837e-13
2.7092469908243103e-13
2.4684892300661583e-13
2.2202969290214143e-13
2.0594066881348486e-13
1.8505570339053196e-13
1.7148184481396644e-13
1.5648500833698872e-13
1.406567609596655e-13
1.3021393814599457e-13
1.1707726756551746e-13
1.0084954378719523e-13
9.199120622603994e-14
8.15099468302499e-14
7.654677287988724e-14
6.981996796084009e-14
6.186505339233114e-14
5.944801185517878e-14
5.1467098744197354e-14
4.841478925938161e-14
4.281680787593479e-14
3.8998592478934746e-14
3.6660157761766034e-14
3.343694574947395e-14
3.04950672356208e-14
2.7813622113292787e-14
2.4626340154564718e-14
2.2509823548595372e-14
2.04977918424279e-14
1.9269550871400843e-14
1.7049535035138107e-14
1.600865912868778e-14
1.4181477314172085e-14
1.331335101183858e-14
1.214259449120398e-14
1.1067030845639996e-14
9.81153931815372e-15
8.947789333600239e-15
8.402260188329118e-15
7.661395908870036e-15
6.988076370972086e-15
6.373095326115954e-15
5.645886147878248e-15
5.300231417519129e-15
4.838153130135439e-15
4.399379978706955e-15
3.908199808708348e-15
3.666771955163261e-15
3.248634774682367e-15
2.9632302962225192e-15
2.7024035039277977e-15
2.536692097596413e-15
2.313787715278469e-15
2.0502906692356982e-15
1.9245437085249295e-15
1.705043142666519e-15
1.5903174256010967e-15
1.4599522515249026e-15
1.2934076007199451e-15
1.1789242950268645e-15
1.0758971042165157e-15
9.81778599234173e-16
8.948338872730085e-16
8.404782523295721e-16
7.442845122641041e-16
6.791171432749538e-16
6.372813558133035e-16
5.648660635624731e-16
5.153843005054617e-16
4.696181002255371e-16
4.2826199795906633e-16
4.022913119108798e-16
3.67794963188236e-16
3.3448206432891143e-16
2.963049333394263e-16
2.781721331023163e-16
2.465127747888545e-16
2.247729836587677e-16
2.0499380386649453e-16
1.8694920416840808e-16
1.7551747954727167e-16
1.600759493235241e-16
1.418809981701697e-16
1.2936536719003182e-16
1.2144849941499868e-16
1.1066952170147364e-16
1.0100318923596492e-16
9.211397045593234e-17
8.160896377682881e-17
7.662204870167692e-17
7.00484506744568e-17
6.372772213824734e-17
5.81198688565102e-17
5.300964675875986e-17
4.696729621829379e-17
4.283342680544754e-17
4.020949892182357e-17
3.562283917777895e-17
3.344452800862872e-17
2.963314890675027e-17
2.781819336154864e-17
2.4649165378663262e-17
2.2476784341770597e-17
2.111244116833038e-17
1.869617937394724e-17
1.7051692700929274e-17
1.555108079326161e-17
1.4182492697744744e-17
1.2933654820900828e-17
1.1795436358742192e-17
1.1074847128247244e-17
9.81172277308726e-18
9.213083569692809e-18
8.403573595229571e-18
7.659509888406235e-18
6.7887390967094676e-18
6.1911058454471675e-18
5.812467956749465e-18
5.149690489834229e-18
4.8349641570790866e-18
4.288111936876836e-18
1.4205337345651976e-10
1.553313044615557e-10
1.698638738786259e-10
1.8549854925602686e-10
2.0256409561600028e-10
2.2092883450702552e-10
2.4063247902655505e-10
2.6188694665154747e-10
2.846746635881479e-10
3.0882182245179396e-10
3.344632239791739e-10
3.6109313704353073e-10
3.8905039217912124e-10
4.177848656050357e-10
4.4701715331540937e-10
4.762034877082548e-10
5.049723055820602e-10
5.325803581266371e-10
5.582485457994635e-10
5.815100493444064e-10
6.016763915029691e-10
6.17299942040377e-10
6.286659672909224e-10
6.348788779315573e-10
6.357636974940618e-10
6.311858148402493e-10
6.215263124309346e-10
6.054008634770403e-10
5.869279758617656e-10
5.649027942873558e-10
5.388446913110382e-10
5.131320991589899e-10
4.835916239587302e-10
4.5481470675320173e-10
4.257255914544208e-10
3.9788116689698787e-10
3.6893305874332097e-10
3.4187259247578124e-10
3.160184165515742e-10
2.9216011832426166e-10
2.683900727296012e-10
2.4730252762751403e-10
2.2705808238109556e-10
2.0777008503789828e-10
1.9080917209176196e-10
1.743072561707247e-10
1.5985287847797188e-10
1.461845313205815e-10
1.3332282401065826e-10
1.220986520058051e-10
1.1153187136159156e-10
1.016211390712176e-10
9.278046619273415e-11
1.5350707953312455e-11
1.437727494525801e-11
1.010195786147658e-11
9.375998919616688e-12
8.658486929868897e-12
7.998572012560356e-12
7.357047082203152e-12
4.996748662545961e-12
4.6078503480453744e-12
4.2291741651406746e-12
2.9872303274901563e-12
2.7536550543007775e-12
2.5176613004722623e-12
2.3327460113032795e-12
2.1103311311610906e-12
1.9604041462243825e-12
1.7814030588127372e-12
1.6441215920679139e-12
1.0630549753282102e-12
9.784095351154649e-13
6.481728880117286e-13
5.943363324358075e-13
4.517208925837198e-13
4.1425002813682483e-13
3.791203324605579e-13
3.475926675934702e-13
3.1753838783980327e-13
2.90376327511367e-13
2.6542737890342266e-13
2.4280769347921163e-13
2.2151053203585433e-13
2.0275449128526046e-13
1.849027243489264e-13
1.687501723961743e-13
1.54018268928522e-13
1.4059270174888108e-13
1.2828010422376196e-13
1.1707285097712283e-13
1.066479896016944e-13
9.166503690964529e-14
8.316047864415623e-14
7.585689079860571e-14
6.920034169190897e-14
6.178170007462859e-14
5.6355458320188156e-14
5.251802488895447e-14
4.6881691427224735e-14
4.27639588051047e-14
3.984587887830667e-14
3.634143392860841e-14
3.315138411389216e-14
3.0229869393347876e-14
2.698435161888576e-14
2.4613351301874625e-14
2.293201546570789e-14
2.0472714653461025e-14
1.9079192688521947e-14
1.7397749125585326e-14
1.588125038512917e-14
1.4165144244461606e-14
1.291760174533538e-14
1.2036651740498265e-14
1.0977703528414018e-14
1.0012000658241717e-14
9.1309063300578e-15
8.327801256042095e-15
7.433409292608083e-15
6.779308315522233e-15
6.314123342968464e-15
5.761762106629169e-15
5.2766792515824894e-15
4.770450982158685e-15
4.370377271970798e-15
3.9859017491353935e-15
3.558515852184011e-15
3.315346711198247e-15
3.0235495377699637e-15
2.757518129214333e-15
2.514969474935904e-15
2.244980965387622e-15
2.047415503386636e-15
1.8673974326351843e-15
1.7399291167224098e-15
1.586928809975121e-15
1.4173508006866881e-15
1.319835552443874e-15
1.2038442544347767e-15
1.0748858345961694e-15
9.799419547210479e-16
9.131163715872534e-16
8.328053977126734e-16
7.595292275806585e-16
6.926571813374603e-16
6.184464068912011e-16
5.761184338274063e-16
5.253943798504685e-16
4.794205219169509e-16
4.370427877562718e-16
3.901248142864318e-16
3.558857508085129e-16
3.2456701984130585e-16
3.025016957232e-16
2.758192413201283e-16
2.461518790938986e-16
2.2937235055704475e-16
2.0917776230056234e-16
1.8673668863887196e-16
1.703965651266368e-16
1.5531116895452564e-16
1.4471924417535225e-16
1.293501634142803e-16
1.1780756218874567e-16
1.0978435262591874e-16
1.0012140109319959e-16
8.936974582041225e-17
8.327349101575728e-17
7.434169061858156e-17
6.926677101813351e-17
6.317495075461222e-17
5.63916705951832e-17
5.14306789847812e-17
4.7920692354534945e-17
4.3705224092805265e-17
3.9861934235827137e-17
3.635211979293152e-17
3.315174884393163e-17
3.023688826136632e-17
2.757674482816281e-17
2.514915345110344e-17
2.29366580223124e-17
2.0475667660938767e-17
1.907905351353194e-17
1.7399226901811457e-17
1.5536030014176224e-17
1.4165559679301577e-17
1.3198330217001857e-17
1.1782737148152653e-17
1.0746218928830293e-17
1.0012593346580432e-17
8.937644022602057e-18
8.328236945073073e-18
7.595115396641535e-18
6.927048882983145e-18
6.317569462609138e-18
5.76191870125312e-18
5.255350265429114e-18
4.792430571411244e-18
4.37167363152107e-18
1.2370103927919037e-10
1.3526550080655003e-10
1.4800385647859635e-10
1.61709824682847e-10
1.7670083057699784e-10
1.928123816354554e-10
2.102100418145614e-10
2.2900999876882271e-10
2.491466483487757e-10
2.706324497013257e-10
2.935489141366072e-10
3.1756456930670516e-10
3.4284867897440536e-10
3.690091257475049e-10
3.959977377103024e-10
4.231393138995073e-10
4.503207449979766e-10
4.7688787414761e-10
5.022661460046733e-10
5.258039677264947e-10
5.466224154674309e-10
5.643835808760229e-10
5.78081347953256e-10
5.874448383279092e-10
5.920041300896112e-10
5.915736380221799e-10
5.862413675507859e-10
5.760950289474948e-10
5.593914316465803e-10
5.413165534973058e-10
5.204452308709399e-10
4.964348053612303e-10
4.710137242283694e-10
4.444760571863114e-10
4.173899548134202e-10
3.903123569974388e-10
3.6363155738375577e-10
3.3789193908326227e-10
3.127131389905968e-10
2.888984459983731e-10
2.6635054956093577e-10
2.4529476524012207e-10
2.2543062380206417e-10
2.0678497555998154e-10
1.8972176185823162e-10
1.7380558749734052e-10
1.5900679517159517e-10
1.454681658881262e-10
1.330146904154027e-10
1.2155324161517475e-10
1.1114920808067953e-10
1.0145805844056345e-10
9.264647678589447e-11
8.463655922763945e-11
1.3953581147127357e-11
1.2895925982455991e-11
9.24071693071404e-12
8.56010038757112e-12
7.910490674088534e-12
7.238842894913556e-12
6.663623856337707e-12
4.642185280522322e-12
4.155129302414031e-12
3.825741245726579e-12
2.628442987495408e-12
2.4560815280499064e-12
2.261152214277123e-12
2.0760545424771332e-12
1.90540495761491e-12
1.7224667267754648e-12
1.5996233509536408e-12
1.4641185848799505e-12
9.862430147996566e-13
8.982974761930543e-13
6.108990914397363e-13
5.594843187745268e-13
4.1549775667950734e-13
3.8047282494351126e-13
3.48636679857453e-13
3.1948463865822357e-13
2.925094965930113e-13
2.6770529908644403e-13
2.444481385703521e-13
2.2302249901025007e-13
2.0353691733545663e-13
1.8575877085329177e-13
1.700344197173037e-13
1.5523563550977218e-13
1.4166681632762944e-13
1.292726818470333e-13
1.1771660214730648e-13
1.0737587204678217e-13
9.805165548772932e-14
8.295049091833751e-14
7.570524470131776e-14
6.899700900463601e-14
6.235809076932886e-14
5.74187950681717e-14
5.1877964667696196e-14
4.77656160185264e-14
4.367002299620298e-14
3.9822039694331166e-14
3.624105912019989e-14
3.305123594570257e-14
2.9866839591996865e-14
2.7493594478584864e-14
2.5075380305294236e-14
2.2666694294203587e-14
2.0982798197433953e-14
1.8848600578138802e-14
1.735499038361649e-14
1.582188448750718e-14
1.4341112642566805e-14
1.3042372127754917e-14
1.2006560164774951e-14
1.0947967283595776e-14
9.892117178377862e-15
9.105563197730725e-15
8.305432004134054e-15
7.573542659860983e-15
6.906955434427661e-15
6.2424547298434816e-15
5.69233893889057e-15
5.239453988382382e-15
4.779616774207162e-15
4.376051909081369e-15
3.974765256363531e-15
3.592133558823973e-15
3.2759915497529638e-15
3.0149674476325024e-15
2.7498121271920283e-15
2.5106283076568467e-15
2.2666612097583654e-15
2.0860562323357837e-15
1.903119205458931e-15
1.7190208243360697e-15
1.5679097743936333e-15
1.4481784200582723e-15
1.3162338278068515e-15
1.2003450715582075e-15
1.0947501536171926e-15
9.984433343910243e-16
9.022522047558083e-16
8.304570022699213e-16
7.574597522414802e-16
6.843812032269367e-16
6.298247684293368e-16
5.747859571177744e-16
5.192445233973061e-16
4.778609126877626e-16
4.3181238964656386e-16
3.9745491444235036e-16
3.625044945519538e-16
3.3063066104434844e-16
3.0151158828271445e-16
2.7496980239335453e-16
2.5081315187166706e-16
2.266014813976015e-16
2.0861542242415902e-16
1.8848464781353785e-16
1.719150907768592e-16
1.5823522668941865e-16
1.4299086106757688e-16
1.3161869224826778e-16
1.1892523218084126e-16
1.0948173670777607e-16
9.984204949722693e-17
9.106308258471456e-17
8.22824334102527e-17
7.579815315822147e-17
6.849083874503873e-17
6.243889494978759e-17
5.692507606183823e-17
5.243083527231631e-17
4.779402376480426e-17
4.3587558128123105e-17
3.9758564644761215e-17
3.625467509189994e-17
3.30920339091095e-17
3.015318868318788e-17
2.749811984705651e-17
2.5083156010500773e-17
2.285788880537583e-17
2.0862228525772707e-17
1.8849778713256468e-17
1.735306128677259e-17
1.5824182560634286e-17
1.430038032979656e-17
1.3162017651221438e-17
1.2003750580004524e-17
1.084652730862577e-17
9.988632199162128e-18
9.106365136574812e-18
8.228510919881824e-18
7.574076351883686e-18
6.843927053207805e-18
6.2996774884739286e-18
5.745897667564527e-18
5.24011199295435e-18
4.7789754159617535e-18
4.358500685215796e-18
1.073474714113454e-10
1.1731023038582958e-10
1.2840502717740005e-10
1.4047718003915086e-10
1.5345367529068415e-10
1.6753290752812902e-10
1.8275526223418927e-10
1.9944865498737035e-10
2.1700644981499357e-10
2.3599411490006966e-10
2.565804681728017e-10
2.7799745006789047e-10
3.0038464154035314e-10
3.243558333264891e-10
3.4858506274167013e-10
3.7395650336253343e-10
3.9891852921642475e-10
4.244287454481579e-10
4.4883436866233885e-10
4.71600174032429e-10
4.932885182419417e-10
5.120488737417797e-10
5.275895024050028e-10
5.39406663863155e-10
5.464979442224868e-10
5.500951541382446e-10
5.485322437128555e-10
5.42389341207979e-10
5.291135543248164e-10
5.14938206395167e-10
4.979290753369488e-10
4.770859472981853e-10
4.546764627453265e-10
4.307701463790299e-10
4.064240819315609e-10
3.8082896261748524e-10
3.557721161379384e-10
3.3116588340864324e-10
3.0731071723190155e-10
2.847090007650464e-10
2.6260346863703553e-10
2.419994271446236e-10
2.2287854852558991e-10
2.0454925825736885e-10
1.8788875501455556e-10
1.7205471163607054e-10
1.57588973976001e-10
1.4439041087003435e-10
1.319391405503585e-10
1.2062954314245798e-10
1.1036181475850753e-10
1.0082530099011967e-10
9.198822217409823e-11
8.408428785397109e-11
7.66811147912447e-11
1.2812783633017859e-11
1.1771056613373725e-11
8.375152967377502e-12
7.690846376678617e-12
7.160884216659837e-12
6.600520915408401e-12
6.073588827770448e-12
4.233071473201748e-12
3.857802250993949e-12
3.5483656485618266e-12
2.365954862705744e-12
2.247256988148353e-12
2.0077047625465975e-12
1.843906731379636e-12
1.7420101371867175e-12
1.5503966137314197e-12
1.4198713679526228e-12
1.3364038979282341e-12
8.896221725930741e-13
8.37517708477054e-13
5.553580473133302e-13
5.009425972906819e-13
3.8344304004454127e-13
3.5141682670245414e-13
3.1719079496969497e-13
2.964784698287664e-13
2.655431422821804e-13
2.427669056854286e-13
2.2179059873695806e-13
2.056294219885629e-13
1.8510106631689816e-13
1.690902970233039e-13
1.545894976981862e-13
1.4293170602074465e-13
1.2852888752228308e-13
1.1728402520332132e-13
1.0701736607025405e-13
9.76533184375485e-14
8.909618758014096e-14
7.534435538428897e-14
6.87319809126069e-14
6.34322701278883e-14
5.727181373366051e-14
5.2845053527728985e-14
4.7583317483870126e-14
4.340204024994932e-14
3.963866630417982e-14
3.610357930263125e-14
3.293005042804051e-14
3.003427003799946e-14
2.7713230013167314e-14
2.4983072506978024e-14
2.305287899296038e-14
2.078119219975644e-14
1.8951947089196386e-14
1.7500939418901962e-14
1.595158800325608e-14
1.4548081076754358e-14
1.3266393067337486e-14
1.2099615820243351e-14
1.1035249252892918e-14
1.0064102622343972e-14
9.082822789906729e-15
8.371034793174274e-15
7.545757555927403e-15
6.967891991562e-15
6.276657121418527e-15
5.723977966555516e-15
5.220701414374288e-15
4.75607596814846e-15
4.3430122186774715e-15
3.960294635394199e-15
3.6145112223890315e-15
3.3325221645461387e-15
3.009493580266328e-15
2.7719391386671785e-15
2.4990040945805633e-15
2.2791863489778723e-15
2.1029501740872745e-15
1.9176616138058446e-15
1.7293521531179538e-15
1.5950630012665672e-15
1.4637656267113619e-15
1.3268688321626172e-15
1.1963377855934518e-15
1.084814464314868e-15
9.947731571544048e-16
9.07236817411411e-16
8.274094859543247e-16
7.546527926349655e-16
6.882795539566304e-16
6.27837169553787e-16
5.724330591891294e-16
5.282157754038372e-16
4.761427989988802e-16
4.3932060951969587e-16
3.960108157071387e-16
3.61168682775055e-16
3.293878901767752e-16
3.039336015945899e-16
2.7725592667941706e-16
2.5292489084935434e-16
2.2793583768071425e-16
2.102833004356713e-16
1.895491417119107e-16
1.7287955699399295e-16
1.5765217796505974e-16
1.4379749866101792e-16
1.3115793567214698e-16
1.2102772920408077e-16
1.0908384201492357e-16
1.0064256045626778e-16
9.072641269053571e-17
8.27482091043443e-17
7.546016563925869e-17
6.881323622767957e-17
6.276474053107932e-17
5.791003853300126e-17
5.2203306422776857e-17
4.817019835816526e-17
4.3938954946737125e-17
3.96023073753888e-17
3.611688447217074e-17
3.297883454461212e-17
3.004081620481347e-17
2.7718321952578024e-17
2.5278418063265997e-17
2.2787483648250575e-17
2.102786142158177e-17
1.895484132086432e-17
1.7286888102124127e-17
1.576607722339864e-17
1.4420792779078205e-17
1.3113015499141721e-17
1.2102438087871376e-17
1.1035306661657725e-17
9.947868407446198e-18
9.072738850906802e-18
8.274123981498228e-18
7.63572459080139e-18
6.963078631920265e-18
6.2765814022616715e-18
5.724565181184423e-18
5.2823674522674435e-18
4.761824233640416e-18
4.3471475229990946e-18
9.331685478703267e-11
1.0221215901274794e-10
1.1179648061047615e-10
1.2224441944347294e-10
1.3383626309826598e-10
1.46194349667652e-10
1.5957200497468032e-10
1.7394058634568535e-10
1.895902473928828e-10
2.063927890006706e-10
2.2444453885635431e-10
2.4352922166447353e-10
2.638169826998719e-10
2.8543380330280644e-10
3.074339980595441e-10
3.3068663830492075e-10
3.5414763689527155e-10
3.773556819065575e-10
4.009810012184588e-10
4.231194830606999e-10
4.442554303676785e-10
4.6354607037943657e-10
4.802671175617375e-10
4.939258833414718e-10
5.039708386279687e-10
5.105101257672369e-10
5.118064777221068e-10
5.092726632214711e-10
5.030072593087724e-10
4.901363540221024e-10
4.760975062577699e-10
4.585901302029135e-10
4.3914110481601245e-10
4.1827482696189574e-10
3.9573580567451585e-10
3.7217686214600985e-10
3.4905963534374613e-10
3.257800627984186e-10
3.027076280890526e-10
2.80702001526891e-10
2.596193460346663e-10
2.398298553586079e-10
2.206998813694194e-10
2.0296772385425957e-10
1.865902767747078e-10
1.71004973336985e-10
1.5668439366309809e-10
1.436607924758156e-10
1.3146901272206044e-10
1.2012543816426718e-10
1.0992536459713012e-10
1.0035761489477566e-10
9.176399341657462e-11
8.372307924091844e-11
7.644370262221542e-11
6.985217714612606e-11
1.1679899839044107e-11
1.0805590680933828e-11
7.821241606826107e-12
7.236336335582336e-12
6.679680435166409e-12
6.154269613104526e-12
4.2692927656589166e-12
3.8951740640104526e-12
3.626333174052895e-12
3.3342874052270706e-12
2.198109723645079e-12
2.015112631324495e-12
1.8600239603407394e-12
1.6996608114297595e-12
1.5589330180995037e-12
1.4358968142861547e-12
1.3078636419819088e-12
1.1968093207465303e-12
7.999767271330543e-13
5.501462119899706e-13
5.043689832396908e-13
3.7540630914993725e-13
3.5660577066264707e-13
3.1552950893396454e-13
2.992251430999718e-13
2.652407688346237e-13
2.41811992844884e-13
2.2106223049914966e-13
2.0200212124579584e-13
1.8580041734204188e-13
1.745310250992294e-13
1.5936162296800176e-13
1.454494202139547e-13
1.2826990108630858e-13
1.1699035968966825e-13
1.0676166848049754e-13
9.739561069978927e-14
9.203636686476903e-14
7.671754403341639e-14
6.883979487765799e-14
6.294243695678976e-14
5.823980900414123e-14
5.23363590651237e-14
4.846181531230544e-14
4.3905517569691704e-14
3.971277755492217e-14
3.6775866347328157e-14
3.360617603611672e-14
3.05854917080935e-14
2.7480993302580785e-14
2.5459687435111075e-14
2.320530095288328e-14
2.1164551460217637e-14
1.9305180420352667e-14
1.7660612658941747e-14
1.605571992540244e-14
1.4642960446319614e-14
1.3124345347944122e-14
1.2005601408702309e-14
1.0942590444693045e-14
1.012916359658837e-14
9.10300671281765e-15
8.426492031458765e-15
7.499120341229809e-15
6.906236804240044e-15
6.39196233638256e-15
5.831131081619944e-15
5.237739523868607e-15
4.7764491872330545e-15
4.3565250230902205e-15
3.973687108261298e-15
3.623566282014368e-15
3.305153842587872e-15
3.0607470307486223e-15
2.748909229490162e-15
2.545497987750833e-15
2.288033025071298e-15
2.1172369203759646e-15
1.930381350656076e-15
1.7605125414604076e-15
1.5833827710525239e-15
1.4644381255670424e-15
1.3355902300354526e-15
1.2180463230776026e-15
1.094848874869705e-15
1.0131363478195547e-15
9.24058084244022e-16
8.302715601728839e-16
7.685089679367116e-16
7.009037840599277e-16
6.297251915574584e-16
5.744015137444828e-16
5.316788540669905e-16
4.776671964413976e-16
4.357940997208831e-16
3.97439162824766e-16
3.678489116355393e-16
3.3548091956547945e-16
3.059733863806056e-16
2.7487240264618567e-16
2.507401963921403e-16
2.321037835674677e-16
2.0967685587915798e-16
1.930491454661949e-16
1.7606147473205642e-16
1.6056828451846575e-16
1.4644221934421287e-16
1.3156280085899034e-16
1.2180715709414203e-16
1.1108476633194448e-16
1.0131677944758609e-16
9.240666125421146e-17
8.314249154575671e-17
7.686398472108678e-17
6.920806336984144e-17
6.297547770066722e-17
5.82991681498855e-17
5.237457379143192e-17
4.850125287455031e-17
4.4225182920172646e-17
3.973201493389309e-17
3.678790973106762e-17
3.304682502173306e-17
3.0166356310795724e-17
2.748705681074533e-17
2.544984291115599e-17
2.2885226289674108e-17
2.1167886959949644e-17
1.9305322392714455e-17
1.7606178201776543e-17
1.607121346339652e-17
1.4426329755843053e-17
1.3357319823045336e-17
1.2181174267835265e-17
1.0943588475595729e-17
9.981674304231861e-18
9.239960886556447e-18
8.432753357088859e-18
7.571876798035014e-18
7.009015343628355e-18
6.392816625068478e-18
5.743513497155775e-18
5.32280990999647e-18
4.8489978597768475e-18
4.422835850882319e-18
8.118595530037627e-11
8.885311069636643e-11
9.73042379407526e-11
1.0642816914533458e-10
1.1645374231795173e-10
1.272686858518502e-10
1.3898081724640376e-10
1.5173046939434909e-10
1.6551791754671222e-10
1.8033829083707494e-10
1.9635031169329004e-10
2.132839635068527e-10
2.3140879227129803e-10
2.505749163463094e-10
2.706686583130473e-10
2.9153684677416605e-10
3.1307593850040176e-10
3.349512496180646e-10
3.5682724706050213e-10
3.7838993749768726e-10
3.9904122095934154e-10
4.1838680559866284e-10
4.358154596552909e-10
4.507446102337011e-10
4.6261730158589245e-10
4.71111887243608e-10
4.75721792420522e-10
4.764311720430218e-10
4.730714637905881e-10
4.657919424260996e-10
4.531149706245893e-10
4.392912631864484e-10
4.228161514641956e-10
4.044492915618244e-10
3.840547127373429e-10
3.63097018960834e-10
3.412103714605334e-10
3.195484984737186e-10
2.9779770224897224e-10
2.769192468832917e-10
2.564594872142333e-10
2.372019230005068e-10
2.186727303091123e-10
2.0145383722619274e-10
1.8520077018695663e-10
1.69941605030327e-10
1.5595006223838625e-10
1.428118243941868e-10
1.3075690180983963e-10
1.1964148215325473e-10
1.0947720621431077e-10
1.0001271316001281e-10
9.138506897615919e-11
8.3524772706764e-11
7.627568006921082e-11
6.959961215153346e-11
1.1556428444211611e-11
1.062487944727685e-11
7.415366045051071e-12
6.873761271174005e-12
6.35584818404238e-12
5.864253399644247e-12
5.4005632558788324e-12
3.810392745018277e-12
3.5136730853127487e-12
3.196933261212107e-12
2.246635908643169e-12
2.0782304630068646e-12
1.9127619282490357e-12
1.7318484402473427e-12
1.5896758284088543e-12
1.4576301772587451e-12
1.3353927680809508e-12
1.2409191021074634e-12
8.040656197089358e-13
7.412984456039587e-13
5.067351112458575e-13
4.646738141453371e-13
3.4442389765283426e-13
3.0003042460489295e-13
2.8949645437110473e-13
2.649388283542876e-13
2.296725595189675e-13
2.2178096291704965e-13
2.0263153878591627e-13
1.8513696095895123e-13
1.691056663553912e-13
1.5443913743173938e-13
1.4165411078805211e-13
1.222521451878536e-13
1.1155799577263091e-13
1.0719244630164563e-13
9.789418217858211e-14
8.926061078321692e-14
8.141649924375567e-14
7.127133406129283e-14
6.50218742271424e-14
5.932395595218824e-14
5.244898287059769e-14
4.7841626878789577e-14
4.502637448358193e-14
4.105919306760349e-14
3.630315542831373e-14
3.311611480160797e-14
3.020012996716567e-14
2.8416812771775964e-14
2.591915452690953e-14
2.2913377315081763e-14
2.0897413013386853e-14
1.9058409145257498e-14
1.7929425612815766e-14
1.5828196721246946e-14
1.4917458635626496e-14
1.3185387920206865e-14
1.2406263118562127e-14
1.0925863480846054e-14
1.0004496165902432e-14
9.410970775002168e-15
8.583765104677587e-15
7.827731336014135e-15
7.114139833755578e-15
6.511315983541751e-15
5.756206734938822e-15
5.249521954042764e-15
4.942302559787509e-15
4.5055165506282115e-15
3.990143351128674e-15
3.746758007450244e-15
3.4170551468793373e-15
3.116465302375668e-15
2.741044037437453e-15
2.5128808583402605e-15
2.2917435870096675e-15
2.156059211786956e-15
1.966482487589306e-15
1.7952986002762406e-15
1.6354161997131048e-15
1.4917518748664237e-15
1.3187601689282525e-15
1.204628637425484e-15
1.1318807943689584e-15
1.0477253444669898e-15
9.123584003841636e-16
8.320988092025752e-16
7.58921104787012e-16
7.139919956672201e-16
6.511169934466292e-16
5.757167932181737e-16
5.251958169237007e-16
4.788163775643772e-16
4.545510406299862e-16
3.9847101058761214e-16
3.7502438433805683e-16
3.3125532580447235e-16
3.116494911480514e-16
2.844855959511911e-16
2.513035385332208e-16
2.364124173723853e-16
2.0901136659185225e-16
1.9663842822676593e-16
1.7395073944558608e-16
1.6355981951537222e-16
1.4917765688170871e-16
1.3187469389242105e-16
1.2409221074516285e-16
1.0968551053369556e-16
1.031969178494862e-16
9.411118233944229e-17
8.321551669475951e-17
7.827596839585984e-17
6.921624180602779e-17
6.511324450261342e-17
5.944766605723348e-17
5.420319539574018e-17
4.9434588858040605e-17
4.5047988230312516e-17
3.982621570627976e-17
3.632387562766385e-17
3.312621592535106e-17
3.116583833817787e-17
2.842365184978177e-17
2.592640236261579e-17
2.2918524161954596e-17
2.1561371249619133e-17
1.9062495490387098e-17
1.79448486316558e-17
1.635478094592102e-17
1.491807354035796e-17
1.3188789033100711e-17
1.2027481901689725e-17
1.0969507488509599e-17
1.0319939824174198e-17
9.411941514720615e-18
8.322319957859468e-18
7.589156558109442e-18
7.142154337248012e-18
6.312303777901822e-18
5.757224196441128e-18
5.250531726724718e-18
4.9395507146512184e-18
4.367132754829315e-18
7.050078960215857e-11
7.71792999051313e-11
8.463859378014092e-11
9.260791689614e-11
1.0135007688670941e-10
1.1066042659018408e-10
1.2091154487547058e-10
1.320831689444349e-10
1.443665764760306e-10
1.5721803966550626e-10
1.7131535089685636e-10
1.8655699753172105e-10
2.0266947054683628e-10
2.1947634368396568e-10
2.3785413405196807e-10
2.567229140783945e-10
2.7635276638095425e-10
2.9649478453249757e-10
3.1686488511777307e-10
3.3723598848847683e-10
3.5709202482160917e-10
3.755966022391115e-10
3.936696842213638e-10
4.09345164169102e-10
4.225840465959531e-10
4.328997419717649e-10
4.393229476091663e-10
4.433227426524605e-10
4.4299938462320865e-10
4.383653137285697e-10
4.307772518533782e-10
4.1822680851164314e-10
4.047221757690403e-10
3.8965512897664094e-10
3.7116443401330484e-10
3.5286436837799693e-10
3.3229915235700434e-10
3.1205942066358053e-10
2.918360306149174e-10
2.724241837203638e-10
2.524670297426767e-10
2.337987210096012e-10
2.1599405265853462e-10
1.9954465445448242e-10
1.8327634567463126e-10
1.6877861822757817e-10
1.5492340372765892e-10
1.4175388065689772e-10
1.2986192410911466e-10
1.1887917681746628e-10
1.0875876000150387e-10
9.965090204845611e-11
9.089384847598704e-11
8.321703647440878e-11
7.60089256310355e-11
6.940745011564002e-11
6.323777652826638e-11
1.0510621647416873e-11
9.725419294453087e-12
6.742393229185692e-12
6.2678070524512e-12
5.879846333554055e-12
5.4222021600623925e-12
4.899781414117649e-12
3.535657570448889e-12
3.2494301003463595e-12
2.968430181667544e-12
1.963513603121265e-12
1.7498038358533815e-12
1.6645265148701164e-12
1.5293199156927915e-12
1.3572427262960556e-12
1.2864982329819795e-12
1.1415168427966735e-12
1.0431358997247732e-12
7.493250536408851e-13
6.863784492637079e-13
4.720163499884107e-13
4.326944597303871e-13
3.1201196201066327e-13
2.784597485548618e-13
2.6193070996456074e-13
2.3975679547921804e-13
2.1944486650873303e-13
2.0054471481585405e-13
1.8303027852034963e-13
1.6307650315249767e-13
1.5293975689261984e-13
1.397299409237819e-13
1.2768364057424037e-13
1.1638360260078463e-13
1.0344884991324899e-13
9.46456912695595e-14
8.613889996902935e-14
8.070542349930983e-14
7.365126412900745e-14
6.183846669828606e-14
5.704508474134855e-14
5.146351399495484e-14
4.540502638576775e-14
4.146426978195105e-14
3.9059999080793676e-14
3.563008638273861e-14
3.249124209818658e-14
2.866356565124072e-14
2.72780999418253e-14
2.384608892341816e-14
2.1749959852447048e-14
2.046844397520093e-14
1.870365384960454e-14
1.6499956060363662e-14
1.5559533164501437e-14
1.4193295756057065e-14
1.2574815311562924e-14
1.1819433455290265e-14
1.0411547483175193e-14
9.495145909617883e-15
8.986462978708968e-15
8.165086410883241e-15
7.446355534379864e-15
6.515264787253036e-15
6.2486823617317295e-15
5.649080771623445e-15
5.162568261989707e-15
4.7081677408934265e-15
4.14487270969805e-15
3.90852342964473e-15
3.4380624814724267e-15
3.250781418106885e-15
2.867319363423748e-15
2.7041124558367164e-15
2.4660671711434542e-15
2.2489946933705635e-15
2.0510036346861976e-15
1.8093282964808624e-15
1.7061873472279815e-15
1.5049554616554425e-15
1.4189452741633363e-15
1.2941375940839057e-15
1.1803007274939657e-15
1.0410263054014416e-15
9.495164310269594e-16
8.953169646169785e-16
7.897518116112223e-16
7.448068774915325e-16
6.791906591802698e-16
6.194302175759947e-16
5.635611164562214e-16
4.985411443293154e-16
4.544759703151649e-16
4.289491504861123e-16
3.7865143828952773e-16
3.5647918169267637e-16
3.1443658316772965e-16
2.867458562055534e-16
2.6151370820648456e-16
2.465980258909697e-16
2.249266539705415e-16
2.0537794561212741e-16
1.8092914052540507e-16
1.706169453938296e-16
1.5070489870955512e-16
1.4174364712910255e-16
1.24874658546029e-16
1.1806659315869586e-16
1.0764065257819066e-16
9.495291762760613e-17
8.95638633612603e-17
8.165657552869212e-17
7.446791948333083e-17
6.582355303242342e-17
6.1941916018109e-17
5.650910081903951e-17
4.983081112864766e-17
4.5447667507507274e-17
4.2853350147982094e-17
3.9085373313206686e-17
3.4478159227587054e-17
3.144208765112022e-17
2.9647185884666756e-17
2.703939331824913e-17
2.385337793210596e-17
2.2496508683789843e-17
1.983853614094078e-17
1.8707018451665385e-17
1.7060362234683404e-17
1.5057640121845407e-17
1.3724931882931977e-17
1.2946311250041614e-17
1.1417805314840563e-17
1.0412912534765099e-17
9.817249418685528e-18
8.955596593634666e-18
7.898865413721817e-18
7.448482342568901e-18
6.568999671616314e-18
6.195824712025761e-18
5.464159540578275e-18
5.152489829330522e-18
4.699167395138831e-18
4.145155820025038e-18
6.136243888956822e-11
6.71833677801006e-11
7.360058277669253e-11
8.054243831494841e-11
8.835873493407414e-11
9.644032288303068e-11
1.0542180812570876e-10
1.1543969677020365e-10
1.2583423226234796e-10
1.3730842238901875e-10
1.4974343365023707e-10
1.630146676080352e-10
1.7729490265986357e-10
1.9289943742712405e-10
2.0868645666219476e-10
2.2610841418239408e-10
2.4344772862072404e-10
2.6185038765175636e-10
2.8065426078274505e-10
2.996860611966081e-10
3.1914320585628574e-10
3.3687342741910175e-10
3.542439972108494e-10
3.7022184906303164e-10
3.85047380492064e-10
3.9595810987756254e-10
4.048305697933852e-10
4.1134605185663394e-10
4.128484871694695e-10
4.1167378711306947e-10
4.0706170178852657e-10
3.982977898050923e-10
3.8714742669030027e-10
3.739527636721258e-10
3.5913279574004465e-10
3.4182656426294857e-10
3.2426256066697553e-10
3.0559921656681256e-10
2.8667178058677584e-10
2.678112238066136e-10
2.4928926766310515e-10
2.3133077774332445e-10
2.138224822391376e-10
1.9743130433769133e-10
1.8193892562601935e-10
1.6760199435064206e-10
1.5396993274969997e-10
1.4110647494336915e-10
1.295153934009554e-10
1.1862546008709873e-10
1.0844022490804663e-10
9.932061319881089e-11
9.080439766406596e-11
8.298707131213545e-11
7.572097866013796e-11
6.92443258156518e-11
6.322758210864729e-11
5.772186099158264e-11
9.715313129843667e-12
9.078342690294545e-12
6.286689210282996e-12
5.820149295390632e-12
5.3259529579859765e-12
4.954931707647279e-12
4.563990445377221e-12
3.2067495862649143e-12
2.9522084012216346e-12
2.714619157549325e-12
1.7481059109701337e-12
1.6076609339521842e-12
1.4744955327801382e-12
1.3660541941217347e-12
1.2458211242131142e-12
1.1486204865397787e-12
1.0456646940168745e-12
9.538227340959577e-13
6.624228361513214e-13
5.963263139081663e-13
4.0169586341897603e-13
3.6931338091641423e-13
2.848139294735519e-13
2.588625495005517e-13
2.3908813062733785e-13
2.2021366701420475e-13
1.9867758488871916e-13
1.814848082022405e-13
1.6581181070075988e-13
1.510628588521308e-13
1.383326907297964e-13
1.2741550374504995e-13
1.1546809015305397e-13
1.0524735970427653e-13
9.605420232225988e-14
8.76572532583919e-14
7.999500727729532e-14
7.29764598449487e-14
6.079089689311326e-14
5.637137046640316e-14
5.1335298327069954e-14
4.688668673415215e-14
4.271536440752617e-14
3.8962887719361896e-14
3.5558445996658907e-14
3.2372457877643285e-14
2.9563691264932454e-14
2.6970227562633518e-14
2.4665774490037577e-14
2.2107366468284975e-14
2.0458334821079344e-14
1.853269673558354e-14
1.7017043213060187e-14
1.5522099483046843e-14
1.3861349665491482e-14
1.2881584994029476e-14
1.1774217045950062e-14
1.0660805864839872e-14
9.793920570215108e-15
8.931736579053502e-15
8.146383159221077e-15
7.428880411638609e-15
6.7754877118347165e-15
6.17946899495862e-15
5.553278249351342e-15
5.046752722115412e-15
4.622977993760517e-15
4.255014135934437e-15
3.899558552437835e-15
3.555956301809325e-15
3.196157811800463e-15
2.957839558428353e-15
2.6974603042059624e-15
2.4602249055748783e-15
2.2438326675788525e-15
2.046301152712051e-15
1.8664299453802734e-15
1.7019934565044028e-15
1.5522634823153435e-15
1.4156225244248325e-15
1.275247347721455e-15
1.1778332782433299e-15
1.0739584487321894e-15
9.688327593718098e-16
8.933252728936656e-16
8.045866848254874e-16
7.458254599545642e-16
6.775951096266826e-16
6.179835387088153e-16
5.63606895987582e-16
5.14150902690705e-16
4.687642375849147e-16
4.275093955228363e-16
3.8990794254672067e-16
3.504777564852834e-16
3.2441252175462985e-16
2.9152845526141466e-16
2.658793819763676e-16
2.4660158359881423e-16
2.243917099971598e-16
2.0461078970040157e-16
1.8392060154016708e-16
1.6772642461861686e-16
1.5523613763679747e-16
1.41559390797228e-16
1.2911227609297011e-16
1.1775645552992023e-16
1.0738367859802984e-16
9.8070115220497e-17
8.932445370815806e-17
8.14612346162947e-17
7.324287756898948e-17
6.775932388322786e-17
6.179551082951488e-17
5.63676125909957e-17
5.066442082055287e-17
4.687877698067852e-17
4.2136010192541444e-17
3.8957034754256214e-17
3.5556966372257814e-17
3.243374182995243e-17
2.957941714224392e-17
2.663837031528853e-17
2.4245357896414734e-17
2.2117110143325228e-17
2.0467367086088158e-17
1.866229481421465e-17
1.6792713863366177e-17
1.5523420493738887e-17
1.3954874873358835e-17
1.2911495001840638e-17
1.1605443370909165e-17
1.0748028890508752e-17
9.795205237422779e-18
8.932826065895965e-18
8.029499456841535e-18
7.429920105059567e-18
6.777298835994408e-18
6.179523676803734e-18
5.636156578707788e-18
5.1410945643457385e-18
4.6884427338151164e-18
4.275710192467702e-18
5.333880576132147e-11
5.841384417391347e-11
6.39983109260282e-11
7.005755579204352e-11
7.673789474217464e-11
8.394815164666886e-11
9.17982954195745e-11
1.0036421354601666e-10
1.0964232170229666e-10
1.197474933298027e-10
1.3068811484758326e-10
1.4244206238216033e-10
1.549709770892887e-10
1.685317897170242e-10
1.8294337943229013e-10
1.982025281370873e-10
2.1419004909496634e-10
2.3089759408377922e-10
2.481178274385803e-10
2.6566345473000605e-10
2.8331496127341896e-10
3.008879260188319e-10
3.1766948384251736e-10
3.336713964881679e-10
3.480406223808434e-10
3.607122902668525e-10
3.709708793123032e-10
3.784025571380751e-10
3.831404496631625e-10
3.843110774530273e-10
3.8238530319356475e-10
3.7730969928597394e-10
3.679719004717718e-10
3.572585664641699e-10
3.446193097715438e-10
3.2984669266370484e-10
3.1386649900046467e-10
2.969565849103669e-10
2.7952643301306983e-10
2.619316223744872e-10
2.4446442155219914e-10
2.2737195431585337e-10
2.1094171559133634e-10
1.9500912301241696e-10
1.8004976725946703e-10
1.657716787960757e-10
1.5243140600050133e-10
1.4008013070179586e-10
1.2850557114982108e-10
1.1771867015489544e-10
1.0785232506808586e-10
9.865325240809221e-11
9.022873258866052e-11
8.248602654271287e-11
7.53784259598548e-11
6.889061513156136e-11
6.29161242664903e-11
5.7418706497217675e-11
5.244129846820989e-11
8.771551196198268e-12
8.106809422470079e-12
5.850277388746835e-12
5.41288217390465e-12
4.861155630874977e-12
4.4789730521916736e-12
3.1034980973521605e-12
2.8633541023655474e-12
2.6363032749979024e-12
2.4266022608666037e-12
1.6138764030945618e-12
1.4861413979866504e-12
1.3910102157327703e-12
1.2545218058181081e-12
1.150504359019081e-12
1.0726378603687875e-12
9.652644420097013e-13
8.832613758254228e-13
5.99589398303624e-13
4.0730827378543635e-13
3.7301707754624175e-13
2.924874604022022e-13
2.5820039738403377e-13
2.458795075616106e-13
2.1679916795555782e-13
2.0601767536410175e-13
1.8134701187193785e-13
1.7226663602938882e-13
1.5150843661561822e-13
1.4379859884458363e-13
1.3155184349627268e-13
1.153819075884742e-13
1.054858460090855e-13
9.612541731170635e-14
8.773227821797044e-14
8.320454575504828e-14
7.304289135892183e-14
6.664426281047994e-14
5.5947838606248967e-14
5.2152242705115417e-14
4.678071261156351e-14
4.3394331152959714e-14
3.892026040916558e-14
3.548324139045879e-14
3.2374894925914804e-14
2.951915879562864e-14
2.7485628565383256e-14
2.499319878333558e-14
2.2790778407474812e-14
2.0786446862343552e-14
1.86311815173672e-14
1.6992416854746845e-14
1.5498924006851476e-14
1.4382749039743994e-14
1.3118722442104297e-14
1.1763996863685014e-14
1.0723431630859609e-14
9.780857118755831e-15
8.919434844144021e-15
8.12097034767396e-15
7.418185287114123e-15
6.884521191058478e-15
6.170433572226453e-15
5.627629557271265e-15
5.132814682035454e-15
4.763366985655113e-15
4.2686492354683394e-15
3.8941205060819955e-15
3.648830127526936e-15
3.23829852870207e-15
2.9533983433305764e-15
2.693499514482216e-15
2.4564977657072943e-15
2.2403530689479105e-15
2.0431760046664914e-15
1.8961425404183207e-15
1.6995431982551255e-15
1.5608048391689017e-15
1.4384069420842084e-15
1.3118230566471794e-15
1.196419249019563e-15
1.0837393347228403e-15
9.781201676218257e-16
8.920000381864225e-16
8.140170898638816e-16
7.430392855144957e-16
6.766072801624759e-16
6.1709888039290895e-16
5.629825324005747e-16
5.132036249483081e-16
4.762732804660905e-16
4.2689924868740417e-16
3.961868913033431e-16
3.61302697199433e-16
3.2387955007849554e-16
3.005295164151286e-16
2.6950372342276103e-16
2.457567921456973e-16
2.2402698105827068e-16
2.043565713689104e-16
1.8962146456768965e-16
1.6996872056966923e-16
1.577112712748777e-16
1.4136055793217635e-16
1.3118263087748752e-16
1.175991685666437e-16
1.0723700281136367e-16
9.968557784183592e-17
8.920365827457999e-17
8.133731852721904e-17
7.418681968054668e-17
6.76550064560079e-17
6.170350719270321e-17
5.628005219540664e-17
5.2230217777716304e-17
4.762827910446972e-17
4.3445454818595143e-17
3.8932295243598514e-17
3.552276472161887e-17
3.2400336756442367e-17
2.9534438117222045e-17
2.7406833107665116e-17
2.456589027857945e-17
2.240478372920639e-17
2.043268626116385e-17
1.8635513902856382e-17
1.6994823551902683e-17
1.5772003903922122e-17
1.4384501452966822e-17
1.2892552289690362e-17
1.1963441733196432e-17
1.091291941857929e-17
9.780709080067374e-18
8.919870741886208e-18
8.277627486712986e-18
7.418908342391464e-18
6.766072230783223e-18
6.170824460514923e-18
5.726928499333415e-18
5.133112597014141e-18
4.681693224883498e-18
4.269390434696745e-18
4.6332021087185644e-11
5.0736355114687144e-11
5.560055697525525e-11
6.087744587121913e-11
6.655672457427819e-11
7.295981823327328e-11
7.966297909807234e-11
8.712656396387372e-11
9.525313945890825e-11
1.040615463003518e-10
1.1384271445275991e-10
1.2412974741245444e-10
1.3526100226592309e-10
1.4725861757813888e-10
1.5999809483265212e-10
1.7355755958476059e-10
1.879256712726991e-10
2.0298983057931688e-10
2.186428055870283e-10
2.343830173735727e-10
2.5117792116219894e-10
2.6762489494806194e-10
2.837489313827238e-10
2.9927102457907194e-10
3.13767223378546e-10
3.2681247098013786e-10
3.380085905939896e-10
3.4693946565685253e-10
3.5264359478029263e-10
3.5676955414890506e-10
3.572664314436095e-10
3.5474666306517783e-10
3.4932072861293876e-10
3.406892965737706e-10
3.3030281215541905e-10
3.1746308670995365e-10
3.039205096534056e-10
2.8836390251870616e-10
2.728466815749666e-10
2.565266253942181e-10
2.401237903305474e-10
2.239086276907754e-10
2.078011681105534e-10
1.9287398575755074e-10
1.7824299716434253e-10
1.644126418370119e-10
1.5138072756064344e-10
1.3916906075928614e-10
1.2759794075737107e-10
1.1718683596983497e-10
1.072289011308833e-10
9.831379110203154e-11
8.995640386707463e-11
8.226507721494949e-11
7.519672567880951e-11
6.861533388021785e-11
6.276396637104665e-11
5.723693555178427e-11
5.233104106649058e-11
8.572995426486964e-12
7.937743033054934e-12
5.765128014370602e-12
5.292285282802073e-12
4.941458290470897e-12
4.559051708720418e-12
4.198618024166685e-12
2.8813480526975823e-12
2.656958858025824e-12
2.4365993524580677e-12
1.6365574984026452e-12
1.5119374667774179e-12
1.3229643334287424e-12
1.2764386777940356e-12
1.1716172642749754e-12
1.0743268637845876e-12
9.842848733650047e-13
9.01061836126046e-13
5.751098436215898e-13
5.271453681744574e-13
3.8241680225337865e-13
3.522445103442982e-13
2.4667743063094815e-13
2.2500797821573916e-13
2.0614678058954527e-13
1.887711280610133e-13
1.7320287018608621e-13
1.579774733149819e-13
1.4441133616450443e-13
1.3198308731575852e-13
1.204710913271839e-13
1.1510576914545295e-13
1.0043041410605539e-13
9.592591531257437e-14
8.377983334866398e-14
7.635233952348098e-14
7.289576250708499e-14
6.650916191140331e-14
5.792205492212867e-14
5.163355412799465e-14
4.710675286475159e-14
4.297357860541459e-14
3.9194451897005394e-14
3.5759740315157726e-14
3.261361666351585e-14
2.994119131459008e-14
2.858580547012707e-14
2.474701682447784e-14
2.378370794479988e-14
2.058560153582762e-14
1.8757599909140825e-14
1.7127761993664798e-14
1.6455251336773224e-14
1.4256773762917325e-14
1.2989902199185459e-14
1.2482025867849162e-14
1.0805288735119675e-14
1.0382858798812282e-14
8.989152667552555e-15
8.198531385225722e-15
7.476043695149153e-15
6.8182194712831776e-15
6.218214274390172e-15
5.677208359038024e-15
5.172424249071362e-15
4.716789079288791e-15
4.3030829738315084e-15
3.9251785756161476e-15
3.769709330343157e-15
3.4382478960463678e-15
3.1183361264292957e-15
2.7144162018471836e-15
2.6108041698280857e-15
2.257394337067353e-15
2.0591659451949033e-15
1.978259374522036e-15
1.804664993606444e-15
1.6475841900691132e-15
1.4250688518762573e-15
1.2992257208553319e-15
1.1849862445009708e-15
1.1387256248643446e-15
9.856386602724028e-16
8.988813140547331e-16
8.220840232677071e-16
7.476602535702994e-16
6.818508540987451e-16
6.218512249796009e-16
5.976552707439523e-16
5.172382623326075e-16
4.969496245116961e-16
4.3023107445475324e-16
4.1336686227853654e-16
3.77483944400826e-16
3.263306861904053e-16
3.136983247817485e-16
2.7144898819919916e-16
2.475864347628567e-16
2.378643295228186e-16
2.0590819724159816e-16
1.878267021286324e-16
1.804453065511782e-16
1.5621026649450678e-16
1.5012234744265995e-16
1.2991656395522789e-16
1.2483504801562293e-16
1.0821847095018849e-16
9.858935811588059e-17
9.46996837882919e-17
8.1969368741554e-17
7.476039909635475e-17
7.183537231223667e-17
6.219069436013472e-17
5.975681790429853e-17
5.1727723350310657e-17
4.9702723009807414e-17
4.297805088128153e-17
3.9236022745158167e-17
3.7700586710818004e-17
3.263534719982066e-17
2.9786563397408285e-17
2.714991085631878e-17
2.4756342202151566e-17
2.2577508672223843e-17
2.0591215335228102e-17
1.8784245980570302e-17
1.7127901817045257e-17
1.5636556084552366e-17
1.5006255336964887e-17
1.2992695931519494e-17
1.1849475271073553e-17
1.138459716229378e-17
1.0390300613730893e-17
8.98860535457473e-18
8.636021031821653e-18
7.476880285193883e-18
7.183429249223445e-18
6.21895154214194e-18
5.6717164516687804e-18
5.181846168960112e-18
4.9723928727177615e-18
4.53294967102549e-18
4.0283684844784686e-11
4.412406564611015e-11
4.83628763083291e-11
5.2908064807959625e-11
5.796374787563443e-11
6.349650289244866e-11
6.940756972736602e-11
7.600700939921149e-11
8.305137668056045e-11
9.077049142844978e-11
9.918019342598693e-11
1.0821801456629331e-10
1.1810994411038755e-10
1.2855268763081622e-10
1.3987626324060676e-10
1.5206021041218975e-10
1.6475635439174716e-10
1.7828689554736944e-10
1.9243619645211507e-10
2.0734426812744254e-10
2.2222955303431183e-10
2.3774554924868447e-10
2.5298570489530847e-10
2.6767616558633253e-10
2.819137397377095e-10
2.9509610456672105e-10
3.068443748702043e-10
3.169818572741147e-10
3.244994171939214e-10
3.297523629006395e-10
3.3230878068959603e-10
3.3206637936014056e-10
3.293208276439102e-10
3.233343979023487e-10
3.141702316367528e-10
3.040241180094727e-10
2.920855972420889e-10
2.787945737015106e-10
2.6450891806553463e-10
2.496020263653146e-10
2.3440213071641913e-10
2.191971213154768e-10
2.0422682961506056e-10
1.8963809434469436e-10
1.75672327542955e-10
1.6221270335746754e-10
1.4957875549115932e-10
1.3767652087832216e-10
1.26516370687904e-10
1.161343812148109e-10
1.0648583343317681e-10
9.755230171659973e-11
8.929398893739122e-11
8.169863852111892e-11
7.469889091613398e-11
6.827909063996965e-11
6.237907315933361e-11
5.697662390746655e-11
5.20282647597525e-11
4.74999882947383e-11
7.93110164068781e-12
7.338356384401405e-12
5.1122805508517864e-12
4.7356221673125946e-12
4.4216177458764556e-12
4.035696817646975e-12
3.753694208020733e-12
2.5649936398519698e-12
2.4312435730825946e-12
2.175145308808266e-12
1.4565646290604907e-12
1.3418404324656448e-12
1.2135147470382318e-12
1.1130026452599707e-12
1.0408040700062784e-12
9.36352710326612e-13
8.575905872428957e-13
7.998839816298277e-13
5.745046806962792e-13
5.262918651432583e-13
3.58769813803317e-13
3.271101983315432e-13
2.334881147805188e-13
2.1383011082222904e-13
1.9617332419521278e-13
1.817879889920618e-13
1.640426338374883e-13
1.4999001987685507e-13
1.3907882430561863e-13
1.252582006192223e-13
1.1595574155969676e-13
1.0587692751291827e-13
9.537294595276426e-14
8.823942743916003e-14
8.052627259516843e-14
7.35518853006885e-14
6.617387904317014e-14
6.122990160820377e-14
5.581154309840028e-14
4.5027460093298366e-14
4.271007241708139e-14
3.7470192053578594e-14
3.4137042043367644e-14
3.083030558163599e-14
2.843673470650929e-14
2.5939663084641798e-14
2.367157573081278e-14
2.1578216317803764e-14
1.9680214806924978e-14
1.866651439075514e-14
1.637094545663859e-14
1.5525112595824667e-14
1.3571597969522963e-14
1.2919333530025125e-14
1.1325577688390317e-14
1.0330587740421465e-14
9.798502996490597e-15
8.593321883261766e-15
7.836980189193535e-15
7.148446208157254e-15
6.7776755140430125e-15
5.945019955445037e-15
5.421804679974793e-15
4.9456766891288445e-15
4.711231456582168e-15
4.115245554978785e-15
3.754432686942021e-15
3.4211620658252532e-15
3.211663232010412e-15
2.950505343934005e-15
2.595069340753827e-15
2.375911939701315e-15
2.2505613206172756e-15
1.9925027237821568e-15
1.795382380607812e-15
1.6366274963789492e-15
1.4935726464200867e-15
1.3620332529750421e-15
1.2916932038977482e-15
1.1328064810784855e-15
1.0331067153557299e-15
9.422762349213546e-16
8.936191562940236e-16
8.146257925005129e-16
7.226352349926261e-16
6.4620155337861705e-16
6.182470261479421e-16
5.637921992093175e-16
5.142644900945296e-16
4.702051142141799e-16
4.1138101345261143e-16
3.7532125841156785e-16
3.421092699039379e-16
3.2445671284822845e-16
2.968312132031671e-16
2.698498372911431e-16
2.4640017626355365e-16
2.158936589688061e-16
1.9692099489517838e-16
1.7959137571803017e-16
1.702550638428888e-16
1.552834514698094e-16
1.416132568602238e-16
1.2915473263460708e-16
1.1328241682865114e-16
1.0331575980237408e-16
9.422003252248775e-17
8.596196008709514e-17
7.84069866508825e-17
7.14784469507987e-17
6.519361890789325e-17
5.945513072251426e-17
5.637865801381776e-17
5.1451170377071897e-17
4.510997245079458e-17
4.2767695622037906e-17
3.9004472638492526e-17
3.421031815409669e-17
3.2444102306923006e-17
2.9600740606757837e-17
2.5958820296782144e-17
2.3671010726501393e-17
2.23809941278489e-17
2.0471525742501398e-17
1.7956762097597572e-17
1.6374115739292827e-17
1.5528064741754836e-17
1.3621313594742004e-17
1.2421296732954502e-17
1.1328279764602728e-17
1.0332504577809318e-17
9.423619554357897e-18
8.935493449577594e-18
7.846687625958109e-18
7.432153115537666e-18
6.52470757085468e-18
6.182255169541557e-18
5.638585945959602e-18
4.945477517531464e-18
4.5102815561779555e-18
4.277429366650051e-18
3.501553094664465e-11
3.830225079292461e-11
4.2044482959016885e-11
4.597979835614242e-11
5.044883626255792e-11
5.522484741973174e-11
6.03581954416468e-11
6.614079351798304e-11
7.227014969337916e-11
7.912033184726207e-11
8.649643064413195e-11
9.429747982770021e-11
1.029062304146674e-10
1.123487029802963e-10
1.2236081486873315e-10
1.3305497586591493e-10
1.4429223856293157e-10
1.5639394848211327e-10
1.6928311237864955e-10
1.827065183443422e-10
1.964882040888228e-10
2.1062664876145295e-10
2.2456743631330908e-10
2.390295764667304e-10
2.5245485109748616e-10
2.6547990833661466e-10
2.7782953010971727e-10
2.8837637275032317e-10
2.9675097231650474e-10
3.0379773566292634e-10
3.076616709072954e-10
3.0939544696057275e-10
3.0893356135675273e-10
3.0506641240746646e-10
2.981119611825704e-10
2.9013679688931163e-10
2.8024124506634906e-10
2.6879761856914813e-10
2.5625901099631076e-10
2.426983955543497e-10
2.2881502483245393e-10
2.1464218303417724e-10
2.004470986546734e-10
1.8658559309541136e-10
1.731432053496861e-10
1.6023782790512093e-10
1.4801487731860932e-10
1.363942294545416e-10
1.2548346303911133e-10
1.1528233356879675e-10
1.0578548486113028e-10
9.693785183544184e-11
8.88191111681051e-11
8.12941385927153e-11
7.436272109128052e-11
6.79635871871474e-11
6.213527291570237e-11
5.6766127912353334e-11
5.182711227593427e-11
4.7340784242039304e-11
4.3202878613393706e-11
7.269440751056695e-12
6.7042583257699914e-12
4.653981301820145e-12
4.3084786536992275e-12
3.979760044074425e-12
3.668121561472887e-12
3.3759377641494658e-12
2.3659696175183223e-12
2.179651688324581e-12
2.0130362567969826e-12
1.3606068929286014e-12
1.253400375326998e-12
1.1451421282257555e-12
1.0519692518411075e-12
9.648584535610355e-13
8.844462920297965e-13
8.152713020694094e-13
7.450660889254638e-13
5.071214090289791e-13
4.526504959521e-13
3.0495368385710187e-13
2.791431560360441e-13
2.1400235472767068e-13
2.0382985474786025e-13
1.8020872625698754e-13
1.7086378612145247e-13
1.55859968284806e-13
1.429474583723475e-13
1.2547912775494337e-13
1.1930364237698466e-13
1.0896086011150042e-13
9.601153179776689e-14
9.052973375870013e-14
8.290196417101447e-14
7.56594065244317e-14
6.903840665688307e-14
6.300003000072932e-14
5.756034890610583e-14
4.702746298566669e-14
4.296234205303706e-14
3.913349974504307e-14
3.575213245895155e-14
3.26116003120793e-14
3.0941882618516175e-14
2.7131268663773805e-14
2.4712133989875756e-14
2.2570840460978417e-14
2.0587578738858567e-14
1.8853762016544134e-14
1.712620588317538e-14
1.5620871408226953e-14
1.4228657766124576e-14
1.2992593495261245e-14
1.1708111941733507e-14
1.0824471885608244e-14
9.856113070367878e-15
8.969871642735458e-15
8.197814858905255e-15
7.477879939871212e-15
6.8095828758017824e-15
6.2103319414187274e-15
5.6923820539079886e-15
5.1734727552844375e-15
4.719115936990216e-15
4.302574818615937e-15
3.92421359729355e-15
3.579109333212376e-15
3.267820058402167e-15
2.977365671355087e-15
2.7148578309771045e-15
2.4759921128153466e-15
2.2582374997808397e-15
2.059877608227114e-15
1.8753401709336336e-15
1.7131242745488957e-15
1.5621683828622796e-15
1.4238565872148901e-15
1.3104027317156832e-15
1.1855857323503844e-15
1.0810178661238958e-15
9.857686414895399e-16
8.993650676068865e-16
8.198469025888553e-16
7.477648431270091e-16
6.820636350173538e-16
6.2204814720013125e-16
5.67439222074952e-16
5.173368905441213e-16
4.718161715823455e-16
4.303315454134812e-16
3.923867753623016e-16
3.563446108829671e-16
3.2640542405861713e-16
2.973254923663815e-16
2.714896475726216e-16
2.476035885102208e-16
2.2579497598758346e-16
2.0593198183972067e-16
1.8798516337327075e-16
1.7128006633178213e-16
1.5605461593018718e-16
1.4248128842436356e-16
1.2994649052274357e-16
1.1835405703873244e-16
1.0792372770875208e-16
9.842854864524736e-17
8.991556450572186e-17
8.198841342256845e-17
7.477850005044286e-17
6.819163680409911e-17
6.209674262719524e-17
5.664306206738404e-17
5.173317975162657e-17
4.711336876127691e-17
4.2904621152669816e-17
3.924444799965935e-17
3.5793025333135124e-17
3.264149781889172e-17
2.9727425246526157e-17
2.7152435186010832e-17
2.472634526388018e-17
2.2581302978211457e-17
2.0568444146406143e-17
1.878244394249885e-17
1.7161209158980218e-17
1.5650602726487825e-17
1.4227482125677972e-17
1.2996483181435702e-17
1.1870228053393904e-17
1.0810079266020235e-17
9.862963956767884e-18
8.994369211686918e-18
8.187699653565065e-18
7.482009642266078e-18
6.819817637091378e-18
6.219942580465812e-18
5.672801961925339e-18
5.1733955180879516e-18
4.7185744260232426e-18
4.304813336055874e-18
3.045356113275239e-11
3.3431645451788125e-11
3.6646145473355516e-11
4.005787796607986e-11
4.389966719180364e-11
4.8063489341460775e-11
5.260941477661473e-11
5.770798598651605e-11
6.315281636221754e-11
6.893839161085544e-11
7.554396727160057e-11
8.250962299180828e-11
9.009823769228857e-11
9.829711451359028e-11
1.0715128016506007e-10
1.1640085026338421e-10
1.2655708537335393e-10
1.373713695350136e-10
1.4908469962201474e-10
1.6115654052544212e-10
1.7335605417252534e-10
1.8632444873803186e-10
1.999114512688991e-10
2.132229444955375e-10
2.2637110393634766e-10
2.3907285532675354e-10
2.505436062883854e-10
2.6192210277165746e-10
2.708495572220083e-10
2.791035099949556e-10
2.8477559156986087e-10
2.876172681134434e-10
2.886269805159825e-10
2.87772848011871e-10
2.8395234805337887e-10
2.7750081564512947e-10
2.6955549507276066e-10
2.5989274558989806e-10
2.488672453799461e-10
2.3633963162531864e-10
2.2359554811749948e-10
2.1047135627243217e-10
1.9722410968669854e-10
1.8444695105057845e-10
1.7155137299923305e-10
1.5907832169888447e-10
1.4713263120812638e-10
1.3550480046585628e-10
1.2481771967757944e-10
1.1502370279649384e-10
1.0542496048884303e-10
9.67137969905465e-11
8.881978442633874e-11
8.133507346114703e-11
7.443275518450203e-11
6.807663102930196e-11
6.223497312207921e-11
5.687161472463033e-11
5.184722815115903e-11
4.7446947122543115e-11
4.3233655482841485e-11
3.9547680336964644e-11
6.608429769625074e-12
6.053317846883481e-12
4.366106741000642e-12
4.03947980673998e-12
3.7288085419711605e-12
3.3982712328260807e-12
2.272076866898293e-12
2.1307058341184476e-12
1.960224315616221e-12
1.8018907408563473e-12
1.245884469464518e-12
1.1016053111859647e-12
1.0127454744704979e-12
9.694079967605792e-13
8.882808893908172e-13
8.138324453359156e-13
7.155361848822821e-13
6.817967124733868e-13
4.578506774823666e-13
3.1503458014161886e-13
2.888863770744163e-13
2.0331101804383557e-13
1.9496028534171423e-13
1.7853817759999418e-13
1.560244285413499e-13
1.495936264915674e-13
1.3005533311250762e-13
1.1972266119513772e-13
1.1465972712927408e-13
1.0441020652055355e-13
9.53423619174622e-14
8.705089231158742e-14
7.971792291797409e-14
7.254203820767399e-14
6.336359585104117e-14
6.040666324865276e-14
5.5137623874417747e-14
4.8133055730384525e-14
4.472518989481987e-14
3.885768419640051e-14
3.5311156662452934e-14
3.232723087754327e-14
2.9539002507911416e-14
2.820707524011263e-14
2.444235307784154e-14
2.237926730164613e-14
2.1522551458095567e-14
1.865595721527598e-14
1.698025176818243e-14
1.5485817022929143e-14
1.4280604867717283e-14
1.358321723397461e-14
1.1749344736540294e-14
1.0702666716031901e-14
1.030489496992593e-14
9.404755523227399e-15
8.069189631627033e-15
7.413466319879322e-15
6.761001860689053e-15
6.4092251621067646e-15
5.624144444698958e-15
5.128985384859968e-15
4.932481588767952e-15
4.265804130504319e-15
3.893236935522582e-15
3.741692478229326e-15
3.4122930692940136e-15
3.1327858800363248e-15
2.6917078490931773e-15
2.454654428591217e-15
2.3675839146981418e-15
2.042005750628841e-15
1.963805213888377e-15
1.6984463578790763e-15
1.5544689239986837e-15
1.4131337559315503e-15
1.2897057416787372e-15
1.1749772002928787e-15
1.1304413535564503e-15
9.774083781301882e-16
9.39966675680617e-16
8.129055220637003e-16
7.429231382772042e-16
7.129679967096432e-16
6.169242659333624e-16
5.624495807857445e-16
5.130159782826017e-16
4.678047797211055e-16
4.2657702589006093e-16
3.890767227655666e-16
3.741415420183344e-16
3.2363056140582107e-16
2.951388603841034e-16
2.6613081736307884e-16
2.454809731573851e-16
2.244421853515822e-16
2.1534198077524837e-16
1.8802474872158834e-16
1.6985369284115756e-16
1.6332531096189625e-16
1.4127126953159118e-16
1.2845897821865288e-16
1.175002031004989e-16
1.0716311368452504e-16
9.77454685696919e-17
9.40361114459414e-17
8.571179637816813e-17
7.413625065880208e-17
6.762824229799407e-17
6.502274739522446e-17
5.86603609546908e-17
5.4084934171203086e-17
4.6775614387293695e-17
4.498610106328741e-17
4.1027097788767036e-17
3.548426890889218e-17
3.412563716443785e-17
3.112632601919684e-17
2.69153579236024e-17
2.4549761322928477e-17
2.2390954007216618e-17
2.1545927410752077e-17
1.8623207587201384e-17
1.6990229816426984e-17
1.5492686469060082e-17
1.489828134589613e-17
1.2883943736577849e-17
1.2391685459676295e-17
1.0716570486955621e-17
9.776670213321435e-18
8.913993915096363e-18
8.12941822686312e-18
7.414037926961374e-18
6.7622471703830936e-18
6.1674511300269606e-18
5.624358092835313e-18
5.129097708512185e-18
4.679946805239171e-18
4.266578673966792e-18
2.646349120055921e-11
2.9022486233275697e-11
3.1817388629667994e-11
3.485199964211472e-11
3.81968122594766e-11
4.1827026921908924e-11
4.574666256560468e-11
5.014127182199471e-11
5.488745460848666e-11
5.998854494301825e-11
6.5697248044616e-11
7.17172525354846e-11
7.843475570572622e-11
8.562844922107627e-11
9.341267648477854e-11
1.0177034515749648e-10
1.1076319473759421e-10
1.2037120507379256e-10
1.3044212860882856e-10
1.4140019830682763e-10
1.5270949419877578e-10
1.6451110725420675e-10
1.7663729370592002e-10
1.8898552006350548e-10
2.0134346997010277e-10
2.1326646913539652e-10
2.2516280667081068e-10
2.360606021748343e-10
2.4588475605276245e-10
2.543063834548881e-10
2.6102181729068916e-10
2.657929743987064e-10
2.6835631518580986e-10
2.6879018477684725e-10
2.6662245299577015e-10
2.628106828223339e-10
2.5584690008424467e-10
2.47490492095591e-10
2.382045873219806e-10
2.2772604505048305e-10
2.1637362975426988e-10
2.0489947572598406e-10
1.9264589759857687e-10
1.80327153848242e-10
1.681477377745595e-10
1.5592010034338107e-10
1.4448548339094677e-10
1.3391005609049905e-10
1.232484206561934e-10
1.136812221339433e-10
1.0427788193435061e-10
9.574119229774639e-11
8.78067919876106e-11
8.063693975276195e-11
7.3829815012435e-11
6.74033477353112e-11
6.164134874980986e-11
5.634475045008018e-11
5.1484496268932363e-11
4.702837895334418e-11
4.304335416451008e-11
3.921089644565062e-11
6.584388545911092e-12
5.991395750229461e-12
4.229977472928271e-12
3.914020855321218e-12
3.6257152737935548e-12
3.3355450485503912e-12
3.0750547831028305e-12
2.157977259304791e-12
1.959537063830061e-12
1.831375883267165e-12
1.1846589311226323e-12
1.116834974050963e-12
1.0055869058751533e-12
9.301027533061517e-13
8.493626056045862e-13
7.775766820297356e-13
7.284073064415494e-13
6.531250809247623e-13
4.376622588345661e-13
3.899020173645947e-13
2.839885866146104e-13
2.721205724191436e-13
1.9684171378728022e-13
1.7870175946540274e-13
1.6358539702795986e-13
1.5118306162343242e-13
1.370178636511299e-13
1.2650214975291912e-13
1.1451540774840282e-13
1.0464041738435689e-13
9.649955577278363e-14
8.72949180279322e-14
7.969333689031501e-14
7.274403572397226e-14
6.703755076655908e-14
6.059345401125449e-14
5.5299624723591595e-14
5.092496026601132e-14
4.558765114841255e-14
3.7850212900763195e-14
3.450742393773435e-14
3.147705788224258e-14
2.961246217312649e-14
2.6159411073969453e-14
2.3887676986029227e-14
2.247241406608906e-14
2.0494668885318278e-14
1.8126173964381726e-14
1.653261171136962e-14
1.508255371784658e-14
1.3752948299527916e-14
1.2933917574977961e-14
1.1422602953286578e-14
1.0372953466204638e-14
9.81152995312482e-15
8.679393622485361e-15
8.003277044133146e-15
7.449010708716426e-15
6.789852230277293e-15
6.041301334971827e-15
5.476171773008097e-15
5.1503862711671106e-15
4.697319729129124e-15
4.283685620002561e-15
3.90746828506153e-15
3.455478943109745e-15
3.2503952569959946e-15
2.964106866000859e-15
2.7029181554506933e-15
2.4678233023390835e-15
2.261677141047217e-15
2.050589054466762e-15
1.8133627970743964e-15
1.705488917447576e-15
1.5098606031660356e-15
1.3755504675184652e-15
1.2545760337701367e-15
1.1801835935526567e-15
1.0784185613888026e-15
9.813998205810116e-16
8.950542923997524e-16
7.915646819503e-16
7.219199732031574e-16
6.838622491226349e-16
6.192289349633225e-16
5.649926780286916e-16
4.99492998454227e-16
4.697287006723675e-16
4.2852877451995847e-16
3.7887479938194277e-16
3.565723926130037e-16
3.249552522037835e-16
2.8755011715464117e-16
2.6316520259137624e-16
2.3904796718285887e-16
2.248212831292692e-16
2.0503705126002698e-16
1.8161513481910778e-16
1.705448801971567e-16
1.5554856495219204e-16
1.4196602118365102e-16
1.2545886192504702e-16
1.1441607038763588e-16
1.0777648669308332e-16
9.51678522090928e-17
8.952222384631685e-17
7.917244723809545e-17
7.210463597880739e-17
6.78968292669941e-17
6.19277797189204e-17
5.4617264238914376e-17
4.998512593859896e-17
4.557164015159443e-17
4.154446297437692e-17
3.907102072405563e-17
3.456120864798643e-17
3.250615274849166e-17
2.874156726280662e-17
2.621376760755928e-17
2.4652513180211023e-17
2.2483684415067934e-17
1.9884612730239296e-17
1.8134528871615462e-17
1.6539815567642058e-17
1.5085693932713773e-17
1.3731270283518251e-17
1.2937996380725052e-17
1.1442457849357605e-17
1.0761030099903677e-17
9.517543643951162e-18
8.67985354944871e-18
7.916856054350136e-18
7.44505902756027e-18
6.5844025899898714e-18
6.0051013466088926e-18
5.647779794832584e-18
4.994974221825521e-18
4.555458678856588e-18
4.284511333695187e-18
2.299332170223229e-11
2.5191900022290247e-11
2.7621002473523685e-11
3.022667817215467e-11
3.3167084281051096e-11
3.6287220203585495e-11
3.977243755944527e-11
4.355624657799815e-11
4.769080385020105e-11
5.219310728937606e-11
5.712180884353311e-11
6.24428824446235e-11
6.825257926735527e-11
7.455167811721434e-11
8.130258627905386e-11
8.873236455215152e-11
9.656915815419453e-11
1.0516795347921366e-10
1.1411747299894519e-10
1.2392028127208788e-10
1.340373841842981e-10
1.4455857587396528e-10
1.5558947526539619e-10
1.66933418244208e-10
1.785958458358119e-10
1.8986137889796138e-10
2.0126695541021781e-10
2.1196054607426518e-10
2.2188075091953892e-10
2.3048315331463918e-10
2.381674349977735e-10
2.439840097620087e-10
2.476856872275192e-10
2.49856967938798e-10
2.494255100299624e-10
2.473933631323872e-10
2.42865733758132e-10
2.360897209960945e-10
2.2846372776073864e-10
2.1951049626002805e-10
2.0951897666134503e-10
1.9894359058266934e-10
1.8773229037730068e-10
1.7616183189237697e-10
1.647293851643772e-10
1.5347143378223346e-10
1.4251953685224952e-10
1.3208212174327687e-10
1.2202379075260249e-10
1.1241068895057992e-10
1.034792783057977e-10
9.508034867301246e-11
8.727094922117224e-11
8.008318112888763e-11
7.330601712070938e-11
6.710639006870839e-11
6.139479440457367e-11
5.613736791664182e-11
5.130926111446694e-11
4.6879290625333325e-11
4.2818972842125745e-11
3.913153825113124e-11
3.572562832497444e-11
6.074249863274023e-12
5.620456460203242e-12
3.871765314657805e-12
3.640342422986642e-12
3.3640300664392003e-12
3.0661795075843963e-12
2.8616507453146613e-12
1.995701520293063e-12
1.8391829561189473e-12
1.6922785156899143e-12
1.1777821522395783e-12
1.0854857380269926e-12
9.986692472695228e-13
9.1748320845468e-13
8.419498761846417e-13
7.404016443700444e-13
7.07026937139583e-13
6.470744406126274e-13
4.2971583272642836e-13
3.8833383745591867e-13
2.6166560308216954e-13
2.3957852742797516e-13
1.76417206754113e-13
1.6174911568543125e-13
1.3726905526608796e-13
1.3563914579878322e-13
1.2409624525706393e-13
1.1346541457466636e-13
1.0354640008316944e-13
9.473000296273363e-14
8.654381674884133e-14
7.902050100317341e-14
6.6814908892146e-14
6.583994296563105e-14
6.008832176826171e-14
5.4832505227877614e-14
5.007385796333055e-14
4.567229375026822e-14
4.1655873465754094e-14
3.669205605301507e-14
3.256075309868562e-14
2.9460788972198975e-14
2.7226992175627155e-14
2.5408480109926702e-14
2.317716158109784e-14
2.0563900285944406e-14
1.8754086984143916e-14
1.7586729088287895e-14
1.5600435020250575e-14
1.4560492803839496e-14
1.2977769410844134e-14
1.1841343303369346e-14
1.109696388229623e-14
9.844808549707e-15
9.233725902879843e-15
8.188287052719451e-15
7.468600665273644e-15
7.002150158256474e-15
6.2142644754982904e-15
5.667031832489675e-15
5.1670313277905825e-15
4.712199624288096e-15
4.419382443606852e-15
3.920375227210441e-15
3.676120543867336e-15
3.2683553698620438e-15
3.0570103949339233e-15
2.7062244386905386e-15
2.474472363937717e-15
2.256247787149395e-15
2.1149166269288113e-15
1.9288258198189617e-15
1.7110854111573714e-15
1.6043342211096942e-15
1.463212648584707e-15
1.3346494883242123e-15
1.1838435254940006e-15
1.0796449894078244e-15
1.0123632701794102e-15
9.232206304807024e-16
8.419707305732039e-16
7.679114918852081e-16
6.792119639755981e-16
6.21332306776437e-16
5.669255445260041e-16
5.135915433862251e-16
4.712479754664605e-16
4.2981780410000753e-16
3.9201527752715784e-16
3.675237365799097e-16
3.260141770068856e-16
3.056922831005603e-16
2.7879578671721843e-16
2.4732832835165564e-16
2.2567855467717486e-16
2.1147821194217645e-16
1.9287500396254294e-16
1.7110625318114137e-16
1.5605339975019358e-16
1.4232948174435288e-16
1.3347303357393593e-16
1.1846632026879257e-16
1.0795797892411806e-16
1.0122681938801224e-16
8.979713836705545e-17
8.41943890097538e-17
7.67818185927016e-17
6.826371552764819e-17
6.125065123285629e-17
5.825317501771909e-17
5.302707317016109e-17
4.844977436611983e-17
4.2988527319125316e-17
3.9207033366222976e-17
3.558018051841216e-17
3.237080533956231e-17
3.0591500790823544e-17
2.71190678017385e-17
2.5428183786245226e-17
2.2556798649922296e-17
2.1153216763588976e-17
1.8766670377319554e-17
1.759045180596208e-17
1.6043086692828024e-17
1.463758198574944e-17
1.3344873803697368e-17
1.1838176896465816e-17
1.0798883851636257e-17
9.846845836151242e-18
9.232181327507539e-18
8.42095492283796e-18
7.679924020331593e-18
6.812210307423715e-18
6.2126676257710506e-18
5.665958934507012e-18
5.167947706502085e-18
4.714590833734501e-18
4.4191076569245785e-18
1.994707109084398e-11
2.1857436139844595e-11
2.3966516893866086e-11
2.625618428441619e-11
2.8781556958893043e-11
3.15394014634803e-11
3.453926175130625e-11
3.783856656511889e-11
4.143134697425192e-11
4.533072628170455e-11
4.962608308814819e-11
5.42675728103192e-11
5.936578480782972e-11
6.487393795278199e-11
7.083695734877062e-11
7.728537017060814e-11
8.426579322172246e-11
9.176636750335252e-11
9.978844887946977e-11
1.0836578067050956e-10
1.1743469994714378e-10
1.2706836285147527e-10
1.3700397779165849e-10
1.4741805296217158e-10
1.5801729639333563e-10
1.686477838309887e-10
1.7933607055767156e-10
1.8958325566262624e-10
1.993758314252595e-10
2.0836377854878973e-10
2.1627331015946453e-10
2.2284796308016766e-10
2.2791751620293192e-10
2.3113070757971667e-10
2.323487862135233e-10
2.3168706261726807e-10
2.2917357079316385e-10
2.2368444768837225e-10
2.1769334324416254e-10
2.105062159894259e-10
2.0191088139771815e-10
1.9242064044744544e-10
1.8230653347617148e-10
1.7162601873960457e-10
1.611710980731729e-10
1.5040123196829518e-10
1.4000110329948594e-10
1.2991360694081726e-10
1.2036329179959135e-10
1.1101422077765481e-10
1.0241701901754575e-10
9.411996209549991e-11
8.646794938810088e-11
7.943179584953353e-11
7.27343493716108e-11
6.669289913870526e-11
6.104210020417219e-11
5.5776304299302883e-11
5.105376893036533e-11
4.6605327434658815e-11
4.25779114733304e-11
3.8930198655585484e-11
3.554718986889582e-11
3.241611257069466e-11
5.4477339640030055e-12
5.038065964997025e-12
3.502174068337698e-12
3.2889652652845387e-12
3.000674576629772e-12
2.8000192598917917e-12
2.5776425979838052e-12
1.7777029077414128e-12
1.6377627307937003e-12
1.5560436851636568e-12
1.0401901469961363e-12
9.510994720651757e-13
8.747285384057123e-13
8.033854508438297e-13
7.370331711791089e-13
6.80513738576677e-13
6.236930868413922e-13
5.703721923275099e-13
3.7601045684433835e-13
2.7236915702392727e-13
2.377702992549335e-13
2.1787690101730647e-13
1.6136282872149325e-13
1.4555836261391465e-13
1.3545682228561328e-13
1.220002425367357e-13
1.1309994933033931e-13
1.0367341479793424e-13
9.47513501321275e-14
8.49942763823702e-14
7.904745701246906e-14
7.072657611871024e-14
6.4888460736642e-14
5.961340542051448e-14
5.48933242145537e-14
4.950886581565651e-14
4.5704317759228086e-14
4.170516411320516e-14
3.353113128066919e-14
3.294648694859625e-14
2.7905289796228217e-14
2.5475993902309956e-14
2.4707629129608553e-14
2.2560001722145453e-14
1.9320549122212536e-14
1.875057490077829e-14
1.6033721336779394e-14
1.5596904997310786e-14
1.4223549149663376e-14
1.2201706771508927e-14
1.1833602107097834e-14
1.0792306423341031e-14
9.843514755646534e-15
8.97525454766747e-15
8.186931242585434e-15
7.466355970768234e-15
6.810086450844892e-15
6.186288373195591e-15
5.325264256539892e-15
5.1667620037229565e-15
4.428255358537231e-15
4.3000414385086625e-15
3.918590484345717e-15
3.5451253681532665e-15
3.063346389854443e-15
2.7940649591775823e-15
2.7113951563153935e-15
2.472528768282817e-15
2.254890681122253e-15
1.9330836606869468e-15
1.8764991707115093e-15
1.7107297648519132e-15
1.5602821329671072e-15
1.4228083880449276e-15
1.2971835079136448e-15
1.1839344566828656e-15
1.0793499230105678e-15
9.848475537236233e-16
8.977516753660081e-16
8.133200538936164e-16
7.466894721358814e-16
6.809962369789897e-16
6.210806013488314e-16
5.672735250495943e-16
4.836887485934269e-16
4.475265767689209e-16
4.296723969413772e-16
3.9185440757815155e-16
3.5383384904039816e-16
3.259250296646178e-16
2.794660605083364e-16
2.711297527144942e-16
2.4724443860913527e-16
2.255622803576667e-16
1.933278681124613e-16
1.7632617409572112e-16
1.607781045237341e-16
1.558212460756231e-16
1.420199864081859e-16
1.299451496303102e-16
1.1855124784807077e-16
1.0161695131903379e-16
9.843448103506793e-17
8.958871959882402e-17
8.213133640505583e-17
7.018827640349551e-17
6.810636600146125e-17
6.210716359926476e-17
5.324549897716523e-17
5.1415587953456506e-17
4.7116728638407335e-17
4.2968439777680023e-17
3.9188901399652715e-17
3.3589372551590847e-17
3.2612209985161574e-17
2.795132805993079e-17
2.5483355901863837e-17
2.472723239748646e-17
2.1195787579564645e-17
1.9338167174949643e-17
1.875774978333385e-17
1.710845187310075e-17
1.5601106337839247e-17
1.4232034791450466e-17
1.2976502280657308e-17
1.11259446808398e-17
1.0145332130347186e-17
9.842533219079556e-18
8.97683271830014e-18
8.187614134666848e-18
7.031780229220329e-18
6.810451028947211e-18
5.83921220147385e-18
5.324851295996376e-18
5.1679197220327686e-18
4.711731475723436e-18
4.2971939819063384e-18
1.7316343351801647e-11
1.8971807892764483e-11
2.0804581173279985e-11
2.2803422565625126e-11
2.5001282193131636e-11
2.7383342508973117e-11
2.9994577508237265e-11
3.285513288237274e-11
3.5978127569145206e-11
3.939104899665026e-11
4.3133518778434793e-11
4.7194027992240134e-11
5.160915829704437e-11
5.6441421457046725e-11
6.166190260215013e-11
6.733953699599124e-11
7.344997548274053e-11
8.005732354375894e-11
8.714474392410301e-11
9.474932649268687e-11
1.0286083781624629e-10
1.1143307148682784e-10
1.2043096295730214e-10
1.2978672805289313e-10
1.394830234395017e-10
1.494131752668469e-10
1.5931311348606073e-10
1.6918229821925766e-10
1.786298941622134e-10
1.8763041755015783e-10
1.956984664131092e-10
2.0276990151288114e-10
2.0859640807037963e-10
2.1284005472599968e-10
2.1532329051862863e-10
2.16078980517345e-10
2.1507624311766583e-10
2.1215636070821378e-10
2.0671637084008775e-10
2.0079440788863124e-10
1.9360142940883906e-10
1.8538648951962874e-10
1.764064357923979e-10
1.669036085651442e-10
1.5720224336739966e-10
1.4721478704246461e-10
1.3740077901592737e-10
1.277906618454146e-10
1.1850761941084023e-10
1.0966887046067561e-10
1.0119411422815559e-10
9.317038860443198e-11
8.56838382564631e-11
7.874189685014452e-11
7.219096450695991e-11
6.616190544469336e-11
6.062561493956392e-11
5.5445900012603833e-11
5.0712068929689994e-11
4.635958862267483e-11
4.239091488784141e-11
3.8700918365508093e-11
3.534444053987588e-11
3.227107661561306e-11
2.946053255613451e-11
4.963103395686476e-12
4.539820072536871e-12
3.1708657861085907e-12
2.9302080046186925e-12
2.7078191112884825e-12
2.4935695434494436e-12
1.7702924472128342e-12
1.6606017140969634e-12
1.5038873421596385e-12
1.4072050080333232e-12
9.492799109659387e-13
8.341671770227407e-13
7.67178603742121e-13
7.043598284129988e-13
6.457984445125606e-13
5.917862119742141e-13
5.418236970403827e-13
4.957717938742344e-13
3.362056325552951e-13
2.3524786752816423e-13
2.0756684743174076e-13
1.5826610229946758e-13
1.4526322850538264e-13
1.3379839473500775e-13
1.3002651820668263e-13
1.115272413261785e-13
1.082776588674892e-13
9.324358828910852e-14
9.041914121539627e-14
7.782551765542009e-14
7.107786159705186e-14
6.832926939189234e-14
5.923441116607641e-14
5.738011881642746e-14
5.2375539163031487e-14
4.502897481386903e-14
4.1131409704711727e-14
3.9774115966734046e-14
3.207695585758676e-14
2.9169693520661635e-14
2.714390396098256e-14
2.42751400640971e-14
2.2339440941730987e-14
2.019652880933039e-14
1.8793660057217352e-14
1.714412861391492e-14
1.5638173287373954e-14
1.4359920097166263e-14
1.3005440061524305e-14
1.1864561934555549e-14
1.0606332071604246e-14
9.866683535120602e-15
8.82158624806882e-15
8.207246346145759e-15
7.348971807596294e-15
6.691551178592242e-15
6.111993155217186e-15
5.5661407079502175e-15
5.076750221814627e-15
4.6303120228170654e-15
4.30711650331127e-15
3.928732035337553e-15
3.512616827784736e-15
3.2674065975182414e-15
2.9805168338770927e-15
2.717969712242222e-15
2.4298417276681754e-15
2.2612239900420823e-15
2.061532498553524e-15
1.8431300426129854e-15
1.7148734428933907e-15
1.56384131207593e-15
1.398336950560643e-15
1.2751464389245876e-15
1.163049243247565e-15
1.0606768504555917e-15
9.675315998369772e-16
8.826190831659074e-16
8.046843357156676e-16
7.485441111095157e-16
6.692120844877256e-16
6.225511950522249e-16
5.566393326803878e-16
5.181349310360541e-16
4.72754635204404e-16
4.3082288321642715e-16
3.8649474016528246e-16
3.586436471026405e-16
3.2031912073096735e-16
2.980011938171316e-16
2.7355608945707715e-16
2.478351003727644e-16
2.260659075828156e-16
2.0655096128470381e-16
1.8710062535471366e-16
1.6810118874045593e-16
1.5640065049668358e-16
1.398382007203355e-16
1.2752136105389076e-16
1.1866201553281687e-16
1.0820904107634903e-16
9.673010076780225e-17
8.999994466373667e-17
8.207421235846492e-17
7.485790692171296e-17
6.827950496142219e-17
6.0981174496418e-17
5.679503532963728e-17
5.076661280431606e-17
4.723285847620445e-17
4.222600736251675e-17
3.934724780639768e-17
3.5826884550775024e-17
3.2680164422480616e-17
2.980204875999933e-17
2.7183367651447695e-17
2.429825499848505e-17
2.2158447732145736e-17
2.0210696021469914e-17
1.8802657244258232e-17
1.7148815513133816e-17
1.5330570565356652e-17
1.427814659820556e-17
1.3011075291968562e-17
1.1634848674893923e-17
1.06066001515792e-17
9.676989751764224e-18
8.822604503479124e-18
8.21178260181725e-18
7.33827522667868e-18
6.831856326387585e-18
6.086518901408362e-18
5.67845346921947e-18
5.076534808204175e-18
4.632497103817387e-18
4.307949870155484e-18
1.5080151835137603e-11
1.654538807370138e-11
1.8124118932252577e-11
1.9877412137192346e-11
2.1795267013817205e-11
2.3851424956154347e-11
2.612497084796149e-11
2.8621202042067475e-11
3.1388111824369603e-11
3.4374340494487314e-11
3.760774021341665e-11
4.1193121101339494e-11
4.5029193528481723e-11
4.92992267574195e-11
5.389958709816238e-11
5.880688854634072e-11
6.427795809994757e-11
7.011026815184988e-11
7.638420820302853e-11
8.305051903328978e-11
9.033892037584218e-11
9.801581240353447e-11
1.0611097483300563e-10
1.1462106132219348e-10
1.233379819984984e-10
1.3258126531826283e-10
1.4164426450374216e-10
1.5104460386202012e-10
1.602394750257681e-10
1.68967392190714e-10
1.769850854712562e-10
1.8455476418063736e-10
1.9065889524412623e-10
1.9591673464364027e-10
1.9949585227714244e-10
2.014657414462346e-10
2.0152133635896212e-10
2.001023222544169e-10
1.970405678726743e-10
1.9191635535930592e-10
1.8606306651395588e-10
1.7910301210762161e-10
1.7120638383403032e-10
1.6266954689543475e-10
1.5370225636296412e-10
1.445080524258764e-10
1.353859930910942e-10
1.2613122771917013e-10
1.173270013825146e-10
1.087234428496082e-10
1.0040730756705291e-10
9.261816817655337e-11
8.527431469083991e-11
7.846495339202988e-11
7.197751585422638e-11
6.601377177350305e-11
6.054163016776876e-11
5.538135472957979e-11
5.0718530951228105e-11
4.6340628440849584e-11
4.2359556996429745e-11
3.870590529194624e-11
3.5355999535765786e-11
3.2315823278114656e-11
2.94785729734559e-11
4.8286923391931695e-12
4.6050085653851724e-12
3.075971334104143e-12
2.9301850101323227e-12
2.667510037088635e-12
2.4322676703838168e-12
2.2398807045520984e-12
1.5485047343941733e-12
1.4279517158920447e-12
1.3143967829313249e-12
8.933020689414136e-13
8.23716651307867e-13
7.581000825212162e-13
7.134415184103856e-13
6.395188438427644e-13
6.011696746212509e-13
5.501083601682616e-13
5.035449438388044e-13
3.5661114489101885e-13
3.2671134060357075e-13
2.1321847180294459e-13
1.9549808296926078e-13
1.4673208936669112e-13
1.3072497668243421e-13
1.1996406867523782e-13
1.1287603252789449e-13
1.0047432094698858e-13
9.188419538647403e-14
8.63111732516006e-14
7.885276718907624e-14
7.011082185982572e-14
6.439866834689863e-14
5.845174529978892e-14
5.3344634837981256e-14
4.869830804819927e-14
4.557928316456771e-14
4.1670329158039067e-14
3.699262522658523e-14
3.46961333348736e-14
2.9163776760206714e-14
2.4656342087660324e-14
2.4271516596693715e-14
2.0520002491200323e-14
1.8716506429814126e-14
1.84151404911875e-14
1.679875620913888e-14
1.532117020275347e-14
1.3972980056558105e-14
1.2747914498901091e-14
1.1623486617413188e-14
9.828574153940933e-15
9.670605250412626e-15
8.175828476340198e-15
7.456136255787355e-15
7.335765635243418e-15
6.7172245806767384e-15
6.101196165926117e-15
5.564758285165184e-15
5.084615261698671e-15
4.290817295704297e-15
4.223646047700893e-15
3.568833181141918e-15
3.2550693645354315e-15
3.201918127319571e-15
2.920696661399547e-15
2.6656058786342095e-15
2.431781056618025e-15
2.2160177749554152e-15
1.873062008222125e-15
1.708277769199683e-15
1.6817873991678089e-15
1.4209761874162056e-15
1.2957713171482762e-15
1.2751625020737993e-15
1.0800675986562619e-15
9.830311687806477e-16
9.670314797288547e-16
8.822429488572068e-16
7.404846719406843e-16
7.314452505506045e-16
6.69175203758217e-16
6.106260070604391e-16
5.567246484535497e-16
5.075151740538983e-16
4.2909459159623307e-16
3.9133027688746217e-16
3.8512137873088657e-16
3.256124607889999e-16
3.202110969549907e-16
2.92058983936089e-16
2.663821038825147e-16
2.429307885856394e-16
2.051927792352116e-16
2.021008120684594e-16
1.8425923202890045e-16
1.6808145727642683e-16
1.532586206953066e-16
1.3978589190169446e-16
1.2750267679527497e-16
1.0782690529995517e-16
1.0605135553521163e-16
8.965754182470097e-17
8.820649372035611e-17
8.043804049364677e-17
7.33113854442329e-17
6.69061665398227e-17
6.102077761207848e-17
5.56584010199438e-17
5.0760139162184344e-17
4.2891152633320865e-17
4.2220093551208285e-17
3.570249435496954e-17
3.2562980107010374e-17
2.969593006458399e-17
2.70796266054396e-17
2.6641118628203998e-17
2.4317894963480082e-17
2.2185234877713517e-17
1.873172960261626e-17
1.7081392653071766e-17
1.5579935632786736e-17
1.5328654622812678e-17
1.3999707146375128e-17
1.1822553029848992e-17
1.1627199086117893e-17
9.83062056973974e-18
9.67105490706307e-18
8.176833719422389e-18
8.043569619535339e-18
7.337256598979329e-18
6.711508228564562e-18
6.108594330979859e-18
5.161204183480747e-18
5.098155269093063e-18
4.291532853583863e-18
4.221909779373846e-18
1.3097729983644255e-11
1.4352661285199982e-11
1.5700950185997532e-11
1.7206822041230296e-11
1.8909638759157758e-11
2.0718677380933105e-11
2.2697886632284098e-11
2.4809893706613422e-11
2.724793250956771e-11
2.9841826250985214e-11
3.2690919760428694e-11
3.569099547004984e-11
3.9064008018188156e-11
4.273834226634255e-11
4.6858988211618725e-11
5.108719716491597e-11
5.580334787779531e-11
6.105588558053941e-11
6.641253140352172e-11
7.235394788779006e-11
7.870386999266294e-11
8.550437536133209e-11
9.270967680316462e-11
1.0032495039636524e-10
1.0829991423947422e-10
1.1684837920036322e-10
1.253703559029871e-10
1.3398642908289076e-10
1.4259110542179858e-10
1.5064005749650238e-10
1.586440599434386e-10
1.6646551232634663e-10
1.7267535246886324e-10
1.7825809166653855e-10
1.8261268338230792e-10
1.8556696681939106e-10
1.874545563463875e-10
1.8686851924455517e-10
1.8560620266696802e-10
1.8239339388004853e-10
1.772961268258013e-10
1.715694222614676e-10
1.6484538409770583e-10
1.5697461081229086e-10
1.4923573381406585e-10
1.4053703503006203e-10
1.322892475117968e-10
1.2370508790841667e-10
1.149797886292174e-10
1.0677316452290036e-10
9.911078038137428e-11
9.13478571081147e-11
8.42185823905629e-11
7.769368030706256e-11
7.123383580807346e-11
6.536003085702023e-11
6.00934940588983e-11
5.505067303402008e-11
5.039485718111376e-11
4.599564042425771e-11
4.2058285383976866e-11
3.8531273339457455e-11
3.520478683424534e-11
3.215544088014839e-11
2.93628457628766e-11
2.680717610568393e-11
4.526407317791006e-12
4.145965345566753e-12
2.9606537945212828e-12
2.7427514600634662e-12
2.5683163649120244e-12
2.368509457962093e-12
2.1517126840373176e-12
1.4718909986166302e-12
1.4057964579868328e-12
1.2483362288410295e-12
7.901545301581749e-13
7.283783879192969e-13
6.703641314652552e-13
6.156207803082209e-13
5.944767337417733e-13
5.448453359946988e-13
4.742595415878447e-13
4.56914444622256e-13
3.237628795611454e-13
2.96557541645791e-13
1.8431072839880876e-13
1.7918683159422142e-13
1.3179669343141284e-13
1.274936502153428e-13
1.1670201378223842e-13
1.0692866046885391e-13
9.26996038773254e-14
8.943310881034038e-14
8.176286614838968e-14
7.076130107841639e-14
6.82071513747227e-14
6.228361829409463e-14
5.686317204984261e-14
5.189947146010024e-14
4.738387236390585e-14
4.096635482317013e-14
3.943879974063769e-14
3.410204542541659e-14
3.282979582700483e-14
2.6835574816982687e-14
2.4490315598921988e-14
2.2330075630010528e-14
2.036898189801556e-14
1.858185966100546e-14
1.6947734913836536e-14
1.546970164559946e-14
1.409793344052795e-14
1.268642551722891e-14
1.1734581048343445e-14
1.0696575315569441e-14
9.75654605926686e-15
8.898419252166724e-15
8.117333406238774e-15
7.308237363264803e-15
6.728253305266092e-15
6.157045372974219e-15
5.540150947992042e-15
5.12116159665939e-15
4.610954778683122e-15
4.202780432375173e-15
3.8859992555654655e-15
3.495402935141453e-15
3.2326324845659654e-15
2.9086395952928003e-15
2.6913770102731038e-15
2.451219429263058e-15
2.2058385818160132e-15
2.0389934233220974e-15
1.834395934994643e-15
1.6960965667590248e-15
1.5463827816925693e-15
1.39162741118623e-15
1.2864019244089166e-15
1.167057044293377e-15
1.055569724421484e-15
9.766908723194723e-16
8.900948983914916e-16
8.117509452249849e-16
7.401615359872519e-16
6.779630661382232e-16
6.156956829355547e-16
5.5408038839748375e-16
5.122043861981376e-16
4.608725691335568e-16
4.307400244185323e-16
3.8330570571333866e-16
3.4904080824686866e-16
3.1886025819050106e-16
2.946853076082669e-16
2.7020453543344875e-16
2.418370679415745e-16
2.235476300222294e-16
2.0116041959932167e-16
1.83532551012301e-16
1.6733976890554362e-16
1.5298709348261153e-16
1.4104161835315383e-16
1.269134778790192e-16
1.1734321215781705e-16
1.0699860309400756e-16
9.628071747540109e-17
8.781061457871233e-17
8.117054072511913e-17
7.40400668597454e-17
6.661126577891254e-17
6.156600054741928e-17
5.540462578819189e-17
5.052603490381756e-17
4.628277781032634e-17
4.20364291774764e-17
3.884890054482557e-17
3.5430377492308e-17
3.2330361160119095e-17
2.9556753682677734e-17
2.6887741241423915e-17
2.4511077396196598e-17
2.2357340827009817e-17
2.0387471819088296e-17
1.8592488044975817e-17
1.6967335685368046e-17
1.526005665503133e-17
1.4105168802844005e-17
1.2691793500823457e-17
1.1623737133899187e-17
1.0555594378852997e-17
9.777816629843646e-18
8.781456343074066e-18
8.118045211165468e-18
7.30354095062222e-18
6.673124523862086e-18
6.075349331041374e-18
5.540472782319776e-18
5.121898118792687e-18
4.6711574172814824e-18
4.203266134109408e-18
1.1353418343641785e-11
1.2442261891790822e-11
1.364469048290536e-11
1.4951946140603934e-11
1.639438052513928e-11
1.804175154609033e-11
1.968057981721755e-11
2.1568240865458112e-11
2.3632273619561297e-11
2.588711638633329e-11
2.8363549128911995e-11
3.11765240668315e-11
3.413286510081005e-11
3.719756136324611e-11
4.069824613699533e-11
4.4683809345214545e-11
4.8626539309572664e-11
5.310680250568323e-11
5.794489738697337e-11
6.344859170647159e-11
6.879428389113347e-11
7.513928560982419e-11
8.13015152258319e-11
8.805328893403471e-11
9.563043569225455e-11
1.0315646440135082e-10
1.1048908475790195e-10
1.183730888143216e-10
1.2698564051742077e-10
1.344089990228872e-10
1.421465335404001e-10
1.494849568075468e-10
1.5688134439784196e-10
1.628401116209144e-10
1.6708318107580242e-10
1.7082262918475528e-10
1.7396190647062667e-10
1.7494289990657133e-10
1.744452043931406e-10
1.7176429469843522e-10
1.6828821134519532e-10
1.6339404427768942e-10
1.5819883589009572e-10
1.51739030796847e-10
1.4426767186525412e-10
1.3699099065855087e-10
1.2912243403018895e-10
1.2083744397422703e-10
1.1315311949748425e-10
1.0507981941896114e-10
9.750983003597301e-11
9.045476583639614e-11
8.355978821300934e-11
7.696703345607781e-11
7.080962759114922e-11
6.505344031455173e-11
5.969417526790974e-11
5.4720669218597345e-11
5.0120209862618776e-11
4.587608282422772e-11
4.1962517659670304e-11
3.836547788351799e-11
3.506238434123643e-11
3.203295493130037e-11
2.9256218043613426e-11
2.6713886152346918e-11
2.4330458577336855e-11
4.066698844594125e-12
3.7612760520384e-12
2.633695667000865e-12
2.4382874322504443e-12
2.251946020930862e-12
2.076047450506341e-12
1.91010550328243e-12
1.3726024896202271e-12
1.2654861529150853e-12
1.1639966240726168e-12
7.871580120315635e-13
7.250316084072204e-13
6.83071127946576e-13
6.274987722576234e-13
5.755571403368632e-13
5.275161799297861e-13
4.717207664718753e-13
4.4173570209181313e-13
2.7139121612811853e-13
1.9512015517705937e-13
1.7990821194484878e-13
1.6491574151624693e-13
1.1758988874571683e-13
1.0996070367254242e-13
9.86703407112583e-14
9.216159419821378e-14
8.418276544002106e-14
7.71008269963456e-14
7.042775749439596e-14
6.304564438355772e-14
5.877588010702019e-14
5.2573817083426507e-14
4.798095847683096e-14
4.379420282351108e-14
3.986234764106983e-14
3.647891349063081e-14
3.3976233957890315e-14
3.033896828640837e-14
2.6320845407905965e-14
2.4006749309080822e-14
2.0389616890555967e-14
1.859293282389622e-14
1.6969952907128095e-14
1.5475612509194207e-14
1.516830706512729e-14
1.2876960100156356e-14
1.2611107330401584e-14
1.0674041743247567e-14
9.76847738980403e-15
8.887443021030073e-15
8.068145141472063e-15
7.958777067167823e-15
7.262877204443633e-15
6.163791677764268e-15
5.634183185557487e-15
5.5001745770145815e-15
5.022594850013484e-15
4.582692528952086e-15
3.8896090190840724e-15
3.810671535460753e-15
3.2350285761411728e-15
3.1696640756099804e-15
2.8917302407593833e-15
2.6361244673808634e-15
2.404204864950342e-15
2.1924429864012955e-15
2.0020681588125117e-15
1.6997548359329907e-15
1.6633111947400567e-15
1.5174634145437646e-15
1.2882709176269492e-15
1.174452326603514e-15
1.1507136861579165e-15
9.770376224159171e-16
9.570369045268008e-16
8.730516176289762e-16
7.417335921421065e-16
7.1359473213692535e-16
6.617491972233254e-16
6.038622841798554e-16
5.507508907484756e-16
4.676448640947707e-16
4.581257742432228e-16
3.8900721679736987e-16
3.819291070568956e-16
3.4666167297202473e-16
3.16999198760273e-16
2.691615521116001e-16
2.6365461425404924e-16
2.403939169333121e-16
2.194031192642743e-16
1.9996369361531359e-16
1.6978283878948362e-16
1.5561134018804697e-16
1.4120943268950863e-16
1.3710701757749976e-16
1.2620491900135624e-16
1.1506289027687984e-16
1.0496521636020834e-16
9.573589841135281e-17
8.729380880186701e-17
7.397046548064695e-17
7.262071084792141e-17
6.620996483727706e-17
5.622200029445114e-17
5.12908726070561e-17
5.024151406194095e-17
4.581122963833143e-17
4.237164058419904e-17
3.80983447292268e-17
3.458885408060467e-17
3.169447768073143e-17
2.890604866678748e-17
2.4550950437904902e-17
2.2433250595261123e-17
2.1925623714878038e-17
1.8622526036512184e-17
1.6978687138097684e-17
1.6633566200501903e-17
1.4125501193220122e-17
1.2883280398925902e-17
1.1746957162558137e-17
1.072040111616255e-17
1.0494617630695955e-17
9.570428060616646e-18
8.731225909000992e-18
7.961723028897828e-18
6.759700331804455e-18
6.622691344575714e-18
6.03998285613584e-18
5.508367405171853e-18
4.677706491149561e-18
4.265229164666467e-18
4.178590828697882e-18
9.908295307093199e-12
1.08754099226003e-11
1.1909043925693238e-11
1.304825330550346e-11
1.4309099686359547e-11
1.5705238494467746e-11
1.7208170867294928e-11
1.885776954548674e-11
2.0664573316228146e-11
2.264056727687224e-11
2.4768974438191913e-11
2.7117523281456902e-11
2.9693728796749164e-11
3.2554756723287586e-11
3.563053704063258e-11
3.896662016290276e-11
4.2605517435670554e-11
4.6480474253219915e-11
5.074725138701172e-11
5.5457860088334224e-11
6.043576692410045e-11
6.580035909653632e-11
7.141564271028204e-11
7.751478004625619e-11
8.397214495791949e-11
9.089810086023575e-11
9.79910799988154e-11
1.0514290174708517e-10
1.1260105826638057e-10
1.2009601757072267e-10
1.2749495292997466e-10
1.347049527030969e-10
1.4139387070994297e-10
1.4752313591106366e-10
1.5309399279228356e-10
1.5719861399786326e-10
1.6039365218679022e-10
1.6231821089053926e-10
1.6314203359782056e-10
1.6233597311108043e-10
1.6018071253679018e-10
1.5597960627340344e-10
1.51561520790251e-10
1.4607870602448666e-10
1.3988224846125937e-10
1.3310414130244e-10
1.259334717959675e-10
1.185404621616118e-10
1.1108132824380166e-10
1.0367027564990279e-10
9.642846824793281e-11
8.941206166329779e-11
8.269929451296598e-11
7.631868278606634e-11
7.029933874455809e-11
6.465084030518662e-11
5.937970972587725e-11
5.447019359562264e-11
4.9921214362720886e-11
4.571561187960533e-11
4.1835604112150165e-11
3.826335680493345e-11
3.4979805588222644e-11
3.1965934937743356e-11
2.920155300430125e-11
2.6668028723217072e-11
2.434934377034083e-11
2.2228034668399174e-11
3.7693667495326315e-12
3.4839172594039716e-12
2.3524018975869557e-12
2.1809621233355398e-12
2.074249402598295e-12
1.854218755982386e-12
1.2931467482369121e-12
1.1935536489448766e-12
1.0985394747448753e-12
1.0110940311148763e-12
6.77403115535746e-13
6.40438735260573e-13
5.878654789786903e-13
5.405641807024632e-13
4.957940683597274e-13
4.5432763438739084e-13
4.159527467456974e-13
3.8065928321674323e-13
2.513831975754143e-13
1.678692090049933e-13
1.5368416503977122e-13
1.1681453481642862e-13
1.0718985239755346e-13
9.817888678648897e-14
8.992927684044441e-14
8.227193786821462e-14
7.525082903425003e-14
6.899003586783797e-14
6.288945152553371e-14
6.26141818298228e-14
5.243945318309279e-14
5.2213692000452904e-14
4.370270687449105e-14
3.991216386741868e-14
3.6458337159663655e-14
3.321974647063257e-14
3.274359557775239e-14
2.7385880719556585e-14
2.462199333439134e-14
2.2449533168837915e-14
2.048031267163849e-14
1.8733484177940534e-14
1.7039620159771323e-14
1.5546267745563587e-14
1.4177373951217317e-14
1.2866123988116639e-14
1.1796632636362767e-14
1.0703978282516852e-14
9.809585363411734e-15
8.948847646376858e-15
8.178912316036204e-15
7.452150483317758e-15
6.789102888181949e-15
6.193952117269717e-15
5.646434587378595e-15
5.150553395634793e-15
4.6737696733755235e-15
4.262298987848413e-15
3.9062616226383005e-15
3.5447362276251255e-15
3.2411263577440942e-15
2.9633413962734285e-15
2.7029463776732644e-15
2.4525968791850466e-15
2.2495772624653977e-15
2.0426532155871705e-15
1.8700645137905495e-15
1.7064614747750335e-15
1.5474860258843028e-15
1.4185810301798119e-15
1.293525232082414e-15
1.1809979994550279e-15
1.0763903544777883e-15
9.765131559595396e-16
8.95020317604588e-16
8.128722401698099e-16
7.44487974377464e-16
6.794467230080155e-16
6.1922305019368e-16
5.656092272327409e-16
5.151595685968274e-16
4.696923220407999e-16
4.28399422469854e-16
3.9086676836676513e-16
3.5451880185361734e-16
3.2496824451656385e-16
2.9637707849679925e-16
2.720234777393131e-16
2.465250235039925e-16
2.2386588453290424e-16
2.0508583241670155e-16
1.861213038448357e-16
1.696683456020834e-16
1.5555021757224856e-16
1.4114020594267074e-16
1.293734290282494e-16
1.1738250342658058e-16
1.0771376219353006e-16
9.814234087965453e-17
8.953147355191832e-17
8.188199779508497e-17
7.408025501630364e-17
6.792213195514504e-17
6.191920203350435e-17
5.648243102688076e-17
5.143081687020983e-17
4.761572621839994e-17
4.288053191284405e-17
3.9071069059234564e-17
3.5646346690832905e-17
3.249795501501784e-17
2.963771889834536e-17
2.6906715482722627e-17
2.4651481488173367e-17
2.2483175862527312e-17
2.0407706201076426e-17
1.870212400289088e-17
1.7004377603085628e-17
1.55588899807819e-17
1.4234053584167284e-17
1.2939455374946114e-17
1.179962775600722e-17
1.0760750943844987e-17
9.81501953230584e-18
8.906086062289951e-18
8.187382587470911e-18
7.444929727683324e-18
6.755144165561186e-18
6.194318982845787e-18
5.619160966283391e-18
5.15079619251549e-18
4.6736738642072614e-18
4.2517720958544714e-18
8.571095449816742e-12
9.407337921493454e-12
1.0302705405876775e-11
1.129023814705928e-11
1.239972136900317e-11
1.3567633100478182e-11
1.4886687685757595e-11
1.629233501043359e-11
1.7882870718909895e-11
1.9593789127966453e-11
2.1440153348956045e-11
2.347690379084993e-11
2.5711269976763166e-11
2.819370611200436e-11
3.086324562899781e-11
3.37137810200058e-11
3.6931430288510245e-11
4.037163896894397e-11
4.403281525843277e-11
4.814868840397092e-11
5.250956117343012e-11
5.7221756868435234e-11
6.226789942877631e-11
6.767034496868859e-11
7.341532760143827e-11
7.936625200810459e-11
8.586067753337812e-11
9.248519224799368e-11
9.922043274881798e-11
1.0625599032251461e-10
1.1319572982716829e-10
1.2003050629832477e-10
1.2637234152499365e-10
1.3271874265901724e-10
1.3803610005484026e-10
1.4297256465348174e-10
1.4675114140591773e-10
1.492136713741442e-10
1.5090718883336589e-10
1.508947138726137e-10
1.5005381887106268e-10
1.4775534823657574e-10
1.4388430331215259e-10
1.3929733029879963e-10
1.3406809217932422e-10
1.2817043957311197e-10
1.2177990240953637e-10
1.1506523689920983e-10
1.0818250592340057e-10
1.012666296547304e-10
9.456148674865128e-11
8.788048729126215e-11
8.143534270944723e-11
7.527593291569739e-11
6.943430098009936e-11
6.393044752575517e-11
5.877334933580072e-11
5.38676998622492e-11
4.949039588537548e-11
4.5282891396709365e-11
4.146049401988984e-11
3.7991743711266805e-11
3.469274396921274e-11
3.175717237087145e-11
2.9017877966693043e-11
2.6506910978638886e-11
2.4171198764142428e-11
2.2100182096457526e-11
3.6362875022569678e-12
3.3684198771982767e-12
2.4860755127946715e-12
2.3011614830282365e-12
2.1311307217781093e-12
1.966063881216663e-12
1.7844121647709326e-12
1.2056149949323477e-12
1.111803361522713e-12
1.0171312431294706e-12
6.82532131245701e-13
6.464132558063212e-13
5.949488697373225e-13
5.323087604662197e-13
5.019099975903096e-13
4.602390359146488e-13
4.2169004798873445e-13
3.8566063969847074e-13
2.4986151836086204e-13
2.2921238288838166e-13
1.5723328021559745e-13
1.4919807530449865e-13
1.0885999721871965e-13
9.986911516089869e-14
9.149743602152239e-14
8.540300096601811e-14
7.81330324682065e-14
7.00581247738705e-14
6.405644874669993e-14
5.967111866968335e-14
5.4503375585469554e-14
4.880221902131375e-14
4.544823579536998e-14
4.147741255019878e-14
3.7857262927516124e-14
3.4554730548269994e-14
3.1540865472599834e-14
2.8767906854575554e-14
2.5733664296184202e-14
2.0206449371390582e-14
1.993633739980361e-14
1.71213058284756e-14
1.540278703803522e-14
1.404803009108487e-14
1.380222491757801e-14
1.2593506914987145e-14
1.1482346522560086e-14
1.045725815887093e-14
9.555344084396187e-15
8.729273149906275e-15
7.378506826732162e-15
6.728867718691333e-15
6.136362852811768e-15
5.596281048327693e-15
5.501995068584214e-15
4.655301179837315e-15
4.501289060940109e-15
4.171035570569733e-15
3.804561660805922e-15
3.47104239335846e-15
3.1661962510988713e-15
2.8329732723152537e-15
2.631832898662009e-15
2.2285493147718157e-15
2.032277885833823e-15
1.853632692705895e-15
1.820866375941536e-15
1.5413630435372603e-15
1.3979413629909509e-15
1.381417924521246e-15
1.1633488312762707e-15
1.1487690613839122e-15
1.0478005611533654e-15
8.90813384663043e-16
8.716704069879498e-16
7.949215564980451e-16
6.744761736743146e-16
6.612635978586958e-16
6.032643837344513e-16
5.499482031016453e-16
5.015027088467952e-16
4.595364126582734e-16
4.173007309060627e-16
3.534542134582878e-16
3.220976517123406e-16
3.1642094527419725e-16
2.885739052284348e-16
2.443733387609959e-16
2.4002403217208212e-16
2.1929525603488296e-16
1.8221806441964949e-16
1.8210614975708652e-16
1.5417389944623814e-16
1.5144807097967714e-16
1.3812332898617318e-16
1.1695690779136373e-16
1.1488867993466153e-16
9.727197604572288e-17
9.555966227108656e-17
8.724435010415653e-17
7.948992299614221e-17
7.248106800037378e-17
6.611703599249053e-17
5.618184268115506e-17
5.134341001906555e-17
5.0160676031455484e-17
4.587840245224934e-17
4.171753276144804e-17
3.7715444092250706e-17
3.469227683218029e-17
2.93725872074849e-17
2.6791064156452452e-17
2.4461073542132007e-17
2.228279170713199e-17
2.1891535793993334e-17
1.996633358188034e-17
1.690729763222992e-17
1.662468527649027e-17
1.4083980320983383e-17
1.3810686098003257e-17
1.2597582244950299e-17
1.1489380878844513e-17
1.047809531911398e-17
9.557389968529402e-18
8.715542058430193e-18
7.949854177857022e-18
7.25245544188037e-18
6.13711435069955e-18
6.029769656471619e-18
5.49926506762312e-18
5.01557540398296e-18
4.574249411766269e-18
4.171791850334018e-18
7.437342000860014e-12
8.15279314528961e-12
8.97075148085186e-12
9.829929675504227e-12
1.0781566458594035e-11
1.1814809102065119e-11
1.2945479230106365e-11
1.4189300890347177e-11
1.549982332024676e-11
1.7041844099293098e-11
1.8676890793655585e-11
2.0384983102562404e-11
2.2328097217371024e-11
2.4453707927647554e-11
2.6776010434476214e-11
2.940088105598193e-11
3.2167478609743925e-11
3.505859984131494e-11
3.831441517893567e-11
4.1855850810192895e-11
4.567751293724766e-11
4.998485388385212e-11
5.425240638103109e-11
5.92342530637331e-11
6.409678432417462e-11
6.953363894494113e-11
7.550263721454743e-11
8.149968175248878e-11
8.743364469791229e-11
9.380685812804454e-11
1.0055883681383977e-10
1.0668887602012868e-10
1.1302117307331293e-10
1.1939347527792365e-10
1.2455448866941083e-10
1.2950898922138164e-10
1.3369515007235185e-10
1.3742751450083892e-10
1.396511488069787e-10
1.407371482071875e-10
1.4063259843071648e-10
1.38889397946474e-10
1.3646851638016651e-10
1.340435474774355e-10
1.2971329130710515e-10
1.2420102961249844e-10
1.1854856338243923e-10
1.1286342488209858e-10
1.0646649615701488e-10
1.0001566028633849e-10
9.352603631073986e-11
8.713285778646335e-11
8.091412407092903e-11
7.493124220330806e-11
6.922442778372187e-11
6.360387247279368e-11
5.874055664989114e-11
5.3982286516587145e-11
4.95484842317759e-11
4.543137971354818e-11
4.16200338393619e-11
3.8100121155810113e-11
3.485636957624612e-11
3.1871947399734464e-11
2.913113280239976e-11
2.661586220111547e-11
2.4227020805766786e-11
2.2199461035478446e-11
2.0267321703737496e-11
3.3259934567746153e-12
3.0793461063942075e-12
2.2220001770804486e-12
2.0268932647560135e-12
1.9026754614996167e-12
1.7544159556341422e-12
1.5901424467856633e-12
1.0568503432373145e-12
9.706011819287261e-13
8.946171646562989e-13
6.51604453833454e-13
6.005550011371681e-13
5.52524622213694e-13
5.076194932142555e-13
4.5333200018654573e-13
4.155582740833915e-13
3.8064006587229375e-13
3.4867311169892394e-13
2.3624371542076155e-13
2.1687879566458235e-13
1.4421329560998279e-13
1.3220151781981223e-13
9.03629986491825e-14
9.067956461033486e-14
7.576575064099235e-14
6.933609976809364e-14
6.95651297817267e-14
6.359662866265403e-14
5.812404135798014e-14
5.2797170023346015e-14
4.4294381940801334e-14
4.039693064834847e-14
4.04348061863308e-14
3.691286039273473e-14
3.371366770638067e-14
3.0739482464419734e-14
2.799339252545915e-14
2.5591574738014972e-14
2.128903062310314e-14
2.0361615857708117e-14
1.7995936820235742e-14
1.6675171143471477e-14
1.501708523682894e-14
1.3662601438078662e-14
1.2460391532923692e-14
1.1365461755678291e-14
1.0707596137884668e-14
9.469485317180345e-15
8.625091897834468e-15
7.865306717460355e-15
7.173558711351859e-15
6.752154723275199e-15
6.042835015085476e-15
5.6044719846567624e-15
5.1272434144726735e-15
4.672094780393082e-15
4.129336335302217e-15
3.768915968560193e-15
3.4438477703328687e-15
3.1176478103089803e-15
2.8525618492174212e-15
2.604619623217505e-15
2.3782829039416957e-15
2.2359061648555568e-15
1.9677914513001963e-15
1.802029805991033e-15
1.643901729925972e-15
1.5012486416512057e-15
1.3674777754713313e-15
1.2468182471745011e-15
1.1253320896396522e-15
1.0709077182711051e-15
9.465509049855404e-16
8.626746623331e-16
7.852031428668141e-16
7.174335760014919e-16
6.543305440394826e-16
5.968000712827141e-16
5.442288746324417e-16
4.963395367185942e-16
4.527584507355913e-16
4.1371711649257184e-16
3.7647957311828086e-16
3.544730959544647e-16
3.132293828819279e-16
2.8571269019349424e-16
2.6051484023293385e-16
2.3813621536804133e-16
2.1667411836162531e-16
1.9762230526825824e-16
1.8610603341105048e-16
1.6435920057691865e-16
1.498776258056346e-16
1.3670829488086324e-16
1.2467957491543159e-16
1.1370859370948064e-16
1.037076737059935e-16
9.737766189605078e-17
8.62553737382385e-17
7.86636984114341e-17
7.174223839343846e-17
6.544163877612982e-17
5.967548134712156e-17
5.442931713364136e-17
4.9647636238611484e-17
4.547864524916165e-17
4.269004839889355e-17
3.7684931457075867e-17
3.4342657985227686e-17
3.132127449946674e-17
2.947790991351191e-17
2.6177400788886707e-17
2.3879920351139382e-17
2.1668312756537472e-17
2.0396158569661905e-17
1.8020568549246822e-17
1.6436291148208638e-17
1.5512057941612412e-17
1.3672062364036304e-17
1.2465938647579232e-17
1.173698655173093e-17
1.0372550528442325e-17
9.464812213477576e-18
8.624963298025619e-18
7.867070394592118e-18
7.174857540838416e-18
6.5460638714170314e-18
5.970334097947072e-18
5.442905929767166e-18
4.9636339039761096e-18
4.5269851517910965e-18
4.129052054594329e-18
6.490443899170783e-12
7.114170120689066e-12
7.803205310028229e-12
8.550861498505379e-12
9.378459595221389e-12
1.0277684593841437e-11
1.1265684562817833e-11
1.2348695642908777e-11
1.3532394236698613e-11
1.482839407724934e-11
1.6257949587424434e-11
1.7801707052932905e-11
1.9502021402885262e-11
2.136162811326659e-11
2.339984931653282e-11
2.5612025286314997e-11
2.8024523704179512e-11
3.065650948865934e-11
3.351654684835234e-11
3.663295359132457e-11
3.999986394543386e-11
4.366562926343766e-11
4.759980062476031e-11
5.1823820102150696e-11
5.636195031969847e-11
6.119692012712449e-11
6.63300298193162e-11
7.173140011831014e-11
7.744039097800809e-11
8.323237863203182e-11
8.919097799256489e-11
9.530818369233788e-11
1.0127642113512189e-10
1.0710358848405286e-10
1.1263570118619307e-10
1.1767958657963198e-10
1.2206987638262718e-10
1.2589354810864503e-10
1.286318445855607e-10
1.3049134379684272e-10
1.3122742268157162e-10
1.3085285884062486e-10
1.2942063001732343e-10
1.2641926516642408e-10
1.2297288617980382e-10
1.1882871828163074e-10
1.1404731205733358e-10
1.0861964903975861e-10
1.0278880177086488e-10
9.687338476856628e-11
9.087350373493459e-11
8.489341257916078e-11
7.911324567345337e-11
7.34137144066389e-11
6.786316475581659e-11
6.273375084489852e-11
5.78108570691032e-11
5.312651850850259e-11
4.880664023653757e-11
4.478574578844948e-11
4.1103436014069e-11
3.762332195569722e-11
3.441731138571214e-11
3.151863008158245e-11
2.881703972365132e-11
2.6336393522028193e-11
2.406036017852264e-11
2.1949464441846592e-11
2.006575560355442e-11
1.8318095783376746e-11
3.0759057978182727e-12
2.8075418282569314e-12
1.9791104340458883e-12
1.8341773016485797e-12
1.664585648916191e-12
1.5344146787077337e-12
1.4384189759302073e-12
1.0626878749767876e-12
9.79546173677931e-13
9.005115749610654e-13
5.554462736790707e-13
5.122933393943539e-13
4.703718587346133e-13
4.340795386882713e-13
3.9638631325089656e-13
3.61268559370988e-13
3.5285942375959415e-13
3.0279046303844947e-13
2.0561015464749363e-13
1.513316445774968e-13
1.3891343007211015e-13
1.2722052077265136e-13
9.124928028340086e-14
8.366169929671093e-14
7.659525143946951e-14
7.120165417035762e-14
6.5080386291723e-14
5.863467869388924e-14
5.43743485083371e-14
4.8951315569128186e-14
4.538525471514345e-14
4.082247575920179e-14
3.7819915392881375e-14
3.502566355458589e-14
3.150296814190907e-14
2.869457292559395e-14
2.6228739105292467e-14
2.3929665221429466e-14
1.866101442510321e-14
1.7715426067545504e-14
1.6157918700681898e-14
1.4738247177093195e-14
1.29223509949802e-14
1.226383256893984e-14
1.1185247265248148e-14
1.0201511597798271e-14
8.9431770339116e-15
8.486945450864812e-15
7.739390258433423e-15
6.784912221410618e-15
6.1873417365276084e-15
5.872447263272201e-15
5.3556118968690504e-15
4.885499061232522e-15
4.455093958313274e-15
4.059122211578456e-15
3.705851099576289e-15
3.248006845891387e-15
3.058307760513155e-15
2.811371685132817e-15
2.5647935972058063e-15
2.3441100948980347e-15
2.1692383641557548e-15
1.9425883643284555e-15
1.784531727840214e-15
1.6178363869570295e-15
1.4749056505468612e-15
1.3455578690249649e-15
1.2280821364073768e-15
1.1190859577208053e-15
9.834303826456168e-16
9.30875039179499e-16
8.491109253081346e-16
7.742405138364881e-16
7.065831163943752e-16
6.441746856392384e-16
5.87233876602994e-16
5.357297771397191e-16
4.890810404800001e-16
4.455780848802804e-16
4.0633231812403006e-16
3.7065210475888963e-16
3.248777849003674e-16
2.964697231507838e-16
2.7021773385621553e-16
2.5675597952391055e-16
2.338075443948223e-16
2.049906210803054e-16
1.9453104939537234e-16
1.7049034436328783e-16
1.618086283776379e-16
1.4753582295588986e-16
1.3458039030771912e-16
1.227283773062727e-16
1.1192205245074126e-16
1.0208049360987657e-16
9.312841340322477e-17
8.522627291424923e-17
7.440160923353216e-17
6.78693218690432e-17
6.420638581086608e-17
5.648252798785393e-17
5.148547813499545e-17
4.696693580252767e-17
4.455428343625891e-17
4.0633791401176344e-17
3.562979488860422e-17
3.379490753305939e-17
3.0824994658024984e-17
2.8117951104701454e-17
2.56367889562085e-17
2.338224258027101e-17
2.132368484802303e-17
1.944873165722671e-17
1.705440686212164e-17
1.6176583839394825e-17
1.417901017735818e-17
1.3455199410137616e-17
1.2271343714974664e-17
1.1192827095354947e-17
1.02085308559806e-17
9.309627302916774e-18
8.49032283843104e-18
7.74307688097866e-18
6.787953515287566e-18
6.440244369609001e-18
5.874423246545519e-18
5.3569254933169085e-18
4.886338509675543e-18
4.456267834228549e-18
4.063255922347248e-18
5.619435094460342e-12
6.1848022968588396e-12
6.754617132814659e-12
7.403718936744429e-12
8.154785158331709e-12
8.898807110956588e-12
9.794065863297779e-12
1.0735318599588468e-11
1.171729879260481e-11
1.2841702277773626e-11
1.4138516326857392e-11
1.5418689542614542e-11
1.689456010388075e-11
1.858655640928962e-11
2.0271392039528106e-11
2.2288420253144138e-11
2.429449272174228e-11
2.6585639615014083e-11
2.920213836102297e-11
3.1793078880639745e-11
3.488572710279788e-11
3.809516041515716e-11
4.137615758469743e-11
4.5098619545698936e-11
4.9078876852560256e-11
5.360472143997986e-11
5.7931275178749756e-11
6.302598250538654e-11
6.782881315752854e-11
7.312021106169142e-11
7.857827829791101e-11
8.415160395503089e-11
8.97503318731943e-11
9.528407605783172e-11
1.0063571186572495e-10
1.0613186930904087e-10
1.1021659743122891e-10
1.1418391350190175e-10
1.1748019710673155e-10
1.2031153160128667e-10
1.218337295073494e-10
1.2173221256980824e-10
1.215359522725346e-10
1.195227111665868e-10
1.1657842201463144e-10
1.1323411725427325e-10
1.091780556234709e-10
1.0454530808768828e-10
9.948042942396797e-11
9.43706436601221e-11
8.85966419910541e-11
8.32416458031966e-11
7.768783391086057e-11
7.206543393867774e-11
6.682561696002332e-11
6.1970744611648e-11
5.7193202634862805e-11
5.267989941550433e-11
4.8447395964167474e-11
4.4503972890954693e-11
4.0818120778347535e-11
3.731055829373178e-11
3.425749929199e-11
3.135055678087369e-11
2.867365662102362e-11
2.6212659567198224e-11
2.3953715198679194e-11
2.1882072787305056e-11
1.9984079971384687e-11
1.819896616560539e-11
1.6613412783969108e-11
2.876963830309108e-12
2.6594484115309093e-12
1.848244070120312e-12
1.7678000394096232e-12
1.6318858986786144e-12
1.4544319245357025e-12
1.3829955201411238e-12
9.28443969359582e-13
8.356344618587807e-13
7.861538108711757e-13
4.993045012198357e-13
4.741024119387548e-13
4.358749069524051e-13
4.0019976542341796e-13
3.5595345604286056e-13
3.3635138994755586e-13
2.992781679055929e-13
2.758218746544385e-13
2.0286350627903254e-13
1.3185372152353113e-13
1.2091505551771736e-13
9.284846422354867e-14
7.786257830879777e-14
7.803999686259577e-14
7.190310197012782e-14
5.978683489682242e-14
5.984091674346164e-14
4.9978150725567096e-14
4.557019398491669e-14
4.5642691642723126e-14
4.166210253504097e-14
3.806698236499067e-14
3.5360931211405354e-14
3.16972649502093e-14
2.6452198480271944e-14
2.6424744557778265e-14
2.408138041779739e-14
2.0097140448840958e-14
1.815113632670794e-14
1.7615188259272525e-14
1.5086056355122816e-14
1.4656127522452433e-14
1.2554505047389269e-14
1.219620883296748e-14
1.1152466051579007e-14
1.0147428256107713e-14
9.235934999214123e-15
8.439924141857311e-15
7.698336373916777e-15
7.025208187550817e-15
6.014787333306762e-15
5.84115143860751e-15
5.326469918010514e-15
4.561681402793571e-15
4.164801326599149e-15
3.7945578270975664e-15
3.460610196466649e-15
3.15971438130965e-15
3.0666217212808066e-15
2.7095884358916106e-15
2.3935676903885376e-15
2.32644113200728e-15
1.9914476336800524e-15
1.934125507007265e-15
1.852635297625614e-15
1.6089481110022815e-15
1.378014427558444e-15
1.2566473326186081e-15
1.1465304428868842e-15
1.0449085480555964e-15
9.532076141402722e-16
9.256753092859615e-16
7.929913385982158e-16
7.233003398903098e-16
7.021508287191457e-16
6.016435808089133e-16
5.484026228028294e-16
5.002360523708175e-16
4.562681173429395e-16
4.4318318467209035e-16
4.041977652271044e-16
3.461654168030014e-16
3.3624959987830984e-16
2.904368799732853e-16
2.7959553850585757e-16
2.5184848775082687e-16
2.1804745782299562e-16
2.1207369535790391e-16
1.934361408599972e-16
1.763873476773537e-16
1.6095476566167711e-16
1.4674025571772572e-16
1.2566090353928346e-16
1.1494552214410037e-16
1.113032953446564e-16
1.0148947795376328e-16
8.693643810567132e-17
8.442722634664835e-17
7.231924047664672e-17
7.022522747731918e-17
6.015830587921776e-17
5.485201523491998e-17
5.3273395809973294e-17
4.8592410177376196e-17
4.454421703663074e-17
4.0411107662801253e-17
3.685289750140863e-17
3.1563416255219433e-17
3.065463280244564e-17
2.795171893782204e-17
2.5599484101948173e-17
2.1839454656910523e-17
1.991564372466709e-17
1.8162630020020766e-17
1.7638768195402494e-17
1.609047330964647e-17
1.4462377743599806e-17
1.2565216389839137e-17
1.14606708005158e-17
1.045186314619424e-17
1.015039891141954e-17
9.258194643705253e-18
8.444830628705684e-18
7.230391271865521e-18
7.021458650938027e-18
6.014548005746764e-18
5.852708585436178e-18
5.327292858516499e-18
4.563687381101452e-18
4.161028375869874e-18
4.9012753662079345e-12
5.372555913330687e-12
5.892141381870556e-12
6.457412290735641e-12
7.0843029034446584e-12
7.761505685301882e-12
8.50645391568906e-12
9.326663316169755e-12
1.0221541732512127e-11
1.1206195166932683e-11
1.2281849965476674e-11
1.3454018729663255e-11
1.474268355316248e-11
1.6152277588743665e-11
1.7699607781998715e-11
1.9381011375010448e-11
2.12216949368578e-11
2.3221632792665642e-11
2.5412004570480396e-11
2.7789707997004438e-11
3.0377667906548224e-11
3.318428092471373e-11
3.6222903921931173e-11
3.951099276184117e-11
4.3065086748117946e-11
4.6865650865892496e-11
5.091793500002958e-11
5.523777033731527e-11
5.980897508873941e-11
6.460363968497635e-11
6.958835528447781e-11
7.47252994606987e-11
7.994394486717956e-11
8.517155441102592e-11
9.033717277207833e-11
9.52759122323309e-11
9.986330579717263e-11
1.0401657460557379e-10
1.0757514957619777e-10
1.104506542923564e-10
1.1243563190381132e-10
1.1358078842953852e-10
1.1365004799689333e-10
1.1290281154691371e-10
1.1120520536616164e-10
1.0806044180556182e-10
1.0497585984621563e-10
1.0080347049475142e-10
9.6396562358047e-11
9.159001645245528e-11
8.673645676274545e-11
8.136585638956166e-11
7.616145106269704e-11
7.118670985874895e-11
6.617035324483212e-11
6.115970202850615e-11
5.656337373517732e-11
5.214693730858912e-11
4.801371317361399e-11
4.414006312826162e-11
4.0526443702386087e-11
3.725222032179618e-11
3.4056940672310114e-11
3.1181771496808564e-11
2.8531405464445445e-11
2.609196839421249e-11
2.390413993526626e-11
2.1792905572933707e-11
1.9906755617730726e-11
1.8181026642280555e-11
1.6597711692703333e-11
2.7935079096127752e-12
2.5864847441799524e-12
1.861656776932562e-12
1.6969097846963656e-12
1.569072401972323e-12
1.4722453166849047e-12
1.3559007084501905e-12
8.727325639492369e-13
8.047618471315224e-13
7.406334649876429e-13
5.176482793568753e-13
4.625778319820939e-13
4.394243643290677e-13
3.9129857888894516e-13
3.5922538375476023e-13
3.28390602214405e-13
3.113620676866843e-13
2.8499304308877903e-13
1.8166100717211855e-13
1.6644846179654805e-13
1.3133023926534233e-13
1.1017853777531962e-13
8.708075395160136e-14
7.666907225601088e-14
7.315677445227733e-14
6.431877459172304e-14
5.884491292743986e-14
5.6068267249557344e-14
5.122868427425058e-14
4.60617611751858e-14
4.105702531577296e-14
3.7488188194297404e-14
3.4049117056735203e-14
3.2564976063012407e-14
2.8518485308910076e-14
2.7102001850555753e-14
2.3762538933079543e-14
2.252023999583572e-14
1.97700708832015e-14
1.6235116239922633e-14
1.4735414969270293e-14
1.3502143993457591e-14
1.2140498206246604e-14
1.1235542310714112e-14
1.0158217010477106e-14
9.349598560115364e-15
8.558428085033669e-15
7.776273944603563e-15
7.092727835761786e-15
6.470503295283368e-15
5.848776152398379e-15
5.334447012330585e-15
4.908910043203017e-15
4.329599556482943e-15
4.075476935946454e-15
3.724464197303727e-15
3.415429449446272e-15
3.0939409597420403e-15
2.799963264758613e-15
2.5759039066775064e-15
2.3495111626112708e-15
2.1430215755346698e-15
1.937589981267513e-15
1.781993632742197e-15
1.6110707346976681e-15
1.482386279912616e-15
1.3399412744130798e-15
1.232903371997623e-15
1.124468084455936e-15
1.0128832038924673e-15
9.282300239256364e-16
8.53916213755765e-16
7.778741951580582e-16
7.035815395000781e-16
6.472358896264279e-16
5.849827435815166e-16
5.381148135535441e-16
4.914852841883161e-16
4.4385826316260154e-16
4.0841856082001327e-16
3.723299850536322e-16
3.36698753186262e-16
3.053463703785831e-16
2.800175800893295e-16
2.5535529504789064e-16
2.3533775778635553e-16
2.1426576768655574e-16
1.960238714290796e-16
1.7827073281090337e-16
1.6259618450045242e-16
1.4824027996899579e-16
1.3519887590352947e-16
1.2222926606700488e-16
1.124546686328611e-16
1.0253905235574655e-16
9.272965962597504e-17
8.454539313607045e-17
7.737450741605518e-17
7.033008258821165e-17
6.470958272035375e-17
5.904317791635859e-17
5.383462826264159e-17
4.9098646092046556e-17
4.477636335762661e-17
4.047139413011586e-17
3.691208532604924e-17
3.3708171328062063e-17
3.1013857928544914e-17
2.8262174188037616e-17
2.575982427694868e-17
2.3500272204379488e-17
2.1425178974103042e-17
1.95418435757797e-17
1.7925864262124104e-17
1.6474846528275974e-17
1.4676931466869255e-17
1.3401231510555527e-17
1.2329950042290693e-17
1.124509078940979e-17
1.016652409268712e-17
9.272159165410226e-18
8.455083787714946e-18
7.779965414312985e-18
7.09604251019436e-18
6.57575406938564e-18
5.902115173995465e-18
5.336792648581323e-18
4.908906231527813e-18
4.4769614950979325e-18
4.060579867574936e-18
4.242812705124062e-12
4.6496162356721425e-12
5.115733868264994e-12
5.589982041809307e-12
6.149512293842023e-12
6.740230655625155e-12
7.363769217648926e-12
8.097793760645048e-12
8.84986609106909e-12
9.700246396338602e-12
1.06345351558243e-11
1.165041300128616e-11
1.2766604178618098e-11
1.3988811685165368e-11
1.5327126190554562e-11
1.683737573749117e-11
1.838286320897965e-11
2.0126165456334356e-11
2.209214055719027e-11
2.417341616245387e-11
2.6348765471211562e-11
2.8890744826281454e-11
3.15535749633173e-11
3.433475537761596e-11
3.7442242264126535e-11
4.0784364319052615e-11
4.437262811225149e-11
4.834749020301498e-11
5.226698878802242e-11
5.655921224115512e-11
6.10518352696141e-11
6.571737837152076e-11
7.074073425244052e-11
7.535419778772915e-11
8.019185486756565e-11
8.491951792543023e-11
8.943472500672945e-11
9.390650595512178e-11
9.734303186120315e-11
1.004889671592803e-10
1.0294615587260478e-10
1.0460911246408108e-10
1.0574974025427403e-10
1.0534389128644125e-10
1.0470355084675713e-10
1.0255134476874631e-10
1.0002692839342009e-10
9.651073288625675e-11
9.276132158824218e-11
8.873951493626662e-11
8.397196271022274e-11
7.923899545821286e-11
7.462989380229796e-11
6.978747345076393e-11
6.501683093236294e-11
6.020130091623299e-11
5.5912056651651945e-11
5.165389528271808e-11
4.748540134421523e-11
4.3830291095093496e-11
4.016463683654807e-11
3.69719728110059e-11
3.390189716697957e-11
3.096574952027437e-11
2.843017800047018e-11
2.600913632004648e-11
2.3714071845232016e-11
2.167381620120108e-11
1.9787781388146995e-11
1.808729774739618e-11
1.6516632041108743e-11
1.5120590042788286e-11
2.5065148305665054e-12
2.319309327182739e-12
1.6207780359510671e-12
1.4777727474450833e-12
1.365649358287765e-12
1.2797047773688347e-12
1.181976164475463e-12
7.969355654758111e-13
7.711391798207801e-13
7.095346916724825e-13
4.746185197408779e-13
4.3677436211808667e-13
4.0240143156127e-13
3.697265139942725e-13
3.4304383606048406e-13
3.1103449474201176e-13
2.8489586917953935e-13
2.636525207623186e-13
1.684746961983019e-13
1.648202284057562e-13
1.1083046061552412e-13
1.0158707551141701e-13
7.449453208015542e-14
6.879770842535664e-14
6.302575417964055e-14
5.661849543981325e-14
5.1422677733199455e-14
4.825625903944027e-14
4.353961261654584e-14
4.0398041814157664e-14
3.680855062395499e-14
3.360483103472351e-14
3.068204962763057e-14
2.801904985530283e-14
2.555546816249951e-14
2.3331833864385415e-14
2.1289501094698386e-14
1.9461783162303828e-14
1.660424923607258e-14
1.51495926914131e-14
1.3818393151406053e-14
1.2604009980115983e-14
1.1510760126115526e-14
1.0488841052871198e-14
9.566454015607768e-15
8.763228857475123e-15
7.958058102114222e-15
8.014310100324391e-15
6.622945916314883e-15
6.038169942516667e-15
6.0037479975947774e-15
5.0224830239935584e-15
5.0460484457175584e-15
4.604284666797187e-15
3.811473481580652e-15
3.4756072084967563e-15
3.169565065413228e-15
2.89033654231776e-15
2.636644347658589e-15
2.407498621095661e-15
2.4164546812431777e-15
1.9997140170813957e-15
2.009276569926604e-15
1.8326886607157036e-15
1.6622700396109254e-15
1.3839019793123043e-15
1.2623081515465213e-15
1.1509929374004432e-15
1.0410978982891546e-15
9.57284368171179e-16
9.634332902285296e-16
7.964356437600331e-16
7.259832680350873e-16
6.622213353572507e-16
6.042077909166791e-16
5.50823157998023e-16
5.024078974366331e-16
4.667945693677954e-16
4.1781915418288773e-16
4.199368718906373e-16
3.8296445251699714e-16
3.169858750764765e-16
2.8908653530259793e-16
2.9059229715249423e-16
2.4074527651494246e-16
2.1927357315601602e-16
2.0000333871477434e-16
2.0097899979805548e-16
1.8327521390414982e-16
1.5173013760042352e-16
1.3839399041727625e-16
1.3915145882442305e-16
1.150924260339876e-16
1.0493554145166515e-16
9.573100654952394e-17
8.73608584596032e-17
7.962108981690768e-17
7.261987738390686e-17
6.627467429791636e-17
6.044144912539142e-17
5.509085594399272e-17
5.0250023806813367e-17
4.5817443326909697e-17
4.605012948339432e-17
3.816851674349606e-17
3.829136976901853e-17
3.18435975717056e-17
2.890945625048196e-17
2.6366147199896143e-17
2.404110626793567e-17
2.1943145543707667e-17
2.0127999528950396e-17
1.83081408097154e-17
1.6634702869057736e-17
1.6553381603754122e-17
1.3838553897164019e-17
1.2619493147222302e-17
1.150904620081961e-17
1.0442921735385282e-17
9.57299686811023e-18
9.619556650466569e-18
7.964596835463887e-18
7.262076472203006e-18
6.623331207074458e-18
6.040080155978543e-18
5.508298588655283e-18
5.024930818533937e-18
4.5981896203460324e-18
4.1790629266108725e-18
3.7032419512300505e-12
4.05828095995585e-12
4.452057526028854e-12
4.8791739966149766e-12
5.351925686757484e-12
5.865711201550603e-12
6.42814054540551e-12
7.0384986814695524e-12
7.725889954033744e-12
8.468318957615226e-12
9.285139860396502e-12
1.0172400172085066e-11
1.1150947141505037e-11
1.220242716096939e-11
1.3370488713627992e-11
1.4645205736859195e-11
1.60611278124389e-11
1.7587424933683697e-11
1.9250384623330316e-11
2.1069870423733273e-11
2.3045334616961664e-11
2.5201194500840834e-11
2.7502956317521194e-11
3.0074387294626003e-11
3.281942161522882e-11
3.5778289315611104e-11
3.8916431040701856e-11
4.237200456529816e-11
4.595626234028408e-11
4.986863485257968e-11
5.3863474582512237e-11
5.817755069968155e-11
6.249464351545644e-11
6.70706441026581e-11
7.152424840787023e-11
7.612763423725993e-11
8.050067635523736e-11
8.460471635670076e-11
8.836854386558164e-11
9.183226854166241e-11
9.459505918905051e-11
9.671523361744369e-11
9.810357457479694e-11
9.870440786699872e-11
9.837553153266585e-11
9.715325570303353e-11
9.474658605186637e-11
9.249691562029177e-11
8.934311226661265e-11
8.54285054028258e-11
8.141914118091483e-11
7.738374193594277e-11
7.292093576217942e-11
6.819153299284953e-11
6.370482485992437e-11
5.9299221135438e-11
5.502703028147873e-11
5.108417758180747e-11
4.702196556506278e-11
4.333197699385636e-11
3.999002049291534e-11
3.662514259564693e-11
3.371230079401043e-11
3.0807510537748797e-11
2.8217326096361576e-11
2.590718075575094e-11
2.362451256139926e-11
2.166717430476361e-11
1.9740149701399855e-11
1.8090446243630425e-11
1.652236961462572e-11
1.5040325680035574e-11
1.3773063361295073e-11
2.3414678928976032e-12
2.225602293558223e-12
1.5152275362236805e-12
1.402777536264139e-12
1.2956452088088421e-12
1.1949908287429273e-12
1.098959767976122e-12
7.404292691363013e-13
6.820898882588721e-13
6.273989314440762e-13
4.3964976745095977e-13
4.0970424770889104e-13
3.727432949897566e-13
3.421016763765804e-13
3.1388053120329153e-13
2.8766451548446375e-13
2.634283634275824e-13
2.4107490574128454e-13
1.502507525736818e-13
1.1023258542082835e-13
9.404715217764664e-14
8.619463840550197e-14
6.0812807050758e-14
5.5745993621343747e-14
5.162273789785595e-14
4.73129811852845e-14
4.831279578919662e-14
4.421035882972205e-14
4.0605675275011054e-14
3.2944433662879244e-14
3.3653596877670314e-14
2.7201015460535517e-14
2.8049592908083668e-14
2.566337794310475e-14
2.3411270183045233e-14
1.8875963619763186e-14
1.7223499439557852e-14
1.571463880643915e-14
1.4808342466062722e-14
1.3509937378333584e-14
1.2691534486778782e-14
1.1596352393126576e-14
1.0254577788457919e-14
9.353823942696743e-15
8.532301296901959e-15
7.785520438012092e-15
7.307693039404602e-15
6.667183040001937e-15
6.081505662267647e-15
5.386079546611282e-15
4.9113907877183076e-15
4.4919882857989064e-15
4.085544191467688e-15
3.7272434597995e-15
3.4043167659045255e-15
3.1914563107268697e-15
2.910477810900567e-15
2.65463912327793e-15
2.4209621280403766e-15
2.2118034722850756e-15
2.0137035827563338e-15
1.8514648201899406e-15
1.6270033516744663e-15
1.4837333599591427e-15
1.3955639693802796e-15
1.2722773929236472e-15
1.1260845098558397e-15
1.0603479674814152e-15
9.361298313285127e-16
8.52636860014995e-16
8.01493100515435e-16
7.343512942768784e-16
6.730838931177513e-16
5.834460623144578e-16
5.386373023686028e-16
4.913952323323196e-16
4.48456687242635e-16
4.211496781324661e-16
3.8438026930548543e-16
3.499514695038449e-16
3.124536013149812e-16
2.82673515702827e-16
2.5779681874205785e-16
2.351351631005998e-16
2.1441775237158506e-16
2.0137765885131447e-16
1.836832029082043e-16
1.6386720010479726e-16
1.5278011310103013e-16
1.392929569939797e-16
1.242785401432622e-16
1.1255350105155914e-16
1.0563776744897151e-16
9.637650350253315e-17
8.790482497422927e-17
8.01784769219961e-17
7.311389156405408e-17
6.671515215488752e-17
6.078978914891493e-17
5.558552340188933e-17
4.890347708179023e-17
4.614230780253833e-17
4.085732833638635e-17
3.737464345983641e-17
3.3991403547716735e-17
3.100159634338408e-17
2.9104469227534025e-17
2.6577220039420587e-17
2.351737366734562e-17
2.1442062967028895e-17
1.9557805841162357e-17
1.7841880757108904e-17
1.626513379383267e-17
1.5278689173400104e-17
1.3538149906874567e-17
1.2340645283843076e-17
1.1589727210763385e-17
1.0568977793602275e-17
9.361095880442454e-18
8.789995142780403e-18
8.016625557712597e-18
7.100779557433043e-18
6.669079798037311e-18
5.906710655902666e-18
5.548029288586185e-18
5.0600665352336526e-18
4.480801279244127e-18
4.086514899688824e-18
3.202836337508185e-12
3.510544196039705e-12
3.85076374787483e-12
4.220668698492831e-12
4.6288520472760724e-12
5.073818542964625e-12
5.5603159408946595e-12
6.096045556283342e-12
6.683359307716442e-12
7.326232804217628e-12
8.033020225652668e-12
8.801681571978865e-12
9.646037168049422e-12
1.057118626670766e-11
1.1585292635215525e-11
1.269101754896098e-11
1.3902648595021259e-11
1.5226741359237685e-11
1.6671138568238575e-11
1.825106011885039e-11
1.996723275328329e-11
2.184346297525699e-11
2.3878774369695724e-11
2.609161128474529e-11
2.849003290240732e-11
3.107929624163667e-11
3.387710683024032e-11
3.6877086592970216e-11
4.009222651532474e-11
4.351761015942524e-11
4.717777039981291e-11
5.094885426716749e-11
5.492347765395804e-11
5.902573661076142e-11
6.32117758435291e-11
6.741496859322725e-11
7.15732181471337e-11
7.559340282634239e-11
7.937542409793164e-11
8.282137127787808e-11
8.580787405912354e-11
8.824217102129336e-11
9.003638639151968e-11
9.112135453105584e-11
9.140829447348194e-11
9.098320897241914e-11
8.97763110127267e-11
8.75394041283141e-11
8.509499833026546e-11
8.20449836831934e-11
7.850705709592879e-11
7.475735319084543e-11
7.073034489802195e-11
6.657856409800798e-11
6.238662887504517e-11
5.822692211464419e-11
5.4156625175923397e-11
5.0218629709888236e-11
4.644703775202358e-11
4.286418295200676e-11
3.945419983836909e-11
3.631095192283086e-11
3.334834169060418e-11
3.052726174894489e-11
2.803801975473111e-11
2.5676288147910076e-11
2.348020403157168e-11
2.1474725761401793e-11
1.963171347959445e-11
1.794002131187409e-11
1.6388419421025005e-11
1.4978164464678412e-11
1.3675750034610943e-11
1.248431752239671e-11
2.1245144488269258e-12
1.9065306947966983e-12
1.3062221671453679e-12
1.2085807695257867e-12
1.142400226671188e-12
1.0485579902947785e-12
9.45563460610925e-13
6.875839333774494e-13
6.332117584286424e-13
5.671450757650528e-13
3.786764967167883e-13
3.371268253593248e-13
3.214121889870355e-13
2.8457500819570064e-13
2.610916642749834e-13
2.4797321742148285e-13
2.181012924597242e-13
2.003937572960393e-13
1.484363727499345e-13
9.81032519111867e-14
9.681713521820054e-14
6.8571902669368e-14
6.493540122021869e-14
5.763592801300677e-14
5.353259765246738e-14
4.983725695935112e-14
4.4232887808314495e-14
4.039435651527392e-14
3.689634911481115e-14
3.4715392387683394e-14
3.0780177103576713e-14
2.9004533375863545e-14
2.5297266845612054e-14
2.4165507435461188e-14
2.2054792310060782e-14
1.950078801126488e-14
1.779328285712427e-14
1.6749843229116993e-14
1.2843641963084332e-14
1.2312804759474223e-14
1.1457522152944954e-14
1.0251507710071807e-14
9.346687815483382e-15
8.522950237541026e-15
7.661043080143936e-15
7.0962645443810485e-15
6.147193678312043e-15
5.899638067969881e-15
5.381013955845204e-15
4.907289317654552e-15
4.3629678730856274e-15
4.0826777631945316e-15
3.723223228504598e-15
3.2088253108731485e-15
3.083549600995446e-15
2.8246294600355583e-15
2.448684935065492e-15
2.2327029490207795e-15
2.0363698591073972e-15
1.8573867670848294e-15
1.78265364845299e-15
1.625465484325296e-15
1.4049073352909487e-15
1.3517321670821333e-15
1.2331711108945747e-15
1.1250098813728078e-15
1.0256058174165264e-15
9.358485197285104e-16
8.53452032642957e-16
7.779576134821758e-16
7.10928280588536e-16
6.148396112798926e-16
5.903892411194253e-16
5.389292831119931e-16
4.909032098665017e-16
4.253993379009689e-16
3.9544537660662793e-16
3.7263714966069e-16
3.396345720861602e-16
3.076711687316832e-16
2.9634692567681355e-16
2.5842265794028164e-16
2.3508657684346895e-16
2.1425580945830935e-16
1.9582216606914042e-16
1.7895006907753644e-16
1.5447191813056701e-16
1.4824649474885702e-16
1.3524610026092557e-16
1.233232133303036e-16
1.1246443483959773e-16
1.0258180975521994e-16
9.353448997815439e-17
8.531084754646283e-17
7.780951762777301e-17
7.095849733241471e-17
6.793511311575886e-17
5.902023949649535e-17
5.3834047103295295e-17
4.664633057500767e-17
4.271593702415817e-17
4.0906603462217696e-17
3.724429684455688e-17
3.2943311698973935e-17
3.1010652316906595e-17
2.8250138431493807e-17
2.575608205218013e-17
2.3499373681719798e-17
2.143444313518698e-17
1.9592818512939316e-17
1.7880691326888312e-17
1.6319714570942623e-17
1.4825335054274657e-17
1.3552239169637951e-17
1.2341966098164114e-17
1.1246525421267921e-17
9.74914067706707e-18
9.355147142674376e-18
8.532345180368733e-18
7.780189347484185e-18
7.095550267968268e-18
6.4314068797423034e-18
5.9045304343461385e-18
5.1139006757569185e-18
4.9123036202546446e-18
4.480408783005829e-18
3.879803689862741e-18
2.7934326301876806e-12
3.0744152278275047e-12
3.358606564412906e-12
3.695838373569834e-12
4.054131605395281e-12
4.425207537006031e-12
4.8698041548699395e-12
5.339420620485222e-12
5.82992936319611e-12
6.390329619298998e-12
7.007604179859214e-12
7.677989216791962e-12
8.416083699066675e-12
9.223498300887382e-12
1.0150919757799387e-11
1.112359888796428e-11
1.2184281101172355e-11
1.3347038082345136e-11
1.4554397107906344e-11
1.600325599844472e-11
1.75133143750809e-11
1.916448339869334e-11
2.087278844409124e-11
2.2910565837934902e-11
2.5029276396919594e-11
2.7210509063539677e-11
2.9683482635632984e-11
3.247264365275182e-11
3.534165836973798e-11
3.840698585793048e-11
4.1469399159346124e-11
4.511187339886833e-11
4.873212358630215e-11
5.227366791755984e-11
5.6364133981557874e-11
6.030085319832178e-11
6.424384201838378e-11
6.812002972119586e-11
7.154794614932258e-11
7.532190595961717e-11
7.813635672968234e-11
8.114598634918228e-11
8.328609876004789e-11
8.480763906835577e-11
8.529453456277979e-11
8.541199487137989e-11
8.515957438878187e-11
8.38559797897138e-11
8.141830967721927e-11
7.896482117034021e-11
7.599560180246452e-11
7.263250827548515e-11
6.902918482908244e-11
6.522368437149098e-11
6.132206217539998e-11
5.7282244298785726e-11
5.352459231605587e-11
4.974291130102729e-11
4.609729368971997e-11
4.260821358837709e-11
3.922906446826632e-11
3.6187266103269646e-11
3.326704046738142e-11
3.054381944400933e-11
2.8012819521715815e-11
2.566789697546412e-11
2.350020905092111e-11
2.150339089987937e-11
1.9665256995260886e-11
1.7975592643200054e-11
1.6399870610308027e-11
1.5003148690907564e-11
1.3701053810949338e-11
1.250922427251545e-11
2.0448343934886535e-12
1.9241012596284298e-12
1.4166989872120953e-12
1.240919254715321e-12
1.2142832303581068e-12
1.0586518780205613e-12
1.0311368684593557e-12
6.366141802711161e-13
5.878458025443399e-13
5.361389110005585e-13
3.7979844343751704e-13
3.5304003889848766e-13
3.462205757823615e-13
2.9643439775790453e-13
2.718962086501219e-13
2.677711900293268e-13
2.285757743328251e-13
2.245863250205154e-13
1.3785980790533724e-13
1.1861445567522363e-13
9.184916266396853e-14
8.510508042747975e-14
5.858301412495321e-14
5.487781438530439e-14
4.922847855372092e-14
4.505992670329359e-14
4.123126207051557e-14
3.7699124044867814e-14
3.5199228767755037e-14
3.216128403760452e-14
2.9344820973018774e-14
2.6342318390886246e-14
2.3984698898972943e-14
2.2382035566791797e-14
2.0408219703119718e-14
1.862409080248319e-14
1.663812777839182e-14
1.5178882039212077e-14
1.4145542799705623e-14
1.2536216029243598e-14
1.2537479421206456e-14
1.0296986771694677e-14
1.0432559197036817e-14
8.64288781506747e-15
7.913608712355846e-15
7.219593471484413e-15
6.583920345391282e-15
6.004431669454555e-15
5.508784389778877e-15
4.996215963692992e-15
4.997769171042478e-15
4.214477056362102e-15
3.7604551741592814e-15
3.4569922989474006e-15
3.1525706474386445e-15
2.8756827355025846e-15
2.621930714757384e-15
2.3917056014676923e-15
2.1812860971313175e-15
1.989021680172336e-15
1.9895763083975093e-15
1.690757941844493e-15
1.6550695811812263e-15
1.3760147536357717e-15
1.380028590010829e-15
1.144912403153214e-15
1.1449617167925666e-15
9.518625859534039e-16
9.530846406307636e-16
8.686241207839396e-16
7.228959598822454e-16
6.587642164696693e-16
6.00735917125492e-16
5.480033567592542e-16
5.014902166701935e-16
4.556530684825062e-16
4.1581761454442277e-16
3.789934057783525e-16
3.7920860537512975e-16
3.1526745652417034e-16
2.875052768373522e-16
2.622359896099856e-16
2.6232777393942673e-16
2.3918177956507105e-16
2.1815652351478028e-16
1.8166671988973793e-16
1.654816555766197e-16
1.5089885283462484e-16
1.3762751550546663e-16
1.2555390749719003e-16
1.153203794290972e-16
1.0439629774596486e-16
1.0443489228290952e-16
8.643191342973681e-17
8.65751654238274e-17
7.222408381968218e-17
6.586688992696084e-17
5.98021178428097e-17
5.4794793920103043e-17
5.07722812327176e-17
4.5583801034254825e-17
4.156018357206271e-17
3.79387347999255e-17
3.80387025601097e-17
3.4591971218569083e-17
3.1533872887230596e-17
2.880309659107259e-17
2.3923633569550762e-17
2.1811760316053733e-17
1.9891674526093394e-17
1.8139610141440258e-17
1.65453674131311e-17
1.655013430944987e-17
1.5094493390425638e-17
1.3768027414631048e-17
1.2557185646994005e-17
1.0440183747781232e-17
9.522724005762903e-18
8.683706481463225e-18
7.919797539213957e-18
7.222507023596572e-18
6.577952904174668e-18
6.006757292108797e-18
5.432313121819614e-18
5.480715424973293e-18
4.557523953557797e-18
4.173838568448936e-18
2.415813845691885e-12
2.647255596635807e-12
2.904005465746011e-12
3.182868990781862e-12
3.4915862597090635e-12
3.841714518351922e-12
4.194219212790937e-12
4.616494918602073e-12
5.041644770948542e-12
5.526691761969037e-12
6.060575099869582e-12
6.640900559654209e-12
7.27939441738083e-12
7.980020388072657e-12
8.745487438780865e-12
9.582330093337492e-12
1.0497608881232549e-11
1.1502203328472317e-11
1.2646457409802043e-11
1.3796776932083493e-11
1.5161372865241195e-11
1.652977001038035e-11
1.815458292819526e-11
1.9854296260129697e-11
2.1614260248911407e-11
2.3700808564112124e-11
2.576785535843306e-11
2.8098251930204704e-11
3.060952621485736e-11
3.343190285036974e-11
3.617286010430308e-11
3.922639203014951e-11
4.2445221821955455e-11
4.581823043199779e-11
4.9320020181623823e-11
5.291219899370836e-11
5.654887175094397e-11
6.018219112169707e-11
6.398425886123071e-11
6.739158669656968e-11
7.053418893017198e-11
7.305398697998798e-11
7.537516533400662e-11
7.723330424847285e-11
7.850730966325917e-11
7.911645352624955e-11
7.906471367410569e-11
7.833652080938754e-11
7.698748779443834e-11
7.511367231889289e-11
7.268675813973468e-11
6.983816234103195e-11
6.665927176437578e-11
6.324403277278884e-11
5.967973789414959e-11
5.6042613278828636e-11
5.240878553188237e-11
4.882616537035819e-11
4.5319635805538066e-11
4.198857885279773e-11
3.879129561981653e-11
3.576360704696151e-11
3.291604139985722e-11
3.010875078185336e-11
2.776490334595666e-11
2.545820668317286e-11
2.332216927669608e-11
2.134989076521729e-11
1.9532408339327908e-11
1.7859888511404886e-11
1.6250792547037158e-11
1.4914870559693082e-11
1.3622715492624624e-11
1.2439679248513589e-11
1.1356944428033261e-11
1.9017934179672766e-12
1.7651668640067396e-12
1.2466505115638503e-12
1.1548579840533186e-12
1.067241470043593e-12
9.842522943025806e-13
9.06023838553655e-13
6.367325716709031e-13
5.868691751660919e-13
5.385444501381955e-13
3.594005587873852e-13
3.3118453202692096e-13
3.0413369994434797e-13
2.6998092688328856e-13
2.5687284280884857e-13
2.2700574189021243e-13
2.0789108002002964e-13
1.9747778916732317e-13
1.322307355464702e-13
1.2098772495869562e-13
7.418926505669023e-14
7.51625272731384e-14
6.257611113980285e-14
5.737809011123779e-14
4.789911499989816e-14
4.810371397277154e-14
3.9911079879262616e-14
4.0033924111779585e-14
3.3520322275546606e-14
3.062007060769396e-14
3.069242451317785e-14
2.8025168719336253e-14
2.5581158278614406e-14
2.335359627925336e-14
2.138644383695097e-14
1.9455236218379928e-14
1.6176289034044248e-14
1.4755876974515204e-14
1.2777156850147545e-14
1.1470147036082395e-14
1.0141078973819265e-14
9.59726877345329e-15
8.569088859367384e-15
7.690595751397667e-15
7.005378276045896e-15
6.5071694529663076e-15
5.836488615085734e-15
5.3225965707922625e-15
4.855286890823577e-15
4.307406676835259e-15
4.038705513328513e-15
3.683385221735662e-15
3.4141013933888152e-15
3.1156605215799627e-15
2.8392023817279596e-15
2.5677069438425125e-15
2.324313303115903e-15
2.120137586650413e-15
1.9644739035670514e-15
1.791584486344425e-15
1.6372282678519121e-15
1.4917847999569784e-15
1.3375132326168951e-15
1.220035599782059e-15
1.1128612739872143e-15
1.0146156491919334e-15
9.264080018866405e-16
8.588392644456528e-16
7.696543859127895e-16
7.13320505493015e-16
6.5058156152532195e-16
5.932573841657209e-16
5.326976839325396e-16
4.857153793872015e-16
4.428654495945329e-16
4.0405268646637487e-16
3.7425626892147146e-16
3.414609592721506e-16
3.064570525499306e-16
2.794730345333249e-16
2.6115825583589107e-16
2.325148403482559e-16
2.1544712872063222e-16
1.964495158098358e-16
1.7633175499432104e-16
1.6082320096869327e-16
1.4902985140248058e-16
1.337648998488575e-16
1.239641975910007e-16
1.130496983281886e-16
1.030933652615653e-16
9.409122880033498e-17
8.441105581672349e-17
7.824572554205902e-17
7.021753541058596e-17
6.504727340728059e-17
5.838478363860593e-17
5.3257658959573673e-17
4.917437199037295e-17
4.5012237049002114e-17
4.1142381473355683e-17
3.6885251838870514e-17
3.414356757953162e-17
3.064954984537008e-17
2.843298292578836e-17
2.5900966203373607e-17
2.3240531479771475e-17
2.124030892029719e-17
1.9457006035208533e-17
1.763768764659742e-17
1.6086323405989484e-17
1.4900715373738292e-17
1.3412582973307523e-17
1.2319843049495562e-17
1.1126983423117199e-17
1.0146180279468948e-17
9.401434371721739e-18
8.44017875611032e-18
7.82211842226755e-18
7.133044858353433e-18
6.373365743441934e-18
5.935259221360338e-18
5.355831884302712e-18
4.857760612044e-18
4.5006326291607816e-18
4.108543424911964e-18
2.1066547429142825e-12
2.3090904472477266e-12
2.532912106489815e-12
2.7673928835611586e-12
3.0355586062226803e-12
3.327314117653302e-12
3.6582692073461816e-12
3.998207591183517e-12
4.398309654932477e-12
4.8210317097342504e-12
5.270205558525676e-12
5.775378340486949e-12
6.35103603622701e-12
6.959334065242765e-12
7.63010486716831e-12
8.33434828033091e-12
9.133161316989735e-12
1.003862359080218e-11
1.0960835646446508e-11
1.2006566510816772e-11
1.3186950341679367e-11
1.4437396154772348e-11
1.5747872941348058e-11
1.728277735403901e-11
1.8897489935350122e-11
2.0585979475530885e-11
2.2560388597516286e-11
2.4615043344839283e-11
2.674601842653944e-11
2.921850415615595e-11
3.177482398921722e-11
3.450369622350393e-11
3.727697024854838e-11
4.044222880880826e-11
4.362771469970819e-11
4.6923891977611764e-11
5.013815945088208e-11
5.35328107919724e-11
5.713112388043275e-11
6.035304033173129e-11
6.34865013195646e-11
6.634574139106287e-11
6.886541396913304e-11
7.095922604651388e-11
7.23173136490443e-11
7.351915712014047e-11
7.398345626505549e-11
7.377260898390155e-11
7.271660685593003e-11
7.104695834668587e-11
6.93418689512785e-11
6.700012335406909e-11
6.409011289677925e-11
6.107798895030369e-11
5.787002853216457e-11
5.4683644751404654e-11
5.129790493844834e-11
4.779174074709505e-11
4.448744317520696e-11
4.128209476297034e-11
3.820522899189253e-11
3.527659038710397e-11
3.259829408469517e-11
2.9907550176859226e-11
2.7550366370341652e-11
2.5280819960590644e-11
2.3112446837532023e-11
2.11689988051311e-11
1.9428149760430128e-11
1.7723448528335002e-11
1.6204434892840937e-11
1.4809079594722084e-11
1.3529390755573486e-11
1.2356777189276707e-11
1.1282998706644074e-11
1.0300465361513813e-11
1.7231958309608842e-12
1.5930180888536594e-12
1.1565079240030663e-12
1.0928677125857756e-12
9.879012066525449e-13
9.115056601061427e-13
8.379336106325192e-13
5.907876622195092e-13
5.442892282429296e-13
5.144812288944276e-13
3.276851596456832e-13
3.1321384283490664e-13
2.877571189095462e-13
2.546079071561048e-13
2.426921845450331e-13
2.2243844330636734e-13
2.0378017411434765e-13
1.7969507724580777e-13
1.2850860277197005e-13
8.027009461832876e-14
7.828801403997799e-14
7.174438303800657e-14
5.0678201372942854e-14
4.875279251534448e-14
4.253585951638978e-14
4.087222466132036e-14
3.81600149451042e-14
3.4181591828398554e-14
3.2086975614725806e-14
2.7180927376345622e-14
2.605636424740257e-14
2.3799416825426433e-14
2.18430316923554e-14
1.8887399087662534e-14
1.723712183977965e-14
1.6514306055564006e-14
1.435005125231056e-14
1.312411347485636e-14
1.0187425709121696e-14
1.0300985203312348e-14
8.570171527939914e-15
8.574356733963502e-15
7.821441648004285e-15
7.130766985405592e-15
6.503904344075107e-15
5.9317032344129825e-15
5.410818302302404e-15
4.501097720630387e-15
4.469340615151793e-15
4.1070989646278235e-15
3.74520253347908e-15
3.4177040591968362e-15
3.114461298864466e-15
2.840738786067734e-15
2.362905272563935e-15
2.1544883542860926e-15
2.137320985108976e-15
1.7923290726069434e-15
1.7920739466155217e-15
1.63819627258383e-15
1.4914607826128994e-15
1.359698660447164e-15
1.239933752116226e-15
1.0331300270458402e-15
1.0314026890264716e-15
8.591604662739006e-16
8.579653801079107e-16
7.136212333954567e-16
7.135800395072411e-16
6.553250625268243e-16
5.935370308631363e-16
4.939941611200007e-16
4.912459807262347e-16
4.502664864377343e-16
3.735496377408679e-16
3.745103873171621e-16
3.11956464084204e-16
2.840723139267782e-16
2.840602775731425e-16
2.3629164422001007e-16
2.3631338351381753e-16
1.9689734390471023e-16
1.9665381777852828e-16
1.6273258720593818e-16
1.4908747466595301e-16
1.4910345923915247e-16
1.3595654031244015e-16
1.2406423763711937e-16
1.0248015763858324e-16
1.0313844031860256e-16
9.406311343437646e-17
8.579068662607401e-17
7.824077418411197e-17
7.163888698482776e-17
5.927963653959636e-17
5.943734445312645e-17
5.413198217162589e-17
4.937259339408277e-17
4.1083614651206515e-17
4.10605338585558e-17
3.746444786998694e-17
3.113803208582553e-17
2.8412042039891975e-17
2.8463652334846515e-17
2.333351683850773e-17
2.3632877567691986e-17
2.1556469862791124e-17
1.9654931083773334e-17
1.792877527652778e-17
1.6414071943846453e-17
1.3605377483256653e-17
1.2473539185969131e-17
1.1355737023308101e-17
1.1312768726328735e-17
1.0314942592494424e-17
9.322211101352595e-18
8.579969242876887e-18
7.824881769557228e-18
6.509492654382586e-18
5.935366221302723e-18
5.985922601566803e-18
5.4188373850380355e-18
4.941737424527196e-18
4.5041078310030714e-18
4.106732708991128e-18
1.820209751862413e-12
1.9949929982474663e-12
2.1885170908262447e-12
2.39862122740501e-12
2.626063257551331e-12
2.8814071952224673e-12
3.154868497301914e-12
3.4657561572705025e-12
3.799968072032367e-12
4.166015608122558e-12
4.568511645601884e-12
5.006246061705482e-12
5.488471862863592e-12
6.00394418998605e-12
6.581687240519705e-12
7.226376348404145e-12
7.919755705808756e-12
8.678213148929063e-12
9.506607316927128e-12
1.0416314580073245e-11
1.140492293772953e-11
1.2464261128851156e-11
1.3669099704595557e-11
1.4958218710934253e-11
1.6361740532133872e-11
1.7887235277814308e-11
1.950695010027555e-11
2.13402400602133e-11
2.3311725658463593e-11
2.5326940232895592e-11
2.7624923489962495e-11
3.003362801168841e-11
3.252236360657273e-11
3.531111076803553e-11
3.8166991002710416e-11
4.114282745323943e-11
4.415383358456814e-11
4.732928715087727e-11
5.050135710737422e-11
5.361452522647327e-11
5.651351092767373e-11
5.945803294531262e-11
6.191247240960456e-11
6.413175328646465e-11
6.595109735063856e-11
6.745228913069366e-11
6.812186180284694e-11
6.850161839880194e-11
6.810471976130323e-11
6.712038770361465e-11
6.62434011633063e-11
6.424937659053702e-11
6.194993808602981e-11
5.931934100836893e-11
5.6445886575394175e-11
5.355070255067103e-11
5.027055302891088e-11
4.71063687102616e-11
4.3963679106558815e-11
4.0890477626338954e-11
3.791757759035337e-11
3.512123680053074e-11
3.236432952069638e-11
2.985574168754476e-11
2.7456716788634457e-11
2.5182862150326717e-11
2.3098980632608955e-11
2.1169946067762278e-11
1.940840524478356e-11
1.7741232091657805e-11
1.6226317270900783e-11
1.4834389946495567e-11
1.3575443756754527e-11
1.2386254167033703e-11
1.1309119417563023e-11
1.032587784149071e-11
9.426158182484866e-12
1.5767396577434625e-12
1.4832548880448929e-12
1.0295076254974186e-12
9.31507413124654e-13
8.792602047106588e-13
7.922891115448101e-13
7.288473026504667e-13
5.164077354600214e-13
4.755645071996016e-13
4.372191404781642e-13
2.7873635287080705e-13
2.566584540578239e-13
2.36031550572431e-13
2.1666836298493765e-13
1.9871206384307754e-13
1.8208877259644468e-13
1.6673536957042943e-13
1.6555256267985324e-13
1.0642239995456648e-13
7.308374812055842e-14
6.706531484780335e-14
4.8558889694952904e-14
4.706041249591896e-14
4.295941517763022e-14
3.9342109343962563e-14
3.4279748793953976e-14
3.1273670927207624e-14
3.009623155291823e-14
2.7666937212646216e-14
2.51191039181518e-14
2.179253337005765e-14
1.989777243217234e-14
1.919930763303117e-14
1.6579471301520382e-14
1.5929651446796104e-14
1.3810625725320435e-14
1.3260907609658566e-14
1.2101303100528031e-14
9.956437910544978e-15
8.952663564653029e-15
9.379271700948612e-15
7.559503889792813e-15
7.807286944029195e-15
7.117248399490059e-15
5.734591317177636e-15
5.786963813168654e-15
4.7747660781489284e-15
4.35412852197174e-15
4.493552797232793e-15
4.098532496250308e-15
3.73711098922575e-15
3.4088525732829532e-15
3.0910868383156992e-15
2.504851581665119e-15
2.5868524898977125e-15
2.0836148696612926e-15
2.1514943915630863e-15
1.71778152592861e-15
1.7903607273228708e-15
1.631707147305486e-15
1.3145350722306416e-15
1.357274213866384e-15
1.238173908456447e-15
9.974677156827292e-16
9.098093082261045e-16
8.293872789313784e-16
7.566442983615014e-16
7.036310493223949e-16
6.292482810239041e-16
5.739418846896536e-16
5.235897239920173e-16
4.774142100210847e-16
4.354157962179385e-16
4.495679642347301e-16
4.099849325412439e-16
3.7391134366135373e-16
3.0117990265954067e-16
2.7472062015362543e-16
2.8362671862567487e-16
2.284670323264587e-16
2.359058102015915e-16
1.9138570669441546e-16
1.922920285486085e-16
1.5817227035361644e-16
1.6379669491391937e-16
1.3147760547688888e-16
1.2985145516883654e-16
1.0941360658263903e-16
1.12940168428298e-16
1.0299566567920165e-16
8.298119218107247e-17
7.623812249732303e-17
7.811702993268732e-17
7.123644697157034e-17
6.498254259550795e-17
5.927456789259263e-17
5.4070838042687023e-17
4.35420157064218e-17
3.9326207826656825e-17
3.6058387288433454e-17
3.303224145202773e-17
3.0121188854859606e-17
2.7625738691721426e-17
2.5054353015923735e-17
2.4397560807837335e-17
2.0839928804088165e-17
1.8874579175560192e-17
1.7303873454988234e-17
1.581317299554703e-17
1.63163638686419e-17
1.4886082680940868e-17
1.3571980081045675e-17
1.2380763901482624e-17
9.974472648551707e-18
1.0306888822629027e-17
9.393101155920334e-18
8.575670972118667e-18
6.899579427830545e-18
6.29283197051253e-18
6.499286421877158e-18
5.235706857589113e-18
4.775804446405704e-18
4.355506773380758e-18
3.972153230150402e-18
1.588185856960974e-12
1.7407288774329554e-12
1.9095025516357256e-12
2.0929865796465603e-12
2.295811168975801e-12
2.514080079132158e-12
2.757979161636823e-12
3.023877292040875e-12
3.31571140097386e-12
3.635026552003718e-12
3.986400769998665e-12
4.368417116228186e-12
4.7897691381734494e-12
5.244643188630274e-12
5.755306424993297e-12
6.3007454473816656e-12
6.912865881897957e-12
7.575595894447877e-12
8.29968940549374e-12
9.093777060927069e-12
9.959277706858066e-12
1.0897342108379456e-11
1.1941518763033928e-11
1.3070886524644502e-11
1.4302341263860546e-11
1.5641035169721888e-11
1.7098729856352475e-11
1.8678787388015224e-11
2.0391959793154745e-11
2.2242695199223498e-11
2.4234695815148892e-11
2.6349770992211363e-11
2.8662293997754858e-11
3.106410937608652e-11
3.366729300653317e-11
3.632984234878141e-11
3.913492436308653e-11
4.209067265139698e-11
4.5002698232896695e-11
4.789763148720868e-11
5.08376949233828e-11
5.361687779214293e-11
5.615662154647803e-11
5.855049460678279e-11
6.049571087674361e-11
6.215588920853822e-11
6.329143111724807e-11
6.391643242809142e-11
6.394186731899727e-11
6.355431498029693e-11
6.258196654817474e-11
6.096222038067572e-11
5.906251686256199e-11
5.684556889344258e-11
5.4333690430160116e-11
5.160553436592605e-11
4.878845776030279e-11
4.5869977590335356e-11
4.2897892788734434e-11
4.000614770825298e-11
3.7209230517930935e-11
3.4479914351788265e-11
3.184640453745805e-11
2.9399874925322285e-11
2.7046674923935705e-11
2.4864408363775225e-11
2.284746380337369e-11
2.0953971859185162e-11
1.9196008368847714e-11
1.7579223202574974e-11
1.6073860145836428e-11
1.4698209127209753e-11
1.3445822802018985e-11
1.2290611333131103e-11
1.1222648757873123e-11
1.0241232398429197e-11
9.34963826591153e-12
1.4763611846541514e-12
1.393562890324041e-12
1.0321756504360002e-12
9.353940984079694e-13
8.64928653619473e-13
8.11762208508649e-13
7.352774748108816e-13
5.141074266343565e-13
4.885117387109733e-13
4.484992457976319e-13
3.147163316142685e-13
2.8946967475897206e-13
2.5644498370159563e-13
2.4486676384147425e-13
2.2474913306081527e-13
1.98260448033805e-13
1.8166749724648663e-13
1.728336009932487e-13
1.0362817342148827e-13
9.343068276669777e-14
6.812174219110124e-14
6.246381022206013e-14
4.606721588164925e-14
3.670099722822238e-14
3.805255019287292e-14
3.48263092000755e-14
3.18692331793493e-14
2.913650693891287e-14
2.353223178845292e-14
2.1498779627330798e-14
1.9642471382296947e-14
2.030265357617885e-14
1.6374075050700784e-14
1.6920552086394516e-14
1.544139038221038e-14
1.4298959018774534e-14
1.2856638443364198e-14
1.0362619587802407e-14
1.0705890595812247e-14
9.739128483675004e-15
8.83167938985163e-15
7.905067491788962e-15
7.203687166804158e-15
6.706012536464435e-15
6.113575733067164e-15
5.464982476506864e-15
4.984791101139417e-15
4.645309985619653e-15
4.176345153993729e-15
3.859352363885014e-15
3.5197757978587883e-15
3.1462797244755968e-15
2.8712834194284842e-15
2.6711790994852887e-15
2.3868338261510813e-15
2.2212663434273077e-15
2.028747626678134e-15
1.8437702470845645e-15
1.6845771182591946e-15
1.5067098701664473e-15
1.3733916364634746e-15
1.2526494827658675e-15
1.1438013426955528e-15
1.0631967735921635e-15
9.696163423196763e-16
8.842540707568024e-16
8.064517311774875e-16
7.211385907116422e-16
6.574630141744494e-16
5.996832007715238e-16
5.468487199310314e-16
4.9875433550184745e-16
4.54911426135323e-16
4.148285036737824e-16
3.863316425319636e-16
3.4609203347257354e-16
3.210538112417409e-16
2.9306863331744163e-16
2.617526229242361e-16
2.436092648249139e-16
2.177172426189967e-16
1.9992429080560896e-16
1.847713154632377e-16
1.685162965653655e-16
1.5060424584637143e-16
1.3748351861044641e-16
1.278413029577825e-16
1.1133086368238517e-16
1.0499134266799334e-16
9.696208760113173e-17
8.845574235777829e-17
7.904227684439155e-17
7.355609325830299e-17
6.574105657225061e-17
6.105129630078245e-17
5.583311118129428e-17
5.0887145851945713e-17
4.641013715550341e-17
4.232810571430418e-17
3.8600030642080566e-17
3.520648079219142e-17
3.146888526901521e-17
2.8703672520975504e-17
2.6174590642334557e-17
2.443226668616065e-17
2.177220637755008e-17
2.0256081089350956e-17
1.8478313134401566e-17
1.6856550171695896e-17
1.508154403617761e-17
1.3796535259782525e-17
1.2794754993746488e-17
1.1666194532607235e-17
1.0632820517700419e-17
9.751287269207358e-18
8.843599270296784e-18
7.906916444112267e-18
7.356088335964903e-18
6.708124019366228e-18
5.996121484045401e-18
5.580565985831495e-18
4.9876202928725496e-18
4.549252457644662e-18
4.148566157047374e-18
1.3842733008095126e-12
1.5184078666309656e-12
1.6645833365367073e-12
1.8253841243454425e-12
2.001127533552606e-12
2.193818442513874e-12
2.4055340558103526e-12
2.6360166283795122e-12
2.8924977489773062e-12
3.171015533049661e-12
3.4753182014307154e-12
3.810636383838146e-12
4.1777325608103734e-12
4.577116740185235e-12
5.013576112620766e-12
5.499472926912057e-12
6.028060065258114e-12
6.606428396561883e-12
7.2426126302783904e-12
7.936642114965818e-12
8.693302917969587e-12
9.517290542738095e-12
1.0418337409405718e-11
1.1409243781281679e-11
1.2494398550307296e-11
1.3660777544564883e-11
1.4939471912714817e-11
1.633769567461953e-11
1.7846046008369136e-11
1.9478261293869662e-11
2.122733112361567e-11
2.3140805595944996e-11
2.5157195378453835e-11
2.7342856402276647e-11
2.963367310964234e-11
3.208441097049488e-11
3.463408073554091e-11
3.724068599375477e-11
3.997274145788432e-11
4.274773051912156e-11
4.54909254735953e-11
4.8173640656211965e-11
5.070467045647422e-11
5.3107218690269744e-11
5.523069206852619e-11
5.700655094412626e-11
5.839865237991557e-11
5.934363162975161e-11
5.976910701190702e-11
5.975997898700226e-11
5.921400836099246e-11
5.815396699998628e-11
5.652878382372191e-11
5.470557905539464e-11
5.255884794332358e-11
5.016978384313862e-11
4.75991939707441e-11
4.491395165415045e-11
4.217810685001001e-11
3.944156777267224e-11
3.674904519245091e-11
3.412315173619177e-11
3.159971258167695e-11
2.919299524169238e-11
2.6916369437071696e-11
2.4773023435162565e-11
2.276669798910279e-11
2.0895100020729067e-11
1.9159109791464422e-11
1.7551943911191836e-11
1.6067512680783067e-11
1.4699530988737634e-11
1.3441881983314277e-11
1.2285908377568744e-11
1.1224510622356082e-11
1.025231812879702e-11
9.362008106361867e-12
8.54706202781008e-12
1.4006867358215896e-12
1.2963281814427688e-12
9.375613643318081e-13
8.685487420099817e-13
8.025574432741345e-13
7.401608147585599e-13
6.812992852607715e-13
4.4619347292353693e-13
4.106294178198632e-13
3.7816721545402393e-13
2.4957738431337266e-13
2.4227953307971396e-13
2.2293104351003125e-13
1.96105089751582e-13
1.798996292672692e-13
1.6493990338908422e-13
1.5121581194645852e-13
1.444284581883365e-13
1.0811260708744519e-13
1.0388099696877384e-13
6.349215606548941e-14
6.043108088104201e-14
4.1950348867147235e-14
3.862855232656143e-14
3.730275250226269e-14
3.2256461597429935e-14
2.950345307236639e-14
2.6984850564454827e-14
2.6099055675000594e-14
2.253112350545271e-14
2.062781075779704e-14
1.8833589638023532e-14
1.6982504199297804e-14
1.568891105708819e-14
1.4296580245095994e-14
1.3043136249313793e-14
1.1894815941576835e-14
1.096894457334027e-14
9.135114141072739e-15
8.334696614688968e-15
7.603713294171433e-15
6.950477960736162e-15
6.062464811065874e-15
5.7737888099639835e-15
5.2658566978591015e-15
4.8005978849522995e-15
4.381669949303028e-15
3.99470754348857e-15
3.4893191256763092e-15
3.3241834421861376e-15
3.046350638637488e-15
2.7635509178494058e-15
2.5235086188700503e-15
2.3109529456615337e-15
2.0968477714045082e-15
1.8318389978910245e-15
1.6706745095645375e-15
1.5906108143965935e-15
1.4508191361656084e-15
1.3717500472309673e-15
1.2067519121419889e-15
1.0540506763650436e-15
9.60990980101442e-16
9.153839058951063e-16
8.350069599592786e-16
7.614581511145365e-16
6.945306344115347e-16
6.33392763287202e-16
5.776004269570042e-16
5.286813804705332e-16
4.805209254413936e-16
4.382122468171235e-16
3.9961306483789913e-16
3.64440927429886e-16
3.323820465614099e-16
3.0329915615708227e-16
2.7656080356706257e-16
2.5215453187668416e-16
2.2025309556178916e-16
2.009415101788246e-16
1.9126306274013904e-16
1.7457169027728336e-16
1.525855154252722e-16
1.451153609510473e-16
1.3231690576448805e-16
1.206798533182059e-16
1.1006615201926592e-16
1.0043367689637405e-16
8.771493041412656e-17
8.350321863391153e-17
7.632594529634149e-17
6.975248263218455e-17
6.33410033883554e-17
5.996597743595761e-17
5.3214051503758444e-17
4.604922631975856e-17
4.3816055930736064e-17
3.996131132251329e-17
3.6437792694184716e-17
3.329932380779328e-17
2.904600176963043e-17
2.6474048285244403e-17
2.414880170561574e-17
2.190051459382426e-17
2.008520518452318e-17
1.912694821616695e-17
1.7450275409683222e-17
1.5973877523843844e-17
1.4514615953095427e-17
1.3230936654621804e-17
1.2070236831534478e-17
1.1006002150747685e-17
9.613642599305664e-18
9.153214135761809e-18
8.35161484673782e-18
7.63240165911518e-18
6.945231830497117e-18
6.342273966140006e-18
5.776172595334738e-18
5.2722231137428355e-18
4.8063742898824615e-18
4.38545140159204e-18
3.996818147677498e-18
1.1953454001960446e-12
1.3100334452894655e-12
1.435333722029965e-12
1.5760200322316342e-12
1.7258971425918737e-12
1.8940973118502115e-12
2.0733869269234455e-12
2.2733758645531037e-12
2.4960557691381322e-12
2.7365091042160276e-12
2.997427940388786e-12
3.289154374867399e-12
3.6059936063237062e-12
3.94816563756234e-12
4.334282493374799e-12
4.744319994258214e-12
5.201336757874388e-12
5.70740251513564e-12
6.253551171650456e-12
6.845243107603847e-12
7.507926284665789e-12
8.213107036583094e-12
8.996316713471584e-12
9.8573525082851e-12
1.079843335610571e-11
1.1817104530549197e-11
1.2927587087130907e-11
1.4116442223126543e-11
1.544716434185253e-11
1.6870125907796058e-11
1.840780416163176e-11
2.0069527478562442e-11
2.182621671639182e-11
2.3767563315729416e-11
2.580837340665976e-11
2.7935499903295755e-11
3.025074445451995e-11
3.2622306781081804e-11
3.505366632329964e-11
3.757339729658794e-11
4.0168872286028855e-11
4.269609515770183e-11
4.5157716237817117e-11
4.7430866178802095e-11
4.956247026650096e-11
5.151039803845505e-11
5.307520230294177e-11
5.419475536523986e-11
5.508726556951883e-11
5.534178196615791e-11
5.511034592891441e-11
5.449442456832342e-11
5.327397503400724e-11
5.188730789070693e-11
5.00946628830244e-11
4.808412439971586e-11
4.583129981557945e-11
4.3377720676917204e-11
4.0918392467722494e-11
3.8342403292366365e-11
3.585849316615155e-11
3.33423558233923e-11
3.094031509470954e-11
2.8633896408708864e-11
2.6467209547977026e-11
2.4364211400599966e-11
2.2415156432614886e-11
2.061506325954247e-11
1.8896476547603717e-11
1.7341128254086264e-11
1.586641351844354e-11
1.453728890830093e-11
1.328359503009969e-11
1.2145589104995951e-11
1.109924195894704e-11
1.014004551762556e-11
9.26134462410915e-12
8.45647060183998e-12
7.721677867467744e-12
1.2518875415834896e-12
1.2024641720323764e-12
8.912677699761161e-13
8.035942389072044e-13
7.444442573721707e-13
6.861282597906225e-13
6.314009917682896e-13
4.495358497894198e-13
3.7913329033910767e-13
3.8093661083417457e-13
2.375771343431336e-13
2.1305330721780503e-13
2.0493753029202337e-13
1.8856519671646198e-13
1.6508714523190487e-13
1.5826360871775837e-13
1.3859559669689815e-13
1.266724764788014e-13
8.918845919339236e-14
6.179444379686476e-14
5.681034139726104e-14
5.1497343822367634e-14
3.8026666569133934e-14
3.47144175398349e-14
3.175295830641351e-14
2.914782845088725e-14
2.6618089269910398e-14
2.4299155692174047e-14
2.221151147247109e-14
2.061752994845859e-14
1.8553153919382458e-14
1.7422330734272e-14
1.5404258952256392e-14
1.4131217723010052e-14
1.2862926757626715e-14
1.1758161624065054e-14
1.0716337553860389e-14
9.786346537726741e-15
8.448869642499564e-15
7.710941454751278e-15
7.035620894090803e-15
5.401198061557769e-15
5.752324734208128e-15
4.494385375762466e-15
4.86888415936961e-15
4.401008579443854e-15
4.051203810716756e-15
3.646262023053505e-15
3.356629536190644e-15
3.072788670699923e-15
2.802954748106676e-15
2.562969653397194e-15
2.3313835394273144e-15
2.1266450975015435e-15
1.9391519719426406e-15
1.771968739645036e-15
1.6127477267543693e-15
1.2385574790660847e-15
1.1367325214397297e-15
1.0305220411997242e-15
1.1170013743125152e-15
1.0176675836406941e-15
9.286693397761174e-16
7.135566771236344e-16
7.720262535458941e-16
7.039859180307651e-16
5.40661761282973e-16
5.856497355094778e-16
5.341218395334018e-16
4.81580392386696e-16
4.44255067450344e-16
4.050511989600852e-16
3.681931167890249e-16
2.806979398097027e-16
3.1464951109773356e-16
2.7352293467497394e-16
2.557676097516445e-16
1.972055309229744e-16
1.7905195673131965e-16
1.94037677792567e-16
1.7524750694176625e-16
1.612946936618481e-16
1.4710278995084588e-16
1.3414634376721202e-16
1.224257965947182e-16
1.1083736269932134e-16
8.570119405122575e-17
9.304524788685588e-17
8.469902730456816e-17
7.742146515588421e-17
7.045421804770673e-17
6.421369463049962e-17
4.9328822906526705e-17
5.339770622802773e-17
4.871063876877779e-17
4.4426655109350654e-17
4.0507353023610925e-17
3.110879739572776e-17
3.371257513322724e-17
2.5916291404175074e-17
2.2904538443078084e-17
2.5454686368986195e-17
2.331236832163606e-17
1.7910232214844957e-17
1.939905763696223e-17
1.7694281827691515e-17
1.6137496262259687e-17
1.471097184433009e-17
1.342360227879113e-17
1.223618611934239e-17
1.1160414563524911e-17
8.569345793166654e-18
7.816143294232504e-18
8.474172941880318e-18
6.49944060437524e-18
7.04179350516397e-18
6.402484537026188e-18
5.856489446063695e-18
5.341437733420007e-18
4.873709780352819e-18
4.443812169272307e-18
4.062901442548447e-18
1.043512183265139e-12
1.1428287879799455e-12
1.2536726490048423e-12
1.3741147740973725e-12
1.5091359188143499e-12
1.6517075128644779e-12
1.8109041178644838e-12
1.9879910859842296e-12
2.1773717113511352e-12
2.387132366358373e-12
2.618224912543865e-12
2.869551523609547e-12
3.149380039442468e-12
3.448875933080599e-12
3.785562217022553e-12
4.144706079482278e-12
4.543103945711008e-12
4.979913568210554e-12
5.456826292919003e-12
5.9811929592724955e-12
6.552652109817439e-12
7.189300733517076e-12
7.863634455893856e-12
8.613943863211878e-12
9.435679885129704e-12
1.033378052263046e-11
1.1295769261033605e-11
1.2354940631518596e-11
1.3523013651093089e-11
1.4756085675354895e-11
1.6115509936612853e-11
1.7582523622713758e-11
1.9183438768594288e-11
2.088430081140738e-11
2.2708065534049297e-11
2.4620150647793356e-11
2.666633706138842e-11
2.8821118655804803e-11
3.110321306823566e-11
3.342593096451031e-11
3.575679254947162e-11
3.817610087070168e-11
4.053157822226771e-11
4.278196281598367e-11
4.496265869093324e-11
4.684899371632782e-11
4.853866287366009e-11
4.997687812431588e-11
5.0989259636222855e-11
5.160074490835035e-11
5.172442156298794e-11
5.1584658178951645e-11
5.0770391331026245e-11
4.955337910641974e-11
4.80273686606926e-11
4.640681409935266e-11
4.4336070585143654e-11
4.219375636830334e-11
3.9921145062863935e-11
3.7552036973834625e-11
3.521122952566157e-11
3.286350311459432e-11
3.056591345922507e-11
2.8343345618124647e-11
2.6270903675721058e-11
2.4244489871163788e-11
2.228434561571716e-11
2.0494022451126005e-11
1.8868993416684203e-11
1.72669952878263e-11
1.5858636145907346e-11
1.4491605725314647e-11
1.3290137642275954e-11
1.2117880779419036e-11
1.108830308925142e-11
1.0132668279370833e-11
9.262698165804225e-12
8.471744191202061e-12
7.734285019126987e-12
7.046458108288797e-12
1.2329904832546371e-12
1.1396222575329428e-12
7.48353600646316e-13
6.876841976122362e-13
6.391343191629582e-13
5.888691641939151e-13
5.416677888034708e-13
4.2839919382062126e-13
3.8298955659299487e-13
3.629310154216668e-13
2.2355262231957178e-13
2.0480773698618336e-13
2.090362894731252e-13
1.938522560683763e-13
1.778002978128244e-13
1.456196695410518e-13
1.4916312617786034e-13
1.3648522525485928e-13
8.278644993037661e-14
5.161345125675594e-14
4.763686733112945e-14
3.945465991425518e-14
3.205042870553501e-14
3.314168423447705e-14
3.035806457458207e-14
2.777861896136913e-14
2.2834506219661397e-14
2.3226698156805136e-14
1.8792522231916462e-14
1.9381287835929355e-14
1.7929365075908948e-14
1.6157333800420612e-14
1.3134459645374929e-14
1.3465665387160282e-14
1.2287757219875892e-14
9.93481654043083e-15
9.06501133024758e-15
8.270390966635978e-15
7.650323723940784e-15
6.9498825841663606e-15
6.301814567961797e-15
5.783925127322604e-15
5.276184972249898e-15
4.811807865307592e-15
4.3896354936098915e-15
4.0030975186801974e-15
3.686276279664807e-15
3.3312437370681426e-15
3.0309300066214363e-15
2.803592363391047e-15
2.526579776210011e-15
2.512750881672916e-15
2.292648125193682e-15
2.0895933844041054e-15
1.7482703313678342e-15
1.5944707960140104e-15
1.5852411393805796e-15
1.3265530356266388e-15
1.20358279047543e-15
1.2028340807103654e-15
1.0057307335014212e-15
9.21331422566359e-16
8.370863004010134e-16
7.631149073262433e-16
6.970682479924625e-16
6.34851710925518e-16
5.789153141601801e-16
5.289623509540961e-16
4.816300814085416e-16
4.392500243472503e-16
4.005534401512117e-16
3.6538257511659573e-16
3.334039486895083e-16
3.3264889148124466e-16
2.77192142211288e-16
2.527988537068726e-16
2.3049698996211885e-16
2.1025940929915467e-16
1.91756914827483e-16
1.7489914273466265e-16
1.5995003943834433e-16
1.4557513827718032e-16
1.3267596675690225e-16
1.3209386815095583e-16
1.1034746642006118e-16
1.0062546530585626e-16
1.0002278190468036e-16
8.368489353875436e-17
7.633928179144817e-17
6.96199754197834e-17
6.349678270076491e-17
6.31224861291268e-17
5.756118145128983e-17
4.8260897756562236e-17
4.78713857343453e-17
4.0049297518842136e-17
3.9832901732605516e-17
3.6312528201729474e-17
3.039122549071141e-17
2.770557517701327e-17
2.7549842127904883e-17
2.2966302725249353e-17
2.1020666595726354e-17
2.0903190246724725e-17
1.749723087688123e-17
1.740238485446611e-17
1.601233501416241e-17
1.3261780325723663e-17
1.3187015321371042e-17
1.2055003965244314e-17
1.0969852369202073e-17
9.179018445230253e-18
8.368853072630997e-18
8.319362067414648e-18
6.962447616352998e-18
6.351362644581346e-18
5.790235271523518e-18
5.2810641313855536e-18
4.8149920893654284e-18
4.787392839695174e-18
4.0066845038724645e-18
9.094104238140978e-13
9.96703323358808e-13
1.093509211973315e-12
1.1982193664627175e-12
1.3142357330625923e-12
1.4407169655708305e-12
1.5789985315698907e-12
1.7312242863680769e-12
1.8990995718307597e-12
2.08192953331592e-12
2.283395594355479e-12
2.502575002902933e-12
2.7441542497651294e-12
3.0071897585336804e-12
3.298193759542035e-12
3.6139733259588365e-12
3.962835509210582e-12
4.343451688176982e-12
4.760469984822611e-12
5.217833522720005e-12
5.717031943168525e-12
6.263026493844797e-12
6.8607173634989324e-12
7.515277746332654e-12
8.230429361952132e-12
9.01065591387045e-12
9.854841285644549e-12
1.0791116631432148e-11
1.1806021448130843e-11
1.2905978746443e-11
1.4094321285822717e-11
1.5391373166393295e-11
1.678256831240541e-11
1.8292063130802055e-11
1.9907828498179698e-11
2.1627490499512816e-11
2.3466505629109487e-11
2.541078454793825e-11
2.7447795376930123e-11
2.9566987509030205e-11
3.174975505181457e-11
3.3966597397326365e-11
3.617632135531256e-11
3.8339015939397873e-11
4.046838228790611e-11
4.2427474248645986e-11
4.4192689257075074e-11
4.56925629252238e-11
4.689987491408854e-11
4.775649487805457e-11
4.822830059188563e-11
4.8309805463355543e-11
4.7968673784721684e-11
4.723470785523365e-11
4.5974098750944924e-11
4.459236652697347e-11
4.290130410970716e-11
4.1030698256256394e-11
3.898219474742871e-11
3.6832958641035175e-11
3.4629584168757104e-11
3.2417632568464314e-11
3.022598573968075e-11
2.8092374049153247e-11
2.6032084510991635e-11
2.4063231010733266e-11
2.2194207189027296e-11
2.043491515261188e-11
1.8787927109474174e-11
1.7248513298229187e-11
1.581916939213464e-11
1.449522898636577e-11
1.3271440009999994e-11
1.2143173017247316e-11
1.110499591162044e-11
1.015091980587405e-11
9.275397180044122e-12
8.472529386927687e-12
7.738175838563313e-12
7.064184464526854e-12
1.1659740988781362e-12
1.0733680991252034e-12
7.605301548654601e-13
7.083428547107162e-13
6.549320033795272e-13
6.044160062553066e-13
5.567359289001128e-13
3.8922394676029916e-13
3.4488502155432293e-13
3.3034972076101273e-13
2.278588587024898e-13
2.00564591719222e-13
1.8456869679291444e-13
1.6964673781005136e-13
1.6307198700573582e-13
1.4220944563799155e-13
1.315326699984951e-13
1.1974046149285004e-13
8.399730693324108e-14
7.681987323471328e-14
5.691690485700883e-14
5.228082612173876e-14
3.3514645257438493e-14
3.0735123124742055e-14
2.8159041982661146e-14
2.5772261123503492e-14
2.7484491596930043e-14
2.1564559054384637e-14
1.9476155891472613e-14
1.742397067517424e-14
1.5854019191875382e-14
1.503769728894309e-14
1.37168089270873e-14
1.2528649639988385e-14
1.1424800090944027e-14
1.0429672453376028e-14
1.109005272672872e-14
1.011778391327502e-14
7.919285636727152e-15
7.22809720659209e-15
6.415967396724515e-15
6.015830850858796e-15
5.486852198580357e-15
5.006246919808042e-15
4.4342466278718115e-15
4.1643140849647246e-15
3.8261740881736904e-15
3.3613164409200968e-15
3.200575909583227e-15
2.7999881600879997e-15
2.639538738866615e-15
2.3257948530673237e-15
2.1864947059446034e-15
1.911267086100918e-15
1.7643908182171443e-15
1.659069909484543e-15
1.4683096439370628e-15
1.3872760522414343e-15
1.2583951262135288e-15
1.1133751615241197e-15
1.0153800448735254e-15
9.545512916410861e-16
8.45006071231626e-16
7.75434526303018e-16
7.027303748446837e-16
6.602867926311497e-16
5.844548216829305e-16
5.492989812903722e-16
5.009911686802423e-16
4.56830536917567e-16
4.168293506956908e-16
3.799776394431011e-16
3.3738264296236345e-16
3.1760336344598436e-16
2.796043431882534e-16
2.551475700066862e-16
2.3830212620466787e-16
2.1890401807182018e-16
1.994095268277367e-16
1.8053493971734891e-16
1.6590015300536e-16
1.5130699390315405e-16
1.3384548377943316e-16
1.2583306418073426e-16
1.1477828296340187e-16
9.995415464546094e-17
9.544517746218533e-17
8.706618307313253e-17
7.590429909598207e-17
7.242040326856344e-17
6.604903104143012e-17
6.053837066623188e-17
5.327986404082958e-17
4.860058000637e-17
4.568875299814358e-17
4.1661004811050544e-17
3.7989015336510437e-17
3.46730760741508e-17
3.1612842402371336e-17
2.7965839962336895e-17
2.563676135041143e-17
2.3984475505522057e-17
2.1878708978514527e-17
1.9940173021631586e-17
1.81835770234879e-17
1.6591020681204084e-17
1.4677769239087244e-17
1.3796271291268782e-17
1.257689314332382e-17
1.147588444688948e-17
1.0205662203906836e-17
9.59144082553593e-18
8.445793789544277e-18
7.703002943692786e-18
7.240556013315248e-18
6.614914183402559e-18
6.021899513526628e-18
5.4622872186524575e-18
5.0091823480965754e-18
4.568510769441841e-18
4.169023512719569e-18
7.846797698874611e-13
8.598806184275617e-13
9.432267578513303e-13
1.0338517775054952e-12
1.1341761337242397e-12
1.2430853656780435e-12
1.3625333611641944e-12
1.4940640358641509e-12
1.638494145340783e-12
1.7966318993391254e-12
1.970086948864051e-12
2.158981759717685e-12
2.3674472628382337e-12
2.59523989012444e-12
2.85041962790573e-12
3.119292924367346e-12
3.4195869636077223e-12
3.748808722244341e-12
4.108462282018094e-12
4.50361610043553e-12
4.934703760950909e-12
5.4076916536061384e-12
5.924429495111507e-12
6.491018531502615e-12
7.1096110013408454e-12
7.785161463515572e-12
8.52354401238682e-12
9.328249208037884e-12
1.0206137786824214e-11
1.1162604673680528e-11
1.2197985673417775e-11
1.3323987167712286e-11
1.4541439650449441e-11
1.5841873067303753e-11
1.7274733157511206e-11
1.8793265383824582e-11
2.0414658146592755e-11
2.21360320397168e-11
2.39549349783551e-11
2.5858549980263443e-11
2.783217960846626e-11
2.986137519121653e-11
3.192138266289482e-11
3.396432704903613e-11
3.597036210362227e-11
3.787925203658771e-11
3.9650747955910885e-11
4.1229311062907634e-11
4.256174964745893e-11
4.3601081997460867e-11
4.429839270196422e-11
4.464743755925915e-11
4.461768658266961e-11
4.4200261496012924e-11
4.344444782419303e-11
4.20712639496691e-11
4.07124969880464e-11
3.911674999279517e-11
3.7336151319679624e-11
3.5423160189125904e-11
3.344779335211461e-11
3.1391481320013984e-11
2.9447699700059304e-11
2.744593914135988e-11
2.5486399787460013e-11
2.360249041657797e-11
2.1804156845131837e-11
2.0102404737969573e-11
1.850145134030625e-11
1.7003292683541775e-11
1.555118784364158e-11
1.4259145754334529e-11
1.3109490200675367e-11
1.1958096608393676e-11
1.0939888475732616e-11
1.000430297174554e-11
9.14297325179729e-12
8.35352170157509e-12
7.6571655767878e-12
6.9674722011620644e-12
6.383888675261496e-12
1.0807364429623317e-12
1.0318348924046057e-12
7.081599355202569e-13
6.560533038454482e-13
6.224885441110537e-13
5.747902582901328e-13
5.283975981812433e-13
3.5492179195508425e-13
3.388983773029511e-13
3.1233746227649403e-13
2.0931106446757367e-13
1.839578681671158e-13
1.7747002866656865e-13
1.5475210417062066e-13
1.496307909571906e-13
1.2928573193687064e-13
1.2570396830170552e-13
1.150009057590111e-13
7.163586110334499e-14
7.111464267244052e-14
4.8159559254234645e-14
4.415918938101233e-14
3.1922599599582765e-14
3.056544527174626e-14
2.8041620613489816e-14
2.4496124347525497e-14
2.3428083641009858e-14
2.0489817145250404e-14
1.961302890656566e-14
1.795484613617895e-14
1.5627144661569507e-14
1.4281195747498062e-14
1.3645936414543637e-14
1.1499696334083857e-14
1.1344932350339597e-14
1.035312071306672e-14
9.004398236343822e-15
8.621232580236684e-15
6.892017783425449e-15
6.242616975490013e-15
5.735759842808299e-15
4.894455481367618e-15
4.772359200875429e-15
4.356649126350433e-15
3.971299657809554e-15
3.623624902472791e-15
3.090590514040549e-15
3.0135090252488605e-15
2.7484803132330017e-15
2.5068682592765577e-15
2.138565877804553e-15
2.085849639165506e-15
1.9026718646228183e-15
1.622883431103213e-15
1.5815032303797016e-15
1.4230670771306443e-15
1.31761594508229e-15
1.2086230498600972e-15
1.0944041993367339e-15
9.98086763604184e-16
8.5161707990012415e-16
7.767780461912218e-16
7.575549870062514e-16
6.852285138318325e-16
6.298313340262431e-16
5.771604213802671e-16
5.241102749181907e-16
4.777758917820559e-16
4.0755875516956815e-16
3.9734363303452e-16
3.6241905102857725e-16
3.316433998329678e-16
3.079818087475627e-16
2.571575280889718e-16
2.50817771773377e-16
2.303423769000024e-16
2.0865119261330373e-16
1.778709699455167e-16
1.6224919777606051e-16
1.5824779252930624e-16
1.4433257942608185e-16
1.3156508890019185e-16
1.122808191964494e-16
1.0942411393181402e-16
9.335593638004426e-17
9.103199796853335e-17
7.766601035226493e-17
7.518216704461339e-17
6.461850415650825e-17
5.911845266724976e-17
5.758744622974499e-17
5.238271188079172e-17
4.469124272431929e-17
4.078407014666641e-17
3.9732585248749516e-17
3.624180626080729e-17
3.3049139322546965e-17
3.015839432438774e-17
2.7500123083599285e-17
2.5073058175598818e-17
2.1391926244145967e-17
1.9506507508301376e-17
1.7797692864983702e-17
1.6225881827231735e-17
1.5829441197716005e-17
1.4428308156817953e-17
1.3178015272426927e-17
1.122580535255792e-17
1.0242214776124341e-17
1.0006715999895438e-17
9.10423512448395e-18
8.351048441497411e-18
7.574858550277801e-18
6.906232881889552e-18
5.893628990556257e-18
5.38789447717612e-18
4.900363452058868e-18
4.778536206405529e-18
4.357637733726365e-18
3.717974974957435e-18
6.843459653837188e-13
7.500159701219393e-13
8.22695609748309e-13
9.017474418492786e-13
9.859626628667707e-13
1.0843368218866182e-12
1.188528273867498e-12
1.2989586180269108e-12
1.4289055592583887e-12
1.5666614452490727e-12
1.7127670015215013e-12
1.8832325076661553e-12
2.057534603110873e-12
2.256379230286142e-12
2.482251002442269e-12
2.720892259000457e-12
2.973256440492489e-12
3.2699622084681327e-12
3.57233284096285e-12
3.929260547186669e-12
4.305364517173727e-12
4.703231477946932e-12
5.1700172963838025e-12
5.664545135311912e-12
6.2079512627665314e-12
6.783430391861355e-12
7.442348270981266e-12
8.12144666027489e-12
8.915832951361798e-12
9.753465511595892e-12
1.0664124922356122e-11
1.1657315489569356e-11
1.2727053909439294e-11
1.3888785616122621e-11
1.5092344913889234e-11
1.648914076373307e-11
1.7932210476927557e-11
1.9452000403637326e-11
2.110322545440267e-11
2.2731637553676885e-11
2.4619925530423374e-11
2.6493771861520266e-11
2.8384804562970993e-11
3.0306685938312543e-11
3.210697116733762e-11
3.3941162048810745e-11
3.582551914178227e-11
3.744318654041669e-11
3.8725412378192934e-11
3.9927441882534254e-11
4.093941198855719e-11
4.1516587386001006e-11
4.1617941595000406e-11
4.163268719526033e-11
4.1165228222785734e-11
4.024180984721024e-11
3.9030130569237506e-11
3.7674731013139365e-11
3.628444449331965e-11
3.4460905310022675e-11
3.276126062644738e-11
3.077101092319771e-11
2.8963198302432212e-11
2.705717521018479e-11
2.5099841172450153e-11
2.329152995943435e-11
2.1629435867963044e-11
1.9903554771509952e-11
1.8404457756282746e-11
1.6873998758324392e-11
1.5555545424247206e-11
1.4224978960323659e-11
1.3040751717465134e-11
1.19438321296469e-11
1.093198542066472e-11
9.99977587891513e-12
9.143177394801544e-12
8.384541261251179e-12
7.659566017435096e-12
6.995622537817861e-12
6.383848659691899e-12
5.831671510807888e-12
9.609686940379131e-13
8.9296882585649e-13
6.012213658166558e-13
5.507038235355108e-13
5.141342215586163e-13
4.876696515176195e-13
4.4915663607703276e-13
3.186766467101632e-13
3.046979935973532e-13
2.8025657167134827e-13
1.6983270486921676e-13
1.481031120623755e-13
1.4388774676228018e-13
1.253600004792845e-13
1.146974111519699e-13
1.0512465391088698e-13
9.6271123670804e-14
9.31257108550729e-14
7.036391370630719e-14
4.481232650446141e-14
4.110052933267812e-14
3.767254575484888e-14
2.7859076988462054e-14
2.553865296247777e-14
2.3382699656583097e-14
2.1414453578419233e-14
1.962018177131864e-14
1.8061019243272937e-14
1.718897047043774e-14
1.4945147655083246e-14
1.4353879116561645e-14
1.3080340946547955e-14
1.1851507508076086e-14
1.038932166932358e-14
9.957587640860208e-15
8.651287412802026e-15
8.292671446034264e-15
7.199328178805781e-15
7.31531576392239e-15
5.76326307016304e-15
5.252853427137523e-15
4.7953583345002805e-15
4.375077470077686e-15
3.990422282334349e-15
3.6385568504677956e-15
3.3195434234457283e-15
3.027586654728616e-15
2.7810769093541024e-15
2.5194616443621233e-15
2.298499191079433e-15
2.1023586534319366e-15
1.930990433579662e-15
1.697535501321654e-15
1.549368600746685e-15
1.6808795388457134e-15
1.3277321676614565e-15
1.2057394340390679e-15
1.0996160849858739e-15
1.0032865175562555e-15
9.144981238971367e-16
8.343600551012919e-16
7.607732939662473e-16
6.936429531650573e-16
6.337027947000844e-16
5.770916623974491e-16
5.262219383515086e-16
4.725516051357544e-16
4.3779522787365704e-16
3.994549589219414e-16
4.2282558142355065e-16
3.317522228916763e-16
3.0288283057141365e-16
2.761610889069274e-16
2.519290210385806e-16
2.297838635890504e-16
2.096870515886977e-16
1.9113371943079666e-16
1.742980932895647e-16
1.5900371829835804e-16
1.4494226750214682e-16
1.3231838237725306e-16
1.2062596372758256e-16
1.09984430213176e-16
1.0032911274676229e-16
9.147230747346259e-17
8.343757805942823e-17
7.847979824023747e-17
6.966330073199885e-17
6.434336777145266e-17
5.769971922882085e-17
5.2632912083222176e-17
4.7996535932354e-17
5.072739175510202e-17
4.623882107068792e-17
3.641003390318819e-17
3.322189128181522e-17
3.029038557791253e-17
3.199933721662554e-17
2.5190350337447866e-17
2.304789196101859e-17
2.1037453258007632e-17
1.9192740655165157e-17
1.7452062862160717e-17
1.589405319436064e-17
1.6789828580450105e-17
1.5315649310102656e-17
1.2061450668152172e-17
1.1000106588340656e-17
1.0031471861740474e-17
1.0595456997328547e-17
8.370287936763829e-18
7.610168878666054e-18
6.961323306666333e-18
6.328588415498239e-18
5.7844530475358084e-18
5.264130311977285e-18
5.579944201700945e-18
4.380651943948197e-18
3.9925455666342004e-18
5.97514383979399e-13
6.549049353238609e-13
7.185092181961864e-13
7.874456308516141e-13
8.639122059950328e-13
9.469411528243101e-13
1.0379460384109651e-12
1.1340700279635473e-12
1.2478505882566519e-12
1.3681889432580156e-12
1.5005963241459925e-12
1.644728134147723e-12
1.8053197687428164e-12
1.9770929885269844e-12
2.16782394354803e-12
2.365057222946911e-12
2.6052897023481036e-12
2.856341552766506e-12
3.1304894513617033e-12
3.4153805133908903e-12
3.742800433790571e-12
4.102344639602625e-12
4.5168931506585246e-12
4.949734417092629e-12
5.422829885473955e-12
5.9399326292206455e-12
6.505645047538069e-12
7.088547396770831e-12
7.79784099024334e-12
8.532562669039385e-12
9.332137242450246e-12
1.0203252178194509e-11
1.1094306358455182e-11
1.2172568497719172e-11
1.3280694937350533e-11
1.440449678441035e-11
1.5757325915575077e-11
1.713059249680436e-11
1.8503214188722224e-11
2.0141215130774694e-11
2.1768967186859807e-11
2.3466731204387057e-11
2.521944447270458e-11
2.7007926750462846e-11
2.8806133054966648e-11
3.0581108636960045e-11
3.2298049772615164e-11
3.391416185110394e-11
3.538417256543173e-11
3.666255402419238e-11
3.7704339450768127e-11
3.828483281916618e-11
3.874568208239536e-11
3.906907657090343e-11
3.868816656095401e-11
3.839555420319888e-11
3.736993291022393e-11
3.617982323056903e-11
3.488406979832125e-11
3.340378688232815e-11
3.175064743905611e-11
3.017143179595758e-11
2.8400409075090458e-11
2.661227957753468e-11
2.4757460345134788e-11
2.3100921334608095e-11
2.142126871395346e-11
1.981310794206427e-11
1.8237121764422703e-11
1.6842505938876137e-11
1.5489287315597752e-11
1.4178958069693813e-11
1.3007275352865951e-11
1.1921002792153137e-11
1.0917130867806558e-11
9.990383356530808e-12
9.137102132337921e-12
8.353019598596516e-12
7.658371483256759e-12
6.996137812425002e-12
6.369381569378494e-12
5.8145703225644375e-12
5.325912826226335e-12
8.701671364883375e-13
8.056494886834349e-13
5.713036252211793e-13
5.295864215264082e-13
5.302430145722519e-13
4.885018920959907e-13
4.1517270990189884e-13
2.7000216718419855e-13
2.486343053279777e-13
2.2860316025810316e-13
1.7268381858537282e-13
1.4289096623187573e-13
1.3136437110247453e-13
1.3856458391711056e-13
1.2326991628670952e-13
1.1290598994058952e-13
9.29042053548042e-14
8.492300975278019e-14
6.635515693627227e-14
3.9008554753434264e-14
3.9457053972022124e-14
2.9243638436910674e-14
2.6545536018131848e-14
2.1353907879137357e-14
1.96075132089315e-14
2.0298188175244356e-14
1.8544628446004057e-14
1.497622110163656e-14
1.3670927353815033e-14
1.2489052735562707e-14
1.1403829213728047e-14
1.17890568124886e-14
9.50839875951669e-15
8.678693881330965e-15
7.917267621029316e-15
7.226758225327972e-15
7.463463027714099e-15
6.810586776377143e-15
5.8210793952905316e-15
5.666754415006991e-15
4.843902770614072e-15
4.69554745171499e-15
4.030615316957162e-15
3.9138671955409136e-15
3.530056953493673e-15
3.2568163724136093e-15
2.7909149789757404e-15
2.7052460180985236e-15
2.481539798412251e-15
2.116718610055088e-15
2.052426862052614e-15
1.8717670127581746e-15
1.7065840933886686e-15
1.556479209288227e-15
1.3375791314777391e-15
1.2181132791189291e-15
1.1807563153483136e-15
1.013538601321082e-15
9.821451403095448e-16
8.955639517978733e-16
7.687408539963122e-16
7.45749845755586e-16
6.39349989625628e-16
6.186605698904999e-16
5.671508088691667e-16
5.154630243414237e-16
4.4237276323210796e-16
4.033423609312975e-16
3.9085925209657697e-16
3.533586477928627e-16
3.0236815436029017e-16
2.7910970883424247e-16
2.545722659713813e-16
2.384848194855646e-16
2.251480990371028e-16
2.0511748931322428e-16
1.7611898682157563e-16
1.7077829490965713e-16
1.545212957078093e-16
1.3876622055272932e-16
1.220842581983399e-16
1.1145575162096548e-16
1.0159093295752362e-16
9.788780682669721e-17
8.433626870907084e-17
8.171094016831563e-17
7.008381818306278e-17
6.392914789068608e-17
6.196052558452545e-17
5.328846044166823e-17
4.854864106855612e-17
4.42702398255278e-17
4.0343418358749834e-17
3.910135115997795e-17
3.565607922587617e-17
3.059975061713678e-17
2.966089272794987e-17
2.706635588750891e-17
2.284369016956871e-17
2.1170840440975822e-17
1.9307050958045908e-17
1.871611552293239e-17
1.5881104324176037e-17
1.5568074503512256e-17
1.4195369204783563e-17
1.2950543198672062e-17
1.1813130122223046e-17
1.0769412549694344e-17
9.240445358486696e-18
8.428581965306977e-18
7.69057770450209e-18
7.452900406782826e-18
6.795261533342082e-18
5.831182542027879e-18
5.317796028353343e-18
4.850865878019229e-18
4.7044558331230874e-18
4.307478965532503e-18
5.140587632810632e-13
5.634870415108283e-13
6.232446626393001e-13
6.830959582485496e-13
7.432672856345392e-13
8.147303512297625e-13
9.003704206073354e-13
9.872237513920984e-13
1.0737516257989463e-12
1.1772630367043337e-12
1.2912082328549904e-12
1.426807202207387e-12
1.5643919144517216e-12
1.7154079307951511e-12
1.8655117160792452e-12
2.0616800779918737e-12
2.2420175032316694e-12
2.4569617479182654e-12
2.7163292609399176e-12
2.953634006069244e-12
3.2363549018284036e-12
3.577385064482165e-12
3.920210092418131e-12
4.261351492275955e-12
4.66886416730639e-12
5.156956764788134e-12
5.602843548820354e-12
6.135431017408218e-12
6.71790100914883e-12
7.35310954304329e-12
8.111140349795744e-12
8.798906533012554e-12
9.697396635692303e-12
1.0593890744964418e-11
1.1565668279213625e-11
1.2512029312963252e-11
1.3633020105162338e-11
1.4958899757405062e-11
1.625582497451801e-11
1.7628078693196317e-11
1.8938526589995542e-11
2.0456383641274157e-11
2.2035946160752895e-11
2.385667893396958e-11
2.531560674249247e-11
2.6970152672229533e-11
2.8597716664854977e-11
3.040887395900347e-11
3.1881710637120166e-11
3.2936680090983684e-11
3.406389898109467e-11
3.493546926694809e-11
3.561388990683171e-11
3.5954978963381226e-11
3.6342019901414964e-11
3.57510088505577e-11
3.5493558118709185e-11
3.4421912327978206e-11
3.322722551389227e-11
3.211943194641216e-11
3.070666660575989e-11
2.917894717492569e-11
2.7566780216241194e-11
2.580523309660515e-11
2.4155204368242276e-11
2.262206438672308e-11
2.1003595113183633e-11
1.948178856678712e-11
1.7977505387518433e-11
1.6611127971921448e-11
1.522837298425077e-11
1.4060250740474822e-11
1.2909226169032132e-11
1.1839590891531431e-11
1.0848557857342892e-11
9.932685660542389e-12
9.049158058647659e-12
8.277987538030754e-12
7.597176159596245e-12
6.941861826024887e-12
6.34104970286131e-12
5.79075256936741e-12
5.2870053369505185e-12
8.830366443864186e-13
8.246697952935342e-13
6.195935957109548e-13
5.425204983555411e-13
5.008553723310237e-13
4.901467811715356e-13
4.260905475848209e-13
2.772451869331802e-13
2.560113266196761e-13
2.359036895522171e-13
1.7701717035449769e-13
1.6322878971199848e-13
1.5911595872941226e-13
1.3734656191816674e-13
1.3307140288402438e-13
1.1624380673024576e-13
1.1180617270825495e-13
1.0130806622020147e-13
5.440394483670367e-14
5.013161787903761e-14
4.322207953053274e-14
3.9641059589472866e-14
3.01611611517326e-14
2.4096773696435882e-14
2.5449670137380314e-14
2.0276557076733884e-14
2.1719167118308896e-14
1.7360656480656357e-14
1.7739086034836876e-14
1.6211809325612743e-14
1.2960157040662172e-14
1.1823550313091906e-14
1.2366296602202299e-14
1.1303959312590656e-14
1.0283478778453922e-14
8.061548793617261e-15
7.489438144878204e-15
6.795867900027909e-15
6.232383623952687e-15
5.169202694036446e-15
4.7162053883478226e-15
4.3080246048593604e-15
3.925905760801738e-15
3.580287978490428e-15
3.2717309263714673e-15
2.9769540365736245e-15
2.7204061175467714e-15
2.4788887281723625e-15
2.259802371498792e-15
2.0611487205349986e-15
1.937004689183102e-15
1.7147868571191898e-15
1.5638105957782211e-15
1.4272268868177218e-15
1.3013267412940687e-15
1.181188625672049e-15
1.0817894282210568e-15
1.0165483411355886e-15
8.998984310760049e-16
8.220063079021684e-16
7.51147030906901e-16
6.824921778478718e-16
6.223868094290326e-16
5.678438284630294e-16
5.178306034222489e-16
4.720711394546553e-16
4.306909804888066e-16
3.9277836755613805e-16
3.691722223071394e-16
3.266463892803855e-16
2.9798120753381994e-16
2.7188491812717656e-16
2.5373273614005634e-16
2.2604573594432347e-16
2.065961146609883e-16
1.9405215225018183e-16
1.7145667229570668e-16
1.5641407553032843e-16
1.4280806749619532e-16
1.3006262717738506e-16
1.1593005377143915e-16
1.0819271403862857e-16
9.869392580275848e-17
9.279655188814057e-17
8.209727245306322e-17
7.483390287841655e-17
7.191994703372584e-17
6.242602662339215e-17
5.677742761893357e-17
5.1776334763614324e-17
4.720101709091487e-17
4.4386510717772155e-17
3.896363522353327e-17
3.5817067811420234e-17
3.282384431155432e-17
2.9793262317794643e-17
2.718803147574803e-17
2.4783467735701874e-17
2.2603767088976995e-17
2.0619624997993874e-17
1.880004571308296e-17
1.7143180346728878e-17
1.5648312726346267e-17
1.4693885243968662e-17
1.3013179951259323e-17
1.2229489556087634e-17
1.19863006380002e-17
9.643931165672771e-18
9.275495612670123e-18
8.206908405341941e-18
7.483398385521308e-18
6.824423833901471e-18
6.226418607416808e-18
5.677933687763983e-18
5.357398955240719e-18
4.721830646671749e-18
4.307430466921985e-18
4.0481238250900614e-18
4.485123940257176e-13
4.916355373873691e-13
5.392751336291018e-13
5.911018384693395e-13
6.484198941838911e-13
7.107824838226758e-13
7.790776763173822e-13
8.598386888413638e-13
9.428422662058192e-13
1.0270366789281567e-12
1.126516661917362e-12
1.2346016814306036e-12
1.3537130632867938e-12
1.4843126107145895e-12
1.6381557435154904e-12
1.7841300369761497e-12
1.956142530813797e-12
2.1445464993583374e-12
2.3506827240160983e-12
2.5772434092151353e-12
2.824609046522312e-12
3.1164426779284515e-12
3.393285191287739e-12
3.719061482121674e-12
4.0752545797219785e-12
4.493896536145066e-12
4.891564307505433e-12
5.357535545994901e-12
5.868524965610468e-12
6.423296817170073e-12
7.075171890472652e-12
7.690710677212348e-12
8.410149679334798e-12
9.195070373064068e-12
1.0041030690896188e-11
1.0958970079584543e-11
1.1950740146053551e-11
1.2996439118093758e-11
1.4145312905535982e-11
1.548423621675592e-11
1.668260340667441e-11
1.805181371377307e-11
1.9612167842398417e-11
2.0975755901602896e-11
2.264896398390258e-11
2.4030468433775738e-11
2.5594598843608397e-11
2.707815468671776e-11
2.8545141287046404e-11
3.0073545695118414e-11
3.110425403669299e-11
3.231257979063795e-11
3.2857100036704514e-11
3.338893389171537e-11
3.3866791732797396e-11
3.384234418480918e-11
3.335013190518914e-11
3.273900794127449e-11
3.1889293590404716e-11
3.085960332324128e-11
2.965015339961428e-11
2.8201857041968623e-11
2.6784065499352225e-11
2.53364222598266e-11
2.373441593662084e-11
2.2194640382011497e-11
2.0728886818038395e-11
1.925530799602527e-11
1.7826090991832503e-11
1.642792159683946e-11
1.5183066749283055e-11
1.3973898525663655e-11
1.2810248065458594e-11
1.1787493250215582e-11
1.0781294610296583e-11
9.876541902874514e-12
9.06373067156672e-12
8.271631203589733e-12
7.563440842770916e-12
6.9287117645844e-12
6.316161334014442e-12
5.783501719803409e-12
5.28115501905838e-12
4.809492217597195e-12
7.669318910101379e-13
7.09645502538261e-13
5.371787935053519e-13
5.00259541852156e-13
4.599724720060484e-13
4.2712546361122807e-13
3.9041091459403687e-13
2.5398696373610796e-13
2.341054126896012e-13
2.4081832583603733e-13
1.4507570011670705e-13
1.259603531862336e-13
1.1630552158799887e-13
1.0647285741538199e-13
9.77175055060225e-14
8.958970726016917e-14
8.700948477524357e-14
7.970025138561338e-14
5.312448775507434e-14
4.791289085604891e-14
3.578788656525028e-14
3.402468528505545e-14
2.5243280398365333e-14
2.076944896994654e-14
2.1341825453334984e-14
1.954138535623973e-14
1.78579308061098e-14
1.4567355328416118e-14
1.3316968554067927e-14
1.3644115182264647e-14
1.2527254616622263e-14
1.1379491236139728e-14
1.0391411169654822e-14
9.486243362148332e-15
7.636273675690898e-15
7.89705938608013e-15
6.424746770631425e-15
6.500866367908408e-15
5.4176775221651484e-15
4.3928115516139986e-15
4.5037157961170165e-15
4.112865291055051e-15
3.3321475129102096e-15
3.4238091524868387e-15
3.1239981271541384e-15
2.529595765300692e-15
2.5963653670550585e-15
2.1043572750982564e-15
2.123516506671489e-15
1.7504152204953915e-15
1.7977679532207676e-15
1.6414132672036192e-15
1.328800258174476e-15
1.3655305577475389e-15
1.2435492921555173e-15
1.1345544569827388e-15
1.020426043626289e-15
9.43366831607768e-16
7.688877891099555e-16
6.971864415684198e-16
7.15891320927724e-16
5.806969165519164e-16
5.290220963358512e-16
4.823081845916754e-16
4.951237796525501e-16
4.538780552189957e-16
4.117379121936179e-16
3.754666600806252e-16
3.042913011218426e-16
2.7735795970759846e-16
2.530298297567454e-16
2.3085172516554624e-16
2.1049818453144093e-16
2.162386962920687e-16
1.976705361364836e-16
1.7978225896657138e-16
1.6400433146835617e-16
1.328016591779139e-16
1.3708667939961893e-16
1.1129221936831435e-16
1.1480211441261188e-16
9.189069629978019e-17
8.377788566402722e-17
8.60432193564733e-17
7.847840004563742e-17
7.183672351533212e-17
5.79746438679161e-17
5.285555460690193e-17
5.4306244541238384e-17
4.9503449052503424e-17
4.5209820981587027e-17
4.098830051355503e-17
3.754959338357516e-17
3.04210753557599e-17
3.1252189713055324e-17
2.5310196842913557e-17
2.3082962061129666e-17
2.10555882896013e-17
1.929823700376094e-17
1.9717981598473262e-17
1.79765741662595e-17
1.6400828236907368e-17
1.4952431526630776e-17
1.2118902466845375e-17
1.2440374913596095e-17
1.1342495480596123e-17
1.034248314620705e-17
9.434977147845252e-18
8.543697944302112e-18
6.970407685297949e-18
6.359671348692887e-18
6.527688439066197e-18
5.952789206651602e-18
4.832963154430921e-18
4.95167572878722e-18
4.012119190382812e-18
4.1192742228898705e-18
3.912882125891465e-13
4.2887266927554933e-13
4.704536683533527e-13
5.156361745050446e-13
5.656601308402925e-13
6.199413101507894e-13
6.795191745676439e-13
7.450948594734581e-13
8.165721147145869e-13
8.959521889831002e-13
9.824849753722302e-13
1.0770592455063456e-12
1.1809560580806652e-12
1.294579271961419e-12
1.419566735339388e-12
1.5564463243897293e-12
1.70659368478749e-12
1.871193581478718e-12
2.0497505617929364e-12
2.2486720420762943e-12
2.4645526363664664e-12
2.7012092506747475e-12
2.9610004565965726e-12
3.2453204229096253e-12
3.556584925193304e-12
3.897259179906368e-12
4.269012962078865e-12
4.678144168751279e-12
5.12195097943479e-12
5.611834300541268e-12
6.140698695200498e-12
6.719027527930403e-12
7.350328526323927e-12
8.038146461827586e-12
8.784789329827976e-12
9.593160411924858e-12
1.0468277871806631e-11
1.1412955154755732e-11
1.242588063786629e-11
1.3516257123927383e-11
1.467641924316526e-11
1.5923161021361145e-11
1.719928916621237e-11
1.8557117184847933e-11
1.9955350873209914e-11
2.1394801547233618e-11
2.2837910771952704e-11
2.4275375321976013e-11
2.567788414755406e-11
2.698130694092825e-11
2.8220706503030116e-11
2.9286480185837486e-11
3.017655731554053e-11
3.081581897744977e-11
3.1293015262768525e-11
3.147054597963464e-11
3.138556262052863e-11
3.102827857192991e-11
3.032292915880296e-11
2.951162097871707e-11
2.851325730288055e-11
2.7340845924223903e-11
2.6055520595386078e-11
2.4674433174648708e-11
2.3264982691553784e-11
2.182405946645868e-11
2.0426561687720155e-11
1.897006535055262e-11
1.7617214902213126e-11
1.6303880846699893e-11
1.5054210944638446e-11
1.3872904231032412e-11
1.2763256092567474e-11
1.1725452932539985e-11
1.0759450086670995e-11
9.859502653559513e-12
9.0304948969654e-12
8.265552338683192e-12
7.560920513406918e-12
6.913266865079807e-12
6.321711677464036e-12
5.773754615536285e-12
5.273305925771525e-12
4.8151219659985965e-12
4.398302366346701e-12
7.08876787258717e-13
6.555446634551038e-13
5.112948208559812e-13
4.733150666997071e-13
4.37136404402611e-13
4.0306939247909295e-13
3.707999145965271e-13
2.3013349791215807e-13
2.2169150731615248e-13
2.038632397463902e-13
1.3739377338229164e-13
1.192937756748587e-13
1.097237810281662e-13
1.007418959333378e-13
9.814087396261885e-14
8.98971069846895e-14
7.949257196347278e-14
7.534071281313203e-14
4.650241574425367e-14
3.485188944227268e-14
3.047662682104167e-14
3.01922961003934e-14
2.202112327991613e-14
2.0202609043874328e-14
1.819010220645126e-14
1.691634513481501e-14
1.5472497608552137e-14
1.4204972290187766e-14
1.2718043394048372e-14
1.1809135522290412e-14
1.0613799172623842e-14
9.759810466816467e-15
8.995145914336437e-15
8.209041076052175e-15
7.49131540222879e-15
6.926768887738661e-15
6.136103707812457e-15
5.731720137511432e-15
3.887584412433089e-15
4.50633914111193e-15
3.3474386618208374e-15
2.9508226332996257e-15
3.4286706857912275e-15
3.038714802782882e-15
2.239034286872392e-15
2.042430660193179e-15
2.372594347104761e-15
2.165042934872486e-15
1.550102739147454e-15
1.800125833777445e-15
1.6421754388368266e-15
1.1760095075940553e-15
1.3661305867863212e-15
9.23414798353529e-16
1.1631509999724776e-15
8.130940322966963e-16
9.495833798340043e-16
6.763458877691623e-16
6.172364521241258e-16
6.738537750237551e-16
5.134447307541643e-16
5.964306112992609e-16
4.2692546087029644e-16
3.893207654938711e-16
3.5513034465674927e-16
4.1403522779984715e-16
3.7765735294228536e-16
3.455552981321628e-16
3.1300943076901976e-16
2.249248041962357e-16
2.603441505957515e-16
2.3947800286975376e-16
2.1661081139244613e-16
1.549431297048437e-16
1.8037695284986052e-16
1.2899042254010837e-16
1.178180730881989e-16
1.3661067560710086e-16
9.988924653569963e-17
8.922075379739709e-17
1.0366343562182961e-16
7.594113852558958e-17
6.765043899832545e-17
7.860886117095843e-17
5.628229966327696e-17
4.857524616012613e-17
5.963410812631605e-17
5.507094928687282e-17
5.299901351068798e-17
3.550910971695137e-17
3.94533938223495e-17
3.7621497380563227e-17
2.696528316903763e-17
2.4568676111103996e-17
2.2407959542501524e-17
2.602793588184151e-17
2.425835315955222e-17
1.6993629715411655e-17
1.5503258938608157e-17
1.4140803816233616e-17
1.2893130410688844e-17
1.1758504698327264e-17
1.0722703455108824e-17
9.780761473952508e-18
8.924921596140618e-18
7.896127479092083e-18
7.421074669965948e-18
6.7645224269705726e-18
6.1690091559431634e-18
5.649814546288746e-18
5.134232158013142e-18
4.6818119892662435e-18
5.439949470817277e-18
4.985046643535429e-18
4.524243661316888e-18
4.129221393573128e-18
3.350104639207652e-13
3.6896578796236507e-13
4.047401541237734e-13
4.4363801432698967e-13
4.84289663334419e-13
5.309939819780643e-13
5.847699443223546e-13
6.380614724463016e-13
6.996676000240987e-13
7.708702816170859e-13
8.414504272229498e-13
9.222211270227986e-13
1.0160598965229927e-12
1.1140502915090817e-12
1.2216413030419484e-12
1.3327953263446056e-12
1.4684041202982925e-12
1.6106050726448804e-12
1.7647014147910528e-12
1.935807806670017e-12
2.1105621410112394e-12
2.3238592261915352e-12
2.5482034645407418e-12
2.7930725619772358e-12
3.0464581439301726e-12
3.3394437636054117e-12
3.658099372381943e-12
4.0270125803911485e-12
4.4113902240070145e-12
4.832086015389199e-12
5.282686876452514e-12
5.762662531940158e-12
6.3057518133389616e-12
6.930643261356639e-12
7.54078257363546e-12
8.279055085863693e-12
8.996346235270691e-12
9.862561001238443e-12
1.0697169103765446e-11
1.1645810268600248e-11
1.2722107239987713e-11
1.3741285505336126e-11
1.4885072019600612e-11
1.6166755772868795e-11
1.7321116063191577e-11
1.8638824117791304e-11
2.0056760751521194e-11
2.139211251265285e-11
2.2600695952061154e-11
2.387032007160322e-11
2.5202651688261848e-11
2.61509051502588e-11
2.722694884803652e-11
2.800169188761846e-11
2.8569914388639027e-11
2.8912809998711095e-11
2.887413913828578e-11
2.8731032979149354e-11
2.834985494732766e-11
2.7647494643761374e-11
2.686294408095028e-11
2.5900375795255737e-11
2.480174630827231e-11
2.3600352045440305e-11
2.2330231895399684e-11
2.108097223266827e-11
1.975394517034706e-11
1.843757095744006e-11
1.7096002150135178e-11
1.59007218061731e-11
1.4662643978358224e-11
1.3531219206327376e-11
1.2463984240124624e-11
1.1462495231219594e-11
1.0527596637687758e-11
9.686619603149916e-12
8.851113002181451e-12
8.130290724735628e-12
7.439883316120775e-12
6.805074540009833e-12
6.2281535215366605e-12
5.667449177012931e-12
5.177429894833338e-12
4.742519445086306e-12
4.3302058478976595e-12
3.952897503278292e-12
6.715780288305283e-13
6.210358649847049e-13
4.693724117073513e-13
4.3431479549648204e-13
4.024607165883418e-13
3.6934297180758853e-13
3.398797316260776e-13
2.2720438245204803e-13
2.0981078354445762e-13
1.9211694077782282e-13
1.249012315503341e-13
1.1501700965891938e-13
1.0353795781252248e-13
9.526704376997495e-14
8.924422544321838e-14
8.160686939704342e-14
7.435501526423983e-14
6.956614812106401e-14
4.970748928011801e-14
2.920810332669085e-14
2.8811842101625904e-14
2.1640069387838614e-14
1.9855700592440722e-14
1.8189224681097246e-14
1.666467225925474e-14
1.397174743121807e-14
1.3979843838550999e-14
1.2743082059547042e-14
1.1678227624936746e-14
1.0946668094948099e-14
9.794523377214207e-15
8.868867564937636e-15
8.095030713419046e-15
7.392266586650717e-15
6.183699709344175e-15
6.15450054095116e-15
5.436962904133883e-15
5.128059460574451e-15
4.376821853978596e-15
4.57253995630214e-15
3.642216144869625e-15
3.829927946835182e-15
3.0311434253294997e-15
2.7643226644144966e-15
2.5265677517051946e-15
2.3000678764299326e-15
2.415056536167363e-15
1.9172743110376535e-15
2.0080795189633147e-15
1.8322683661753104e-15
1.6709674396390416e-15
1.3236903214054267e-15
1.208379517377643e-15
1.1006241670216982e-15
1.0042299113834888e-15
9.15957345412154e-16
8.359545015907051e-16
7.615692998861329e-16
6.947687966884052e-16
6.333947055726545e-16
5.752447876559114e-16
5.273369017694949e-16
5.534884872443495e-16
5.049182059181304e-16
3.998645742759442e-16
3.646903140934513e-16
3.833241577810651e-16
3.038342126157293e-16
3.1846644059460137e-16
2.5294144951948393e-16
2.649054677343484e-16
2.0980997977595522e-16
1.916180439507874e-16
2.0187681441704885e-16
1.8123683100477077e-16
1.4888628074128029e-16
1.3236956499606563e-16
1.2108154957733777e-16
1.101327031958896e-16
1.0042819767563456e-16
9.160453113706808e-17
8.353784254937699e-17
8.769394703584173e-17
6.948154871127987e-17
6.336364052881745e-17
6.752784078203529e-17
6.070217064006861e-17
4.807125510687966e-17
4.384346387473309e-17
3.996882499719249e-17
3.6829346612871005e-17
3.3266550731004886e-17
3.496555311761707e-17
3.185288254785128e-17
2.9065189971093844e-17
2.300731918595622e-17
2.1038068004866744e-17
1.914546034348035e-17
1.7446595166951834e-17
1.5917954955211112e-17
1.4518054031318728e-17
1.5243068330665577e-17
1.289873693664442e-17
1.1015635068459596e-17
1.0043085701662582e-17
9.16256821699025e-18
8.409820924276992e-18
7.616800770124122e-18
6.6924133957766034e-18
6.33601937645713e-18
5.7925600348516666e-18
6.071021765331501e-18
4.814309618717185e-18
4.3840082582140744e-18
3.8907137720673125e-18
2.9085894795873836e-13
3.218020057252634e-13
3.531366704705201e-13
3.871079649645717e-13
4.246263532868505e-13
4.654611900152691e-13
5.052042398317204e-13
5.542352918540163e-13
6.136606914987339e-13
6.726731449918603e-13
7.30607136187108e-13
8.085892970580741e-13
8.867580129869047e-13
9.720993403570977e-13
1.0660423919595281e-12
1.1572606622807903e-12
1.2813634516031312e-12
1.3912061817805096e-12
1.5400860319238835e-12
1.688583179466863e-12
1.8508638309731567e-12
2.0094498491945628e-12
2.2240949410981457e-12
2.437880021064222e-12
2.672131725132381e-12
2.928292698935302e-12
3.2090997839590074e-12
3.5161055695921802e-12
3.852641844795914e-12
4.219489275621943e-12
4.620945163459671e-12
5.0513051107346784e-12
5.5417480222167856e-12
6.058889422456169e-12
6.6276241899556056e-12
7.243746005015376e-12
7.91348316071123e-12
8.548441379748842e-12
9.423045896596965e-12
1.0267100241440686e-11
1.1173815857936791e-11
1.2143045826794988e-11
1.3045282347393491e-11
1.4124153096586237e-11
1.525935472913938e-11
1.6596902758464995e-11
1.782005250855309e-11
1.8874040894586014e-11
2.0114718344343636e-11
2.1538535618527865e-11
2.2715013732134685e-11
2.358278263778591e-11
2.4809374289466847e-11
2.565409831453654e-11
2.6318071951508612e-11
2.655262892155441e-11
2.6815186875481492e-11
2.711520392656112e-11
2.690934957691157e-11
2.6254266860681838e-11
2.5775234652866876e-11
2.4989625924853866e-11
2.4051715068331175e-11
2.2993742749087746e-11
2.1846887380810124e-11
2.0615258488269663e-11
1.9245499240731696e-11
1.8166743122165003e-11
1.6801099795448446e-11
1.5742765592810972e-11
1.4594293440443188e-11
1.3372544622502471e-11
1.2438843781721805e-11
1.1357482844222574e-11
1.0440741082306561e-11
9.586370494404956e-12
8.795281304522257e-12
8.056264050279943e-12
7.375695567289331e-12
6.805462548442231e-12
6.17171951708841e-12
5.641930688449548e-12
5.1552029092046475e-12
4.7088370951971235e-12
4.336171698654236e-12
3.925934439750211e-12
6.155906456113484e-13
6.162399916265467e-13
4.2419492360011293e-13
3.8374023954185215e-13
3.5091258654948127e-13
3.3550487433767336e-13
3.091297479943969e-13
2.1597745515953553e-13
2.090371530813884e-13
1.9077123860545463e-13
1.0470691968021076e-13
1.1093464360215467e-13
1.020830244595347e-13
8.164232230107629e-14
7.493436058516688e-14
7.896360633621968e-14
7.233827284240079e-14
5.763036821475711e-14
4.06577343627761e-14
3.723580614408268e-14
2.885038340357316e-14
2.2102655677689184e-14
1.912933636433315e-14
1.542847769455312e-14
1.4136473814468298e-14
1.4376621629835834e-14
1.3478484014760873e-14
1.0752451619583494e-14
9.894229508776262e-15
9.077457614242277e-15
8.260516308377316e-15
7.542756530111246e-15
7.85109807414014e-15
6.286720297467631e-15
5.736037432908989e-15
5.2594832761671964e-15
5.568053770737817e-15
4.956435289329062e-15
4.519874265965023e-15
4.01603056399857e-15
3.663712358412499e-15
3.501668754816933e-15
3.0515719792791535e-15
2.780372682009894e-15
2.536890543578008e-15
2.31505654230589e-15
2.1102733950262376e-15
1.9241331068207318e-15
1.8373467978628598e-15
1.7245344848681636e-15
1.5278113578339763e-15
1.3935628064763834e-15
1.2709161786357055e-15
1.1588109260266343e-15
1.0308421129503723e-15
9.63874223661291e-16
8.508747410647953e-16
7.67608336195733e-16
6.991531632258929e-16
6.229963320857592e-16
5.813272644186805e-16
5.547399605961887e-16
5.062515777857585e-16
4.4165408683208655e-16
4.1824417185999247e-16
3.66863502333673e-16
3.506842971270441e-16
3.053878919272637e-16
2.911882567291939e-16
2.655513158231267e-16
2.3289249349327687e-16
2.1128631648764464e-16
1.9250554365083297e-16
1.7557765157177919e-16
1.6028797938629053e-16
1.4609636053883387e-16
1.406663433162182e-16
1.161633065773241e-16
1.1092385922569833e-16
1.0108547944918402e-16
9.241747133030548e-17
8.434016589105393e-17
8.022110047019956e-17
7.313825475661868e-17
6.465460016606081e-17
6.083707365721539e-17
5.548647420683132e-17
5.140177899708759e-17
4.615039020423652e-17
4.022946576036491e-17
3.6881845075307875e-17
3.5034869564869974e-17
3.051589472282161e-17
2.9118778365870706e-17
2.5382665346814312e-17
2.3147069514016756e-17
2.1111663616355406e-17
2.0150163063185238e-17
1.7662553876478817e-17
1.553630069885789e-17
1.5172635369380996e-17
1.400525528288144e-17
1.2175116944186832e-17
1.1616866049907575e-17
1.0104494525065078e-17
9.64703962450403e-18
8.794043268058179e-18
8.023226475953949e-18
7.108519181584407e-18
6.375611730414731e-18
5.564537179593787e-18
5.307197576438803e-18
4.835862717511602e-18
4.414149059889875e-18
4.02572688102471e-18
2.5783257168802486e-13
2.8099112646932807e-13
3.101380062797223e-13
3.398384794463314e-13
3.7065290721911716e-13
4.0628968332686366e-13
4.4791742971064253e-13
4.883456062805698e-13
5.385929506316062e-13
5.87126595723448e-13
6.439909869062299e-13
7.058478321792901e-13
7.739216645295554e-13
8.487011301792959e-13
9.302149881370306e-13
1.0201019769442133e-12
1.1186872952183347e-12
1.2264021336558642e-12
1.3443799336683107e-12
1.4741107668946443e-12
1.6075965738597782e-12
1.781762633378195e-12
1.9424925681983976e-12
2.1408506028960797e-12
2.333114835424063e-12
2.557004821756542e-12
2.802404340119529e-12
3.070705406861249e-12
3.3647120578105775e-12
3.68605978100753e-12
4.037307442052318e-12
4.421522628926955e-12
4.868031145759476e-12
5.328045503892223e-12
5.790388735715973e-12
6.337621675789825e-12
6.967004594307271e-12
7.5662285839237e-12
8.257920307475683e-12
9.005144787107778e-12
9.794555224125198e-12
1.0646225155277296e-11
1.1658264542883017e-11
1.2570440690626472e-11
1.361461648333229e-11
1.4683738605334702e-11
1.5805458984467216e-11
1.695701348994808e-11
1.812374492790116e-11
1.9286490549560965e-11
2.042389778012728e-11
2.1634080939411066e-11
2.2646065884153822e-11
2.341188150601146e-11
2.430838560524878e-11
2.4733254753262318e-11
2.516134923089337e-11
2.5355139292038192e-11
2.5335974763430458e-11
2.510472754398787e-11
2.4641074135055725e-11
2.3993166860884376e-11
2.3162617771463e-11
2.2256288141205607e-11
2.130655913301535e-11
2.0201369113039017e-11
1.9018440665720182e-11
1.7859371333889392e-11
1.6740359548271597e-11
1.555918475716429e-11
1.4482889450114037e-11
1.3380656275506033e-11
1.2361286393809919e-11
1.142361841262457e-11
1.0489153199044065e-11
9.662315791874328e-12
8.86862501611327e-12
8.131718577528817e-12
7.432315123245923e-12
6.800466890355525e-12
6.243744684594661e-12
5.691279813014604e-12
5.214377285579338e-12
4.76405137724368e-12
4.3412948124842225e-12
3.973463906402344e-12
3.6190441239099095e-12
6.335580767162612e-13
5.862817057557745e-13
3.8947409517223805e-13
3.614252987625688e-13
3.3405595746276833e-13
3.080150986183834e-13
2.8355028123004023e-13
2.1472039161309487e-13
1.8808792162685725e-13
1.8117618428251732e-13
1.139781443633329e-13
1.0505342369337817e-13
1.0328788323305517e-13
9.075543366395236e-14
8.147791918216506e-14
7.476666800758936e-14
6.993013654259162e-14
6.400302206159065e-14
4.044654724278766e-14
3.6961745254620435e-14
2.977914881470114e-14
2.3637085027289187e-14
2.0830632570458302e-14
1.9206436475556374e-14
1.4676817726255183e-14
1.6019596232922628e-14
1.2289774934303276e-14
1.1236095701280604e-14
1.0275870398698465e-14
1.1149999309747344e-14
1.0219602941041879e-14
9.32957086398895e-15
7.144035498603247e-15
7.771783322980434e-15
7.105775462345897e-15
5.434321591839206e-15
4.975530765981902e-15
5.201342721112288e-15
3.928661451490981e-15
3.818814845389482e-15
3.495450982758188e-15
3.1800552471550433e-15
2.7287025218550816e-15
2.6439491486241844e-15
2.4114599500993242e-15
2.2009176285140167e-15
1.882130210963694e-15
1.7162831296170118e-15
1.669603273038167e-15
1.5228839068762044e-15
1.3015386445965317e-15
1.2664253496499002e-15
1.154655272653662e-15
1.0529690445970337e-15
9.008382656000352e-16
8.21330509331733e-16
7.487907103756714e-16
6.83382800554749e-16
6.643229794933791e-16
6.048357208192471e-16
5.52904000984271e-16
4.765609999004864e-16
4.466546473416922e-16
4.195762123347476e-16
3.5854747066459607e-16
3.268716240847763e-16
3.1799399568337525e-16
2.6000969858987895e-16
2.6469298878116604e-16
2.412483203772987e-16
2.2005450358811317e-16
1.8829074314891278e-16
1.8330330782614723e-16
1.6873254129403357e-16
1.4276175929326711e-16
1.2567642664473013e-16
1.2663579889875835e-16
1.0828669265953745e-16
1.0537646570252499e-16
9.261239864847214e-17
8.759933372253658e-17
7.9881027259915e-17
6.831339600153569e-17
6.646946371090404e-17
6.060449930632811e-17
5.574004755275376e-17
4.7274430423440485e-17
4.310713963924899e-17
3.932628863311549e-17
3.8234801780749443e-17
3.2702685477930915e-17
3.139290867918554e-17
2.7196378860703916e-17
2.6496007782799766e-17
2.4153654638502743e-17
2.2008198701216777e-17
1.921715238447641e-17
1.8299452160972922e-17
1.669159510866709e-17
1.3641715767347225e-17
1.3880108013923786e-17
1.18747075998307e-17
1.1558329123722044e-17
9.876040975147807e-18
8.885142864357576e-18
8.218965547727387e-18
7.50239162021707e-18
6.693956665936868e-18
6.230758628638295e-18
6.0595998192813225e-18
5.526352880839316e-18
4.731146604448193e-18
4.409184780785861e-18
4.193152281385965e-18
2.2358271233677993e-13
2.450919238232946e-13
2.688802888518491e-13
2.947239020054838e-13
3.232729266699079e-13
3.543840299829094e-13
3.8844910536179847e-13
4.2589343217339244e-13
4.67099016982508e-13
5.12116189875447e-13
5.61614153501663e-13
6.156581536570732e-13
6.750605995054584e-13
7.401296115148288e-13
8.117197067598595e-13
8.897406266977792e-13
9.757480471769677e-13
1.0698767635900167e-12
1.1727479447350704e-12
1.2858202749426126e-12
1.4095472758818279e-12
1.5452884281055336e-12
1.6938525331078133e-12
1.857055132046428e-12
2.0359349010128776e-12
2.231036261103807e-12
2.4453049048846175e-12
2.679666993358351e-12
2.93686708779627e-12
3.2169868426332016e-12
3.524247794412992e-12
3.8601250560497425e-12
4.226408836611689e-12
4.626565977121702e-12
5.063705800064867e-12
5.54040737486378e-12
6.053984962913477e-12
6.618242722794709e-12
7.228790247425814e-12
7.887688030523166e-12
8.599363525976451e-12
9.364432138920927e-12
1.0183274922693192e-11
1.105846803090196e-11
1.1984963234250159e-11
1.2995073973931951e-11
1.3976283737252568e-11
1.503913579884645e-11
1.6118699888453015e-11
1.721014284830785e-11
1.8294653261436875e-11
1.935564548114491e-11
2.0345277691867736e-11
2.1302509601308223e-11
2.2076826122308534e-11
2.2754730218768608e-11
2.324931136624054e-11
2.3579629923492043e-11
2.3806175002675595e-11
2.3600948432921503e-11
2.3377168576184703e-11
2.2856953784027806e-11
2.2242540234792627e-11
2.1458158411254183e-11
2.0609016557083697e-11
1.9640362166691788e-11
1.860728536014544e-11
1.753616109615003e-11
1.642691015459439e-11
1.5350786899089277e-11
1.4290720643079813e-11
1.3274405077178736e-11
1.2285114916732786e-11
1.1343270378724584e-11
1.0453302667486582e-11
9.596426881420953e-12
8.83523096716021e-12
8.107437315667557e-12
7.421485566939688e-12
6.784949124579068e-12
6.230594587089614e-12
5.699167286370074e-12
5.2106292729937925e-12
4.747598565950363e-12
4.350489990096179e-12
3.967846917596468e-12
3.6281113548977452e-12
3.306477348377451e-12
5.849090962475877e-13
5.394316707275001e-13
3.562295096496812e-13
3.4447578070834407e-13
3.0462138310536294e-13
2.912313366886553e-13
2.679987927273324e-13
1.6834927134017494e-13
1.5507694279739071e-13
1.4075984266203415e-13
1.0325259871491989e-13
9.507686582937019e-14
9.322165322464125e-14
8.034419315121022e-14
7.840560269860162e-14
7.200813676826702e-14
6.184693610212972e-14
6.041879060927731e-14
3.7557986592767126e-14
2.574603276043051e-14
2.5030663770268503e-14
2.293748059819168e-14
1.8017561153599125e-14
1.524131215152276e-14
1.3948293461891213e-14
1.2764744458298578e-14
1.2631583139222564e-14
1.067360205790908e-14
1.0554378811887448e-14
8.920643282098795e-15
8.162199232222168e-15
7.431419429301982e-15
6.781630040397822e-15
6.745475120662518e-15
5.659401374296088e-15
5.577013454687765e-15
4.705865585043069e-15
4.291514669446074e-15
3.5094150302034506e-15
3.2039617213974274e-15
2.6117952060562875e-15
2.664332272331497e-15
2.1768034765914412e-15
2.216923545506201e-15
2.023387227381792e-15
1.844563023213922e-15
1.6819277425353143e-15
1.5340291037312726e-15
1.3985615563262159e-15
1.1399330806995879e-15
1.0420018181283122e-15
9.33816402461393e-16
8.652335058617647e-16
7.891477227469089e-16
8.056294466779423e-16
7.344227756312232e-16
5.9828227714777e-16
6.185745786247791e-16
5.570647122582841e-16
5.081742003498107e-16
4.649034643605601e-16
4.227817090202813e-16
3.8548853381225113e-16
3.5150761702054297e-16
3.206314865022811e-16
2.9245290252592357e-16
2.3850154544995926e-16
2.1773643515179086e-16
2.217961041296308e-16
2.0230064679429214e-16
1.6521311462800276e-16
1.5042492534700203e-16
1.5475948774805866e-16
1.3642440662132245e-16
1.1426829421941737e-16
1.1640931259464006e-16
1.0718246303734701e-16
8.655921589930005e-17
8.833567085013577e-17
8.053771981510911e-17
6.567295711000424e-17
5.98746960082228e-17
5.458735853861821e-17
5.571893712035804e-17
5.0825774523984426e-17
4.635861163940895e-17
4.2315614093375335e-17
3.4451968520924507e-17
3.516053926146286e-17
3.207138017405936e-17
2.9238086327653145e-17
2.66763281747398e-17
2.173073089579954e-17
1.982675535538141e-17
2.0395855361465906e-17
1.8463844777093793e-17
1.682566652964477e-17
1.4811083773717072e-17
1.399960910792555e-17
1.146483017783746e-17
1.1646778704083865e-17
9.490057309429998e-18
8.667654621053598e-18
8.557005339139584e-18
7.197422580866737e-18
7.336932341803526e-18
6.723889904160482e-18
6.13039188996326e-18
5.577131969708289e-18
5.084627779786334e-18
4.6363969390883095e-18
4.218672322357089e-18
3.8536828212381804e-18
1.9036621084155072e-13
2.1001428532204262e-13
2.303744045281166e-13
2.524921647759403e-13
2.752186888865075e-13
3.0167100084558426e-13
3.3053059074220847e-13
3.625814177913882e-13
4.0009649920978925e-13
4.388030418606478e-13
4.812595536197345e-13
5.274701460143648e-13
5.784010428126709e-13
6.301148383449901e-13
6.952785462974577e-13
7.624408373521186e-13
8.305871419405765e-13
9.10667938216033e-13
1.0047972630935039e-12
1.0947008380708724e-12
1.1999461418666393e-12
1.3156913293806802e-12
1.4422235888088077e-12
1.591258681662417e-12
1.7444363417030825e-12
1.8996716190098277e-12
2.082198999907904e-12
2.296674728188331e-12
2.5142445869072777e-12
2.7579948064432006e-12
3.0215230042680572e-12
3.306649581514399e-12
3.6247973212110295e-12
3.969007277802901e-12
4.3166709085173375e-12
4.7594019901292526e-12
5.1999716057911684e-12
5.685181973467727e-12
6.2083589579920735e-12
6.743095355430253e-12
7.391741560161714e-12
8.065718340621292e-12
8.72343331491633e-12
9.478560669941578e-12
1.0359856360771596e-11
1.1222953068913748e-11
1.2129617954813038e-11
1.30756143220983e-11
1.4041274611495224e-11
1.504834869499776e-11
1.5946722186261824e-11
1.7039147709016788e-11
1.7880396305274304e-11
1.8774972543664646e-11
1.97160095325011e-11
2.0428269057432743e-11
2.100859058387649e-11
2.1343592304061205e-11
2.1692983634571127e-11
2.1629711436458113e-11
2.166109889633397e-11
2.1373625747593335e-11
2.07216106302986e-11
2.026207043405503e-11
1.9538004140110646e-11
1.8583158261832594e-11
1.780120150047715e-11
1.673000724356416e-11
1.585385868735578e-11
1.484471749824453e-11
1.3772733310916833e-11
1.2895887359066822e-11
1.187871316885768e-11
1.0986532424420986e-11
1.0139318398019171e-11
9.339079627746719e-12
8.646062500900489e-12
7.940842267060628e-12
7.236246373963165e-12
6.6998343516547205e-12
6.113904920101547e-12
5.55816082648196e-12
5.08172527691392e-12
4.6781413619951634e-12
4.248973160519596e-12
3.904137243978817e-12
3.5428675884747843e-12
3.234774856448918e-12
2.9729634411122358e-12
5.082991096140337e-13
4.634439863551004e-13
2.9888678239710484e-13
2.7852168507252916e-13
2.546750742039298e-13
2.3691773479370487e-13
2.163649680349683e-13
1.5993658205352392e-13
1.3912310761347917e-13
1.350544752271075e-13
9.777807359978332e-14
9.651663641121325e-14
8.280213062568651e-14
8.102587052433948e-14
6.970861722886723e-14
6.809496834000139e-14
5.848447690819936e-14
5.4554306006926375e-14
3.718885350347677e-14
2.367977133660207e-14
2.2498083150228194e-14
1.6799993536739852e-14
1.466970830658969e-14
1.3652758395366787e-14
1.2286500529069931e-14
1.1240790520054298e-14
1.0817986348522201e-14
9.888299804030788e-15
8.589924848317707e-15
8.25560375163153e-15
7.16654078822182e-15
6.540591860246588e-15
5.9736632737053754e-15
5.733145154802519e-15
4.994804798349742e-15
4.772571169255465e-15
4.357314844700244e-15
3.7757572992020555e-15
2.5848446832826423e-15
3.045766710008977e-15
2.796513362657429e-15
1.96298798848966e-15
2.3174501443036364e-15
2.1101081982176487e-15
1.9225130971010904e-15
1.3585550204713805e-15
1.6004431522346142e-15
1.1301624319587453e-15
1.0310941509345156e-15
1.2140253585650977e-15
1.1073648078211039e-15
7.819563639183552e-16
7.016669837849034e-16
8.398357949275799e-16
7.662115507405738e-16
5.507390288053878e-16
4.93454077156866e-16
5.812697137324314e-16
5.424661978795817e-16
3.742888217105187e-16
4.341236223251917e-16
4.0193500730408126e-16
2.840659542003206e-16
2.678888740309865e-16
3.050975400776917e-16
2.1543222971209873e-16
1.9637678735775956e-16
1.792008807155495e-16
1.6338820039978828e-16
1.9259403982813697e-16
1.361094440294884e-16
1.2396636303692894e-16
1.1424186940798678e-16
1.0307337981832356e-16
1.214455749065529e-16
8.495834180333517e-17
7.820902707921965e-17
7.136692251038574e-17
6.941431776140083e-17
7.662498802365557e-17
5.410813867053762e-17
6.37048266508032e-17
4.5010101677370317e-17
4.103759280190816e-17
3.743537199832839e-17
3.408910709491801e-17
3.114339105037382e-17
3.667480151681094e-17
3.348553530435099e-17
2.3606373026261285e-17
2.153955847856346e-17
1.96456361606755e-17
2.3185570533011444e-17
2.11299673355189e-17
1.924359827979346e-17
1.7542470301712986e-17
1.601013570480611e-17
1.1302742981262466e-17
1.0211886968770142e-17
1.2182330292702367e-17
8.581759531108997e-18
7.82384606384668e-18
9.216645467531196e-18
8.398791411002749e-18
6.98846013842439e-18
5.410962842818376e-18
4.906492226252736e-18
5.822256919372451e-18
5.320700526554697e-18
3.745522299081071e-18
3.444245820924379e-18
3.112663255314841e-18
1.6729696760254956e-13
1.8381956341265774e-13
2.016645926743794e-13
2.2102946384954329e-13
2.4186388351935816e-13
2.657840130987053e-13
2.913130789564842e-13
3.194478847760944e-13
3.4936642167865705e-13
3.8307752398901036e-13
4.212867753671195e-13
4.617372881479846e-13
5.062860216555391e-13
5.551417006512526e-13
6.071670625996262e-13
6.674630430060012e-13
7.29728512902418e-13
8.002368970584138e-13
8.796047326840569e-13
9.64522350544971e-13
1.0545145164175226e-12
1.1593238318632891e-12
1.270748055268737e-12
1.3894714137093176e-12
1.523173297322541e-12
1.6708787676631834e-12
1.830165057490199e-12
2.005884705656758e-12
2.1983379925430275e-12
2.4154117453300185e-12
2.6395069361528796e-12
2.891754843418041e-12
3.175848834418339e-12
3.4688305294858047e-12
3.80806577997e-12
4.1634803948087536e-12
4.54722415567733e-12
4.985842216137832e-12
5.438872640366357e-12
5.9404818703733264e-12
6.485209463634594e-12
7.073390600232547e-12
7.707642390874805e-12
8.388078368512186e-12
9.139532219450877e-12
9.889251262116046e-12
1.0687783887560324e-11
1.1564932710732871e-11
1.2458294178504281e-11
1.336908286868935e-11
1.4315404131872762e-11
1.528785907439719e-11
1.6210306645985853e-11
1.7051731278081245e-11
1.7876449592439614e-11
1.867022701635786e-11
1.9257884660554222e-11
1.9819020546996802e-11
2.0127844224590767e-11
2.0381686562525464e-11
2.0408767039034336e-11
2.0265779763322855e-11
1.995522581093645e-11
1.935064617108168e-11
1.8840572468022633e-11
1.8056558980343805e-11
1.7262002410913035e-11
1.6403359421741832e-11
1.5493153811083226e-11
1.457013596289121e-11
1.3638516338945887e-11
1.2771807518072539e-11
1.1818673992457927e-11
1.094779390161396e-11
1.0166850792466937e-11
9.37782471848109e-12
8.634621835995898e-12
7.904290914313881e-12
7.270416731225929e-12
6.6844331216366366e-12
6.098715187244158e-12
5.583839163682235e-12
5.109202325437397e-12
4.692263442763473e-12
4.289153132963092e-12
3.90229600935314e-12
3.580029287846645e-12
3.269260707550349e-12
2.9722148627876693e-12
5.051616990825318e-13
4.662940971968429e-13
3.0740654060198467e-13
2.8495203635695724e-13
2.634965764013081e-13
2.431125312008262e-13
2.2388151225996757e-13
1.5712173245440408e-13
1.6678250870278803e-13
1.3336404301488853e-13
8.668490711080643e-14
7.991266714287202e-14
7.359624809248338e-14
6.762488511097201e-14
6.20516274222129e-14
5.260110647369444e-14
5.214394102010412e-14
4.657967680603775e-14
2.706602865471051e-14
2.4803369632842698e-14
1.9230250932031166e-14
1.7929406497904333e-14
1.4486433580483813e-14
1.3290207281093517e-14
1.1372478723202545e-14
1.1144652776303955e-14
1.0193777061265887e-14
9.351693320151642e-15
8.519372479971108e-15
7.787554919263833e-15
7.0065734372843826e-15
6.508355030196349e-15
5.929214735384622e-15
5.1991169845141766e-15
5.047931283372213e-15
4.509088066297794e-15
4.1166639032859364e-15
3.75503783265476e-15
3.4238658070590703e-15
2.9037283556911087e-15
2.7609408386940697e-15
2.518613765764939e-15
2.29740948278834e-15
2.4835138367406095e-15
1.911584992488963e-15
1.7467130573626283e-15
1.882568565995359e-15
1.449977405724713e-15
1.5660157075337279e-15
1.2168852347946094e-15
1.1003927451168406e-15
1.1875477375041803e-15
9.15676450097132e-16
8.348985376337421e-16
9.012662582662297e-16
6.89251502681845e-16
6.332864390870164e-16
5.773789497474994e-16
5.267170495080887e-16
4.709092768252932e-16
5.023854920816375e-16
3.8597058646711127e-16
3.668448710668027e-16
3.9348440391782176e-16
3.031148835010944e-16
2.766431257689386e-16
2.520632124558808e-16
2.2992494567991546e-16
2.0982294587091596e-16
2.263666438382362e-16
2.064617307782618e-16
1.8823613140774197e-16
1.4508799424282744e-16
1.32314290135195e-16
1.2064647815894236e-16
1.3026651002347976e-16
1.0034180999951885e-16
1.0834062145890014e-16
8.345731795789887e-17
7.611331961076584e-17
6.953081495146232e-17
6.334807659920311e-17
5.777509939145834e-17
6.236659131839319e-17
5.68605084438244e-17
5.183947984504834e-17
3.997520186558064e-17
3.619402301155089e-17
3.935735923842987e-17
3.0317460125104977e-17
3.281757996877379e-17
2.9859820208221945e-17
2.2792904362624677e-17
2.0985153902083394e-17
1.9127841171354456e-17
1.7444049629694166e-17
1.8695817390971028e-17
1.7268671447802395e-17
1.565804250790464e-17
1.2072905693604719e-17
1.0956235751008043e-17
1.1826837867575247e-17
8.99717986963864e-18
9.881179440673686e-18
9.014124152358371e-18
7.19441632090618e-18
7.456359516605841e-18
6.838356290579086e-18
5.2684553705077354e-18
4.810697293498663e-18
5.189550185579924e-18
4.728907182347283e-18
1.4577882993791958e-13
1.6003737937775536e-13
1.7557926633977586e-13
1.9220500274085323e-13
2.1084622097549947e-13
2.311292038744619e-13
2.5370663569670256e-13
2.7780250871206964e-13
3.0508169298257306e-13
3.3400261621916785e-13
3.6690048257597866e-13
4.021381205595205e-13
4.4094083084110107e-13
4.827937399662833e-13
5.294371866114958e-13
5.804962752198622e-13
6.376674639251286e-13
6.988346923930394e-13
7.660767810087575e-13
8.40049814076289e-13
9.208663229873074e-13
1.0090064013257733e-12
1.1114905198696134e-12
1.2134919564720231e-12
1.3302884353262716e-12
1.458217424207806e-12
1.5965296347189278e-12
1.7520047670081183e-12
1.920382366948997e-12
2.1045404161750436e-12
2.30604644213477e-12
2.526771858297954e-12
2.764001225230375e-12
3.0317797733491653e-12
3.3154683696319432e-12
3.6348185517846624e-12
3.970170051492716e-12
4.34603950833862e-12
4.7526080513072874e-12
5.1896039728473565e-12
5.681839414176449e-12
6.2016373345186834e-12
6.762408105996866e-12
7.360271979760039e-12
8.014013052314957e-12
8.705794196490493e-12
9.440098287828127e-12
1.0215067422475215e-11
1.1011333695869598e-11
1.1853043583442523e-11
1.2733963466597345e-11
1.3590966520705666e-11
1.4483655526187742e-11
1.533791273174554e-11
1.6098613011456977e-11
1.6909235094881213e-11
1.7581236553778048e-11
1.812397458614108e-11
1.856647891121798e-11
1.88668761795215e-11
1.904236941637437e-11
1.8983887910755656e-11
1.8826042756659114e-11
1.8513618216156483e-11
1.7976776406201518e-11
1.7395940838321674e-11
1.6715345874259606e-11
1.5953572756469063e-11
1.514481873797891e-11
1.4206561233965229e-11
1.3413722549505663e-11
1.25429425840579e-11
1.1622813239437086e-11
1.0793327538680586e-11
9.99537112439877e-12
9.279844460239612e-12
8.513440423470352e-12
7.877976526338406e-12
7.2396608111019565e-12
6.6093941796434304e-12
6.060883036144242e-12
5.5516015704515034e-12
5.1095691352638185e-12
4.6745749893065705e-12
4.274539957895207e-12
3.906732423202553e-12
3.5694654858499794e-12
3.2602680940775697e-12
2.961203550719895e-12
2.703418460026293e-12
4.647918976542109e-13
4.167809969476613e-13
2.9119988542980467e-13
2.6978179169848764e-13
2.7060933413160303e-13
2.299353912972473e-13
2.1168469494415345e-13
1.64936674003e-13
1.379115444897333e-13
1.2589245389547798e-13
8.215929687030317e-14
6.979474712826695e-14
6.437075598366562e-14
5.88997486898202e-14
5.441121522976767e-14
5.3850717991009317e-14
4.9633804506192115e-14
4.1722578130104924e-14
3.468074928425657e-14
2.706397134458275e-14
1.8150487739199206e-14
1.7515047780923323e-14
1.3123941100883716e-14
1.2033531809856721e-14
9.424174905347371e-15
8.626000817950815e-15
7.879254872374858e-15
7.2019378151243e-15
6.5993893886459805e-15
6.017863388797021e-15
5.494641487262341e-15
5.018444685158672e-15
5.354649761294158e-15
4.898060768403778e-15
4.472844831638681e-15
3.4824506579355793e-15
3.1768483266563466e-15
3.396097764542091e-15
2.89990070766262e-15
2.6301276580880887e-15
2.3992823706467793e-15
2.1879103790947865e-15
1.995955635899369e-15
1.9488460595375583e-15
1.6605875052490411e-15
1.5155858633276681e-15
1.605641577305157e-15
1.260064544154379e-15
1.3315311328885102e-15
1.214437320272996e-15
1.109599070132372e-15
8.717699897868421e-16
7.954664793723859e-16
7.228261490195545e-16
6.614530724186305e-16
6.9911455213481085e-16
5.712537766606391e-16
5.022484615167859e-16
4.590614801418833e-16
4.1730618131737017e-16
3.807608309211488e-16
3.4711561708655855e-16
3.166981139353924e-16
3.3422901679441607e-16
2.633684131573192e-16
2.6086269384064393e-16
2.192204348428923e-16
1.9976269246627154e-16
2.1121528308205258e-16
1.9264924436953852e-16
1.7566162989521914e-16
1.366215777293724e-16
1.2604916192826017e-16
1.1496182942183271e-16
1.136476274444674e-16
9.565489151486582e-17
1.0125413846509235e-16
7.954707589487017e-17
8.418542168251698e-17
7.62698324668923e-17
6.038748539599872e-17
5.5271462423251585e-17
6.00469684845326e-17
4.5763875258903424e-17
4.749792273985934e-17
4.41102040632564e-17
3.485306154992907e-17
3.7267341372462395e-17
3.36002365590224e-17
3.052902666247924e-17
2.4016198166658263e-17
2.190931035122767e-17
1.997500320109698e-17
2.1118284560358307e-17
1.8965281836312494e-17
1.5155262783296793e-17
1.577726771765422e-17
1.4603523234446266e-17
1.340664198766433e-17
1.2151696118184929e-17
1.1073041864413026e-17
1.0347442280484526e-17
9.217598493720192e-18
8.45607845614907e-18
6.6134732072696965e-18
6.98900418448363e-18
5.502125965281627e-18
5.814897472167821e-18
4.576527918343888e-18
4.1774649215003015e-18
4.316057227531542e-18
1.2741223190606442e-13
1.39664070381968e-13
1.544596901916939e-13
1.6923916139689946e-13
1.8566379914372325e-13
2.0351439675228883e-13
2.2134755812830736e-13
2.446112005116975e-13
2.6823533311219354e-13
2.9182155998865205e-13
3.22592607204347e-13
3.536515254243727e-13
3.846802817524446e-13
4.2510294089019924e-13
4.66182223637639e-13
5.110575065991673e-13
5.618354228714954e-13
6.096841269900994e-13
6.683887553529255e-13
7.386715360779072e-13
8.097416772061995e-13
8.80949972752037e-13
9.657421657932374e-13
1.0588112946445643e-12
1.169892104261245e-12
1.282389437166446e-12
1.394243823605989e-12
1.5303309790383706e-12
1.6759285762272076e-12
1.83683137060098e-12
2.0128107832632607e-12
2.2083799601329426e-12
2.4354644100966965e-12
2.667937475912434e-12
2.9232067679121658e-12
3.1996821092466215e-12
3.475491725469548e-12
3.837673738463237e-12
4.157489104298687e-12
4.549977912667578e-12
4.965386359061707e-12
5.429219375673658e-12
5.977604511192011e-12
6.509940601926414e-12
7.088887608436356e-12
7.709528454607067e-12
8.371567828230152e-12
9.002814547648418e-12
9.812482484971419e-12
1.0584923245097752e-11
1.1296929366963176e-11
1.2203055052760297e-11
1.3029354782591291e-11
1.3849205968213557e-11
1.453274506566422e-11
1.528567777767458e-11
1.6096950279051863e-11
1.6578451041961066e-11
1.708199912910769e-11
1.760246484837891e-11
1.771036657894826e-11
1.7810333111768728e-11
1.7759565852180388e-11
1.769826084545049e-11
1.7294950047678345e-11
1.684277214193079e-11
1.6258033189199405e-11
1.544600896320846e-11
1.4720782580276946e-11
1.3946216226246529e-11
1.3143846621511683e-11
1.23294662766398e-11
1.1628270206490695e-11
1.0721728517879527e-11
1.004445392169756e-11
9.207593162580869e-12
8.502511353493436e-12
7.834689955837323e-12
7.208140245464505e-12
6.685453956738474e-12
6.0766783434039465e-12
5.570258352192315e-12
5.1506782813493134e-12
4.669643622139797e-12
4.318570865517263e-12
3.905308083907701e-12
3.6033621495481507e-12
3.291908879572433e-12
2.978053048501919e-12
2.7456356313924032e-12
2.482530493749497e-12
4.091129470057513e-13
3.5588637644864356e-13
2.6522064808635014e-13
2.682653448963199e-13
2.4778117830637677e-13
2.28416923042373e-13
1.9309954336906164e-13
1.4072663482562067e-13
1.291336122416936e-13
1.192212998542848e-13
7.76470098893539e-14
7.182482810552953e-14
6.576127602907532e-14
6.042486577954167e-14
5.540027444440016e-14
5.868085496525425e-14
4.6506295879451565e-14
4.937335024361036e-14
3.199528699227947e-14
2.3320579919025342e-14
2.13906256574652e-14
1.9969527451431464e-14
1.2274846903787376e-14
8.526989401774828e-15
1.0530974409212598e-14
9.66382484855848e-15
6.544325704464817e-15
8.057542159530686e-15
7.358533765223201e-15
5.105794283600564e-15
4.539781987599306e-15
5.610035410891365e-15
5.122879679607504e-15
3.4651740505463677e-15
3.151292899165304e-15
3.890827525887881e-15
3.5453324318788213e-15
2.3931081839803806e-15
2.7452041673222777e-15
2.5228843782207843e-15
2.3678329568030673e-15
2.0840520306700396e-15
1.947128391324343e-15
1.8590079430355204e-15
1.617783882735437e-15
1.4753211297635688e-15
1.3157404216815632e-15
1.2038237011429625e-15
1.0938654622345375e-15
1.0209254079237947e-15
9.307598587843945e-16
8.360350045522393e-16
7.6012400831541e-16
6.906157784177263e-16
6.299290699242604e-16
5.890102480195847e-16
5.236865446175711e-16
4.931576324051723e-16
4.366019131953155e-16
3.976531690413503e-16
3.6240509727841183e-16
3.3064277993654716e-16
3.0163016901737095e-16
2.812885613919054e-16
2.5647615832420136e-16
2.337535408136633e-16
2.1358551600677479e-16
1.909416384536063e-16
1.7351962756413072e-16
1.5822144735743289e-16
1.4561117752901886e-16
1.3169198847010169e-16
1.2084112822223288e-16
1.0949781576576832e-16
9.984948245763721e-17
9.127916939328503e-17
8.306577639290842e-17
7.745045314524279e-17
7.068795076114763e-17
6.329416644491008e-17
5.748653692329109e-17
5.2406738607770566e-17
4.780668529131764e-17
4.457576241536406e-17
3.949752504128731e-17
3.625044645834722e-17
3.381500884408245e-17
3.016574632623078e-17
2.7502423156824376e-17
2.5084832230726895e-17
2.3398341304657034e-17
2.134256516124889e-17
1.954236587582153e-17
1.757598585373734e-17
1.584637608756819e-17
1.5411729611710238e-17
1.3163055832491387e-17
1.200399692840536e-17
1.0949909785539945e-17
1.0210892689773593e-17
9.286781285340723e-18
8.497358897694319e-18
7.57248407666161e-18
6.905802358363777e-18
6.301502902781263e-18
5.8759288146447614e-18
5.3679859705380044e-18
4.8320313235521096e-18
4.459018714588538e-18
4.065769884220682e-18
1.0861545436955226e-13
1.1932187490249335e-13
1.305975967547493e-13
1.4348340441876718e-13
1.5689556593774574e-13
1.721282109744663e-13
1.8867702763708737e-13
2.069280487247792e-13
2.274124769298339e-13
2.4944763778590946e-13
2.735735595088465e-13
2.9975301419354677e-13
3.286835479211855e-13
3.59561918993855e-13
3.943264984499675e-13
4.322729251765234e-13
4.751100420849744e-13
5.21192669870403e-13
5.697928548357037e-13
6.263597664801307e-13
6.865309366672096e-13
7.527775733002266e-13
8.252590236412371e-13
9.047962560565338e-13
9.91926783797294e-13
1.0838768232087158e-12
1.1892877428005148e-12
1.3066821547554154e-12
1.4323537064058855e-12
1.5699620351874085e-12
1.7204883842492591e-12
1.8855145852230367e-12
2.0611714933682784e-12
2.2634937687403635e-12
2.479464320353266e-12
2.7095744787668895e-12
2.966405709475757e-12
3.2544288336401233e-12
3.553228480714514e-12
3.895398328572632e-12
4.2588240877379576e-12
4.653297868088677e-12
5.080842503769672e-12
5.530348181699854e-12
6.027472856570234e-12
6.578801769801779e-12
7.134070346186186e-12
7.760441754892498e-12
8.387610820744843e-12
9.086615235390183e-12
9.795420474479364e-12
1.0502531619255088e-11
1.1247127856222143e-11
1.1990909321700654e-11
1.2735213823839682e-11
1.3481218137316452e-11
1.4123085290588054e-11
1.4772267873207182e-11
1.5302505299538976e-11
1.5701106823599673e-11
1.6018300847377462e-11
1.6213498645822085e-11
1.6269811826138565e-11
1.6189185630633913e-11
1.594926484236467e-11
1.5584160421406178e-11
1.5137874084101536e-11
1.46416464405277e-11
1.4020428207088555e-11
1.3299931190248916e-11
1.2582607932492304e-11
1.1841540511930796e-11
1.110423162073413e-11
1.0358097958682486e-11
9.633843730960458e-12
8.961643007290801e-12
8.262416576997337e-12
7.625015208730213e-12
7.045871238210691e-12
6.4799076260399735e-12
5.951184961760908e-12
5.442156093974623e-12
4.987806135208602e-12
4.5935632952847635e-12
4.1800651142968936e-12
3.822946787578034e-12
3.4884387681545127e-12
3.193717929472563e-12
2.9175181818479706e-12
2.6644441720209687e-12
2.441743638883931e-12
2.2208653984422074e-12
3.6541245763822925e-13
3.3764524135069025e-13
2.521597008103752e-13
2.4420969234662105e-13
2.060801053832996e-13
1.9021441005391813e-13
1.8253973385230036e-13
1.2729442852319801e-13
1.1751896589593143e-13
1.0807103806548243e-13
6.970063325246272e-14
7.466595210478255e-14
5.899202136488094e-14
5.422812359679883e-14
4.968453909949647e-14
4.610054222182894e-14
4.169204421479553e-14
4.436015446025633e-14
2.982099033675209e-14
2.004555950231188e-14
1.8399763051666903e-14
1.4382752991875936e-14
1.0758883002845064e-14
9.982423595897847e-15
1.1088858577629252e-14
1.0138014535140184e-14
9.78904795009005e-15
8.480449030666659e-15
6.39587946415355e-15
6.869167454081164e-15
6.497862922046718e-15
5.9003559360126476e-15
4.443820628888498e-15
4.058016931649132e-15
4.486323138905057e-15
3.3878254200368285e-15
3.173877095992134e-15
2.8101094113735507e-15
2.3498493968479175e-15
2.2590058315247636e-15
2.139051357568705e-15
1.8794089628047122e-15
1.6276447237710512e-15
1.5699377196076995e-15
1.4268924724285112e-15
1.3012306576739418e-15
1.1274517913370022e-15
1.083038357635382e-15
9.366341224987422e-16
8.482675950182605e-16
8.212410785037922e-16
7.122059168100144e-16
6.485112681845254e-16
6.230211783030284e-16
5.912335855483194e-16
5.127097211900868e-16
5.08354069745027e-16
4.310184836022756e-16
3.9315756665280274e-16
3.5877315580443005e-16
3.270854153329759e-16
2.9827412205839316e-16
2.7197969293837645e-16
2.480488544470208e-16
2.262620762260253e-16
1.956468396942034e-16
1.7863407674985926e-16
1.7151399931785013e-16
1.5722675617212344e-16
1.4349720333130845e-16
1.248552052899402e-16
1.1893264944663965e-16
1.0575314075745403e-16
1.0098393340087015e-16
8.549680826253121e-17
8.223614888513802e-17
7.492401078144252e-17
6.486987920672372e-17
6.258511480580526e-17
5.701503143413034e-17
4.9270875217960906e-17
4.494978666358218e-17
4.3128694560085034e-17
3.9328888123191567e-17
3.4029735537053355e-17
3.102448559904536e-17
2.814822422948974e-17
2.7413003395571377e-17
2.4815314054793588e-17
2.1460096489855173e-17
2.062398963059926e-17
1.786615123766591e-17
1.8104240573811224e-17
1.4850828393653594e-17
1.3544480553348207e-17
1.2348490910004384e-17
1.1881518647898028e-17
1.0273810161145376e-17
9.067386591998915e-18
9.007522543307826e-18
7.798785050802447e-18
7.108492430812501e-18
6.415375654387461e-18
6.268857927404358e-18
5.682602373005402e-18
5.2563022424683886e-18
4.781446357865691e-18
4.313537567546969e-18
3.9316644181975955e-18
9.511023273290292e-14
1.0541784355195973e-13
1.1436588049390395e-13
1.2535048610832927e-13
1.3907401876266139e-13
1.507196567506449e-13
1.6522114780684547e-13
1.8319869424684156e-13
1.9874542140824125e-13
2.1781716183058708e-13
2.416034522988911e-13
2.6186750225650963e-13
2.8694585602007265e-13
3.148521872242692e-13
3.491747235643142e-13
3.8277882622588464e-13
4.150811436798765e-13
4.602101113361088e-13
5.045946337246367e-13
5.471276822770099e-13
5.997869025873194e-13
6.653865237423578e-13
7.290699625402241e-13
7.993470822667043e-13
8.76370004448435e-13
9.500885881049827e-13
1.0416655690574584e-12
1.1417468656754212e-12
1.251630461803701e-12
1.3719967939675125e-12
1.5035892852366075e-12
1.6475445257149444e-12
1.805803612416681e-12
2.0007869818514573e-12
2.1919532415149263e-12
2.3744361838162262e-12
2.6002608951145527e-12
2.846912273218147e-12
3.1160367238062974e-12
3.4475568206895712e-12
3.728866972412483e-12
4.122566198466454e-12
4.503170431380247e-12
4.8612472229095645e-12
5.302307016318647e-12
5.7777439094750815e-12
6.287526964019454e-12
6.909552864365451e-12
7.495990747873584e-12
8.026127064705698e-12
8.669191261367102e-12
9.428895087629012e-12
1.0027323797158964e-11
1.0728335466795389e-11
1.155743835603416e-11
1.2255393368703583e-11
1.2925043418990142e-11
1.3550959690459077e-11
1.3958566354961323e-11
1.4597768393165567e-11
1.4817049671672492e-11
1.5266260272184338e-11
1.5238018523608585e-11
1.5429055995310887e-11
1.515053330149329e-11
1.4919377427807128e-11
1.4379669603271914e-11
1.4060277813272869e-11
1.3536241646115603e-11
1.2937291074349038e-11
1.2291992222330675e-11
1.1516514738002499e-11
1.0919586391491864e-11
1.0140591142154263e-11
9.531289081899265e-12
8.782211740952064e-12
8.138277597623201e-12
7.522551339250243e-12
6.938760438526924e-12
6.388727462977567e-12
5.9237642724233185e-12
5.438892045040593e-12
4.988392698108981e-12
4.570681464106731e-12
4.181569412354006e-12
3.829066408921674e-12
3.501674105028471e-12
3.2053163676512627e-12
2.9247207287022723e-12
2.6488395957485792e-12
2.418997333083805e-12
2.2075710488610243e-12
3.596626192783587e-13
3.331898326835536e-13
2.4643596770634e-13
2.301456442007379e-13
2.128006340161949e-13
1.9635762528726285e-13
1.8084429374149474e-13
1.2322574272926514e-13
1.1368448636446216e-13
1.1097860610604402e-13
7.165081733679084e-14
6.19252927799534e-14
5.5965845256846393e-14
5.1443598330574834e-14
5.146620722390285e-14
4.702546651306121e-14
3.9886267672759176e-14
3.630445642963837e-14
2.946129675707995e-14
2.732292423023644e-14
1.726212453102187e-14
1.5988404482630785e-14
1.2432836228716098e-14
9.828070621643847e-15
1.0312318532758274e-14
9.442943918214485e-15
7.536545323449633e-15
7.016675995499912e-15
6.29987782891658e-15
6.596393041087377e-15
6.024209299455881e-15
5.4874049831228225e-15
5.229579377852067e-15
4.004333854734575e-15
3.652790837198243e-15
3.3351567599644407e-15
3.4876498889971308e-15
3.180040658527566e-15
2.901427062970521e-15
1.9128302418841737e-15
2.1562856239302776e-15
1.5050070969128249e-15
1.790906961728191e-15
1.6159092891352542e-15
1.2083464396092603e-15
1.1018309543478197e-15
1.240809733589148e-15
1.1316771074444179e-15
1.0311172094483705e-15
9.410163204840828e-16
8.5780708215995e-16
6.335622260035319e-16
7.148884584535358e-16
6.509627107789763e-16
5.990586791978132e-16
5.413663260229416e-16
4.0050740745509996e-16
3.6505408747557193e-16
4.464403409143196e-16
3.038439594774635e-16
3.416107658709184e-16
3.149749832315491e-16
2.839452594595574e-16
2.1009520390831285e-16
1.9388006438533812e-16
1.7482601757371646e-16
1.9405520120377422e-16
1.7927897003066868e-16
1.635256212915985e-16
1.4958653530637707e-16
1.061214275742782e-16
1.0058379838675644e-16
9.170357153971064e-17
1.0317594483864811e-16
9.406446632606791e-17
8.14760124009713e-17
6.355546114418804e-17
5.786876269950272e-17
6.519814648418542e-17
5.938044297070465e-17
5.4780642057015856e-17
4.937624393554838e-17
3.7204302243781104e-17
4.1070352123224426e-17
3.745182463193632e-17
2.77552690313809e-17
3.152768015597538e-17
2.8416122507908814e-17
2.134722276263035e-17
1.9166887349984668e-17
2.155185894100745e-17
1.966183999629168e-17
1.4534327490716792e-17
1.3256299381052442e-17
1.2087686239290602e-17
1.1059849598262793e-17
1.0052277037162358e-17
9.179012215181597e-18
9.896515757692207e-18
7.625299578948782e-18
8.585059581294632e-18
7.573742036393204e-18
7.137530408493146e-18
6.5128084529589995e-18
4.813055062327094e-18
4.435641556849895e-18
4.004658311825924e-18
4.501429677549976e-18
4.108927611357576e-18
8.285105564274394e-14
9.131868084126702e-14
1.0018165483367938e-13
1.098152361412787e-13
1.197920305061871e-13
1.3131560425379064e-13
1.4393178246880382e-13
1.5862265816864447e-13
1.7403387916370518e-13
1.9081240555798938e-13
2.0815276660041253e-13
2.281462904966959e-13
2.51585041743288e-13
2.7581370426490505e-13
3.008056740352388e-13
3.298682015695218e-13
3.621345063709795e-13
3.96514336479277e-13
4.371499835609863e-13
4.76494773689245e-13
5.254514073154266e-13
5.729883982071972e-13
6.316158845349352e-13
6.925716239954875e-13
7.592449700741701e-13
8.277682391107277e-13
9.075446940682058e-13
1.0003123396809868e-12
1.096630368015581e-12
1.1981825088963433e-12
1.3173208866259783e-12
1.444056866471041e-12
1.5824967506613603e-12
1.734167831456809e-12
1.900113370426288e-12
2.0701237388302076e-12
2.263819638632082e-12
2.4967402666688496e-12
2.7158758910309456e-12
2.975022952455762e-12
3.2548544580280517e-12
3.559392150544792e-12
3.8917119636396866e-12
4.249268221992424e-12
4.663644650748204e-12
5.085271848175909e-12
5.539457807642348e-12
6.026501604443982e-12
6.546895480856945e-12
7.059885277835969e-12
7.639493381642523e-12
8.24787050111704e-12
8.925813833545302e-12
9.575739784481255e-12
1.023445568387549e-11
1.0831885217030514e-11
1.147043620086387e-11
1.208043352197159e-11
1.2714839910591542e-11
1.3221027257073052e-11
1.3550974047241459e-11
1.3905347714864479e-11
1.4130371435951473e-11
1.4239943590997434e-11
1.4307958180633134e-11
1.4099589439620569e-11
1.3855126674178866e-11
1.345130162324341e-11
1.3016360003102528e-11
1.2506234629009838e-11
1.1937192874516917e-11
1.132546278800077e-11
1.0706973220442659e-11
1.0036121721127203e-11
9.385049211118225e-12
8.743375983400814e-12
8.119572507762362e-12
7.533873730034478e-12
6.946413546786694e-12
6.4043038609648056e-12
5.894243843957305e-12
5.400348045951698e-12
4.9719511265230304e-12
4.567542745189392e-12
4.1764292492673415e-12
3.8304043044805025e-12
3.5041545065752045e-12
3.198244871469504e-12
2.923334401514406e-12
2.6707676839613373e-12
2.43840363869822e-12
2.2284595791009427e-12
2.0375210714681543e-12
3.4058469322711884e-13
3.146095621645348e-13
2.3517570011754185e-13
2.1787167078048918e-13
2.0132181961161419e-13
1.857691598449119e-13
1.709293910678291e-13
1.16854043025177e-13
1.1436439909125023e-13
1.0510277011200269e-13
6.713886986029612e-14
5.551186823477288e-14
5.289368078318193e-14
4.8524816369631167e-14
4.4575784076458147e-14
4.082778033097623e-14
3.739593196900804e-14
3.720013495033061e-14
2.8100361688896523e-14
2.57677655425545e-14
1.4671137898660517e-14
1.3853703322725896e-14
1.0284391484555012e-14
9.425304550166521e-15
8.63794670252435e-15
7.912910387613376e-15
7.231931564362794e-15
6.6168461414612845e-15
6.047133773775126e-15
5.525066022495079e-15
4.920738480610922e-15
4.60777634112734e-15
4.2179723220314886e-15
3.838571055502008e-15
3.510868232464481e-15
3.1963820466390775e-15
2.9044119653690952e-15
2.6519159649352012e-15
1.6877658830116904e-15
1.909462429288733e-15
1.7426898127057925e-15
1.2812978603847144e-15
1.449309164634979e-15
1.0663654674429526e-15
9.72405183779579e-16
1.1015905089407489e-15
1.0035101837576716e-15
7.377250777527678e-16
8.341597674817056e-16
7.615336933720377e-16
5.598238101050108e-16
5.104876136422997e-16
5.780208079823148e-16
4.2478166750879133e-16
4.643440645182254e-16
3.533373017482517e-16
3.226133062477339e-16
2.9469883508764107e-16
3.3280648011725177e-16
2.4448229903939516e-16
2.229515653063525e-16
2.0364517904399448e-16
2.2973422468235837e-16
2.0975654908321286e-16
1.5420396610396025e-16
1.4064716501481155e-16
1.5912812494350415e-16
1.4502916913565293e-16
1.3151880033546424e-16
1.2131312379311595e-16
8.642183836545837e-17
1.0049109572110508e-16
9.011834214825288e-17
6.542790897765456e-17
7.629446663928812e-17
6.945139421338744e-17
5.105915001001502e-17
4.663474180980133e-17
5.268398023197567e-17
4.801433593192597e-17
4.379891360263269e-17
3.993557377249354e-17
3.007715564780502e-17
3.32185896171013e-17
3.030957024844127e-17
2.7630266101995378e-17
2.0424091163877698e-17
2.299694653949604e-17
1.6906727458074435e-17
1.972141467119953e-17
1.7444255027097894e-17
1.2825727483811704e-17
1.2835499486152829e-17
1.0796972182167025e-17
9.737105243075889e-18
8.878650538263175e-18
8.08918585091716e-18
9.151038336772114e-18
8.348571862711996e-18
6.164057852517743e-18
6.946225963992588e-18
5.114623955493696e-18
5.775754764851839e-18
5.2643153914873006e-18
3.8726936230463456e-18
4.3794880277299285e-18
3.2227609002498197e-18
3.646702774294997e-18
7.164356087416991e-14
7.926982336484779e-14
8.613504903442247e-14
9.531162366194719e-14
1.0357281543827419e-13
1.1353362241379936e-13
1.2443548450292203e-13
1.3645030019408297e-13
1.510569912621782e-13
1.6406299085743585e-13
1.7995345258703413e-13
1.991465237129711e-13
2.1628377588930248e-13
2.394087500832028e-13
2.62560940437218e-13
2.851260891663728e-13
3.1564383989075685e-13
3.460769183646107e-13
3.794045752228906e-13
4.1567993409046357e-13
4.56127056772412e-13
4.955326178775692e-13
5.430982381864919e-13
6.011782006203925e-13
6.591044033507335e-13
7.226284167844362e-13
7.844671896520217e-13
8.730533720857213e-13
9.521149419417485e-13
1.043696973672366e-12
1.1439528143985934e-12
1.2539088167255907e-12
1.3612284413438764e-12
1.5060086329736341e-12
1.6502946756463565e-12
1.7909520934650671e-12
1.980623242452924e-12
2.1693017559504274e-12
2.375365996938315e-12
2.575729949844919e-12
2.8187784770215007e-12
3.113360893228859e-12
3.3715707466514985e-12
3.719608593197802e-12
4.024074705701783e-12
4.4328260855247165e-12
4.832535958761619e-12
5.262642850882303e-12
5.7234615437241545e-12
6.21501127818702e-12
6.735527686729864e-12
7.2157078494879285e-12
7.859040281910923e-12
8.451575347410823e-12
9.059585460242498e-12
9.672465410510627e-12
1.0184036727899107e-11
1.0770206602302186e-11
1.1436254173956003e-11
1.1836659464151649e-11
1.2286357412291908e-11
1.265993565488231e-11
1.2943128246895668e-11
1.3251155630491929e-11
1.3325586285920542e-11
1.3287505855169667e-11
1.3014532006190097e-11
1.2853840811765242e-11
1.250805870128712e-11
1.2082186460027158e-11
1.1588480757473644e-11
1.0929284216399056e-11
1.0463271036966973e-11
9.758895100848948e-12
9.154245097767362e-12
8.536836354543294e-12
7.960879931956804e-12
7.386948072885484e-12
6.908208722381929e-12
6.3789019843329926e-12
5.8783960214828585e-12
5.353024773596596e-12
4.91662980455237e-12
4.558841667489179e-12
4.135754056636556e-12
3.788080005193019e-12
3.502980756527195e-12
3.1715258155541317e-12
2.9012181359377323e-12
2.6499894576338877e-12
2.446368507292088e-12
2.207144587058915e-12
2.040128133367165e-12
1.86269546660278e-12
2.8802636484958695e-13
2.878658787777262e-13
2.2326564603526486e-13
2.0616587111591087e-13
1.9207404910957367e-13
1.7553030904512817e-13
1.543247897689904e-13
1.122623729371278e-13
1.0347517521466748e-13
9.356490845985083e-14
5.5551974084574136e-14
5.1180310841419e-14
4.7043672551854874e-14
4.3214109202728914e-14
3.96532379470961e-14
3.645475711124556e-14
3.633837857549135e-14
3.324256884016608e-14
1.8402080798543163e-14
1.4902114517505318e-14
1.287103010876511e-14
1.2526539755479046e-14
9.078289918278894e-15
8.316222629435305e-15
7.61738661363577e-15
6.968506636994502e-15
6.376675570058814e-15
6.241778523787189e-15
5.347415844263932e-15
5.121794564069934e-15
4.7814048746674374e-15
4.062948790622136e-15
3.704133748118386e-15
3.3837293970241796e-15
3.3219918074118778e-15
2.6880593346300746e-15
2.7669923748276453e-15
2.5221174849634202e-15
2.5395066630607905e-15
1.823470841417404e-15
2.1425482645711914e-15
1.957795855253727e-15
1.3828631498250316e-15
1.263885570586653e-15
1.1674613288542397e-15
1.0540938859472478e-15
1.2350868172146717e-15
8.72431328750307e-16
1.034710810702673e-15
7.012353688191873e-16
6.62077654964478e-16
6.050529986542205e-16
5.472838343702445e-16
5.022452352330411e-16
4.582410060105579e-16
4.1763344584447754e-16
3.8310000760606743e-16
3.2002661599491415e-16
4.088546001718891e-16
2.9829221566544574e-16
3.396936952076172e-16
3.1012070936653347e-16
2.828220212892296e-16
2.5963539401912414e-16
2.352014300074267e-16
2.0082285137021565e-16
1.6230491758779514e-16
1.382951045556125e-16
1.261987990698275e-16
1.151924229362577e-16
1.0501256309940166e-16
9.609169811829387e-17
1.126081107332625e-16
7.959767240033727e-17
7.2616649704459e-17
8.543225506223197e-17
6.049475245796222e-17
5.508013904035662e-17
6.500949285467458e-17
4.582383351762176e-17
4.0182280735333417e-17
4.9191062124666925e-17
3.550877451262807e-17
3.189971749985717e-17
3.737668280937417e-17
3.40129442649594e-17
3.077772235122175e-17
2.82825795205133e-17
2.579472574439164e-17
2.3526887517652488e-17
1.6636793213920412e-17
1.956541202003351e-17
1.7854457071787175e-17
1.6298319707087908e-17
1.1501849217015238e-17
1.3534600453223238e-17
9.572051872865203e-18
8.733589323583026e-18
8.057639394766857e-18
7.262747955624245e-18
8.548662582912355e-18
6.039948564671058e-18
5.50923898596414e-18
5.023842287444019e-18
4.58409335267221e-18
4.1774781086698424e-18
3.810619013383562e-18
6.315329719467583e-14
6.92256921504768e-14
7.593384100102751e-14
8.357156370429019e-14
9.130497398868794e-14
1.0008229963842301e-13
1.0972226463119209e-13
1.2074209095749951e-13
1.3191671542927892e-13
1.4518300227186211e-13
1.5863722538166384e-13
1.7388063046119306e-13
1.906681854162714e-13
2.0893128746653903e-13
2.2926533001559745e-13
2.522933160883502e-13
2.7560315772919024e-13
3.022030587648436e-13
3.313064854686324e-13
3.6294507465688147e-13
3.982798685447813e-13
4.370018894271426e-13
4.787903874033443e-13
5.25296519599456e-13
5.75570630432987e-13
6.310057924180797e-13
6.918365967350169e-13
7.584283804763114e-13
8.314796844787059e-13
9.117213163483954e-13
9.991198732235392e-13
1.0953089933065857e-12
1.200340825984225e-12
1.315601971602938e-12
1.4471788088849265e-12
1.5798029881376534e-12
1.7306834111828928e-12
1.8928100527490147e-12
2.0764364288907405e-12
2.2733677692431925e-12
2.488506997944507e-12
2.7230014361821543e-12
2.9722122122198556e-12
3.256287766555022e-12
3.5582197452716595e-12
3.899605686106521e-12
4.238375779269185e-12
4.619531144993078e-12
5.0481019559761176e-12
5.467180409126355e-12
5.956333071896056e-12
6.453059891359171e-12
6.947693887356398e-12
7.482198693621243e-12
8.048994009122707e-12
8.619815745813264e-12
9.193794069257022e-12
9.763690776610565e-12
1.0307897406406618e-11
1.0823772910179441e-11
1.1293143422073975e-11
1.170087992574638e-11
1.2033317778154007e-11
1.2277824149468962e-11
1.2425228887546498e-11
1.2468866238574369e-11
1.2407025430887465e-11
1.2245646904983047e-11
1.1944327808943026e-11
1.164283016783429e-11
1.1229843894652176e-11
1.0749249780878865e-11
1.0192855332141571e-11
9.677738627825804e-12
9.109811597879976e-12
8.506110388773545e-12
7.966856140988095e-12
7.409855472767448e-12
6.846782160873519e-12
6.332557203415373e-12
5.864746807750272e-12
5.402095444641666e-12
4.951307396098646e-12
4.546806541021604e-12
4.171009995808934e-12
3.836228869652092e-12
3.5130205069854775e-12
3.203628803215705e-12
2.940356695545027e-12
2.6882495679066235e-12
2.451607440835988e-12
2.2439393631758795e-12
2.0493321471758743e-12
1.8645437317224663e-12
1.7081208488787986e-12
2.9480284255674506e-13
2.520461526384265e-13
1.730640281302124e-13
1.6142086896253133e-13
1.4764828791852012e-13
1.3612733820902126e-13
1.2536489725375038e-13
8.561517513965083e-14
8.015830753768536e-14
7.372094559089251e-14
5.749175970927922e-14
5.31482859224394e-14
4.4604744692960383e-14
4.09622833122011e-14
3.755082795910512e-14
3.7554067348070544e-14
3.439653815080508e-14
3.14637700880668e-14
1.9247867161250413e-14
1.1275942593997894e-14
1.0198916039004452e-14
8.060203352701587e-15
7.908771631133386e-15
6.7526137846133895e-15
6.627097023896185e-15
5.662062873339817e-15
5.698458250269345e-15
5.070922732069178e-15
4.326266311426959e-15
3.950222922439125e-15
3.607295079072099e-15
3.744196883547345e-15
3.2222301568638258e-15
2.743948009856104e-15
2.505232377724104e-15
2.449441223782242e-15
2.4841657018702763e-15
1.9037666541647048e-15
1.9068699421155764e-15
1.7368779224865252e-15
1.5758925702460354e-15
1.4456357519865706e-15
1.570447921087662e-15
1.4330630275120429e-15
1.0971377470151134e-15
1.1917469142516696e-15
9.126263408874786e-16
8.326247376475086e-16
7.591883305371744e-16
6.997827857298529e-16
6.324857082600946e-16
6.856417814466885e-16
5.254540861130339e-16
4.791501881903713e-16
3.8022054678318403e-16
3.986679460818999e-16
3.6383037573684393e-16
3.311898352448889e-16
3.0224526925364425e-16
3.2836658269524936e-16
2.9728877484238196e-16
2.2945942471363323e-16
2.0963977042261715e-16
2.274717095063519e-16
1.7397922006627125e-16
1.5866818860422746e-16
1.7234559920904078e-16
1.3205413829613042e-16
1.209317239912455e-16
1.3072481579664899e-16
1.010251748640099e-16
9.379102355335531e-17
9.920469731989484e-17
9.110273715491382e-17
6.951184974397185e-17
6.31288907335799e-17
5.883957411841028e-17
6.255397048077548e-17
5.719990195191261e-17
4.370430637241084e-17
3.984584072677406e-17
3.635807809183015e-17
3.3231910619058917e-17
3.1137483279894456e-17
2.7623608155160775e-17
2.549939039916123e-17
2.7317596023287355e-17
2.4912429325273223e-17
2.2428451744110402e-17
1.739640064358853e-17
1.586364297674199e-17
1.4466883584513586e-17
1.3201452590575123e-17
1.2037275498099198e-17
1.0787051785902414e-17
1.1919986247923562e-17
9.134235587279493e-18
8.332498162119859e-18
7.602447537148486e-18
6.926045573814324e-18
6.316738869965454e-18
6.869344689800576e-18
5.25715248631477e-18
4.789739673370574e-18
4.344675725274585e-18
4.824186234410393e-18
5.3469575339181846e-14
5.8612643332625e-14
6.468719572657191e-14
7.08969444939959e-14
7.73166790196948e-14
8.524868405708868e-14
9.288728692507889e-14
1.0185752827896578e-13
1.1237065644982909e-13
1.2315211127166475e-13
1.3432583161056256e-13
1.4811237781394088e-13
1.6240136841372624e-13
1.7701897366217486e-13
1.941195026555659e-13
2.1281378244196342e-13
2.347916665520481e-13
2.558793606559533e-13
2.806202146136026e-13
3.0762008290834345e-13
3.392646916612722e-13
3.72381381248369e-13
4.0784097504396393e-13
4.4659355012390155e-13
4.873711830453681e-13
5.343078861108013e-13
5.894289478206546e-13
6.460747223165373e-13
7.041140284980059e-13
7.765212492350899e-13
8.515872309426087e-13
9.330658657545155e-13
1.016677437008888e-12
1.1251242893430879e-12
1.228516275082326e-12
1.346211638338584e-12
1.4750670772541506e-12
1.6064018787155131e-12
1.7701414427791567e-12
1.9423837426351536e-12
2.122407428561887e-12
2.324294665146732e-12
2.526864337329741e-12
2.779741420328045e-12
3.0206141719900145e-12
3.3196428236356437e-12
3.6024376646708358e-12
3.929450298141717e-12
4.307083965946717e-12
4.690622541965994e-12
5.0634469749145105e-12
5.4932733662231585e-12
5.947730306570646e-12
6.463114623627567e-12
6.961908712493266e-12
7.47539668760031e-12
7.950256168583121e-12
8.470082695541288e-12
9.035253597219093e-12
9.472262609100452e-12
9.931141368898595e-12
1.0343686709899848e-11
1.076165186630923e-11
1.1046287342555797e-11
1.1248286797399675e-11
1.129148252007369e-11
1.1375211981573921e-11
1.1227661511741614e-11
1.1121738089558373e-11
1.0837051095273791e-11
1.0506865472805453e-11
9.969048042876932e-12
9.497538037381232e-12
9.084467067838269e-12
8.555982632267742e-12
8.04419177444881e-12
7.638141303311915e-12
7.021193434485934e-12
6.525212744104472e-12
6.133572516890391e-12
5.667238658390751e-12
5.2297207625945725e-12
4.815467172655229e-12
4.426944009273228e-12
4.064270203995264e-12
3.674570029747455e-12
3.4154925736913957e-12
3.1271494490119733e-12
2.861339301456722e-12
2.5795184703348567e-12
2.3918172715511995e-12
2.1844126879728407e-12
1.9963816652762215e-12
1.8231554340934928e-12
1.6440657106902793e-12
2.904946680077396e-13
2.4817074393770494e-13
1.7820900051828803e-13
1.651899933284523e-13
1.4455865544928364e-13
1.3319259866845222e-13
1.22900725955864e-13
8.924569893426784e-14
8.261360414286974e-14
7.0171897676868e-14
5.3962206844740913e-14
4.9758072077760475e-14
4.6132571445354484e-14
4.205229012795268e-14
3.863396242265104e-14
3.543102261855282e-14
3.248221589425995e-14
3.242445953454552e-14
1.711055471136397e-14
1.8835541390392242e-14
1.1682301197695855e-14
1.0618370834163267e-14
6.284014782515526e-15
7.481643205958206e-15
5.375682751317222e-15
6.305399589940044e-15
4.5121375452665565e-15
4.119191553757399e-15
4.803011061397807e-15
4.387961030561928e-15
3.1452593199059716e-15
3.704255588868048e-15
3.341418927321237e-15
3.0494908104418095e-15
2.783013691526824e-15
2.5488196958673e-15
2.316279733037637e-15
1.6573096875072072e-15
1.931089172740585e-15
1.8961652722459476e-15
1.6626715963839673e-15
1.5784885697209458e-15
1.3825272573145064e-15
1.2591310186555826e-15
1.1472428200450209e-15
1.092572674763394e-15
9.962899739302252e-16
8.615150307545055e-16
7.947653165678488e-16
7.2399126328495035e-16
6.606103109896753e-16
6.289170720531667e-16
5.836844816376058e-16
5.012673458537685e-16
4.552281840800855e-16
4.1670540896581884e-16
3.864162776994885e-16
3.448289376601578e-16
3.3139782587929017e-16
3.022529911996581e-16
2.7450446714622523e-16
2.5054612063650697e-16
2.186657421831779e-16
2.082645927124608e-16
1.8975185209652806e-16
1.7156410772503263e-16
1.5124729275545888e-16
1.4408533767756243e-16
1.2570123274578293e-16
1.1486350662072096e-16
1.0935791283854832e-16
9.96634603861552e-17
9.094285296830908e-17
8.298089386097457e-17
7.238470989237493e-17
6.894830236648315e-17
6.024198759974926e-17
5.440940395157599e-17
5.2334601864674244e-17
4.669989933257925e-17
4.398904106271034e-17
3.966845487403119e-17
3.4689203136843826e-17
3.161713667648535e-17
2.886337978092275e-17
2.727479946505702e-17
2.5037911458471072e-17
2.288568403076777e-17
2.0134632709494926e-17
1.8546413301232653e-17
1.7323636346820497e-17
1.5971642014342385e-17
1.4418537223209262e-17
1.258866691906789e-17
1.107872484714422e-17
1.0465402325269964e-17
9.966291934391683e-18
8.77660703334132e-18
7.942726386187622e-18
7.356848443232327e-18
6.616491126468803e-18
6.022999536477951e-18
5.890348863857922e-18
5.23003910870299e-18
4.771632216431037e-18
4.3515212101388426e-18
4.6936216193052356e-14
5.150825583549846e-14
5.651201472042307e-14
6.193839150352374e-14
6.794764604631234e-14
7.43764853493153e-14
8.152518994961379e-14
8.952151545498923e-14
9.803598202048824e-14
1.0763554664900657e-13
1.178982337999479e-13
1.2922066933684576e-13
1.4155349734371178e-13
1.5537175254375512e-13
1.7039247635381033e-13
1.867913669085103e-13
2.0487335829337876e-13
2.2489806717590423e-13
2.465692266311154e-13
2.700233871364818e-13
2.9620483102469673e-13
3.2465508592588195e-13
3.558646295074235e-13
3.907165833697324e-13
4.283967606509746e-13
4.675747347355348e-13
5.142720359426785e-13
5.633867958593022e-13
6.189509128182059e-13
6.785493987669621e-13
7.429103665214539e-13
8.154591798460854e-13
8.926047610785119e-13
9.783506919405735e-13
1.0745707209616006e-12
1.1767612045701147e-12
1.2877929099069358e-12
1.4125729292117547e-12
1.5478412590865923e-12
1.6929363035392e-12
1.8564600444791453e-12
2.032344618517435e-12
2.2243419954721278e-12
2.4334981329896743e-12
2.6576000104374388e-12
2.9086202431794676e-12
3.1727521213021713e-12
3.4644939714135353e-12
3.77621024954401e-12
4.11906680548162e-12
4.4812021351643416e-12
4.861308130657546e-12
5.2713438185691435e-12
5.704207517885623e-12
6.157646188912816e-12
6.636565431633619e-12
7.1208493031691926e-12
7.610696596124127e-12
8.087716899250502e-12
8.564736163884541e-12
9.020176339300916e-12
9.442228229297468e-12
9.81756309619919e-12
1.0148420087564924e-11
1.03822264778657e-11
1.055055925637909e-11
1.064654713241701e-11
1.0638752246149859e-11
1.0541628005488107e-11
1.034520164237984e-11
1.0050430108815454e-11
9.725536530809559e-12
9.32915197254989e-12
8.919039287754405e-12
8.463752536761054e-12
7.984217554946289e-12
7.498668152607207e-12
7.01152612860687e-12
6.5325069970012016e-12
6.066320160400213e-12
5.618051294096017e-12
5.1842008983080345e-12
4.783642030710087e-12
4.403657177767197e-12
4.04699879763556e-12
3.7145519994794725e-12
3.4062378719337948e-12
3.1164705817447102e-12
2.856310165652794e-12
2.6134200750262065e-12
2.3896962480742246e-12
2.1839512192520892e-12
1.995673704744373e-12
1.8199426017599947e-12
1.6642464657954162e-12
1.5199042130891083e-12
2.538629595071826e-13
2.545465295522974e-13
1.5969411495035222e-13
1.563449653216784e-13
1.3673589813364076e-13
1.260761378715294e-13
1.1472737430492848e-13
7.847408055845602e-14
7.799562806531407e-14
6.790363701563262e-14
3.681501957935053e-14
3.530038031559867e-14
3.122078469948031e-14
2.995568121967121e-14
2.7483987733383267e-14
2.4128796643766678e-14
2.2872928245968614e-14
2.1122050793771106e-14
1.87853345738943e-14
1.7143714302896833e-14
1.373420313193071e-14
1.2629342240245537e-14
5.46442390714083e-15
5.009754184610133e-15
4.586862996845975e-15
4.062509005787052e-15
3.841673369489439e-15
5.005775525968168e-15
3.2093550791061487e-15
2.934173250636278e-15
3.8194221886698705e-15
3.488273470002828e-15
2.2614352201131037e-15
2.907932023265245e-15
2.6438462863318418e-15
1.6974270230718319e-15
1.548901873065495e-15
1.4212860342990636e-15
1.6901977945471368e-15
1.5440804298785917e-15
1.4067298237857428e-15
1.2822899244970235e-15
1.0792484392174486e-15
9.840098300207254e-16
9.274140241804091e-16
8.83918321524713e-16
7.472715518342074e-16
7.384992144911245e-16
6.737024225984832e-16
6.143487832866874e-16
5.189740944833343e-16
4.711341911854603e-16
4.66183074527877e-16
3.919979871797117e-16
3.711601470126633e-16
3.483464165253027e-16
3.224515335158997e-16
2.7127345927881457e-16
2.4746541543500294e-16
2.254160411454602e-16
2.0574141505069948e-16
1.8845028428826229e-16
1.854521333073515e-16
1.5607980144812459e-16
1.5612163096114575e-16
1.4078345647548717e-16
1.2839265894464193e-16
1.169908543574882e-16
9.845947433759732e-17
9.22160575983031e-17
8.192005407105717e-17
8.002599372428388e-17
6.773514150855195e-17
6.741460568498154e-17
5.666572888425262e-17
5.165970154851763e-17
5.1130335604732684e-17
4.2991674170417396e-17
4.252922274868917e-17
3.878931366887345e-17
3.260221678663517e-17
3.223822617781529e-17
2.9152784331601625e-17
2.6825295194712494e-17
2.2603803981769712e-17
2.0579871125343092e-17
1.8774527224617668e-17
1.8569338370326788e-17
1.5623293909567037e-17
1.423746105315072e-17
1.2921655521302305e-17
1.2836757379209932e-17
1.0656824730496744e-17
1.0674600960535652e-17
8.987719725116656e-18
8.190017420079568e-18
8.101074652508857e-18
7.388022668206622e-18
6.741259254344431e-18
6.148345592809406e-18
5.109887504806924e-18
4.716084813290414e-18
4.663745748970205e-18
3.9251003681322644e-18
3.89312445958548e-18
4.148116226231797e-14
4.4871047019528665e-14
4.9927866195092686e-14
5.4628508488347196e-14
5.920247849648409e-14
6.574159219522649e-14
7.113097437223371e-14
7.902377381368452e-14
8.553752643518398e-14
9.500912209277871e-14
1.0420769427290748e-13
1.1275697335526774e-13
1.2364420228865436e-13
1.373322032832004e-13
1.4866655240534958e-13
1.651041573918895e-13
1.810652760421459e-13
1.9598383263911588e-13
2.148490022134992e-13
2.3871397674009516e-13
2.616521338375503e-13
2.869159428396642e-13
3.14574792988002e-13
3.4491209116814564e-13
3.781727039815125e-13
4.092800974671769e-13
4.4875132104278026e-13
4.919667366051416e-13
5.464369911179766e-13
5.990620187666973e-13
6.48274198386375e-13
7.090522713958972e-13
7.790599740408289e-13
8.544867502771793e-13
9.477393477050534e-13
1.0391724163701506e-12
1.1388141788427403e-12
1.231850274125134e-12
1.3496309741905714e-12
1.4988678370701662e-12
1.6193063391423207e-12
1.7731106070594785e-12
1.9410199434641836e-12
2.1241659394788373e-12
2.353912347521379e-12
2.5407421780785247e-12
2.776533100235078e-12
3.0717702490526965e-12
3.3088305790915153e-12
3.607377838463252e-12
3.928262576284364e-12
4.327901947494239e-12
4.699234067702986e-12
5.027866269614782e-12
5.437416281726034e-12
5.866130049964891e-12
6.390837748740269e-12
6.763020239366014e-12
7.314005331728035e-12
7.67452577095377e-12
8.222064549981963e-12
8.535445241270473e-12
9.036190072998517e-12
9.379915283584603e-12
9.518085602176821e-12
9.865861050688789e-12
1.0019857012702361e-11
9.947272712389651e-12
9.919620000710847e-12
9.807436697542173e-12
9.607980094904808e-12
9.447924515337584e-12
9.01759838286153e-12
8.752916159066603e-12
8.341953085759774e-12
7.902822277366268e-12
7.359973152347721e-12
6.904139863222424e-12
6.449966668064248e-12
6.075567474664623e-12
5.63774858048836e-12
5.2176721416381874e-12
4.759335787052575e-12
4.43959155046102e-12
4.084448854580109e-12
3.709812363232604e-12
3.438282948491793e-12
3.1191568601701186e-12
2.856881334552072e-12
2.646152208886556e-12
2.387092489968336e-12
2.1867804812406277e-12
1.998576522012617e-12
1.8259218708472284e-12
1.6878092426510457e-12
1.5425554041081002e-12
1.390220512975006e-12
2.604817183633387e-13
2.2292203182695594e-13
1.514812875509675e-13
1.4006434559301878e-13
1.294608772134866e-13
1.2040701611076614e-13
1.0973028375501422e-13
7.577253781183889e-14
6.447782305680359e-14
6.426713998985977e-14
4.5496939543845975e-14
4.1916734094346894e-14
3.8623326410169374e-14
2.8418276452841114e-14
2.613019566826069e-14
2.3901391823056306e-14
2.726366025493797e-14
2.4948246923582884e-14
1.8452043729751413e-14
1.1588223441005614e-14
1.0635546345532305e-14
9.747141841865329e-15
6.838714075011702e-15
6.3846327671885085e-15
7.35416372185188e-15
5.354202789022045e-15
6.162604151475175e-15
4.478590247905469e-15
5.145707641519399e-15
3.7385076803273076e-15
3.4140300619872814e-15
3.1151794913031015e-15
3.577319458872281e-15
2.5962688691407704e-15
2.2349478827482768e-15
2.162140328024846e-15
1.9730672777399703e-15
2.26420400678729e-15
1.4661274012558984e-15
1.3589066240052005e-15
1.238516952491212e-15
1.1117524142902902e-15
1.034566926808268e-15
9.287171451275122e-16
8.580186688843215e-16
7.761977515018941e-16
7.137008718283707e-16
6.515681512408745e-16
5.938271235049386e-16
5.330897017379903e-16
4.939758148789797e-16
4.4366542688614483e-16
4.1089512893356613e-16
4.0526832191041974e-16
3.3036432012297066e-16
2.460880277395479e-16
2.8636894426586484e-16
2.587661686696307e-16
2.32743729187189e-16
2.1576063353867515e-16
1.969083672887e-16
1.7974279042017022e-16
1.635805679293152e-16
1.469848936588032e-16
1.3611884738981829e-16
1.2421547770625947e-16
1.1476504236394333e-16
1.0321369140141506e-16
9.414969888394836e-17
8.582270807971008e-17
7.827001104998473e-17
7.141682219796957e-17
6.413589288538019e-17
5.941288945553731e-17
5.376862646766703e-17
4.873141254119894e-17
4.5050672238340386e-17
4.1069495625423864e-17
3.7502734945812873e-17
3.435089471385495e-17
3.121476229336799e-17
2.80241991984928e-17
2.494194638827177e-17
2.327557368566646e-17
2.1564226759397423e-17
1.6908224440120714e-17
1.7844533862373015e-17
1.6375520930688146e-17
1.4921793434975924e-17
1.3612738823570435e-17
1.2415790177612797e-17
1.1322333192555964e-17
1.0364380979592278e-17
9.26188843399039e-18
8.585676473966376e-18
7.830828124872246e-18
7.139461121770158e-18
6.512751407968729e-18
5.938020538697309e-18
4.65935745798822e-18
4.75125828605066e-18
4.518979671502397e-18
4.1227998850038024e-18
3.74769906783708e-18
3.5765548170658554e-14
3.9206181108522936e-14
4.300895989390639e-14
4.712277622112343e-14
5.1621495604866995e-14
5.6594555525860494e-14
6.202837854211456e-14
6.805169451672435e-14
7.472054458687628e-14
8.192050249057384e-14
8.970839351194717e-14
9.848945116042637e-14
1.0799494279276911e-13
1.1841864848746907e-13
1.2986405973655337e-13
1.4219419242758122e-13
1.5589103232548855e-13
1.7089948970425858e-13
1.8773168990124023e-13
2.055396069241832e-13
2.2562666035505873e-13
2.4644312393857636e-13
2.7079440715747097e-13
2.974171806973038e-13
3.2610476836999045e-13
3.5690964377333063e-13
3.9202379565209737e-13
4.2904489707443106e-13
4.704122144198536e-13
5.166137588830963e-13
5.663967751451329e-13
6.208706929427781e-13
6.794402615343666e-13
7.460687527473992e-13
8.155346830919866e-13
8.963461634767383e-13
9.823957662538132e-13
1.076555914135761e-12
1.1776287434140483e-12
1.292339144472214e-12
1.4119469126859332e-12
1.5506162693758792e-12
1.6946657965533802e-12
1.8550158252132647e-12
2.0333863109750743e-12
2.2240621828286713e-12
2.4273934036878617e-12
2.656887304986369e-12
2.8960158052056156e-12
3.1649073195066525e-12
3.4494136752696743e-12
3.75539145442418e-12
4.08251326711018e-12
4.423414650887233e-12
4.791754958281216e-12
5.1940626680657495e-12
5.592650047832766e-12
6.0102874744707845e-12
6.436506118685251e-12
6.865143620667281e-12
7.287954020945405e-12
7.683897083561435e-12
8.082674743835418e-12
8.422768514545584e-12
8.737380447202534e-12
8.985472627193168e-12
9.152542663214543e-12
9.278641975735396e-12
9.31430054054983e-12
9.264629510978615e-12
9.116474173308601e-12
8.907498324288541e-12
8.65246646813418e-12
8.34100452126435e-12
7.980449089143618e-12
7.600161857212691e-12
7.1903949605718966e-12
6.7695685336047594e-12
6.3421260803715206e-12
5.919976441116528e-12
5.506421038361913e-12
5.106002224500804e-12
4.722753484693073e-12
4.3541599591217355e-12
4.0139131396569155e-12
3.691956836985772e-12
3.3916863250134182e-12
3.110167364577668e-12
2.850826129190399e-12
2.6102185136136417e-12
2.3890868991569003e-12
2.185105252942722e-12
1.9975684260236835e-12
1.825418423653535e-12
1.6641557463997317e-12
1.5229337272207958e-12
1.390545786872541e-12
1.26919722579951e-12
2.1849872007879527e-13
1.9256677833300572e-13
1.3659900170366036e-13
1.33791473678571e-13
1.2350994994059104e-13
1.0742763011944212e-13
1.0469964940000967e-13
7.019472756180988e-14
6.59257254096531e-14
6.061578822626664e-14
4.298418353610653e-14
3.957201774410777e-14
3.855882598744122e-14
2.6609195580068558e-14
2.4495546441962964e-14
2.807745717844224e-14
2.5698347380924997e-14
1.899275589950248e-14
1.9873718771247387e-14
1.0807135784018585e-14
9.884756032017991e-15
8.409671795466001e-15
6.5998536179076375e-15
6.049634696468292e-15
5.540544015963179e-15
5.079324881477038e-15
5.4118154057149735e-15
4.240716312737702e-15
4.52328085355459e-15
3.560586275160018e-15
3.7731858076862355e-15
2.817096518201715e-15
3.1457217710576028e-15
2.4587243705788474e-15
2.6167810731820212e-15
2.036178951942592e-15
1.8686731261928467e-15
1.8869667446641028e-15
1.339847526071841e-15
1.062463664795243e-15
9.664787850080557e-16
1.0029394998091331e-15
9.172635544476e-16
7.331137021130214e-16
6.694850677724522e-16
6.942740394997553e-16
5.561880368242508e-16
5.783770996217243e-16
5.316665470206169e-16
4.807315702291826e-16
3.8478396504148e-16
3.9956232247044005e-16
3.647184443392221e-16
2.9202374088808987e-16
3.0590645259141894e-16
2.763784085827763e-16
2.217615977260815e-16
2.3011959284483714e-16
2.078167660756589e-16
1.9806402513245024e-16
1.5314480179771033e-16
1.5905733022028828e-16
1.275431300067595e-16
1.3232275185689608e-16
1.2068536628629928e-16
1.111389433538164e-16
1.0041823640714625e-16
8.060864474914253e-17
7.350913321616297e-17
7.618314361689184e-17
6.104389322475582e-17
5.615573458707828e-17
5.779802622663576e-17
5.1615682187681237e-17
4.807575651731472e-17
4.3931214232568596e-17
3.5091966119696483e-17
3.64459463646603e-17
3.3258976912074265e-17
3.0342646763443335e-17
2.7657081813563997e-17
2.527749055876186e-17
2.0214840672511188e-17
1.8426148358604654e-17
1.9141492747814306e-17
1.5441872792543625e-17
1.3908995677551938e-17
1.4905310086393136e-17
1.1625634582509808e-17
1.0601999376104223e-17
1.100781065911247e-17
8.18879369597463e-18
8.048239468873884e-18
8.270369624595712e-18
7.614490771195988e-18
6.938223495523025e-18
6.338633296783353e-18
5.078339241858068e-18
5.269414015715971e-18
4.807089411046793e-18
4.3995618421408464e-18
3.51502196454853e-18
3.2029638434245495e-18
3.121891968592303e-14
3.4568909903604105e-14
3.792194911698935e-14
4.169933262416007e-14
4.5598681639714205e-14
4.944972556872521e-14
5.423734895152314e-14
5.946763501903166e-14
6.520764864975763e-14
7.223670601382855e-14
7.835279498277112e-14
8.594923242306111e-14
9.424209442559556e-14
1.0330175221545318e-13
1.14475882328177e-13
1.2423113834027469e-13
1.3618209171434265e-13
1.5093428250161468e-13
1.655078579874994e-13
1.7953615874899522e-13
1.9682215034526083e-13
2.1816122772847785e-13
2.366268144161277e-13
2.5961360698277045e-13
2.8423131362150246e-13
3.119183192047517e-13
3.4562656839464485e-13
3.7900367639932843e-13
4.155096027686218e-13
4.5070544873147153e-13
4.941107483798658e-13
5.416524367912516e-13
6.002739154797039e-13
6.579904375422469e-13
7.135668324589946e-13
7.90551161704836e-13
8.572132068469985e-13
9.395377799954675e-13
1.029481943427111e-12
1.1402810949801404e-12
1.2357730827601588e-12
1.3532029408385363e-12
1.498459160928032e-12
1.62328882826273e-12
1.7764808739149606e-12
1.9437755209723464e-12
2.125865411639161e-12
2.3488766980565748e-12
2.53869189080696e-12
2.80132130191855e-12
3.0229804937464293e-12
3.3293797642702117e-12
3.5847632803754175e-12
3.895464886920213e-12
4.22708501731153e-12
4.575624388320411e-12
4.995682867494121e-12
5.381618249578867e-12
5.717424709665924e-12
6.182181223852674e-12
6.5864711646253305e-12
6.983764371070064e-12
7.366355105258522e-12
7.722566751634076e-12
8.043681898184854e-12
8.239448942879992e-12
8.447845246770545e-12
8.572149344936941e-12
8.780499052771446e-12
8.698930359697327e-12
8.731009065935141e-12
8.505445857183233e-12
8.373603709996388e-12
8.118632419290895e-12
7.717540312036176e-12
7.469647063088769e-12
7.097211080818592e-12
6.7061967040454136e-12
6.307321157822699e-12
5.901855017927922e-12
5.435731438032927e-12
5.114176716745735e-12
4.739098235418335e-12
4.326959157419192e-12
3.9911597361437275e-12
3.674825576588269e-12
3.421433092051871e-12
3.14032555566123e-12
2.8802056135986895e-12
2.63915205155697e-12
2.4161893401520728e-12
2.210858446050343e-12
2.021831028282111e-12
1.8481041412965794e-12
1.6890892902352908e-12
1.5425359094565348e-12
1.391316054027646e-12
1.2703434813372211e-12
2.1267184468807012e-13
2.0664785306685783e-13
1.4769722231462095e-13
1.5265576060860244e-13
1.4113226278731407e-13
1.3022356458614374e-13
1.0758586482287856e-13
7.331718233630356e-14
6.726165358152123e-14
6.223790797186647e-14
4.4030104231761455e-14
4.0594006264149644e-14
4.116372161381169e-14
3.76590533211835e-14
3.456807578799528e-14
3.173587010284048e-14
2.647089134279398e-14
2.423904216002724e-14
1.3720915175937663e-14
1.2557037169342733e-14
8.884312882823905e-15
8.148460726549874e-15
6.005718287356793e-15
6.376361430999797e-15
5.103419954011312e-15
4.693726905659455e-15
4.894130150918845e-15
3.9075484132159426e-15
3.573748816232367e-15
3.736065680565794e-15
2.9827252675758315e-15
3.1172919037609195e-15
2.85057593654833e-15
2.5987192999475465e-15
2.37104608385534e-15
2.2052967812394925e-15
1.9769352577326972e-15
1.7688499521870801e-15
1.6447308398532739e-15
9.811797261226981e-16
1.2396888379259747e-15
8.167002564114819e-16
1.0353152390103224e-15
9.428788847439942e-16
8.584126663360328e-16
5.658581114534804e-16
7.1388172808937e-16
4.702646052569623e-16
4.2885429606455194e-16
5.422651684663265e-16
4.9433010861951e-16
3.0084918376813147e-16
2.967987815626609e-16
2.7192005181691117e-16
2.511167815037199e-16
3.1169182986636855e-16
2.9128239852773128e-16
2.616185219941665e-16
2.366927291281767e-16
1.5571206807902996e-16
1.9689180365087273e-16
1.7948525658544047e-16
1.6361851633761183e-16
1.1007959938860677e-16
9.86509106675213e-17
9.956438951847849e-17
1.132079492382912e-16
7.45256744872511e-17
6.804350595128463e-17
6.20109693477326e-17
7.838722812952091e-17
7.146170030300401e-17
6.63468773130967e-17
4.2873074833143403e-17
3.916272495122184e-17
3.614540301789869e-17
3.255426484750322e-17
2.9734203245146967e-17
3.7515263242959955e-17
2.471878811246352e-17
2.8570522536055836e-17
2.0583633775207858e-17
1.87485767709374e-17
1.7051679024435635e-17
2.1562161341600545e-17
1.4203479829186106e-17
1.7545693714062013e-17
1.6403320504715792e-17
1.0774645963440761e-17
9.833854759870605e-18
1.2413206244877744e-17
1.1243962038511043e-17
7.453202189097726e-18
9.489639026536065e-18
8.611627800209029e-18
5.402748506238299e-18
5.1579263172458824e-18
4.62158132537845e-18
5.9446293445427515e-18
3.912927538212434e-18
3.625681088524713e-18
4.5128256139285425e-18
4.176975424104939e-18
2.7117134932613173e-14
2.986979030001425e-14
3.26044957328084e-14
3.594428114630313e-14
3.9400866397722126e-14
4.298477207346067e-14
4.713620329030016e-14
5.167719563106894e-14
5.69573821430585e-14
6.241729148750387e-14
6.843167937969864e-14
7.506318119792168e-14
8.231081136505451e-14
8.978247895774443e-14
9.842311684209717e-14
1.0796794271483967e-13
1.1891547441166792e-13
1.303973137765016e-13
1.423268054761383e-13
1.5603300280862857e-13
1.7191020284554456e-13
1.875761956219778e-13
2.0578686212773955e-13
2.2660759067976066e-13
2.484542319513731e-13
2.7243321813778433e-13
2.985068379941553e-13
3.2589049587472535e-13
3.587101079881507e-13
3.936447887508042e-13
4.316016703584638e-13
4.73116350855835e-13
5.161195898041325e-13
5.658052928452579e-13
6.202944972342454e-13
6.832425599141975e-13
7.458983143903263e-13
8.212726980187866e-13
9.038119448344877e-13
9.857506477902158e-13
1.0804053198439047e-12
1.1767727666085114e-12
1.2895531124889856e-12
1.4191464906397684e-12
1.5531991053113638e-12
1.700348707791584e-12
1.8591302819988876e-12
2.0342888300200924e-12
2.223569663977245e-12
2.4166811038493754e-12
2.658684358827109e-12
2.8766206273864418e-12
3.1331585342654022e-12
3.4319826798834207e-12
3.7211113914254576e-12
4.035070760264178e-12
4.366796300941238e-12
4.690054713439652e-12
5.073615932768755e-12
5.416045771208924e-12
5.788779987266247e-12
6.19106642167422e-12
6.555934911946581e-12
6.870703839114733e-12
7.227808661021205e-12
7.478181050741343e-12
7.719784037771055e-12
7.947655321183513e-12
8.075950234240784e-12
8.13884239016099e-12
8.068107302183815e-12
8.018594119086712e-12
7.919423925346995e-12
7.653770989265045e-12
7.406003995673351e-12
7.115517406087272e-12
6.791650188868816e-12
6.443926426030558e-12
6.100533999752944e-12
5.710337898048688e-12
5.339962049906876e-12
4.992386833189323e-12
4.6130275146317074e-12
4.278460631383291e-12
3.965486918294091e-12
3.668808124307016e-12
3.3483187625434037e-12
3.092231573002839e-12
2.8383301020264824e-12
2.593837430405874e-12
2.3763888458242997e-12
2.1752945793172224e-12
1.9966693518694575e-12
1.8197619446079875e-12
1.667678992309441e-12
1.5196778638865813e-12
1.3926538461324935e-12
1.2674081223578755e-12
1.155872014229899e-12
2.0104358012214571e-13
1.9598147644174065e-13
1.161864789445749e-13
1.0765488295782376e-13
9.936215268526418e-14
9.310719964763053e-14
8.433970669229693e-14
4.6106539144528516e-14
4.250788501223593e-14
3.7964116274319255e-14
4.3608347705953685e-14
3.848510468298026e-14
3.564707250638769e-14
3.364159840701549e-14
2.986988220229068e-14
2.7416654158402267e-14
2.508098227989646e-14
2.4140993492086728e-14
1.2740661236405876e-14
1.150038736530647e-14
7.9846050488821e-15
7.241585955084675e-15
6.089345191948271e-15
5.55834796778062e-15
5.435084795751616e-15
4.658127970779349e-15
4.267045696512192e-15
3.897146315261137e-15
3.565377295944083e-15
3.2549020724558914e-15
3.0692339736300678e-15
2.7146233734331464e-15
2.45747713841962e-15
2.26196880324943e-15
2.0640244261399564e-15
1.8072779748380023e-15
1.6472447969626858e-15
1.5697823313231868e-15
1.3063878689857642e-15
1.1962242592376118e-15
1.051876166666216e-15
5.925117926132808e-16
9.047123950396367e-16
8.250649331973511e-16
8.214002355021136e-16
6.885601312202396e-16
6.47563497848525e-16
5.721876785061667e-16
5.068113557813909e-16
4.891759305419394e-16
4.1356743884198256e-16
3.954026421078941e-16
3.604892083733014e-16
1.9666970575847347e-16
2.931908813071534e-16
2.6482823985596606e-16
2.49511549359115e-16
2.2767734862066913e-16
2.07451491162106e-16
1.892033954088656e-16
1.0316637255269611e-16
1.5739480798958125e-16
8.579312012805249e-17
1.3130956277060085e-16
1.1952062607589214e-16
1.0887068376855209e-16
5.930097991942276e-17
9.065896204858457e-17
4.9400933350631707e-17
7.531735509270845e-17
4.182120472622463e-17
6.26495980346755e-17
5.712449896704442e-17
3.119316233016668e-17
4.7556438964909244e-17
2.5927904877328975e-17
2.3825126956373837e-17
3.6557143549208614e-17
3.286973739838793e-17
1.6967942392498574e-17
2.7352405930754344e-17
2.495760684102484e-17
2.2746263624343324e-17
2.0828691769281024e-17
1.8916664974203035e-17
1.0315893506597446e-17
1.574961097585574e-17
1.435424416458597e-17
1.3102794962032233e-17
7.14816526474078e-18
1.0886361158683312e-17
5.934159066102612e-18
9.054624676972888e-18
4.939051779084984e-18
7.533625010800097e-18
6.868118745153711e-18
3.710735396478323e-18
5.7127010080335244e-18
5.212294723288418e-18
4.761204335559164e-18
2.5907944073069694e-18
3.952224527696912e-18
2.309666104358561e-14
2.5316988937239705e-14
2.7963602807658798e-14
3.0463848550231774e-14
3.361760836843708e-14
3.661109176953751e-14
4.041421282048357e-14
4.402101398184322e-14
4.827280141188283e-14
5.290013227575254e-14
5.838858833396777e-14
6.362151972647556e-14
6.976315863352838e-14
7.699214235799601e-14
8.383716164846108e-14
9.258549091679535e-14
1.0079352886794497e-13
1.1052011893074142e-13
1.2119380025634133e-13
1.329006719307692e-13
1.4560573468128764e-13
1.608490015350112e-13
1.7633323054483157e-13
1.9206470498599424e-13
2.11989923743843e-13
2.3091806538205223e-13
2.5332816131403156e-13
2.7944618637276084e-13
3.0638594809625473e-13
3.3591082781086145e-13
3.6585020237074953e-13
4.010431306076514e-13
4.4262036668883247e-13
4.820257318192135e-13
5.319931769282733e-13
5.792228558183742e-13
6.350144934368292e-13
6.975005789805338e-13
7.627188759437804e-13
8.358929616352518e-13
9.15948568981736e-13
1.0034576910447829e-12
1.0992966432581753e-12
1.212098327952527e-12
1.3184202407583223e-12
1.4345060601606394e-12
1.5900205136173568e-12
1.727759410526141e-12
1.8891392569976593e-12
2.06447681004575e-12
2.269712305744909e-12
2.4768543831548093e-12
2.682133334141464e-12
2.9404817660258305e-12
3.176640348621182e-12
3.4491888616163703e-12
3.739217986592185e-12
4.043020590852469e-12
4.3612841970183e-12
4.7224425747070404e-12
5.062148846801151e-12
5.368439233634963e-12
5.706124198266753e-12
6.075764197425645e-12
6.346404420114155e-12
6.632799106730188e-12
6.884289200947625e-12
7.14132452516997e-12
7.253405984742323e-12
7.35454386713551e-12
7.395882703704719e-12
7.374899286263028e-12
7.292267668193033e-12
7.384275945388038e-12
7.1863390683221335e-12
6.941371410637511e-12
6.6581021632632136e-12
6.344993691039455e-12
6.011481898237644e-12
5.665238838075321e-12
5.260524336022329e-12
4.9647953460161905e-12
4.621292412028152e-12
4.253572535925564e-12
3.969204770386772e-12
3.66477957031929e-12
3.377658125260009e-12
3.083606275257296e-12
2.8717119516093514e-12
2.6190413901577237e-12
2.4009262370427935e-12
2.181027417033966e-12
2.013784612199738e-12
1.8392676791818774e-12
1.6695875325092253e-12
1.5384337576799597e-12
1.4054581321629308e-12
1.2837243490263917e-12
1.1625134408986511e-12
1.061277512782249e-12
1.9096803362570929e-13
1.7744273619464287e-13
9.768030330704198e-14
1.090418826245406e-13
8.353900568166469e-14
9.378488851856737e-14
7.085612229056783e-14
5.839087051445862e-14
5.396203645849202e-14
4.9644993393625525e-14
4.0925912149314027e-14
3.6918483636353623e-14
3.450729279944681e-14
2.8779646196588825e-14
2.6410910028546975e-14
2.6808620800076772e-14
2.444658424805407e-14
2.0287323036875767e-14
1.1349622585176242e-14
7.429871222534306e-15
7.563637963956838e-15
6.927628477068854e-15
5.64725947276568e-15
4.935370761885159e-15
4.60947723316151e-15
4.211457002737003e-15
3.861950296552641e-15
3.5199178813416116e-15
3.2176332149601854e-15
2.9404157486012665e-15
2.6889395428697174e-15
2.4511778398958713e-15
2.0121007081429906e-15
2.0426521869782184e-15
1.7630381039095403e-15
1.7016313107525038e-15
1.552680033981192e-15
1.4225894610091182e-15
1.0818333335896477e-15
9.871225940088999e-16
9.001214553374032e-16
1.200473033662875e-15
7.492482824027835e-16
6.836636039222806e-16
6.231753919598039e-16
8.14101903895092e-16
7.584655971060181e-16
4.674161325423329e-16
6.301435802718569e-16
3.936805112504683e-16
3.5902496397161815e-16
3.2721295528652395e-16
2.9854307097687373e-16
3.9761022322512753e-16
2.4865000924706876e-16
2.264408882478385e-16
2.065105075199581e-16
1.8828468580748467e-16
2.508705701783336e-16
1.5668354067771752e-16
2.0877990740699244e-16
1.302818641927187e-16
1.7375684557436675e-16
1.5835028493539394e-16
1.4442934600037663e-16
9.0185327049186e-17
8.238333815592759e-17
1.0955983887641922e-16
6.840096962412575e-17
9.261539873116898e-17
5.688831859134949e-17
7.579862511853939e-17
6.913900211398203e-17
4.3339067416803044e-17
6.123148402697476e-17
3.8639701551737203e-17
3.247889672366191e-17
2.985904098314966e-17
4.030377558672596e-17
3.6298304162087455e-17
3.4883279840208465e-17
2.065203317683496e-17
1.883744827845934e-17
2.512034057798936e-17
2.2885047709781422e-17
1.431837991689591e-17
1.904411480938389e-17
1.1889682829660255e-17
1.0839251823977641e-17
1.446351304581698e-17
1.3169724685935877e-17
8.223493430829072e-18
7.50103780385432e-18
1.0047104243997688e-17
6.238671192539817e-18
8.312071709236958e-18
5.190631670434023e-18
6.916299764745763e-18
4.3198807510381e-18
3.937906805667608e-18
5.245365614557652e-18
2.0142515213189163e-14
2.2087906771406075e-14
2.4222005813420208e-14
2.65688687075439e-14
2.9121507284321815e-14
3.191989493285724e-14
3.5686387481485196e-14
3.912867245046818e-14
4.209641250868837e-14
4.613575504179338e-14
5.0580366282591586e-14
5.5484050756427057e-14
6.083836825837834e-14
6.668723354620652e-14
7.310779560169641e-14
8.174323454868219e-14
8.958674837737059e-14
9.638237879819674e-14
1.077238277838364e-13
1.159001256392994e-13
1.2706019547285104e-13
1.4201407313148285e-13
1.5276411083905329e-13
1.674975025286434e-13
1.8716814806992668e-13
2.0526450667103663e-13
2.2501688022229557e-13
2.420872254068489e-13
2.7047813559306915e-13
2.9100225911898716e-13
3.190802053434276e-13
3.4977023860000877e-13
3.8346849846327015e-13
4.194350395532037e-13
4.698824300570402e-13
5.052389903165833e-13
5.538331799110539e-13
6.070881961115832e-13
6.654116835172655e-13
7.292434983983477e-13
7.994090145921054e-13
8.756543369834747e-13
9.778270119602479e-13
1.0508993089507498e-12
1.1509595394993268e-12
1.2601792230848018e-12
1.4060018044862014e-12
1.5095312173899804e-12
1.6828044995466859e-12
1.80496748330857e-12
2.0101778350392833e-12
2.1535733555529672e-12
2.34941022747417e-12
2.560760587673148e-12
2.7876483007411235e-12
3.03072208211527e-12
3.3528291891412943e-12
3.563251935508861e-12
3.851398283684371e-12
4.151612134635933e-12
4.547687959056614e-12
4.777897770059697e-12
5.194312510622714e-12
5.4101295473364415e-12
5.713922538186804e-12
6.115434662140848e-12
6.2599864574330085e-12
6.485758943861387e-12
6.702042401585973e-12
6.805908162697505e-12
7.020242960890524e-12
6.9116421115045845e-12
6.877453985182216e-12
6.78687978550319e-12
6.542186024463362e-12
6.354959518840522e-12
6.127025440943827e-12
5.872893454473307e-12
5.637887027934507e-12
5.3341809532181235e-12
4.971932936161528e-12
4.70494837493541e-12
4.391472547157591e-12
4.084179581496754e-12
3.750516093434541e-12
3.468502012955574e-12
3.201004257735423e-12
2.977776728528395e-12
2.7116000730531815e-12
2.490470068168134e-12
2.2847569767397122e-12
2.114489741146572e-12
1.917392741884048e-12
1.754711663615618e-12
1.6048585511617819e-12
1.4671820383005856e-12
1.3539838077228769e-12
1.2248234620703281e-12
1.1295756805238243e-12
1.0206603697065231e-12
9.323015626760472e-13
1.7371610856460518e-13
1.5252019924219033e-13
1.0690146121820539e-13
8.585377775230441e-14
9.131550317154181e-14
8.425023107607628e-14
7.736027907162557e-14
5.5333597160781116e-14
5.0944010011889635e-14
4.68386283888979e-14
2.7611511693861527e-14
2.5446029085656808e-14
2.3374500705385525e-14
2.146772629475602e-14
1.713726127339356e-14
1.80437377352838e-14
1.4373938885273138e-14
1.511766790694614e-14
1.1262301845329467e-14
5.9296076667796514e-15
6.760243680578835e-15
4.509115558352157e-15
4.865545527450075e-15
4.454438443731146e-15
3.933303861813741e-15
3.735785334754642e-15
3.416328869007184e-15
3.1241908604352018e-15
2.4260440262565106e-15
2.635477866204857e-15
1.9731515165546013e-15
2.170718310463001e-15
1.9840288139950005e-15
1.810604727218327e-15
1.6511389348778662e-15
1.5084551310708948e-15
1.1700236721822413e-15
1.2541545081566865e-15
1.0372891425520154e-15
1.264934918539868e-15
8.626649379580368e-16
7.868494131928348e-16
7.18076576543154e-16
6.746183218602481e-16
7.999742424490797e-16
6.814853932019785e-16
6.643486175031143e-16
4.533179216802678e-16
4.086805431809208e-16
3.7799434147005123e-16
3.4369709227070247e-16
4.195118080804671e-16
2.8647967504022745e-16
3.482190279037077e-16
3.1792990365061776e-16
2.1691328391899033e-16
2.6469441572256396e-16
1.7897886556173635e-16
1.6453835265798336e-16
2.0082702500572306e-16
1.3684180801346236e-16
1.6699148103354658e-16
1.522252531270138e-16
1.388937286496961e-16
1.270412329830768e-16
1.1544657335053223e-16
1.0543701750752121e-16
7.174451288404453e-17
6.549236809546258e-17
7.568084232479984e-17
7.137039969088472e-17
4.972498926538973e-17
6.060427055366155e-17
5.4265210950390244e-17
3.770064465313778e-17
4.5976988145783364e-17
4.1939608097142363e-17
3.825094950823375e-17
3.4886384351429184e-17
2.3125393317524293e-17
2.901254175495156e-17
2.647486167079301e-17
2.4114509679646585e-17
2.2028126223179887e-17
1.992272614317536e-17
1.8346685995601702e-17
1.6695043678020332e-17
1.1178046910222357e-17
1.028245486360447e-17
9.477982737197872e-18
1.1578400901425204e-17
7.875885189914031e-18
9.607285260388057e-18
8.763554881747638e-18
7.992206814127933e-18
5.450643569642677e-18
4.971033648865679e-18
4.53131499061999e-18
5.529903195505129e-18
5.047240210181142e-18
1.754289053627303e-14
1.923075835138256e-14
2.1096823899436205e-14
2.3138027234471292e-14
2.5384701395114566e-14
2.7826826828481637e-14
3.0517713888887124e-14
3.346203892672157e-14
3.6663127718524247e-14
4.017989843184633e-14
4.395683205447391e-14
4.832105496719551e-14
5.302469384788516e-14
5.812412196556794e-14
6.367500827926439e-14
6.989922557070535e-14
7.664453191041425e-14
8.402525489010774e-14
9.211878993722248e-14
1.0093881432040375e-13
1.106593629910917e-13
1.2134847628759708e-13
1.3314397287000427e-13
1.4598897807622293e-13
1.6006481646435624e-13
1.753834842425851e-13
1.9227059143505303e-13
2.108398353401226e-13
2.313418002373017e-13
2.535612365223369e-13
2.778842147558171e-13
3.046428192147047e-13
3.3427051430059977e-13
3.6690294139951683e-13
4.0178192657489416e-13
4.402678577687059e-13
4.824331303370591e-13
5.291423262468496e-13
5.796254423421901e-13
6.353675461983165e-13
6.968066757102418e-13
7.646949438113017e-13
8.366816255279302e-13
9.160250109833086e-13
1.003610983553288e-12
1.0966365321703613e-12
1.2029046763793555e-12
1.317210508485039e-12
1.4406715061204548e-12
1.5755156897916846e-12
1.7221713392133205e-12
1.879451001075143e-12
2.053933194743879e-12
2.24029420607095e-12
2.442386402920385e-12
2.6619775211538445e-12
2.889332741006581e-12
3.132976141029203e-12
3.39110774637855e-12
3.662914617323044e-12
3.948698705711784e-12
4.225850452290696e-12
4.536454095602241e-12
4.833231371292478e-12
5.124636492002862e-12
5.404849520434906e-12
5.662139375312647e-12
5.902329304964465e-12
6.099501725358824e-12
6.265514509112127e-12
6.379870591872254e-12
6.4377989525826615e-12
6.446935916172361e-12
6.406418900581427e-12
6.282329774039978e-12
6.143213329418416e-12
5.955621119085589e-12
5.7322973682171786e-12
5.480364334138025e-12
5.180527863695672e-12
4.922424950945693e-12
4.627867902488923e-12
4.329717268761733e-12
4.037149500817517e-12
3.7538547571438045e-12
3.4767361173505206e-12
3.2137523835177505e-12
2.9644840831847856e-12
2.7307444257326803e-12
2.5092208677194674e-12
2.303810516840049e-12
2.1129233127122774e-12
1.941269271749162e-12
1.7725768398019676e-12
1.6218946578919436e-12
1.48399135154303e-12
1.3558307666273995e-12
1.2388577651995608e-12
1.1322123846053102e-12
1.0335944985146635e-12
9.435278411156292e-13
1.5197131925876915e-13
1.3256946097060384e-13
1.1087304216509901e-13
1.079571136516924e-13
9.353420726943798e-14
8.628748221552783e-14
7.948845474652497e-14
5.666456805220194e-14
5.225462453982834e-14
4.808950600557894e-14
2.4622838030434917e-14
2.6114645654228916e-14
2.4180891954091676e-14
2.155882147140811e-14
2.026034612595052e-14
1.8577076664551895e-14
1.487449228906953e-14
1.3551705247268743e-14
1.1135479085747505e-14
1.0202959346936738e-14
4.957108255424295e-15
4.5450814386490456e-15
5.094834917668336e-15
4.6715510945267716e-15
4.281994168548708e-15
4.367420841292374e-15
2.9466869600396244e-15
2.486778648269478e-15
2.9948459383389915e-15
2.05640131966142e-15
1.879098857180608e-15
1.7138933143389197e-15
1.5645989041454832e-15
1.904628626183098e-15
1.7396972718759571e-15
1.5873225361012069e-15
1.4484914289302397e-15
1.340372085853919e-15
1.2039150921478493e-15
9.791917856601493e-16
1.0910299438792948e-15
9.94634207519693e-16
9.383111117539562e-16
8.279865747587311e-16
7.547950369455236e-16
6.898326416803477e-16
5.139222597702936e-16
4.689980377713635e-16
5.227770618883258e-16
4.768643715774695e-16
4.3460631879628873e-16
3.264693680002394e-16
2.95791900116067e-16
2.5916745742962783e-16
3.007115695011605e-16
2.1965191830364744e-16
2.500930197027725e-16
1.86893997900751e-16
1.748336254518521e-16
1.5529282898801715e-16
1.689297668912755e-16
1.2911197128242495e-16
1.438068851639838e-16
1.0770994774746949e-16
9.834980902480317e-17
8.939311544617111e-17
9.963082367280862e-17
9.07659214331054e-17
6.792174990240124e-17
7.585765070979119e-17
5.635696204029413e-17
5.1412782795024985e-17
4.693074537228229e-17
5.2275273392664847e-17
3.92427204978519e-17
4.345212225623079e-17
3.244397889240659e-17
2.970389364009084e-17
3.2796720712364204e-17
3.0038051110471346e-17
2.7434435056252093e-17
2.0503002292522962e-17
1.8688270932166547e-17
1.7119457769140174e-17
1.9174063356351845e-17
1.7293109334681203e-17
1.581401292746221e-17
1.1794271184791483e-17
8.689444127334055e-18
9.616373315254285e-18
1.0646053452066486e-17
8.150323237352235e-18
7.505383896598775e-18
8.282018332046627e-18
7.554010113522772e-18
5.636308267022042e-18
5.147072331731858e-18
5.7385732883138024e-18
4.279535152549536e-18
3.899048914761234e-18
1.5336662234464666e-14
1.696861233751108e-14
1.8631774535393353e-14
2.022365070865419e-14
2.2402092929347954e-14
2.455614626574336e-14
2.6934199144098795e-14
2.9219430486446675e-14
3.2043348613948e-14
3.511448456768144e-14
3.848901784186715e-14
4.223629314488116e-14
4.6799562547183557e-14
5.1301870968842194e-14
5.564990779019121e-14
6.169295090146277e-14
6.690501253382474e-14
7.41437302802026e-14
8.044547062274903e-14
8.822707537383301e-14
9.67186735042564e-14
1.071922834058154e-13
1.16274271668286e-13
1.274975183141277e-13
1.4127345856683734e-13
1.549488383978862e-13
1.6983723436841576e-13
1.84276679560738e-13
2.0184180648357811e-13
2.2153271061724e-13
2.454749568626226e-13
2.6626062086228574e-13
2.9204118741985563e-13
3.200793384636991e-13
3.509196284995886e-13
3.8877605629594506e-13
4.2171145401552315e-13
4.623181928157413e-13
5.065694952045796e-13
5.554726644862718e-13
6.110924123867909e-13
6.666804705363043e-13
7.388848392636952e-13
8.010654651318952e-13
8.869674677053652e-13
9.714334284909952e-13
1.0637335841260939e-12
1.1522723853539573e-12
1.2745673302552585e-12
1.3805430283426296e-12
1.5087804881436701e-12
1.6666233549181557e-12
1.820316243576703e-12
1.9661885210883345e-12
2.1438042685592416e-12
2.331938175241377e-12
2.540591002841906e-12
2.7891730269242447e-12
2.9941238047518892e-12
3.2730603621953184e-12
3.5329008969735034e-12
3.762849893902423e-12
4.0369448984334536e-12
4.314944873544412e-12
4.591674894171899e-12
4.913925936862514e-12
5.17575767709326e-12
5.36036077681469e-12
5.573653525798933e-12
5.75402906376013e-12
5.913534851804491e-12
6.0403828975330564e-12
6.036439859302907e-12
6.031705517779434e-12
6.040161715692863e-12
5.935908503171817e-12
5.763093915072303e-12
5.577134592042262e-12
5.2968251631615944e-12
5.114371719015774e-12
4.852447685867494e-12
4.526312272129027e-12
4.300075835528569e-12
3.974906492857554e-12
3.746129365969921e-12
3.4388750041111098e-12
3.1845225552830415e-12
2.942214574647091e-12
2.7154656042995077e-12
2.5253942034949605e-12
2.2942328254215273e-12
2.1302787209891173e-12
1.953291974923646e-12
1.7688730887628365e-12
1.6380202593092512e-12
1.498565821751464e-12
1.354753670842945e-12
1.2599441493510735e-12
1.1311627793787153e-12
1.0331898143086093e-12
9.543988619412084e-13
8.719070605803615e-13
1.35536126057176e-13
1.254414183369583e-13
1.1009002994463305e-13
1.0199783563970639e-13
9.450431640467206e-14
8.164774630610282e-14
7.51195246079405e-14
5.77990458305157e-14
4.5141586829295715e-14
4.166325810118203e-14
2.4029751872233358e-14
2.2809752490106835e-14
1.985745794504468e-14
1.9190312948369665e-14
1.760927276593811e-14
1.5349805029975635e-14
1.478580949430277e-14
1.3544550595959858e-14
1.1451208928173799e-14
1.0489085517133368e-14
8.557156826180565e-15
7.881009014571727e-15
3.0883990982663855e-15
4.055195684196152e-15
2.6135348053150083e-15
3.1966096451703365e-15
2.924720392037739e-15
2.0078220875891117e-15
1.835219391637059e-15
2.2312551905341345e-15
2.042422357394213e-15
1.3941411866061344e-15
1.699674740787266e-15
1.5542252320089823e-15
1.4266606550254113e-15
9.679722198659558e-16
1.179637628497791e-15
1.0757407534569065e-15
9.405919271374587e-16
8.486364049566882e-16
7.830447682141029e-16
7.141894812502789e-16
7.364353047021994e-16
5.943274633552992e-16
5.419484797883189e-16
4.94247779182306e-16
4.508768523662644e-16
4.1122705908757243e-16
3.748495979949038e-16
3.4259870761865313e-16
3.525888543010457e-16
3.2173373931903137e-16
2.597459490116861e-16
2.36739765770608e-16
2.1586600631933668e-16
1.9681619111046528e-16
2.0421301435001403e-16
1.6400765082672286e-16
1.4923866604857904e-16
1.5484776884137344e-16
1.266242279601112e-16
1.1346214166683058e-16
1.1685165599183064e-16
9.421304015389333e-17
8.596951638817036e-17
9.086560193030909e-17
6.607267345081212e-17
6.520165559361979e-17
6.763849980189998e-17
5.5246793552820207e-17
4.658555554085541e-17
4.5213839049313596e-17
4.016783759794417e-17
3.753261003900701e-17
3.4236908562306785e-17
3.1228021120039273e-17
2.8455433844606406e-17
2.6045708245551436e-17
2.3670029052042394e-17
2.4399914096669972e-17
1.9748589445479488e-17
1.798012477761952e-17
1.6380137504691107e-17
1.498019287758092e-17
1.540158820450961e-17
1.4038943914927185e-17
1.1328555939465372e-17
1.168698733604138e-17
1.1014089081819941e-17
8.594229392565015e-18
7.833899286459275e-18
7.152255376479378e-18
6.524080821076361e-18
5.94636115350175e-18
5.440000507028021e-18
4.9471065548620115e-18
4.5109996381452366e-18
4.651620768994225e-18
3.749090102189785e-18
1.3388938260806753e-14
1.4475195960371338e-14
1.587921450160008e-14
1.741855274816789e-14
1.9091934683318273e-14
2.0892563668112133e-14
2.2960659569112308e-14
2.5167175381880037e-14
2.7982718844923745e-14
3.066419403220332e-14
3.3207670379248725e-14
3.637439737057357e-14
4.043976941699583e-14
4.3797189436789117e-14
4.859970894952299e-14
5.3307139054329563e-14
5.769669963110781e-14
6.319146446500388e-14
7.02341679959465e-14
7.598948215660005e-14
8.446151162110652e-14
9.266210842478555e-14
1.0154245195317015e-13
1.098702001027612e-13
1.2040011532270682e-13
1.338730343892686e-13
1.4474984112882148e-13
1.5873345717975605e-13
1.763250524460873e-13
1.9346907829908666e-13
2.1211388978756845e-13
2.2950654003361274e-13
2.549715822091609e-13
2.76020763307377e-13
3.0647869151383376e-13
3.3139110155636617e-13
3.68380516328629e-13
3.982768086830976e-13
4.426311747704006e-13
4.85200051884227e-13
5.245869136852345e-13
5.828337546392266e-13
6.305681187902352e-13
6.999089066809535e-13
7.671033763258311e-13
8.3558956878948e-13
9.09483357902205e-13
1.0074436225608494e-12
1.0879529857632098e-12
1.206925125617379e-12
1.3205174416903769e-12
1.423953361923186e-12
1.5775309395818108e-12
1.6993319993023512e-12
1.8801850840476182e-12
2.0215715541460784e-12
2.2322517579811742e-12
2.427408696253314e-12
2.635741561493974e-12
2.818575178325732e-12
3.050937365833937e-12
3.2871212004658018e-12
3.582285081594118e-12
3.81035853174687e-12
4.10251556237227e-12
4.3609013184140535e-12
4.548511281258852e-12
4.8497619801525925e-12
5.0683325729068505e-12
5.2609621834167795e-12
5.421030368711558e-12
5.542056796185364e-12
5.620127241757943e-12
5.574345445283287e-12
5.635707440609094e-12
5.496283267357539e-12
5.3725897569308935e-12
5.286743779887117e-12
5.115383859298127e-12
4.90615719349871e-12
4.6680208222213054e-12
4.430227189742126e-12
4.174987320713148e-12
3.870951533303599e-12
3.6126573745797116e-12
3.4056538604139397e-12
3.1200323012209946e-12
2.9246947751925058e-12
2.7005369421270427e-12
2.4569843705534175e-12
2.260314045796413e-12
2.0765754457021386e-12
1.9301433636067984e-12
1.7693312779999299e-12
1.5998956015689683e-12
1.463340372306826e-12
1.3395158047187396e-12
1.2410747319797882e-12
1.1171872969220543e-12
1.022605632298186e-12
9.459727988973475e-13
8.637739592494661e-13
7.785110149743252e-13
1.2912838733357865e-13
1.1869164996871273e-13
9.790217183388545e-14
9.126456899326386e-14
8.369177999358217e-14
7.722591242693593e-14
7.124404650965139e-14
4.773722192199793e-14
4.286292815435224e-14
4.049144712806597e-14
2.3309256309331475e-14
2.145422543247977e-14
1.9709627642689558e-14
1.783355329016357e-14
1.5795494914972135e-14
1.5223699716868317e-14
1.4018839852466265e-14
1.2681624852762965e-14
1.129871881691408e-14
6.03933837883689e-15
7.6145275431454e-15
6.9787404036957765e-15
3.9857212082551124e-15
3.6661382626466745e-15
2.174063491188823e-15
3.0611381394838797e-15
2.7999311683732954e-15
1.6655029263383627e-15
2.3376387198840766e-15
1.3896719618328576e-15
1.9763702955480376e-15
1.159382346771705e-15
1.626947661877471e-15
1.4860374954390175e-15
1.3544352197248862e-15
1.3317441098756689e-15
1.129524642223825e-15
1.0304186982320045e-15
8.950463035092271e-16
8.096611547529979e-16
7.470443242786967e-16
6.782372008172899e-16
6.192907154623342e-16
5.642188975034742e-16
5.159250317504105e-16
4.66235801387219e-16
4.28479281005465e-16
3.902025257530934e-16
3.560372599223214e-16
3.2480384638999103e-16
2.9428622713134344e-16
2.702648718084117e-16
2.4645173105017707e-16
2.798564432391644e-16
2.0397034820775222e-16
1.8695445050584589e-16
1.6958224311819137e-16
1.5458240141246647e-16
1.43812685744347e-16
1.285646941944143e-16
1.1845504746701253e-16
1.0759594630789882e-16
9.565976833374121e-17
8.956235800787981e-17
8.103399410563643e-17
7.448954712067271e-17
6.257483711996346e-17
6.150548457802994e-17
5.742769367359284e-17
5.114410231362812e-17
4.6643280446960866e-17
4.2855202107070234e-17
3.828659426189257e-17
3.5655004556847146e-17
3.371197958803043e-17
2.881933826016316e-17
2.7014234449802865e-17
2.467107846651695e-17
2.2482349489136885e-17
2.0503026395279226e-17
1.9001352363452578e-17
1.6582752542735264e-17
1.5546535894467073e-17
1.4241778894395665e-17
1.2940654766201309e-17
1.1798130031902152e-17
1.0762051927237067e-17
9.815467066540378e-18
8.953975821596471e-18
7.91202848600107e-18
7.436241655207575e-18
6.811509140790469e-18
6.1579882790769675e-18
5.611402105896835e-18
5.1539291317050325e-18
4.666684137860915e-18
4.29251100333701e-18
3.931937060456923e-18
1.1651832706291433e-14
1.2770351655878101e-14
1.401050661169029e-14
1.5367637312543196e-14
1.6844411210403973e-14
1.8478664228537224e-14
2.025155260737684e-14
2.220750261411294e-14
2.4380320518074556e-14
2.6718436233507725e-14
2.9257711193503196e-14
3.2133265609839655e-14
3.52338891731506e-14
3.8621867743215194e-14
4.234659485725957e-14
4.6387975553116106e-14
5.08439976491642e-14
5.5753288852243794e-14
6.113447905381504e-14
6.704337898512182e-14
7.359367970174417e-14
8.059892017443132e-14
8.842727655567417e-14
9.68919765828011e-14
1.0622404334682832e-13
1.1652308819763474e-13
1.2771262430218492e-13
1.4021871703810002e-13
1.5373627492738623e-13
1.6856449499248623e-13
1.848173741720156e-13
2.023711273817957e-13
2.2188490791204782e-13
2.4363262837469666e-13
2.6704624039316356e-13
2.92746053597556e-13
3.203979878965043e-13
3.5186879640549675e-13
3.8611955092826125e-13
4.229375773076563e-13
4.634593307706212e-13
5.079817195375719e-13
5.567529989579282e-13
6.101243254374212e-13
6.684974924526772e-13
7.324078130468375e-13
8.022902220286685e-13
8.775821073531152e-13
9.609043695169818e-13
1.0599368946429989e-12
1.1523452656927487e-12
1.2589150481927707e-12
1.37803261213369e-12
1.5057686973506084e-12
1.6440852956848264e-12
1.7915104883544204e-12
1.9549364002052738e-12
2.128207434281493e-12
2.312739385490771e-12
2.5111703014445957e-12
2.720354934896131e-12
2.9365968243705677e-12
3.1697187714739856e-12
3.406227058004807e-12
3.636900171522073e-12
3.89055560043536e-12
4.130567181873796e-12
4.362147705687305e-12
4.580777064012311e-12
4.778884192771368e-12
4.951812562024749e-12
5.086365805685596e-12
5.196215593595307e-12
5.258324011642118e-12
5.27021800954678e-12
5.250909152593327e-12
5.171204872733784e-12
5.061275692214701e-12
4.916268991597189e-12
4.722713350199002e-12
4.539076205973885e-12
4.319210968109749e-12
4.071438315248289e-12
3.832233070320538e-12
3.590930716094495e-12
3.3640743541826645e-12
3.1288224015515935e-12
2.9018789523859176e-12
2.6834162132723457e-12
2.467240784074671e-12
2.2725933117315165e-12
2.09023510482687e-12
1.9195772255282867e-12
1.760853272476025e-12
1.6198533029653398e-12
1.4834034629230454e-12
1.3574826004358883e-12
1.2369808000936864e-12
1.1308459646229504e-12
1.0333601878271678e-12
9.475160160178044e-13
8.621480359634772e-13
7.871611471720623e-13
7.212783335425277e-13
1.1412194901946315e-13
1.0605573054209031e-13
6.925502809854914e-14
6.972233537652747e-14
5.919064455481522e-14
5.925031249015763e-14
5.449591786889872e-14
4.090249775357927e-14
3.7773259010515686e-14
3.472988642037962e-14
1.8895444899395852e-14
2.0268605597485355e-14
1.8608663046589813e-14
1.4674088892077812e-14
1.567003805170468e-14
1.4482044226918648e-14
1.129030552602766e-14
1.2034661970280892e-14
9.846702133722852e-15
5.370956341429634e-15
6.429090771621494e-15
3.743276336460535e-15
4.92830332730623e-15
3.172160594179129e-15
2.880456297315131e-15
2.6365492671963946e-15
2.4132683543708225e-15
2.064447853554408e-15
1.9725522873633492e-15
2.6403281445645523e-15
1.6798812583900623e-15
1.5376226115967409e-15
1.4007264480464126e-15
1.2783231797105837e-15
1.1749057447576053e-15
1.064777334729931e-15
9.713415171821055e-16
8.868645806247339e-16
8.494415934152653e-16
6.33732216817353e-16
6.376643949842788e-16
5.815870128239796e-16
5.308370505961333e-16
4.874705394225773e-16
4.921931848924315e-16
4.470031721893537e-16
3.6728614445968254e-16
3.721246359040157e-16
3.294132536400951e-16
2.786374114643606e-16
2.541375199947568e-16
2.5737321262712986e-16
1.927362667928123e-16
1.928218205453554e-16
1.7605915909569973e-16
1.6039786333674895e-16
1.4658296291561922e-16
1.3339222182320655e-16
1.2171026898896434e-16
1.1089647824964188e-16
1.134488114260784e-16
1.0242205886060382e-16
8.176255407102956e-17
7.677648123449307e-17
7.003192625080253e-17
7.085220902366013e-17
6.460779327914917e-17
5.762760446403306e-17
4.842714320117704e-17
4.9051137247358034e-17
4.0357684554457895e-17
4.0791385554109424e-17
3.718650413927407e-17
3.395453229137197e-17
3.102900313679462e-17
2.6002476545754102e-17
2.592767323482282e-17
2.2558258838604474e-17
2.1397861238662574e-17
1.7570072681363822e-17
1.7795106273601243e-17
1.558116191152614e-17
1.4829396622928193e-17
1.2170433816248676e-17
1.1092564121110862e-17
1.0155933417887729e-17
1.027246516619641e-17
9.25396645536743e-18
8.520046157281094e-18
7.002121135273433e-18
7.090265425357546e-18
5.8280865891948635e-18
5.870735024905192e-18
4.849187186940077e-18
4.9064177732779385e-18
4.4796255265161275e-18
4.0887097360458856e-18
1.0264235246738964e-14
1.1250357436054845e-14
1.2252668409859632e-14
1.3455710677394161e-14
1.484151028841252e-14
1.626653592960697e-14
1.7711323961369222e-14
1.9565134399929464e-14
2.126595784646128e-14
2.3337133266684744e-14
2.5587280818731236e-14
2.8273131316274655e-14
3.077578539570463e-14
3.373611539313791e-14
3.725768125508483e-14
4.086700681497748e-14
4.446633470963856e-14
4.8756462286394044e-14
5.3874767859678585e-14
5.863600653861668e-14
6.435454030770471e-14
7.050550991568515e-14
7.727666413130035e-14
8.473719808057536e-14
9.358844460547849e-14
1.0241733689790322e-13
1.116880256363352e-13
1.236381248725126e-13
1.342934088884187e-13
1.4724320046164056e-13
1.614485918806797e-13
1.783049305049431e-13
1.952706879195459e-13
2.128164075104451e-13
2.350061081495262e-13
2.557523489152001e-13
2.8038246894537813e-13
3.0966809535525004e-13
3.374626919101301e-13
3.721440008879991e-13
4.026018519701189e-13
4.4386003080790246e-13
4.904248100173002e-13
5.331972485611447e-13
5.885645942660164e-13
6.401535159099514e-13
7.013045661704752e-13
7.681592771418522e-13
8.474612583873268e-13
9.210736170107394e-13
1.0081848293019727e-12
1.103038110071839e-12
1.2049035920977357e-12
1.3187917825539857e-12
1.4512964304437583e-12
1.5727443017044954e-12
1.7281437821406588e-12
1.882953581616875e-12
2.0342810240225297e-12
2.2273379436110845e-12
2.4015783457567446e-12
2.5965900511071166e-12
2.804685224317714e-12
3.043602917095336e-12
3.234638285346532e-12
3.470882019532434e-12
3.697972766997192e-12
3.920817318020252e-12
4.1353398956759565e-12
4.317459771121341e-12
4.507498025275763e-12
4.725876206560839e-12
4.829214669088559e-12
4.881712471375955e-12
4.929838447450267e-12
4.973137173091166e-12
4.9303657838055635e-12
4.8267469188444745e-12
4.670101391859709e-12
4.546133755093747e-12
4.417425254333567e-12
4.21042228431763e-12
3.974683438167232e-12
3.755270056255082e-12
3.530737962066553e-12
3.3061185070468013e-12
3.0817902901845603e-12
2.864053163635738e-12
2.653992121221458e-12
2.472514671138033e-12
2.284396390386823e-12
2.103285209105514e-12
1.9154249249454662e-12
1.7586308204527493e-12
1.6284591597103716e-12
1.4920866450874091e-12
1.3534152678439058e-12
1.2381168454615267e-12
1.1430135521192307e-12
1.0448549636665742e-12
9.547168027915457e-13
8.641154876029273e-13
7.963675308557451e-13
7.274620318582731e-13
1.172568957389744e-13
1.1475416718231187e-13
7.691883374611955e-14
6.424724745093357e-14
6.066470637071516e-14
5.5967557331649694e-14
5.644588964542181e-14
4.202395327785313e-14
3.8777624739619726e-14
3.566770464540488e-14
2.2572146574221115e-14
2.1182154536378814e-14
1.8990970321625718e-14
2.2006523838066272e-14
2.076942371391664e-14
1.4781283604181572e-14
1.3550746541229938e-14
1.2412248711260166e-14
5.714983998543749e-15
3.808810530211033e-15
5.098229012490646e-15
5.463616350650347e-15
4.638682735449259e-15
3.3144830642745738e-15
3.036420450103144e-15
3.660972056640141e-15
2.879872653696144e-15
2.3334188971187117e-15
2.8017964366138605e-15
2.5586996964996463e-15
1.7750941852025385e-15
2.135176848373119e-15
1.9481796314783026e-15
1.796935368620645e-15
1.2330885599105666e-15
1.1581369252303946e-15
1.3522835871216149e-15
1.2331202020489486e-15
8.542593397511477e-16
8.037213891709939e-16
5.713293534067947e-16
6.679947186008372e-16
6.091525971242485e-16
5.623627723172641e-16
3.9547244446718993e-16
4.710223387502383e-16
4.21346217828693e-16
3.000117475028477e-16
2.7422678906247466e-16
2.494534944234674e-16
2.2743837903042023e-16
2.0764540488529144e-16
1.9020616254873683e-16
2.2806453613867933e-16
1.5741024908517419e-16
1.4352838859322056e-16
1.308935680698879e-16
1.5324171668630547e-16
1.0878907762874354e-16
1.2732433806789093e-16
1.162056754425814e-16
1.0594196733153983e-16
9.665611836735078e-17
6.867321681740108e-17
8.040558882334388e-17
7.335434813801625e-17
6.67965748726705e-17
6.099435370102559e-17
4.333924318781915e-17
5.080501742198624e-17
3.608104260491214e-17
3.2938523430760644e-17
3.002485122556608e-17
3.509509834463243e-17
3.20538016119251e-17
2.91870813976466e-17
2.662838905075675e-17
2.429209362782035e-17
2.2131884536516927e-17
2.0240677771636168e-17
1.8436976199215513e-17
1.6796041933783148e-17
1.1963206701566727e-17
1.3965713472354365e-17
1.274042753470611e-17
1.1616243834344088e-17
1.059143964139365e-17
7.552604934927696e-18
7.284886286706368e-18
8.103529789886296e-18
5.716726722743812e-18
5.22114592400493e-18
6.093414502543903e-18
5.5677090108720065e-18
3.951851680914874e-18
3.60454382290348e-18
4.220188405280072e-18
8.901540903909002e-15
9.757120140473771e-15
1.0705630793091868e-14
1.1741257467496898e-14
1.3084462890256958e-14
1.4340967363921984e-14
1.5474038262690616e-14
1.7246306192737407e-14
1.8605415681358104e-14
2.0389421044873433e-14
2.2723435454910938e-14
2.4924382159046453e-14
2.6946904160209206e-14
2.995957981050071e-14
3.231380212871568e-14
3.5445010393445025e-14
3.884702743618167e-14
4.2598130403950885e-14
4.6712488102013477e-14
5.123061716216428e-14
5.615873709007911e-14
6.158369536576866e-14
6.751938699228352e-14
7.410142273287943e-14
8.117409551576922e-14
9.047598406435631e-14
9.758406834780759e-14
1.0877713703485317e-13
1.1733464171016362e-13
1.307699955513532e-13
1.4106035696834836e-13
1.5464284324923772e-13
1.722478029605018e-13
1.8589276494024741e-13
2.0384966740573853e-13
2.2713760168419136e-13
2.4498632142837674e-13
2.7302419145461503e-13
2.921261459164838e-13
3.2812889656586695e-13
3.538576722120398e-13
3.878647639431453e-13
4.321511869244746e-13
4.661910985205078e-13
5.098528691117378e-13
5.688247694830734e-13
6.121055907065755e-13
6.827145248908491e-13
7.47808804291565e-13
8.193368020935872e-13
8.965615407841329e-13
9.811960939985806e-13
1.0561841513839859e-12
1.1550996912802134e-12
1.2622373677228248e-12
1.3787139371306848e-12
1.504902107202498e-12
1.6410328382545704e-12
1.7875601429076831e-12
1.944655185593476e-12
2.112721093214185e-12
2.328410043032536e-12
2.47870907986034e-12
2.7201150749472982e-12
2.932224666592757e-12
3.140874352435794e-12
3.3014612008363505e-12
3.5146343032829312e-12
3.7217639788309206e-12
3.984104036318742e-12
4.170454115403251e-12
4.266195401387395e-12
4.404027336094735e-12
4.511861362208976e-12
4.660381614153979e-12
4.6833021279482196e-12
4.692880604256506e-12
4.650082917173876e-12
4.5696510454703265e-12
4.273759566242425e-12
4.125060946809323e-12
4.048065650012146e-12
3.863957159648285e-12
3.665754025497134e-12
3.3960458593394147e-12
3.2458056230962266e-12
3.0378049696871618e-12
2.7784580839319338e-12
2.6281049492433734e-12
2.3960777902567813e-12
2.2070975641296585e-12
2.034901752287051e-12
1.9079362870075734e-12
1.7540972535729148e-12
1.5797291730307276e-12
1.448547084398273e-12
1.3269468535963779e-12
1.2147481220937718e-12
1.1321090772540754e-12
1.0161551812887626e-12
9.287961219693633e-13
8.649880059994441e-13
7.751119258322222e-13
7.078385301099383e-13
6.460313760903561e-13
1.1830313176290792e-13
1.0948074933420207e-13
7.281428145455257e-14
6.21441199950766e-14
5.73527038578392e-14
5.749379858659434e-14
4.8688671183581114e-14
2.7872009395887558e-14
2.932547112841949e-14
2.6978987257270994e-14
2.1309752894615055e-14
1.960491569313893e-14
2.3024461467798976e-14
1.6570581580952557e-14
1.5286650874381544e-14
1.4026127932449165e-14
1.2697444086406137e-14
1.1685244965494556e-14
5.7038030165054775e-15
3.4328828556040704e-15
4.832881279255752e-15
4.1325906894315266e-15
4.063806282174154e-15
3.725011900610822e-15
3.410798463298935e-15
2.319924568894439e-15
2.1757935564323844e-15
2.613077496142859e-15
2.386279315442858e-15
2.189724315541018e-15
1.998432742119761e-15
1.8198050065605266e-15
1.6618342727817681e-15
1.515909930443181e-15
1.074339016311938e-15
1.2622392447090301e-15
8.784510495798637e-16
1.0462738917927813e-15
5.732739849989897e-16
5.80722188055361e-16
4.791744973920509e-16
4.835572671324831e-16
4.4104681691070756e-16
4.0179975505288636e-16
3.305161566844302e-16
3.0278548559289786e-16
2.7477251695960515e-16
2.4710013289737176e-16
2.427138745375601e-16
2.3164253231617307e-16
2.1114469954645725e-16
1.98223357567381e-16
1.7572468373720497e-16
1.529391883476529e-16
1.4603194355487772e-16
1.328378566216012e-16
1.0935626473411198e-16
1.1085423983609837e-16
1.0108979195421727e-16
9.218738005863983e-17
8.407507395851029e-17
6.897790722941278e-17
7.003448787251642e-17
6.379198549943665e-17
5.810387695127193e-17
4.775853174326307e-17
4.835807668977017e-17
4.412799582665983e-17
3.6250628882845836e-17
3.6858133872952255e-17
3.346689109812375e-17
3.0441484060691714e-17
2.783350316883866e-17
2.2843054495321186e-17
2.3184140807730084e-17
1.8960432534457004e-17
1.9332669911636416e-17
1.756383899337022e-17
1.65385402467457e-17
1.4857787772347747e-17
1.1832473442849425e-17
1.2144201498356316e-17
9.955464228145478e-18
8.896549338945024e-18
9.213138128770264e-18
8.422714334856455e-18
7.673509841219305e-18
6.993663395600217e-18
6.378069749530077e-18
5.817356166386476e-18
5.304250606539531e-18
4.834389831057134e-18
4.11544950782418e-18
3.621851275396911e-18
3.304013117076131e-18
3.35323309900587e-18
7.47528379227373e-15
8.176877403922297e-15
8.98804863437145e-15
9.859444616384828e-15
1.064959073596396e-14
1.169893657167152e-14
1.2993246777513538e-14
1.4245469953631066e-14
1.5621948918598223e-14
1.7120420138961285e-14
1.877083165396965e-14
2.0334800034505764e-14
2.2315389174459407e-14
2.4746919853127306e-14
2.6794835748582607e-14
2.939303041375563e-14
3.262238734230836e-14
3.5768990514216053e-14
3.922400107102383e-14
4.302147945040064e-14
4.6570043847247924e-14
5.171130197141861e-14
5.595174160376997e-14
6.216573655095444e-14
6.730872430619954e-14
7.474069740930582e-14
8.221101073649771e-14
8.986645897342285e-14
9.853103063686745e-14
1.0811135127219274e-13
1.169765166573132e-13
1.2950712172632373e-13
1.4075190038819541e-13
1.5611447258239236e-13
1.7116087736763383e-13
1.8766346832148267e-13
2.0584527961752668e-13
2.227644990139465e-13
2.4419832032008205e-13
2.678051743793397e-13
2.971816015492677e-13
3.2576341119686087e-13
3.570687842175741e-13
3.9027894878668975e-13
4.2896838008199807e-13
4.701290947912775e-13
5.151102504153436e-13
5.643955987628963e-13
6.105583138203576e-13
6.687381050500785e-13
7.41496250569467e-13
8.116844082640121e-13
8.883481944376884e-13
9.717850307477855e-13
1.049291524780153e-12
1.1616027134548271e-12
1.2522704990904777e-12
1.3667101877858853e-12
1.508634841007417e-12
1.6426823894998535e-12
1.7866107830065328e-12
1.9189410609325466e-12
2.076406427359727e-12
2.273826780490312e-12
2.453705018803476e-12
2.6056487370056538e-12
2.8278802527894554e-12
2.997228889179298e-12
3.2093818906998954e-12
3.3520963392350506e-12
3.569357472699823e-12
3.730228677129947e-12
3.871824052365608e-12
3.989316923422746e-12
4.078742341227613e-12
4.136953959488238e-12
4.108148355527342e-12
4.147603087888223e-12
4.101246843108003e-12
4.1166922658492616e-12
4.0457002474674744e-12
3.869913105573928e-12
3.711771357929627e-12
3.5375297835004404e-12
3.3843917085774563e-12
3.189660683353668e-12
2.962852491955023e-12
2.7959403711305817e-12
2.6017944502374458e-12
2.389456067221845e-12
2.212666093671828e-12
2.0430307254466432e-12
1.88519674858407e-12
1.732073763796983e-12
1.5912430729656193e-12
1.4745829863594048e-12
1.3517038212655019e-12
1.226038140487558e-12
1.1221405219407585e-12
1.0264662078707829e-12
9.383932117884654e-13
8.576581759464215e-13
7.835891178602797e-13
7.224587466896792e-13
6.534554491583522e-13
6.02408072118924e-13
1.0426238055767185e-13
9.787729304273454e-14
6.345203992470437e-14
5.875202602037603e-14
5.505678770835443e-14
5.0019662145275257e-14
4.602553472982131e-14
2.6351258242208763e-14
2.7820440912229434e-14
2.5459231178699193e-14
9.763625673089791e-15
1.602532471037775e-14
8.271198234783038e-15
7.621967895128379e-15
6.969739546572128e-15
6.3856680124140475e-15
5.6494622266563986e-15
5.356152567583244e-15
7.760900307941851e-15
4.953813784310356e-15
4.556012476502385e-15
4.089052203715219e-15
2.974492121839478e-15
2.7256874670849956e-15
2.9691122040346585e-15
2.312455625148841e-15
2.48654113497615e-15
1.9119972653247535e-15
1.7460267758368821e-15
1.6049960577396169e-15
1.4167759634928286e-15
1.6718648068247351e-15
1.4438881367625373e-15
1.1090999499042471e-15
1.2029396096929048e-15
1.0980737647857703e-15
8.44266558857273e-16
9.136846264682617e-16
6.131689475471723e-16
5.593695480840104e-16
5.10595525659691e-16
4.656679525782871e-16
3.291524171576314e-16
3.875396918650769e-16
2.976325545801729e-16
3.0023316536337307e-16
3.0483608292868566e-16
2.5799364177788857e-16
1.8770791567877465e-16
2.23017954699656e-16
2.1652040252232468e-16
1.8554845830637656e-16
1.693218506449971e-16
1.5434222699716456e-16
1.2256654941804244e-16
1.2988393298275032e-16
1.170345410791422e-16
1.0674440763637591e-16
9.730094343421444e-17
6.823407018488975e-17
6.265996685764861e-17
7.38823611776526e-17
5.1682082843777636e-17
4.7151670106695497e-17
4.3042164115770443e-17
5.014212572039914e-17
4.659966134889311e-17
4.250041939823512e-17
2.974994015879548e-17
2.7110067438141742e-17
2.4748020247706787e-17
2.2589870881247012e-17
2.6816906215652367e-17
1.8776533261020135e-17
1.710894413092224e-17
2.117858998927331e-17
1.8554238608511105e-17
1.2995038293121657e-17
1.1871086642503215e-17
1.0176811716056714e-17
9.845566154294265e-18
9.060355106700752e-18
1.0708891983066467e-17
7.471379985899004e-18
6.833633283068179e-18
8.258221756565274e-18
7.398749496245434e-18
6.7479160176994526e-18
6.096519893542629e-18
4.2996854792062764e-18
3.927698475787926e-18
3.577031936292916e-18
3.263591858878898e-18
2.973894634489023e-18
3.537341235220297e-18
6.519415850404723e-15
7.145760990207779e-15
7.839734032256133e-15
8.598157024429156e-15
9.51175982011853e-15
1.0333485503839213e-14
1.1436019112462952e-14
1.2538407313164947e-14
1.3749554372373116e-14
1.5074451832628214e-14
1.637121731808737e-14
1.795819158059156e-14
1.9690218281185407e-14
2.1781417038585967e-14
2.3661276466387657e-14
2.619462359904856e-14
2.844693418844441e-14
3.1194917956070175e-14
3.4210314864345844e-14
3.7513511856922286e-14
4.112427442223892e-14
4.5510563614235487e-14
4.9897865802487695e-14
5.4213470985806155e-14
5.94392032017722e-14
6.519986752393938e-14
7.214600265468665e-14
7.836605755478851e-14
8.592243924695186e-14
9.423178945558669e-14
1.0330214849312009e-13
1.1324756528407628e-13
1.2531416536431697e-13
1.3614129895580512e-13
1.4926981342023977e-13
1.636670697101461e-13
1.7943380303841112e-13
1.9853207318085396e-13
2.1577678859878628e-13
2.3661987664436673e-13
2.592322741284814e-13
2.8378106233938573e-13
3.143743396169454e-13
3.4143864997413237e-13
3.7802336232991877e-13
4.1399587007841025e-13
4.518327434468075e-13
4.969945847412273e-13
5.446073461356473e-13
5.965327210279612e-13
6.429621785130337e-13
7.174574857114623e-13
7.829240884358849e-13
8.567288629062433e-13
9.294348507556957e-13
1.024494978591673e-12
1.1194482593977107e-12
1.2111586322073938e-12
1.3334575670776638e-12
1.4401159181119957e-12
1.5821704779716443e-12
1.704427031733714e-12
1.8669497805541088e-12
2.022878572636226e-12
2.166037636210764e-12
2.3353261979525815e-12
2.5092557854123954e-12
2.6872656263210357e-12
2.8732135406627183e-12
3.0426663072891126e-12
3.2263631015510026e-12
3.4053669713414298e-12
3.5210263017942285e-12
3.6855157520808344e-12
3.751682051608749e-12
3.8280090047948435e-12
3.909201799830851e-12
3.887258480961465e-12
3.867958941331195e-12
3.816634997019588e-12
3.709325843716326e-12
3.603065547787859e-12
3.473364001717209e-12
3.3263694292771835e-12
3.1646891182572718e-12
2.9943304334465045e-12
2.851453446066672e-12
2.6237733110962532e-12
2.4937314522006205e-12
2.3206320083681278e-12
2.1263708099858334e-12
1.966655538205202e-12
1.834379699496194e-12
1.691020532232079e-12
1.5550648074571065e-12
1.4117704175707821e-12
1.3069528582758496e-12
1.1842871531455194e-12
1.0995821658105694e-12
1.006289618781238e-12
9.098095568683259e-13
8.413902912833697e-13
7.585665187791501e-13
6.942964265195296e-13
6.341036114413034e-13
5.789429704010665e-13
5.346448097171235e-13
8.1472996828089e-14
6.932234717152901e-14
6.098574903103961e-14
5.645492481817015e-14
5.209881026966345e-14
4.7313504816344954e-14
4.416327797014456e-14
2.5856880672154535e-14
2.382046668781497e-14
2.1893346368688276e-14
1.7388730296124074e-14
1.5579493136923696e-14
1.4710855173877037e-14
1.350294013849908e-14
1.1726598796063533e-14
1.073519870853891e-14
1.0329992512350471e-14
8.994265276561838e-15
5.609411305372239e-15
4.250313336754289e-15
3.906025827561375e-15
3.0635067170855074e-15
2.8390761870422653e-15
2.5710481054430907e-15
2.563296558387579e-15
2.1545587323794004e-15
1.970139737380327e-15
1.801520708012092e-15
1.5235162007035946e-15
1.5036097441282283e-15
1.371881533450867e-15
1.2649676967298092e-15
1.1447359256659117e-15
1.0035845061118365e-15
1.0216934842817155e-15
8.874525407048753e-16
8.501459857914527e-16
7.750473286750304e-16
5.7984669370937805e-16
3.251845428957935e-16
4.815911142106819e-16
2.6944653309994677e-16
4.0206794078803257e-16
3.653969135440626e-16
3.098218910507932e-16
1.8690270872529955e-16
2.7735049597121406e-16
1.5541240543913461e-16
2.308713984187706e-16
2.1050938589435912e-16
1.9264109193492768e-16
1.7501737028347412e-16
1.5975802649833212e-16
8.930156365536836e-17
8.148271289111798e-17
1.1934367287380658e-16
6.874473084948973e-17
1.0062263872883177e-16
5.63709136501442e-17
5.15920902329812e-17
7.645246266107189e-17
6.969687525797547e-17
3.904160909825904e-17
3.23305904268311e-17
5.252218411878502e-17
4.819500336964428e-17
2.6964032658935214e-17
2.457148568160222e-17
3.7021459019196415e-17
2.0738273385421636e-17
3.041772896557658e-17
3.4020481180700125e-17
2.5293323843014993e-17
2.3083771016610053e-17
1.2910985895335879e-17
1.921121115942489e-17
1.0747231926149098e-17
9.80105300550757e-18
1.4553795376808552e-17
8.146461991781512e-18
1.2212731132274306e-17
1.082084115648896e-17
1.0098362446421947e-17
9.188395578846004e-18
8.380224913080133e-18
7.63800367102882e-18
6.977184955670548e-18
3.899424138795691e-18
4.328680548199009e-18
5.3080648023071265e-18
2.9568582476573077e-18
2.7111791955436956e-18
4.145539272068448e-18
2.246846450270143e-18
5.668468444313894e-15
6.335210450584472e-15
6.949795076292229e-15
7.47616448309615e-15
8.35594753548529e-15
8.983409764198041e-15
1.0045212257525726e-14
1.0803954514019508e-14
1.1846788934725454e-14
1.325768426482257e-14
1.4234729353274396e-14
1.5923049006675477e-14
1.7119227019965793e-14
1.913888133439265e-14
2.0573656882604467e-14
2.3011213629192224e-14
2.47342995057695e-14
2.7126555810416386e-14
2.974158286637091e-14
3.2618145135914635e-14
3.575728598655648e-14
3.9982665775143596e-14
4.383530156400956e-14
4.7251104139089743e-14
5.167946702302477e-14
5.668071950821501e-14
6.211755267353452e-14
6.813623395078312e-14
7.470815755978724e-14
8.191508422513887e-14
9.15796393267668e-14
9.847312571888547e-14
1.1009179320973952e-13
1.1838990575548353e-13
1.2980116644333023e-13
1.4509769626681822e-13
1.56036414263593e-13
1.7444979619501214e-13
1.8656394868389314e-13
2.0977761471545873e-13
2.256535538632074e-13
2.4711774689921045e-13
2.708930238116552e-13
3.027830749106487e-13
3.2556438492857137e-13
3.567324092378253e-13
3.9094801627430233e-13
4.3004205094696214e-13
4.788107316295645e-13
5.141228809419916e-13
5.633035747184016e-13
6.169160818348902e-13
6.886818070976927e-13
7.393447412156267e-13
8.176039123177483e-13
8.848898099104968e-13
9.670997032938944e-13
1.0564534928712719e-12
1.1533413123589315e-12
1.2826131538986253e-12
1.3976399634304967e-12
1.5210491634340168e-12
1.6210747996803363e-12
1.7932293683864683e-12
1.941519418373206e-12
2.0567401943206136e-12
2.2302145120520678e-12
2.3791486799570422e-12
2.5454121188328287e-12
2.7650666713873845e-12
2.9317935720265935e-12
3.032502459824229e-12
3.1792551252485996e-12
3.376689806259365e-12
3.4249643470078547e-12
3.584555370497541e-12
3.6497836172026105e-12
3.6149311085877597e-12
3.6200131596681385e-12
3.665210399641226e-12
3.5395600631906816e-12
3.5137766906772566e-12
3.4086151872457867e-12
3.2801616080950465e-12
3.136052294678917e-12
2.9795355911599785e-12
2.8152148622422396e-12
2.6041625576819815e-12
2.437172205611183e-12
2.3216999720375113e-12
2.1507667816156454e-12
1.9570639560377185e-12
1.8091634334271003e-12
1.6963075585238428e-12
1.5364013994272495e-12
1.4125001664779465e-12
1.2968521150760974e-12
1.1893766062170531e-12
1.1079435214289935e-12
1.0143772564949052e-12
9.137957714182405e-13
8.349223627840846e-13
7.758626906070031e-13
7.089333012870811e-13
6.476082229308212e-13
5.817270772222759e-13
5.399994025773176e-13
8.325432954959058e-14
7.095514640922129e-14
5.696529795985513e-14
5.773059593838563e-14
4.9254789199231745e-14
4.5054550134284614e-14
4.1480362539439055e-14
2.6701117951058997e-14
2.4618840388176086e-14
1.959461092794568e-14
1.5064119250518918e-14
1.6416423078810068e-14
1.2562507296322086e-14
1.1745424995313509e-14
1.2739892620936447e-14
1.168633180827305e-14
9.050191161862756e-15
8.284938732126022e-15
6.467981080813132e-15
6.678353234746673e-15
3.59958086372678e-15
3.557796834573095e-15
2.751817703188166e-15
2.5235076915707497e-15
2.311215363738346e-15
1.8643591820705105e-15
1.7037076896953798e-15
1.7739712217781632e-15
1.6396654911804113e-15
1.5108801254092527e-15
1.350741912084805e-15
1.0881161627280426e-15
9.914459792294467e-16
1.042132682021129e-15
9.491399534219162e-16
8.479792620244939e-16
7.812384930966991e-16
6.332220381273344e-16
6.507391331081355e-16
2.615468312617759e-16
4.846246354029234e-16
2.1777309782815524e-16
1.9900337618899698e-16
3.775318698580133e-16
1.6522839617263931e-16
1.5074914884448797e-16
1.490565163039341e-16
2.617865642758221e-16
1.1437185176468156e-16
2.179811550169021e-16
1.981214990682976e-16
8.690952025685992e-17
1.6540632984467531e-16
1.519616517804055e-16
1.3733766595377778e-16
6.020730150694981e-17
5.474404240147671e-17
5.020144986398058e-17
4.5560709463500594e-17
8.662417112273824e-17
3.7885377379254846e-17
3.45582722967685e-17
3.15139970404158e-17
5.997452983443205e-17
2.5344989808502226e-17
2.39605589713748e-17
2.180487072703165e-17
1.8763070770334853e-17
3.781657981727638e-17
3.45051309042893e-17
3.14616821511673e-17
2.7834290645368615e-17
1.2543298866239417e-17
1.15296083433391e-17
1.0437254557782293e-17
1.990076790382437e-17
8.701420715656877e-18
1.7217848581330758e-17
1.4911777939436436e-17
6.5862128892165124e-18
6.007430942744184e-18
5.505990931661375e-18
5.006652906529267e-18
9.520329519276929e-18
4.165385915027946e-18
3.792938004538972e-18
7.20419955159711e-18
3.1505348593027515e-18
2.872564565241754e-18
2.6638124919207687e-18
2.3898555426876922e-18
4.543360397367329e-18
4.144785163521476e-18
1.812149033500778e-18
4.875281690990095e-15
5.343975564952879e-15
5.96336788864556e-15
6.551291930365973e-15
7.0490522699521856e-15
7.727180742553743e-15
8.633538918122937e-15
9.289185251471094e-15
1.042117553157995e-14
1.13762501781257e-14
1.22437324009126e-14
1.3681427530328094e-14
1.5002361541505885e-14
1.6144783064182252e-14
1.769778600537377e-14
1.9780057067229135e-14
2.1276716202373537e-14
2.3330642339124037e-14
2.56182036829028e-14
2.805709017933545e-14
3.076013812487587e-14
3.372892797894129e-14
3.697894112025123e-14
4.1307366036630936e-14
4.445505753154007e-14
4.9667480518206304e-14
5.345395732506108e-14
5.971260219140215e-14
6.546960370972942e-14
7.178438857664455e-14
7.850858070053616e-14
8.628927760605835e-14
9.291152785859336e-14
1.0183402007574484e-13
1.1375990568563852e-13
1.2441447164673541e-13
1.3673641874413765e-13
1.4717858439690156e-13
1.6435906250072462e-13
1.8021009822857212e-13
1.9754875821061875e-13
2.1657365950246288e-13
2.374531642629703e-13
2.611470854656995e-13
2.8004155980827975e-13
3.1148772994639917e-13
3.36478324642984e-13
3.7615537326164005e-13
4.0401753824467613e-13
4.5098589136011237e-13
4.849487258158961e-13
5.411242752570969e-13
5.816566193543564e-13
6.367647562857899e-13
6.969202872977608e-13
7.769708745589379e-13
8.33796144987741e-13
9.112931515583728e-13
1.014120067314451e-12
1.086472889222456e-12
1.2069300248178391e-12
1.31495702989077e-12
1.430342047519316e-12
1.5537843905006199e-12
1.6848453617603648e-12
1.7898356047556413e-12
1.968624751250551e-12
2.118475154116942e-12
2.2727445388755057e-12
2.429166673511744e-12
2.537004424453906e-12
2.7375252997594408e-12
2.882997472440025e-12
3.0177373569417378e-12
3.08042779846098e-12
3.225594891647732e-12
3.31848062652069e-12
3.3721540873401444e-12
3.3983322328438114e-12
3.3966683591886847e-12
3.3028372608536227e-12
3.2456774521276956e-12
3.1491285154569727e-12
3.100289240259825e-12
2.9789036656051725e-12
2.843086097619815e-12
2.6509282677160976e-12
2.4933825226992426e-12
2.3903768680181327e-12
2.205331798786097e-12
2.0866556893189797e-12
1.9031888108030077e-12
1.7908267681022965e-12
1.6544599211565777e-12
1.5253451787056486e-12
1.3797126447592552e-12
1.2901684131922517e-12
1.1827712957109475e-12
1.0858128343142203e-12
9.77569263642468e-13
9.105871204794321e-13
8.187279980740158e-13
7.487129192865965e-13
6.843454104335263e-13
6.251464829207244e-13
5.810374569784342e-13
5.305714367465885e-13
4.843714378678129e-13
7.263669628568865e-14
7.300095477787355e-14
5.3978854688086883e-14
5.471542360394814e-14
4.6065255991582566e-14
4.657995057523189e-14
3.92289246574193e-14
2.5238348743573933e-14
2.0119016839165626e-14
2.141723036101324e-14
1.4215538540015582e-14
1.3115276309238169e-14
1.425313089248499e-14
1.3099101633076131e-14
1.0172019488087083e-14
9.323032314164233e-15
8.53498464266394e-15
7.811989631443977e-15
6.8437154217521744e-15
6.266686733303175e-15
3.0026692697132274e-15
2.7557020110210805e-15
2.014636923946943e-15
2.085174954147311e-15
1.727967934792768e-15
1.7562324754860398e-15
1.4170840587005873e-15
1.2958979270090974e-15
1.2025667989206611e-15
1.0824376612658257e-15
9.777741251449023e-16
1.01803632175607e-15
8.246225848448365e-16
7.526905970601178e-16
6.870631228344183e-16
7.073074399304149e-16
5.71310191129055e-16
5.218426533907492e-16
5.763717160463185e-16
7.722252455759295e-16
4.792908902268931e-16
6.43643251097758e-16
4.0108053221680145e-16
5.438452612024054e-16
3.3212471791128235e-16
3.026723299170533e-16
4.0063702458181486e-16
2.524842127913313e-16
3.3873543427615646e-16
3.0972683129759394e-16
2.815683573073256e-16
2.567626419736539e-16
1.587128080075673e-16
1.4429130920525753e-16
1.947960029263528e-16
1.2048170838233493e-16
1.6221245463265738e-16
1.0010620807706887e-16
1.3507184402543513e-16
1.2289886017268773e-16
1.120923525912477e-16
1.021467538860465e-16
9.329063354013751e-17
8.518061591837905e-17
5.338510529766705e-17
4.795553912909385e-17
6.478034008027598e-17
5.883181770029457e-17
5.361971052180441e-17
4.893254124791075e-17
4.7756164995203595e-17
2.779569509132126e-17
3.684239124285197e-17
3.383450286299813e-17
2.0921100811220014e-17
2.81614470889437e-17
1.7524197071064995e-17
2.2993039454112873e-17
1.448443095919002e-17
1.3218931678741018e-17
1.7797589830364303e-17
1.6264044501056417e-17
1.0024208697361742e-17
9.181780761082389e-18
8.344778473796462e-18
1.0900242434516156e-17
7.299277891449365e-18
9.327553048401468e-18
8.504618776658411e-18
5.2781596474383e-18
7.07244177068034e-18
4.3734321857567266e-18
5.886402791935953e-18
4.283262193013798e-15
4.695577054474e-15
5.15127655628626e-15
5.646265138048967e-15
6.192764956337068e-15
6.7881883124902815e-15
7.516221316679088e-15
8.16535485679679e-15
8.951687117736363e-15
9.810560140781367e-15
1.0756047809598173e-14
1.1798465340284253e-14
1.3061964474241023e-14
1.4180424163568455e-14
1.5696225708441253e-14
1.705398953653987e-14
1.887237102854799e-14
2.0693151040725584e-14
2.26913622875498e-14
2.4886242641220405e-14
2.7019862475558042e-14
2.9916221163110074e-14
3.2490965060623316e-14
3.596505807877703e-14
3.948158404546038e-14
4.324244144274815e-14
4.735439512478861e-14
5.1491860920353065e-14
5.6454465884714964e-14
6.190520886295009e-14
6.855296737398147e-14
7.513699794484177e-14
8.23827045299813e-14
9.033528050507889e-14
9.814091846689891e-14
1.0858300627982553e-13
1.190543984506043e-13
1.2934577031184862e-13
1.431090964416572e-13
1.5540498190389856e-13
1.720988133710929e-13
1.8678492852049218e-13
2.0477783813831701e-13
2.2463120970909912e-13
2.479260860852127e-13
2.7235342192977795e-13
2.956180705464154e-13
3.271595285033434e-13
3.550806913234735e-13
3.890885106439526e-13
4.232090445460794e-13
4.669745721205333e-13
5.163988665513205e-13
5.601614262263949e-13
6.190315025279693e-13
6.777615314803317e-13
7.410518541372237e-13
8.102049182864151e-13
8.771568731004413e-13
9.577924401902839e-13
1.0451916106115711e-12
1.139421397415965e-12
1.2407423665551043e-12
1.3642206944062246e-12
1.479468385830894e-12
1.6034745680480694e-12
1.734162605430584e-12
1.870642346500449e-12
2.0130307218848148e-12
2.157668920570322e-12
2.2805577249286743e-12
2.42502328259903e-12
2.5886049349970784e-12
2.7176491887574173e-12
2.844778363070833e-12
2.913772971855247e-12
3.0133855711208394e-12
3.1109488399249393e-12
3.124526661844017e-12
3.1420861168529356e-12
3.1632162328485402e-12
3.0977271429632843e-12
3.0265768621952744e-12
2.9452806382745465e-12
2.8687248117800163e-12
2.7516755778009734e-12
2.6222639211599073e-12
2.463694479387623e-12
2.3415764567701528e-12
2.1780792543915054e-12
2.049981092732761e-12
1.8940833049542414e-12
1.7736978214884432e-12
1.6404136195853845e-12
1.5021030856379302e-12
1.3956490315334294e-12
1.2842528245389921e-12
1.179451647612274e-12
1.0824424317713847e-12
9.841349785990748e-13
9.012626944666019e-13
8.319136798833017e-13
7.567561830094441e-13
6.898899207603789e-13
6.325587686541721e-13
5.760297673449224e-13
5.30535482046525e-13
4.80409688516242e-13
4.385590288204665e-13
6.873982679403356e-14
6.904894823066469e-14
5.585971708999351e-14
5.171600980161863e-14
4.381060852083078e-14
4.410726159503013e-14
4.052012419573136e-14
2.3841928593421685e-14
2.1969152993385292e-14
2.085115447295618e-14
1.3554688131067182e-14
1.463121540696085e-14
1.1766829053986866e-14
1.2363820504294495e-14
9.621282695028376e-15
1.0105804440686036e-14
8.05016810977813e-15
8.707383434721215e-15
5.195849065088546e-15
2.6895481867673332e-15
3.2001693771178365e-15
2.2617887981412814e-15
2.1756829220778724e-15
1.994339741276531e-15
1.827276921977263e-15
1.6713887146736877e-15
1.5289567115433402e-15
1.399231646837997e-15
1.2784275335409396e-15
1.1666144709139867e-15
1.0671588303511912e-15
9.726167410879899e-16
8.876468937960508e-16
8.108905560708763e-16
7.206627691074577e-16
6.675504086128497e-16
6.002910394655985e-16
5.44325464444772e-16
7.359128084534839e-16
6.643286592871094e-16
4.037835360611145e-16
3.664243612873631e-16
5.072179502128224e-16
4.634862935603582e-16
2.7826131649114814e-16
2.534451101930002e-16
2.365189835307902e-16
2.1123591000440071e-16
1.9269795977994858e-16
2.6718980501484394e-16
1.562285863256785e-16
2.2042756677444181e-16
1.3323088087941926e-16
1.8349731675930047e-16
1.1082952687820437e-16
1.0092514045354291e-16
9.223917995417317e-17
8.422886333235179e-17
1.1496098614266238e-16
6.067123219397091e-17
9.635313398974065e-17
8.462717433613414e-17
5.314747263206496e-17
4.845110273556605e-17
4.412672050601009e-17
6.07722509632971e-17
5.5472847016069164e-17
4.869720029899001e-17
3.0520733743759055e-17
3.0141017553911176e-17
3.839328060509455e-17
2.640592268559405e-17
3.199361805906492e-17
1.926084916853509e-17
2.41575799771687e-17
2.4182134593750913e-17
2.2061114407312227e-17
2.0118369952284582e-17
1.2152062372504354e-17
1.6729860039787238e-17
1.524469956215793e-17
9.212919381911552e-18
1.267966729181549e-17
1.1578107201932516e-17
1.0562032965335224e-17
6.371701565969442e-18
9.772900360533871e-18
6.661538861759091e-18
7.318184982203895e-18
6.660619713560498e-18
6.295952278174378e-18
5.543907201145667e-18
3.786146356278827e-15
4.149536368180428e-15
4.587212723021674e-15
4.985983760038682e-15
5.515598142150149e-15
6.0004224632229805e-15
6.581058379530011e-15
7.270356666056756e-15
7.913653551382477e-15
8.674119809176551e-15
9.737765723780888e-15
1.0427994328689133e-14
1.1521378348892287e-14
1.2629149490827631e-14
1.3741734111033941e-14
1.507321006464655e-14
1.652035661469566e-14
1.8114731576737487e-14
1.9865627547554596e-14
2.1784716053534237e-14
2.388245285946323e-14
2.638887084368694e-14
2.862256087016465e-14
3.148502866338965e-14
3.4518887136224735e-14
3.785740009268647e-14
4.1501810784831854e-14
4.5575952826767284e-14
4.990896230586597e-14
5.4714159065708886e-14
5.999531345462124e-14
6.628222670652455e-14
7.266580139938129e-14
7.907693339797469e-14
8.73603405421924e-14
9.505878460082641e-14
1.0422326315378659e-13
1.1427430173107052e-13
1.2528875226553054e-13
1.373635775654306e-13
1.5066207587411897e-13
1.664890128397871e-13
1.8272739929371686e-13
1.9996126458777487e-13
2.1917956033777427e-13
2.3846381682522656e-13
2.613766830368403e-13
2.8865299487960025e-13
3.1397908297580235e-13
3.442487660053088e-13
3.770027478525412e-13
4.1234884549232464e-13
4.5244955883574433e-13
4.956041263142992e-13
5.425806699391093e-13
5.984585916367507e-13
6.498904871002716e-13
7.108537941320706e-13
7.761053470614917e-13
8.484797966970223e-13
9.286016463003027e-13
1.0192235608875804e-12
1.1024979470293816e-12
1.2002163810820802e-12
1.3032043349495613e-12
1.4161969873813283e-12
1.5341968476626944e-12
1.6582076716011962e-12
1.7874739327675205e-12
1.9210225673759564e-12
2.072778624548752e-12
2.19411157499395e-12
2.329513975742809e-12
2.479045556815691e-12
2.602837013539028e-12
2.6993213317322875e-12
2.813945193580669e-12
2.871848947003894e-12
2.9305486711483634e-12
2.966038186229429e-12
2.975821936723135e-12
2.9614017559670387e-12
2.9441119239115107e-12
2.868900096396158e-12
2.7580837546774996e-12
2.6609329809516353e-12
2.5707738775434667e-12
2.4481424612872477e-12
2.2927156831250396e-12
2.186794409876954e-12
2.022084971988213e-12
1.906754565868155e-12
1.7554113599294903e-12
1.6276576495715273e-12
1.5211863388016531e-12
1.3808861186179041e-12
1.2797910065761296e-12
1.1768994616471712e-12
1.0921475357884134e-12
9.915747151031712e-13
9.087935500448302e-13
8.323111794137725e-13
7.694340335719354e-13
6.965460617406945e-13
6.368125868744718e-13
5.818896933544676e-13
5.315670334693621e-13
4.85457258088816e-13
4.489435418329788e-13
4.0884266346976726e-13
6.512407147701244e-14
6.069441441482529e-14
3.4666315655525464e-14
3.207708081863198e-14
2.960535992423797e-14
2.7276425492244e-14
2.5086471125197938e-14
2.2585449583238082e-14
2.044926786239158e-14
1.9282085668161124e-14
1.5003566746294294e-14
1.3669447346278454e-14
1.2699471734726646e-14
9.87783753738711e-15
1.0692236080547526e-14
9.874375763362098e-15
8.973571244747752e-15
8.206229586819082e-15
5.253359630951187e-15
2.16290060631091e-15
1.982019029911589e-15
1.959659067431218e-15
1.7583461653278868e-15
1.6100336906600066e-15
1.7595513248810967e-15
1.6103076807432438e-15
1.472933791445989e-15
1.3488668924035518e-15
1.2296018326606552e-15
9.591129194044554e-16
1.025690109426179e-15
9.150139863948778e-16
8.440263018638944e-16
6.548009142740083e-16
7.118912355398084e-16
6.496321189154328e-16
5.932779711438621e-16
4.533693082347468e-16
4.655118124028067e-16
5.655701764561203e-16
3.8794428686247483e-16
3.5396422345102346e-16
4.301999778450546e-16
2.939773857737323e-16
2.678776039145437e-16
3.2675009025986194e-16
2.2382870103333947e-16
2.0393196433148846e-16
2.4780620365096184e-16
2.251397061492953e-16
2.059211255783626e-16
1.8799744349051975e-16
1.2843788365133727e-16
1.4511646054918744e-16
1.0677224844446883e-16
9.773662112575478e-17
8.937622292157408e-17
1.0799922186218904e-16
7.39173587372173e-17
6.733917840044899e-17
6.166713718733324e-17
7.464318695947094e-17
6.805867493174247e-17
6.236281068650915e-17
5.681388743975638e-17
3.883723948258289e-17
4.70851431439031e-17
3.2224663537183374e-17
2.94007247709297e-17
2.6838008198495715e-17
2.4197081035085578e-17
2.967818829426964e-17
2.0346638081309735e-17
1.856755350391962e-17
1.695426399426056e-17
2.0602594425701338e-17
1.2237747782953356e-17
1.2831547223771686e-17
1.5615958437974456e-17
1.4228995336418732e-17
1.2980316362177981e-17
1.1839458347153062e-17
8.271554275218564e-18
7.38604852208412e-18
6.739313870254432e-18
7.321717513821704e-18
5.607517253510742e-18
5.122378734709377e-18
4.72723077768604e-18
4.251832163840861e-18
5.166597386094022e-18
3.2939985055036354e-15
3.610079618265385e-15
3.960289395803644e-15
4.4225790334645276e-15
4.847473863329e-15
5.220061384979147e-15
5.8273974636591996e-15
6.277681571840109e-15
6.885190014559374e-15
7.544293942663269e-15
8.271915385353139e-15
9.235253702513116e-15
9.949153024875538e-15
1.1100853084231842e-14
1.1958240600796327e-14
1.3114739675515863e-14
1.437393053304565e-14
1.5760067212118287e-14
1.7593453206642642e-14
1.9293610018187468e-14
2.0780431270491445e-14
2.278567592320313e-14
2.4982816563009667e-14
2.73944284605647e-14
3.0035196301753677e-14
3.353239613978318e-14
3.610946400352558e-14
3.959825182591032e-14
4.341874970294273e-14
4.760791558887299e-14
5.220964152786176e-14
5.723117148286286e-14
6.387120598878118e-14
6.943959505199348e-14
7.679669373064728e-14
8.271246817876968e-14
9.068988037585337e-14
9.982876820922066e-14
1.0901817880249766e-13
1.1954872847855532e-13
1.3105655747507252e-13
1.4367512364282612e-13
1.575368182450165e-13
1.7577827397549965e-13
1.9268775936179106e-13
2.0752798204029728e-13
2.3155811770638983e-13
2.4934180579939953e-13
2.7329828881377267e-13
3.0011047653304617e-13
3.282246154636242e-13
3.660858349478571e-13
4.0101863236468995e-13
4.391407580563641e-13
4.696887555489779e-13
5.174452221725793e-13
5.667934856573512e-13
6.197052238257538e-13
6.77780611605154e-13
7.408736945414958e-13
8.238604434527579e-13
8.835326578063397e-13
9.810613745967321e-13
1.050302016377696e-12
1.142776697792261e-12
1.2418909195872922e-12
1.3476346029984776e-12
1.4587402754002507e-12
1.5681682068265026e-12
1.6973041259431357e-12
1.8551391461236386e-12
1.9499334089355074e-12
2.078550000550233e-12
2.201642338142743e-12
2.3233848542944844e-12
2.4426976413463454e-12
2.5371352140771894e-12
2.6238600377593237e-12
2.741222208736709e-12
2.7423049946650265e-12
2.769376620720889e-12
2.77325257256203e-12
2.803128396097797e-12
2.7108249487105397e-12
2.6310433338081297e-12
2.550914259443267e-12
2.4539792040478115e-12
2.3470999962469208e-12
2.2300127631225767e-12
2.1479225600092435e-12
2.019356815565677e-12
1.8543583103318373e-12
1.730960915482307e-12
1.6381075583885577e-12
1.4892727564186895e-12
1.4091179371987112e-12
1.2696658710060388e-12
1.1915834904101527e-12
1.074836891335188e-12
1.0063072869203657e-12
9.22411799272589e-13
8.273310326964086e-13
7.592177248120607e-13
6.947439273559177e-13
6.476868347975116e-13
5.809714425040199e-13
5.306266462295183e-13
4.84210095437511e-13
4.4261743297566983e-13
4.1191899884632715e-13
6.710937081761945e-14
6.213913919810828e-14
3.5409382110168655e-14
3.2889773918679676e-14
3.101147047243612e-14
2.864673483939385e-14
2.5788246362989786e-14
2.3070117086547016e-14
2.1268690368290562e-14
1.9579959358485975e-14
1.608888436163655e-14
1.426870441796944e-14
1.3723413278471659e-14
1.2706397004325207e-14
1.1094295843000017e-14
1.0165590593101343e-14
7.91053710972794e-15
8.524750022220829e-15
5.408708776528471e-15
5.480451734609819e-15
1.6879819173523044e-15
1.5574223396740556e-15
1.515042425269702e-15
1.9756258781294862e-15
1.810868591520474e-15
1.511394278990821e-15
1.0707089941533377e-15
9.77766629124886e-16
1.2736597607619845e-15
1.1641567614937014e-15
1.017470477537476e-15
6.780661587148501e-16
8.853800733993707e-16
8.071291301912486e-16
5.208923041406116e-16
6.728031089426127e-16
4.2975310416931735e-16
5.662231357500578e-16
5.101756941805101e-16
5.221608353757873e-16
4.131399094958577e-16
4.337014482783036e-16
3.968597127346828e-16
3.613780134177488e-16
2.774306531498466e-16
2.5317858252350664e-16
2.3071016517049895e-16
2.116675152981613e-16
1.9242942173458676e-16
2.084438956907581e-16
1.8991133507111127e-16
1.7307243574238554e-16
1.579326087847383e-16
1.4423922478365144e-16
1.3136950485926538e-16
1.0072131659596094e-16
1.0922838363532824e-16
8.375154752712502e-17
7.603039711921068e-17
6.983121945753287e-17
6.711223721826259e-17
6.630808665537565e-17
6.28638048536012e-17
5.906350984510999e-17
4.2311166270758564e-17
4.016343991848005e-17
3.662839100592239e-17
3.699498739665773e-17
3.083485668498314e-17
2.7792379244665037e-17
2.5335215060201098e-17
2.8954461261734385e-17
2.074062171987084e-17
1.920858980853706e-17
1.7536070724640142e-17
1.6036700696932525e-17
1.4572297850931733e-17
1.3684984814577189e-17
1.2124051097814197e-17
1.31364621608899e-17
1.0360248816347392e-17
9.183910754552002e-18
9.304175748798254e-18
7.646965645495855e-18
6.979867231366502e-18
6.362619418466623e-18
6.097497156384581e-18
6.302832191236821e-18
4.81696117992114e-18
5.273642880342769e-18
4.7796561703068395e-18
2.878568361305125e-15
3.1559523954676654e-15
3.4616193128582333e-15
3.797681705330658e-15
4.162011409942664e-15
4.509408852284753e-15
4.944575942956629e-15
5.486315061149145e-15
6.0210818546046435e-15
6.593384634590233e-15
7.142077480061069e-15
7.93198360664652e-15
8.694398083618357e-15
9.416534603510638e-15
1.0448109049604868e-14
1.1461455784552148e-14
1.2562896397909851e-14
1.3774541868919796e-14
1.5104495017249667e-14
1.656492929850312e-14
1.8164657347709225e-14
1.959809639059104e-14
2.183241403124647e-14
2.3940215120827593e-14
2.6224856730252886e-14
2.922525307911036e-14
3.155679937241667e-14
3.4607379613243695e-14
3.7972962528202624e-14
4.160237406213297e-14
4.506813806264864e-14
5.001502632308827e-14
5.4179422671918756e-14
5.957076841278933e-14
6.59403578396306e-14
7.120736132165943e-14
7.925478440667147e-14
8.701258213075119e-14
9.528319603009127e-14
1.0323329061175232e-13
1.1453344621772732e-13
1.2483191589577561e-13
1.3768295126317009e-13
1.4911805976383412e-13
1.6348094953898203e-13
1.792813265150774e-13
1.9884373683611183e-13
2.1795666977543805e-13
2.389058374302372e-13
2.618372735088799e-13
2.8695175594213e-13
3.146753327605968e-13
3.4452027141517183e-13
3.7289272964376464e-13
4.0855755034470564e-13
4.526997206153195e-13
4.957975424498036e-13
5.469037036271932e-13
5.863431405094707e-13
6.411469627112128e-13
7.007626898987128e-13
7.654266330821783e-13
8.456498921165187e-13
9.110828473829611e-13
1.0044379578251039e-12
1.079626722443905e-12
1.1860777483108282e-12
1.287698301288807e-12
1.3929026489709356e-12
1.5036686499553874e-12
1.6184168948818399e-12
1.7363149755333044e-12
1.8558247908594373e-12
1.951197656787556e-12
2.091368314131281e-12
2.2035886355288386e-12
2.2782352784524825e-12
2.397214706675141e-12
2.444995386151873e-12
2.5353786514541444e-12
2.545204307279614e-12
2.564991867408627e-12
2.563139092880625e-12
2.570613506207102e-12
2.5260753545496305e-12
2.4521992551648127e-12
2.3475846248580984e-12
2.279724283525446e-12
2.153406618820915e-12
2.0432679954973434e-12
1.9273624267235166e-12
1.8100269673716394e-12
1.7043446236261114e-12
1.5767278531327774e-12
1.4799864070633867e-12
1.3558969597925375e-12
1.2546850999104326e-12
1.1549671105780947e-12
1.0629803416100462e-12
9.772473685259455e-13
8.980815079486335e-13
8.221466964415447e-13
7.531855173678103e-13
7.044054672964218e-13
6.375568163504193e-13
5.768048269319428e-13
5.271551738268467e-13
4.868423122565341e-13
4.4028033858193085e-13
4.0172727046116465e-13
3.6673414979156454e-13
7.381909946710065e-14
5.884205112675761e-14
3.3160640898385374e-14
3.1098281693833283e-14
2.9364036363685924e-14
2.65034242436023e-14
2.458119588775552e-14
1.9682631618763013e-14
1.8151306237001532e-14
2.3479253104018682e-14
1.317008998914993e-14
1.2133953001734195e-14
1.0503447949110263e-14
9.647319465389487e-15
9.428342175742093e-15
8.665045922658472e-15
7.904204730608456e-15
7.241234727699102e-15
4.93624188708849e-15
5.1073875018547595e-15
2.7242954499933493e-15
1.171743133656927e-15
1.844984827062384e-15
1.685608562240229e-15
1.4779790635922294e-15
1.4327445795975068e-15
1.2959738946521716e-15
1.1850720370476523e-15
7.136093048899754e-16
6.403910794935637e-16
5.847548456013401e-16
8.241502810687501e-16
7.526873784088387e-16
4.45519565445404e-16
4.0602718435133114e-16
5.740993455253568e-16
5.220558703637288e-16
3.0819798561305253e-16
5.40242263329003e-16
3.33371846641955e-16
4.559987462332018e-16
4.833377394900978e-16
2.5287694911565107e-16
3.290589902071128e-16
2.1074349619992729e-16
2.8334795417166877e-16
1.7641782858426783e-16
3.380184511454792e-16
2.1512837624079461e-16
1.9633522620860043e-16
1.2117803486487758e-16
1.632016270786944e-16
1.4885440257169936e-16
1.3602914769346295e-16
8.381377783628693e-17
1.1324943750858776e-16
1.0346534483747696e-16
9.267198163599107e-17
8.564946405185504e-17
7.81271655067437e-17
7.124436212415885e-17
4.44030843763337e-17
5.941275375438149e-17
5.414517414584171e-17
3.343602048327537e-17
3.0485099843792036e-17
4.1322728374126817e-17
2.5287294175037957e-17
2.3071080020923945e-17
3.0092115344364804e-17
1.921836043953173e-17
2.6313912184428133e-17
2.3605813029209078e-17
1.4561728775034667e-17
1.9630746912398218e-17
1.7872378580920473e-17
1.1056913644561299e-17
1.495423106481728e-17
9.205435758824823e-18
7.915535535714625e-18
7.140943108815032e-18
1.0307523713069426e-17
6.569655072344824e-18
8.568832936097518e-18
7.813136573531745e-18
4.854936024248604e-18
6.5099242368467555e-18
4.019124413745616e-18
5.405681142447822e-18
4.98932348654301e-18
2.519902157598233e-15
2.733554199846885e-15
3.0045618411452913e-15
3.3232810897651964e-15
3.613216669402947e-15
3.960083521727696e-15
4.342982975059228e-15
4.761942669095461e-15
5.26575632569162e-15
5.770524288707793e-15
6.274448041305331e-15
6.8864409008766996e-15
7.5468074916251e-15
8.342265921790927e-15
9.145249868342172e-15
1.0031374182427818e-14
1.0919038482002315e-14
1.2039864256052265e-14
1.3111939431543615e-14
1.451057749255734e-14
1.57280526196846e-14
1.7285260847290163e-14
1.8953089492759143e-14
2.0954632058918027e-14
2.2782412021044666e-14
2.4985213746056274e-14
2.7389979453900645e-14
2.9871181113841456e-14
3.2932105506960746e-14
3.644004432092825e-14
3.992829479552484e-14
4.379009670934861e-14
4.760334000748425e-14
5.2240555778550974e-14
5.725084613197362e-14
6.327347154253243e-14
6.937744745510134e-14
7.60658090052283e-14
8.2703929280221e-14
9.06822393322544e-14
1.002555608006417e-13
1.0900454050624435e-13
1.195166293423324e-13
1.3213728005477607e-13
1.4296561746848212e-13
1.587855655747763e-13
1.740804897235833e-13
1.908161611645773e-13
2.07425999772404e-13
2.2736261655918312e-13
2.4928041754120717e-13
2.753455032025168e-13
3.017178755147932e-13
3.305589628070766e-13
3.5912330348603397e-13
3.9335950116904386e-13
4.328021882016582e-13
4.75520863935114e-13
5.203027502056218e-13
5.647515595446338e-13
6.172041335379557e-13
6.749564623457482e-13
7.368116505456312e-13
8.105156272993365e-13
8.762802260790212e-13
9.622419161728894e-13
1.0465166849031038e-12
1.1362562749610645e-12
1.2223057430680714e-12
1.3208342364813e-12
1.43672105472576e-12
1.545362255884768e-12
1.6563552322436696e-12
1.7694984355970738e-12
1.8804891849644056e-12
1.9882254858283953e-12
2.090718613789883e-12
2.1668130022375884e-12
2.2490253281287653e-12
2.3176932275195088e-12
2.369152146759022e-12
2.4025997836225272e-12
2.41615544426449e-12
2.4093625630777687e-12
2.402091799377016e-12
2.32314396231312e-12
2.2612598126123583e-12
2.195857277151477e-12
2.1290375225659235e-12
1.9963053352277027e-12
1.901503051871293e-12
1.7934159418288748e-12
1.6725305724649183e-12
1.5704208505578743e-12
1.4632447950544746e-12
1.3492608191506231e-12
1.2554258858494498e-12
1.1578220650325932e-12
1.0624266284967277e-12
9.775361797217894e-13
9.028650123044541e-13
8.285319553491106e-13
7.55426942907552e-13
6.956134690934687e-13
6.332583319864103e-13
5.823935831607704e-13
5.296098504858831e-13
4.86629075379453e-13
4.445584250213213e-13
4.0395170642023157e-13
3.6875782186480033e-13
3.3665235819848707e-13
6.033533053087608e-14
5.569776634278228e-14
2.8380659381608742e-14
2.628311179203897e-14
2.7782750358271962e-14
2.5652266972602017e-14
2.3558169739322205e-14
1.8601712467336654e-14
2.4101233203173668e-14
2.2169591459617162e-14
1.1957961883036112e-14
1.0181205752742853e-14
1.0542974271745899e-14
9.100451766719894e-15
8.88044200013283e-15
8.143819062820713e-15
7.456211609565053e-15
6.420653711730628e-15
5.138925863619381e-15
2.858730579762875e-15
2.621055895802119e-15
2.4030586709184367e-15
1.7379944871080857e-15
8.050151141930445e-16
1.4655596396091927e-15
6.633692666086849e-16
1.2218849951179417e-15
1.118489491715652e-15
5.064789420927772e-16
7.926384661675152e-16
8.534223629603725e-16
3.8560849400681622e-16
7.09048370297088e-16
6.656329621309533e-16
5.928466280690871e-16
5.413202935923181e-16
2.4479277472521127e-16
4.485948065213443e-16
4.503254190764222e-16
3.322342770296027e-16
2.8712898142057616e-16
2.629476208139405e-16
2.4089134417464487e-16
2.1844008851600223e-16
1.994579523570534e-16
2.3575215338750184e-16
1.6526375896736257e-16
2.0029873314931664e-16
1.375205948930328e-16
1.6299297896616008e-16
1.143685119714857e-16
1.0527198183268158e-16
9.516260266178252e-17
8.681815259703895e-17
7.913868459467388e-17
7.282842263021035e-17
6.596107234740395e-17
6.007481771211182e-17
5.4830818949487166e-17
6.482658662246645e-17
4.552136803658722e-17
4.1755533273916955e-17
4.6555342759403565e-17
3.455089791001357e-17
3.149567873603083e-17
3.728279572225922e-17
2.58614098295579e-17
3.104483966822185e-17
2.833541103072634e-17
2.6444591884964977e-17
1.813866309342317e-17
2.152052687084986e-17
1.5082057432709917e-17
1.3801866481536458e-17
1.6271393771012665e-17
1.4831396537882203e-17
1.0455677414414317e-17
1.2349293471641543e-17
9.39549446497005e-18
8.774754301720165e-18
7.217829764491842e-18
6.586704589923597e-18
6.0053331293849066e-18
5.4818988705274395e-18
5.0287751845698966e-18
4.554439935488703e-18
3.858066615042868e-18
4.941756465211248e-18
3.501291896176223e-18
2.198286915811611e-15
2.4093009391681925e-15
2.631044795065035e-15
2.899606480578802e-15
3.1638282033610313e-15
3.4684872745928087e-15
3.804197449582834e-15
4.17094580579978e-15
4.574415266029768e-15
5.034102924252576e-15
5.495767705458878e-15
6.054606591354807e-15
6.5872705700108825e-15
7.245504001093641e-15
7.979158765438956e-15
8.751413557724973e-15
9.55061095210462e-15
1.0518668417798862e-14
1.1533868465583335e-14
1.260016559856343e-14
1.3811096900986835e-14
1.514007655575229e-14
1.659891734785428e-14
1.828166275413513e-14
2.004272922642209e-14
2.1979814211160227e-14
2.4096646156441257e-14
2.6427046633058437e-14
2.885948958357384e-14
3.193524793339124e-14
3.48570291914992e-14
3.819220526678891e-14
4.169617225155405e-14
4.591702294620902e-14
5.012721531161725e-14
5.519842445078312e-14
6.026330742222257e-14
6.636717687944697e-14
7.276265951768008e-14
7.945297981341744e-14
8.746531598455787e-14
9.548013210292219e-14
1.0468740521025602e-13
1.1527867958412586e-13
1.263809444552982e-13
1.385436598335876e-13
1.5175870605614203e-13
1.6653792823001504e-13
1.823695051918053e-13
2.0007135281124545e-13
2.1927874992540669e-13
2.392757011081776e-13
2.622583852054461e-13
2.885618917764382e-13
3.1640625958306165e-13
3.469974407971132e-13
3.776500402815513e-13
4.161828436833572e-13
4.5003711495522556e-13
4.957758183759404e-13
5.417480482146496e-13
5.948485180327336e-13
6.471854225262059e-13
7.069261585669646e-13
7.742759587812716e-13
8.40177759200913e-13
9.13282859255326e-13
9.954350226095664e-13
1.0839508154921733e-12
1.1742562851592305e-12
1.2691513610801494e-12
1.368369531607545e-12
1.4643920980987855e-12
1.5677937876171815e-12
1.6797247142163466e-12
1.7829705071688308e-12
1.8766970429417787e-12
1.9685723141512412e-12
2.0539660982367467e-12
2.1281313459630493e-12
2.1887696914530994e-12
2.2331046181559812e-12
2.2600127363296264e-12
2.2777734876739938e-12
2.2567144603899206e-12
2.2364454827502187e-12
2.170424606265907e-12
2.1081708534661574e-12
2.0325646432441068e-12
1.9463459378860924e-12
1.852080368119517e-12
1.7523239367204958e-12
1.6546430337958786e-12
1.550016386866535e-12
1.442485879723469e-12
1.3438346587594382e-12
1.2496624635403482e-12
1.1514414097624221e-12
1.064954114644031e-12
9.781858280365325e-13
9.021774643051391e-13
8.266401685721595e-13
7.579118935698052e-13
6.967552932908292e-13
6.379071967443144e-13
5.821032492887199e-13
5.32456901215854e-13
4.867075755809712e-13
4.462702150601833e-13
4.0630529274405934e-13
3.7104726036423653e-13
3.3858526571447244e-13
3.092984006760626e-13
4.299961912219694e-14
3.986345525656037e-14
3.0543535002235786e-14
2.846670329501723e-14
2.2994299766907453e-14
2.1152983309053687e-14
1.945695465538445e-14
9.499117032415937e-15
8.913150968514093e-15
8.200228985233892e-15
1.1755190108972643e-14
8.980399595868843e-15
8.265803094660996e-15
9.146515108450872e-15
8.376475981718294e-15
7.796164400141493e-15
5.882118315326928e-15
5.253794956705512e-15
4.785105695164397e-15
3.664697324265344e-15
3.3610109813355514e-15
8.398325665702991e-16
7.781360766253395e-16
1.5047880086143097e-15
1.4215185327191451e-15
1.2577456104820326e-15
1.1503779842552947e-15
1.0533652199592783e-15
6.058859573337346e-16
8.785352842247443e-16
8.017747683668915e-16
3.4718815523456706e-16
3.215752827725164e-16
2.894519303656756e-16
2.6410378960288895e-16
5.096921141400069e-16
4.635757762290719e-16
2.0695378781277484e-16
3.64869431783058e-16
3.3300684607440606e-16
3.000310961623979e-16
2.5081627739226707e-16
2.2531870093433215e-16
2.0575741837717567e-16
1.8325247121141343e-16
1.9288245660523658e-16
1.746186071673529e-16
1.5904170109645442e-16
1.2964330616631176e-16
1.1825989682930335e-16
1.0810445070322921e-16
9.841378645164889e-17
9.020626044963146e-17
9.156661011727788e-17
7.479487167095354e-17
6.815862065817957e-17
6.208505829064943e-17
6.336565925141621e-17
5.1652389568851696e-17
5.270532969536996e-17
4.2958613390281414e-17
3.8868882065676964e-17
3.995760665974352e-17
3.2589879178272746e-17
3.3241497816887306e-17
2.753487227882225e-17
2.473290895364487e-17
2.3343117331664383e-17
2.0549195774103052e-17
1.8833399187410452e-17
1.7418254901453192e-17
1.6069233869447815e-17
1.429938873028891e-17
1.3125732395499981e-17
1.1832459906669598e-17
1.0790886024504179e-17
1.1007194298973489e-17
8.980644308331007e-18
8.194509321988121e-18
8.353030691365527e-18
6.8108072854178986e-18
6.94499914710318e-18
5.666143602976758e-18
5.165918284438969e-18
5.302086943306804e-18
4.296593436323458e-18
3.916596974094745e-18
3.573692652072992e-18
1.9085018398923215e-15
2.1350765095651907e-15
2.295315293327653e-15
2.5706952224613934e-15
2.819366090621843e-15
3.0259743713383007e-15
3.387768545895051e-15
3.715009531126674e-15
3.9887918632714665e-15
4.3716895121506825e-15
4.792931936959449e-15
5.257685361396628e-15
5.888379759366955e-15
6.45356714546008e-15
6.9278940890179896e-15
7.598760143158513e-15
8.505768549076793e-15
9.132260856950983e-15
1.0015641263309035e-14
1.0983045630991418e-14
1.2296078012638058e-14
1.348585318200752e-14
1.4787786629729577e-14
1.5873762692493143e-14
1.740543320505593e-14
1.9099424216830857e-14
2.136808491983356e-14
2.3430810998715687e-14
2.5159359598998723e-14
2.760493779698237e-14
3.02470335242479e-14
3.3162961015361713e-14
3.7032366503069686e-14
3.986958575168361e-14
4.4646834442995475e-14
4.7935597668245284e-14
5.2551162030168994e-14
5.762489297963465e-14
6.317743310460731e-14
7.080647559002671e-14
7.595564734444607e-14
8.327168101036533e-14
9.307890067968496e-14
1.0014961167975875e-13
1.0974844957675466e-13
1.2032551497910822e-13
1.3190460802182262e-13
1.4768532864960288e-13
1.5851275349684886e-13
1.7742127716877461e-13
1.9450137468680512e-13
2.087548861991211e-13
2.336396093086386e-13
2.5610500627513414e-13
2.7469144084459554e-13
3.0733360482335485e-13
3.2963674857421254e-13
3.8024060231047403e-13
3.9524139152385774e-13
4.4191865222841364e-13
4.733972470152708e-13
5.176798987622403e-13
5.779228972644609e-13
6.182107329086116e-13
6.748968486662785e-13
7.508569020710772e-13
8.19159069011824e-13
8.728957903297119e-13
9.493279351512826e-13
1.0290667964436104e-12
1.112258094093888e-12
1.229155325577343e-12
1.2964712997357156e-12
1.39215655978576e-12
1.489390691347922e-12
1.5869097763940863e-12
1.6892650299237077e-12
1.7746055961610571e-12
1.8622976930311465e-12
1.9379237242632563e-12
2.0040965425287552e-12
2.0571222135913575e-12
2.139487254052673e-12
2.115355578604469e-12
2.118323368168022e-12
2.148718660517406e-12
2.0711919853040186e-12
2.0244494795486234e-12
1.9625869104094463e-12
1.921912186692025e-12
1.8058299373307125e-12
1.7456679215014036e-12
1.6517674991734195e-12
1.5267905192483863e-12
1.4240846579478912e-12
1.3537910878545855e-12
1.2364044396003239e-12
1.1657170674994878e-12
1.059097603970097e-12
9.938408651864304e-13
9.15084112613189e-13
8.450284455739461e-13
7.724019668602403e-13
7.084422996021335e-13
6.490940509630441e-13
5.841608367910221e-13
5.437736803902908e-13
4.976358722030751e-13
4.550932498380746e-13
4.1537020994970417e-13
3.777523420095937e-13
3.464464504323733e-13
3.1093938768860014e-13
4.402956463201145e-14
4.1230453227218224e-14
3.129639249832517e-14
2.912327381373101e-14
2.6932089475716086e-14
2.1712852135053212e-14
2.0006516090323217e-14
1.546006711542333e-14
9.308935724830367e-15
8.596093406300428e-15
3.764958411404932e-15
5.361561232764125e-15
3.194103178992424e-15
4.662014703660919e-15
4.159289336257436e-15
3.816251254473234e-15
3.5041224314976187e-15
3.2040464416572464e-15
2.0618309563223254e-15
1.5917626580048435e-15
2.0636420806733655e-15
2.89133432117066e-15
1.742150817362831e-15
5.365684005837498e-16
4.907303124164562e-16
1.3224208329784e-15
1.2002229426049933e-15
3.759768876329864e-16
1.0143104594359952e-15
9.282198275507478e-16
7.925125511022017e-16
7.729356796377143e-16
2.432493698713753e-16
2.1980677017427646e-16
2.020952386743012e-16
8.261352674553909e-16
1.657254768448447e-16
4.466454153733652e-16
1.3813754809315796e-16
2.966445216554994e-16
2.451794694140884e-16
2.234307872072488e-16
2.2581628590063206e-16
2.0566336004422757e-16
1.6973107496158608e-16
1.7107477392081069e-16
1.564125649039174e-16
1.4279194619933387e-16
1.1753654608234742e-16
1.184665916684851e-16
1.0902267286069649e-16
9.843827227190027e-17
9.112762371963567e-17
7.418079444809755e-17
6.766863373938187e-17
6.820826072210686e-17
5.615737141771255e-17
5.128020686754801e-17
4.6755652229934265e-17
4.273008400834445e-17
3.921120824028092e-17
3.935453927944032e-17
3.236669757094814e-17
2.9504620524470394e-17
2.9742675398011545e-17
2.2477041910244765e-17
2.227853381036279e-17
2.255959360020223e-17
2.05765365791279e-17
1.7005404726121702e-17
1.713921748603502e-17
1.5649465066418517e-17
1.4163243379319792e-17
1.174974077705231e-17
1.0056022283305647e-17
1.0795307987407602e-17
8.710249807697738e-18
8.127478343479436e-18
7.414590678435835e-18
6.757552379147569e-18
6.814027552268525e-18
5.644526905370287e-18
5.123231915393928e-18
4.8335573148921625e-18
4.720282582212512e-18
3.891504779796917e-18
3.55326495700454e-18
3.234519677042008e-18
1.5779612950213754e-15
1.7290464446846953e-15
1.8967629998220317e-15
2.082330287246915e-15
2.3403798100163468e-15
2.5000671979522584e-15
2.8177852029260934e-15
3.0852828919572434e-15
3.2966271646088475e-15
3.613385551938054e-15
3.961563095861002e-15
4.458655036076555e-15
4.764925809552465e-15
5.2226471072519576e-15
5.7267066723869244e-15
6.444664401093021e-15
6.884049879153238e-15
7.54870659121233e-15
8.28725891130543e-15
9.077866465169918e-15
9.953332354072102e-15
1.1198209482752299e-14
1.1915338797777165e-14
1.3462343288912078e-14
1.4384165909101115e-14
1.577474968000041e-14
1.7293668796904933e-14
1.9462491405150068e-14
2.0795124641022797e-14
2.2760510479785085e-14
2.5000851546083795e-14
2.7408919037372994e-14
3.083772159740509e-14
3.368651481675763e-14
3.7077121404468145e-14
3.961973969161028e-14
4.343734190813149e-14
4.76295994902933e-14
5.3604069499438346e-14
5.875577931636534e-14
6.27786097474377e-14
6.883136296107742e-14
7.749307260509034e-14
8.497216284551421e-14
9.07236883609804e-14
9.946254549327561e-14
1.0903660504102241e-13
1.1954309736249224e-13
1.3104391217865104e-13
1.4739635360478502e-13
1.6160788884810035e-13
1.7712584939313456e-13
1.9410637503403448e-13
2.0729655651188174e-13
2.2716196756913524e-13
2.4888623914175814e-13
2.7380435186258566e-13
3.006134923951176e-13
3.2704749976141335e-13
3.6739221555121107e-13
3.9194286912489233e-13
4.3986912510259445e-13
4.799401831461193e-13
5.260735337377063e-13
5.596623677740862e-13
6.268851163261173e-13
6.661117604856037e-13
7.256455395447189e-13
7.903406264847513e-13
8.575562194947425e-13
9.543553770292234e-13
1.0319735865647135e-12
1.0861650963304747e-12
1.1692355066056321e-12
1.2543728883089797e-12
1.3480115300134416e-12
1.4267095209624472e-12
1.5107384976543309e-12
1.5911519102297639e-12
1.7092316583839759e-12
1.7319613513463996e-12
1.7878303876330491e-12
1.831525961333801e-12
1.8611941381434468e-12
1.8757386916852975e-12
1.8743463277167696e-12
1.8570601331471832e-12
1.824881105588088e-12
1.881501644921656e-12
1.7583373025475972e-12
1.6889861659784725e-12
1.6698960823387084e-12
1.5841438002974107e-12
1.4951536445263371e-12
1.4039483508740944e-12
1.2675679859883479e-12
1.1807300485793583e-12
1.0966580439581421e-12
1.0518562962968986e-12
9.381123851788025e-13
8.958898679929887e-13
7.960073199469543e-13
7.317299374739708e-13
6.7138506877888e-13
6.156962567599314e-13
5.640132425784826e-13
5.347842103796586e-13
4.892663583683157e-13
4.321504479940649e-13
3.9476812731877216e-13
3.737806438956413e-13
3.294471648578376e-13
3.00826059442166e-13
2.846463218514998e-13
3.7460572305249074e-14
3.466079657451255e-14
2.9792770827053144e-14
2.7489910246930135e-14
2.551705463393563e-14
2.3528382696541242e-14
2.7264345290833524e-14
9.466789315790965e-15
1.3493091323548008e-14
8.083269240463306e-15
5.508730415257866e-15
5.06211723270012e-15
4.6612540062145656e-15
4.4806986904055525e-15
3.926092807494196e-15
2.3340152895498066e-15
2.1351376780059094e-15
1.9956280052572692e-15
1.6169583150136042e-15
2.1766756563934393e-15
2.6828263397443224e-15
2.4804595108779515e-15
1.6419475440441276e-15
2.2153739572288827e-15
2.0169442472165004e-15
1.814583435331376e-15
1.7013745370097863e-15
1.5199817164712508e-15
1.3873490510993523e-15
8.80956806234435e-16
8.757292601877926e-16
1.0569395903539915e-15
1.0189445409179045e-15
8.801080233875532e-16
5.598930686886027e-16
7.331436928641974e-16
6.681878404697255e-16
6.111843600921474e-16
3.744578527851516e-16
2.828984491634919e-16
2.722793574297667e-16
2.2664036773539245e-16
2.081201051579035e-16
2.0450781582882937e-16
1.988636741691178e-16
1.7110857124763568e-16
1.5633792172032225e-16
1.424332942618398e-16
1.3386474384582318e-16
1.184166332729369e-16
1.0786255121172777e-16
9.058158276864574e-17
8.982867770771048e-17
8.208441918503024e-17
6.852692162774596e-17
7.146559799987707e-17
5.710651634503849e-17
5.685731950381786e-17
5.168899872653978e-17
4.717700274513883e-17
4.362776015333971e-17
3.936361111218092e-17
3.5794150796003766e-17
2.9946505288392545e-17
2.976727367210366e-17
2.3855070871408257e-17
2.267063033681375e-17
2.2594210362991964e-17
2.0917696281626443e-17
1.9356620660986707e-17
1.7121744013995256e-17
1.436038017486574e-17
1.4248432325173607e-17
1.1906442522134274e-17
1.184850397889654e-17
1.0934493276388843e-17
9.859564020140762e-18
8.234837884149328e-18
7.548585221889663e-18
7.461831888312185e-18
6.495744304925929e-18
6.312815547698049e-18
5.678337039119086e-18
5.197727051660827e-18
4.72106888608754e-18
4.30335260665178e-18
3.9283456250477496e-18
1.3587553556824052e-15
1.4893294822768665e-15
1.6612169855294927e-15
1.7922410752688914e-15
1.964277247936804e-15
2.1532597260218126e-15
2.4014390881258594e-15
2.6406743419327238e-15
2.8871222109496488e-15
3.1124579004964527e-15
3.469550359573019e-15
3.805641796822426e-15
4.173176716425585e-15
4.52267259455073e-15
5.015197795222145e-15
5.4121254474694706e-15
6.028655985700965e-15
6.620800377371812e-15
7.249570029252126e-15
7.819350345543329e-15
8.715692560397037e-15
9.399353116109588e-15
1.0478641453774485e-14
1.149586051051537e-14
1.2598021047019628e-14
1.3607693109437932e-14
1.4895736744357395e-14
1.655119471986821e-14
1.8212859779050027e-14
1.9637317498909708e-14
2.1895735069952094e-14
2.4007082501010987e-14
2.5888870382998286e-14
2.886092763607909e-14
3.1121258302538234e-14
3.4696831689730936e-14
3.80440912099036e-14
4.1188403524203596e-14
4.4976858292866106e-14
4.901932154634567e-14
5.498276497023338e-14
6.028431172900719e-14
6.609778733138415e-14
7.24706552411067e-14
7.814337027445825e-14
8.71334995003325e-14
9.542282544812435e-14
1.0297517070232684e-13
1.1288582008980627e-13
1.2584832635518042e-13
1.3786961779982227e-13
1.5119940129217164e-13
1.6571906397471196e-13
1.7861686586841815e-13
1.9587970834431229e-13
2.1810819967115614e-13
2.3473754003323427e-13
2.617807145714451e-13
2.8669410320952243e-13
3.087529226431891e-13
3.3796542221919403e-13
3.6979609613471305e-13
4.118809235759426e-13
4.4241383120205884e-13
4.916316374511532e-13
5.36881567561827e-13
5.761507834449225e-13
6.404418067291421e-13
6.95522518000187e-13
7.57801080924002e-13
8.214045929537492e-13
8.864569379663085e-13
9.628532210606975e-13
1.036295915657441e-12
1.0985255262341632e-12
1.1776086752455397e-12
1.2794032903280813e-12
1.3588608430193368e-12
1.437094750956937e-12
1.5147676027672936e-12
1.5532413688850164e-12
1.6121554071299904e-12
1.689220332286672e-12
1.7273054624597364e-12
1.7223705125652699e-12
1.7620919671730752e-12
1.7561187399498716e-12
1.7364667243584662e-12
1.6922767584002876e-12
1.6226699476030868e-12
1.5706605200263966e-12
1.5032085849337204e-12
1.4543358582111037e-12
1.377646928629076e-12
1.2962999087186036e-12
1.199851486664352e-12
1.1283803353503515e-12
1.0435240310821561e-12
9.681937691575463e-13
9.096178655279909e-13
8.273546256119024e-13
7.632434878129035e-13
7.014388690729999e-13
6.541522578092596e-13
5.913986316709591e-13
5.422982126075216e-13
4.968095431946877e-13
4.61349567681805e-13
4.156654333988313e-13
3.803292470052175e-13
3.5261913628762966e-13
3.173244517883231e-13
2.89811775546736e-13
2.6346291261115374e-13
2.4158332732648886e-13
3.5666783023395885e-14
3.2802258197257036e-14
2.822542189272426e-14
3.2863550130059096e-14
2.413527654804928e-14
2.798411629907476e-14
2.5754604042318063e-14
8.999802588722169e-15
8.290250011486098e-15
7.697351902021055e-15
3.362384113927302e-15
3.096646934133018e-15
2.8509801827501995e-15
2.6148053426636642e-15
2.4029106235844172e-15
2.2080642968319195e-15
2.016832629638428e-15
2.849659802716867e-15
1.7127105256589961e-15
1.7978710109967443e-15
2.318731784326081e-15
1.5119304146254662e-15
1.0158611164382077e-15
9.306109701580394e-16
9.542672846502492e-16
7.80442769581218e-16
7.126729653922665e-16
6.523366724963241e-16
5.958232963761268e-16
5.441010081128304e-16
9.798288181930626e-16
8.93352681653484e-16
8.173434900950769e-16
9.028097834710474e-16
6.807852479648929e-16
6.215737493521989e-16
2.715622707859571e-16
5.035645569218141e-16
2.620458792232677e-16
2.1590735650025996e-16
2.190756793147359e-16
2.0393476174061246e-16
1.816881954267537e-16
1.65862514856678e-16
1.2785203186347504e-16
1.3100135837521136e-16
1.1584098646902355e-16
9.91513659129177e-17
1.0453779153595669e-16
9.588141617268016e-17
8.769727599568921e-17
7.158550257531169e-17
7.238920300184976e-17
6.602565852530493e-17
6.028225545867703e-17
5.4812551209330517e-17
5.001313796174678e-17
4.055397942191108e-17
4.1663154919940634e-17
3.889120833416899e-17
3.126297155404402e-17
3.165209281016352e-17
2.887352803920234e-17
2.6496421878618412e-17
2.0841925320878077e-17
2.186343341276394e-17
2.013293087487307e-17
1.816247039402074e-17
1.6389628850950615e-17
1.366943691992939e-17
1.3824391367390219e-17
1.1054652055829305e-17
1.0353163475669902e-17
1.0462431916046015e-17
9.560393003973638e-18
8.705719342473115e-18
8.386211927163398e-18
7.2464135246096e-18
6.825848683012086e-18
6.841866137560792e-18
5.502594072002323e-18
5.0084761832048665e-18
4.1209322438559825e-18
4.184035000714803e-18
3.5201754995546845e-18
3.126184580152913e-18
1.2047312831220181e-15
1.3205338288027958e-15
1.4486452055540137e-15
1.5892145636598364e-15
1.7175916160063298e-15
1.8830974810239464e-15
2.064904674750332e-15
2.264176316184322e-15
2.5149511111464024e-15
2.7593480294024226e-15
2.9835059633324263e-15
3.319702771448553e-15
3.63876582938114e-15
3.9333793542902604e-15
4.3730865611633656e-15
4.729755187235017e-15
5.18460577340432e-15
5.6848111644765284e-15
6.238169801202282e-15
6.836081941089879e-15
7.600345942033377e-15
8.218773161644693e-15
9.01057562436142e-15
1.0020945548919413e-14
1.0985950658451984e-14
1.1880168888534601e-14
1.3208287867560898e-14
1.4282565319268157e-14
1.5661177105277498e-14
1.7439321663815816e-14
1.9080287043689198e-14
2.0932318138141824e-14
2.2634701997810705e-14
2.517171159666535e-14
2.721158771319387e-14
3.02565537992004e-14
3.3057004484077884e-14
3.587786746287961e-14
3.988209238884241e-14
4.3731844611998886e-14
4.728491505704147e-14
5.257222200349311e-14
5.7646205054868e-14
6.231744656077741e-14
6.833017804275491e-14
7.597436034500208e-14
8.215534230119392e-14
9.022930762329055e-14
9.873342156734348e-14
1.097383454213903e-13
1.1863381563673517e-13
1.3006039458364804e-13
1.425326772533907e-13
1.5845396513636503e-13
1.7364040089489654e-13
1.87642234038936e-13
2.0570249858298938e-13
2.2842502078894313e-13
2.4676614939802907e-13
2.702192007196415e-13
2.9589214660315363e-13
3.3084166906217146e-13
3.5440117578022323e-13
3.876629394932614e-13
4.238210803981046e-13
4.696337113333821e-13
5.12747309846835e-13
5.59415539888953e-13
6.104487886661742e-13
6.638681989043488e-13
7.217389895672404e-13
7.723206924731477e-13
8.486240392696923e-13
9.043586995168525e-13
9.74772958766838e-13
1.0639144588233375e-12
1.1218342774441882e-12
1.213386909614063e-12
1.2702118752621472e-12
1.3608618970238383e-12
1.4286445047303915e-12
1.4699603187496372e-12
1.522896299783642e-12
1.5884445091447996e-12
1.620493628383383e-12
1.6400379107428486e-12
1.6456748535119384e-12
1.6150697601864333e-12
1.5935718258261465e-12
1.5523134913038895e-12
1.5081312881875344e-12
1.4485281596448228e-12
1.4094152202788525e-12
1.341400941286849e-12
1.2533496379573765e-12
1.1797576315507933e-12
1.1054312151372729e-12
1.032291304336239e-12
9.59616491944069e-13
9.009901327607306e-13
8.331351752291904e-13
7.691099221908863e-13
6.996235210091925e-13
6.434185847967498e-13
5.916540529650835e-13
5.4217574121656e-13
4.968273030025191e-13
4.549724569963657e-13
4.163387720370298e-13
3.8079594222918153e-13
3.481695229345657e-13
3.181145747667626e-13
2.906405440529762e-13
2.6541307421929855e-13
2.42308738382094e-13
2.215964606254398e-13
3.359464514442808e-14
3.833752077117468e-14
2.3945047229681734e-14
3.118115426065401e-14
2.043128471547068e-14
2.644858026112921e-14
2.431846973063288e-14
1.5309648701251354e-14
1.4103173437105074e-14
1.2960500968574679e-14
4.982075594492958e-15
4.588189407020368e-15
4.216784193542123e-15
3.8723507409583624e-15
3.5508379134451965e-15
2.125108728501118e-15
1.946069623282234e-15
1.7431430509672409e-15
1.8613893722059357e-15
2.3365206200223644e-15
1.7754627863146585e-15
2.063206071827927e-15
1.1711151637208897e-15
1.7573632132507495e-15
9.84021228183166e-16
1.4483061836721682e-15
1.3256323917628517e-15
1.2155214272113564e-15
1.1067956312880315e-15
1.0156897811711324e-15
5.725055732749171e-16
8.454577579602237e-16
4.821607244811827e-16
7.032306797450125e-16
6.448018623241884e-16
5.842606393696216e-16
5.345436181002489e-16
3.034986371820225e-16
2.550694564830186e-16
1.6503718516511966e-16
1.5042246187101903e-16
1.9366298086971164e-16
1.895482912020661e-16
1.6342386583931344e-16
1.4755065466188537e-16
1.3402653148571712e-16
8.652388126309822e-17
1.1163211763938483e-16
1.0173334775629447e-16
9.253086838599993e-17
8.473394532552368e-17
7.562043598960531e-17
5.02193436238375e-17
7.022333574227293e-17
5.856396175512339e-17
5.343580250747819e-17
4.879591509166648e-17
4.457729345430278e-17
4.073160377208708e-17
3.3779229796317686e-17
3.3660006141207515e-17
3.0714735442249896e-17
1.9894122823010208e-17
2.557198454362233e-17
2.3308298466894207e-17
1.795705180431671e-17
1.3756644925652628e-17
1.768083316019423e-17
1.6204134539121767e-17
1.4689437022936368e-17
1.3554431290229558e-17
1.224151547953741e-17
1.1177938720407004e-17
9.844043010918679e-18
9.279286413548184e-18
8.460907794253189e-18
7.909997722033158e-18
7.040987054671763e-18
6.237376216232875e-18
5.886160312950764e-18
5.338042443610372e-18
3.4510560436753144e-18
4.447646546790701e-18
4.050374592411025e-18
3.731603940714915e-18
1.049516787194725e-15
1.1508084166849838e-15
1.2721322808204862e-15
1.3951610628288337e-15
1.529407216054807e-15
1.6632440118506046e-15
1.838781455656475e-15
2.0001686397645216e-15
2.191932411753197e-15
2.423132507081036e-15
2.6564261298335815e-15
2.8907942986733618e-15
3.1950531533392146e-15
3.502359718869095e-15
3.8091122372661864e-15
4.211982229496157e-15
4.617527416926483e-15
5.0162823116503e-15
5.506553305588948e-15
6.087528261103146e-15
6.620807719432053e-15
7.31827075100298e-15
7.960421524862193e-15
8.7999394726519e-15
9.646272547258717e-15
1.0578635662462275e-14
1.159758645892701e-14
1.2617144761364163e-14
1.3944280050940494e-14
1.5294412378014587e-14
1.6952427462665067e-14
1.8382004535419736e-14
1.9994691145996617e-14
2.2099399257290035e-14
2.4233681048506976e-14
2.635783956467148e-14
2.913098289136303e-14
3.169255956171114e-14
3.474654532914287e-14
3.831212692551548e-14
4.1775138538467995e-14
4.61612481438874e-14
5.022186523576735e-14
5.5060992110830576e-14
6.036263424111585e-14
6.61823843495512e-14
7.256250921472364e-14
7.959081681707627e-14
8.722371879715202e-14
9.561695509800077e-14
1.0577682622890494e-13
1.1584994292571714e-13
1.269708300272542e-13
1.3807093139035334e-13
1.5252361849675102e-13
1.6584667648946697e-13
1.8319849560732714e-13
2.006998160848169e-13
2.1989742285622013e-13
2.390107536675631e-13
2.616759452436419e-13
2.8877312927124153e-13
3.136025735826524e-13
3.4310754112335313e-13
3.783106434999642e-13
4.1347525725368367e-13
4.4701397920215956e-13
4.931090090840642e-13
5.378791852285107e-13
5.823392395588937e-13
6.328001435742851e-13
6.931191355634042e-13
7.459816488386004e-13
8.07757522930407e-13
8.793654332904965e-13
9.400249698396843e-13
1.0172491247815125e-12
1.0882556803187574e-12
1.159456376512126e-12
1.2195963227569114e-12
1.2948909781023321e-12
1.3593436997312558e-12
1.4012323540563475e-12
1.4530864303960077e-12
1.5030486831413975e-12
1.5307466251765429e-12
1.545721381480963e-12
1.5478794297514748e-12
1.5247294891882363e-12
1.5134036361097033e-12
1.4499490020820331e-12
1.4266563705201892e-12
1.359837885382372e-12
1.2998095716046215e-12
1.2471824490872007e-12
1.1784310125743215e-12
1.099395979493497e-12
1.037083507514819e-12
9.670957287199756e-13
8.987261324177074e-13
8.328246981426893e-13
7.62252804701315e-13
7.097205012860314e-13
6.478906116208495e-13
6.010490084970391e-13
5.518763773036195e-13
5.011599981838699e-13
4.596669686651292e-13
4.246469860200905e-13
3.887002443629575e-13
3.554750365447006e-13
3.248859058292463e-13
2.9674380364768225e-13
2.710723855019573e-13
2.475382524777458e-13
2.2333870165040752e-13
3.434693714571169e-14
3.9255100070014895e-14
2.4306942077460686e-14
3.182944073789968e-14
2.096608991072937e-14
1.9585619991067076e-14
2.5011323578539992e-14
1.5712698193047182e-14
1.447991592628884e-14
1.3326056600267894e-14
5.102025728123464e-15
4.7052684018789e-15
4.331226114466211e-15
6.9408530278988865e-15
6.3165285044282435e-15
5.720566776962567e-15
3.082123940104429e-15
2.810409185544288e-15
1.3209272188758206e-15
1.2094190876960594e-15
1.926775259205906e-15
1.7676021810570807e-15
1.0187453093407252e-15
1.5479908903943644e-15
8.558005825417681e-16
7.833033767045419e-16
7.158754301705975e-16
1.107206946082661e-15
5.985367902241634e-16
9.417831801634158e-16
5.000388409370866e-16
5.506665707766259e-16
7.067911283795445e-16
6.437903722112725e-16
3.47579509554339e-16
3.1688397250503486e-16
2.4682844870815876e-16
2.6829698727071146e-16
2.4081246257696833e-16
1.638823649962199e-16
1.4890910367037152e-16
2.003703023634865e-16
1.8374839184397863e-16
1.1308853371644346e-16
1.5403713984020807e-16
9.433133225120357e-17
1.263140126403786e-16
1.1793488570906145e-16
1.0670086620640233e-16
9.965235479775239e-17
8.755081380719525e-17
5.47083868772022e-17
7.270460449953904e-17
6.968738902998562e-17
6.047167405146832e-17
5.5376687220350336e-17
3.4212208216946166e-17
4.070293273073588e-17
2.845796779941701e-17
3.8181591885593874e-17
3.4840467369295965e-17
3.381921595538136e-17
2.9063066256521273e-17
2.6476038283073343e-17
2.4082261599003106e-17
2.2056706148176247e-17
1.3654745220240335e-17
1.827999038753826e-17
1.6702077037546963e-17
1.5222056196254386e-17
9.059588409263063e-18
8.968360534759697e-18
1.1516300015613595e-17
7.149240332013372e-18
9.589297463842529e-18
8.321803939985349e-18
8.280333447516027e-18
4.967842484015327e-18
6.634281172773614e-18
6.055111026082582e-18
5.525101116094177e-18
5.052099907940578e-18
4.590278673727525e-18
4.190922673241975e-18
3.8379912728540746e-18
9.149665134188709e-16
1.0127234509020401e-15
1.110961584928934e-15
1.20709994170183e-15
1.323085145196299e-15
1.450266542149656e-15
1.6059922481117765e-15
1.7608253991947358e-15
1.91258889740194e-15
2.0907825454161426e-15
2.320191861085155e-15
2.545064965637292e-15
2.7641049099255027e-15
3.029712189147419e-15
3.3215541084497126e-15
3.678585644793285e-15
4.031834184389618e-15
4.428323065728037e-15
4.854932590318788e-15
5.266153628431221e-15
5.773329263260788e-15
6.3306949500491305e-15
6.9412470558813725e-15
7.61134416906667e-15
8.425371766588095e-15
9.153413530921159e-15
1.0032055491199056e-14
1.1107404244984779e-14
1.2062098512000115e-14
1.3225297429805805e-14
1.4641664657798944e-14
1.59002078415522e-14
1.7613360576932427e-14
1.9115401866282727e-14
2.1162833939587513e-14
2.3203356572440052e-14
2.5199506398723008e-14
2.763148233922402e-14
3.029539620716649e-14
3.3539752571053496e-14
3.642124756295933e-14
3.993366596287039e-14
4.378282195092282e-14
4.8009309860718106e-14
5.2433889006469515e-14
5.772477503200133e-14
6.389886264131018e-14
6.937322690108645e-14
7.605890239672195e-14
8.337579229684113e-14
9.141556532107891e-14
1.0107353252101632e-13
1.0994343077578236e-13
1.2041109769332327e-13
1.3325697396819884e-13
1.443405230926215e-13
1.5852913102263136e-13
1.7372229538863293e-13
1.903391153486985e-13
2.105193208756772e-13
2.285091200134973e-13
2.5262561861213917e-13
2.738011132120927e-13
2.9965941428540394e-13
3.278337473884161e-13
3.58991940748016e-13
3.919009606012775e-13
4.281487310410648e-13
4.716180922249009e-13
5.094344127869778e-13
5.602661105235013e-13
6.151845092530227e-13
6.558180457929654e-13
7.110916204124664e-13
7.694416103884187e-13
8.309346091227715e-13
8.940853144100338e-13
9.591771880283454e-13
1.025152814680642e-12
1.1014644223190046e-12
1.1664224749453195e-12
1.22873428976974e-12
1.2829091066384456e-12
1.3243409611393155e-12
1.3671689396109582e-12
1.4127387368173575e-12
1.4232614101493405e-12
1.4342652836105933e-12
1.433184816572244e-12
1.4336991974284863e-12
1.3954818165578028e-12
1.3688254305761886e-12
1.307552318744418e-12
1.2581260433739282e-12
1.2010991786511554e-12
1.1525127855355015e-12
1.0773089013508439e-12
1.0213117875627646e-12
9.550597737563037e-13
8.89843840396239e-13
8.276008409855647e-13
7.652563300956927e-13
7.069087864395929e-13
6.428874100349402e-13
5.997806183557717e-13
5.512345881148969e-13
5.060464032301255e-13
4.586042926953772e-13
4.249873616642765e-13
3.890495237781276e-13
3.559506850573126e-13
3.2559989256493734e-13
2.974980283845337e-13
2.688604257807376e-13
2.454048137267499e-13
2.266813066824324e-13
2.0190756220245235e-13
4.0218663781957014e-14
3.7149123561164306e-14
2.98639751793409e-14
2.7645581309968126e-14
2.5518363374935664e-14
1.8276751830017852e-14
2.1689241046226272e-14
1.3243340550111523e-14
1.163615115201255e-14
1.1233827131560055e-14
3.7750132390949525e-15
3.4424433202083305e-15
7.006651252255854e-15
6.4046108669699636e-15
5.8908822072617806e-15
2.4466406991268486e-15
4.943964665419984e-15
4.52801242040424e-15
1.8082561913443403e-15
1.656747733927818e-15
1.5684523373425195e-15
1.439568195085037e-15
1.1362586074222902e-15
1.4610863528993594e-15
9.547180486577723e-16
8.738045055370845e-16
1.1216309791761893e-15
7.310894127470672e-16
6.502076399619675e-16
8.559175119245146e-16
5.588536929272792e-16
7.136293084192174e-16
6.518266191415989e-16
4.2677747335084034e-16
4.809866374956196e-16
4.951759450218438e-16
4.518070038265775e-16
4.1315446982779596e-16
2.4975267031554764e-16
2.269767624903372e-16
2.0756794317396444e-16
1.88927619607976e-16
1.6986641599000088e-16
1.5722552824400784e-16
1.4414476241167696e-16
1.311502243578668e-16
1.193326463318489e-16
1.0697011726193884e-16
9.915388404769565e-17
6.462641799929323e-17
8.300572116901048e-17
7.547062896199315e-17
6.874155961709489e-17
6.86127483447665e-17
5.699691755293913e-17
5.212528080741606e-17
4.748253459491603e-17
2.1103520364833875e-17
3.950444599915491e-17
3.606810159033876e-17
3.2972666600102044e-17
3.00011042121538e-17
2.7366291554041538e-17
2.494664879150066e-17
9.102206729676705e-18
2.0786604184315047e-17
9.152073037866525e-18
1.7246603839880918e-17
1.711449313757295e-17
1.4347197715377323e-17
4.941219613929492e-18
1.3564704259471708e-17
1.0878379084458908e-17
4.798445192312745e-18
5.625142106578901e-18
8.264673671489477e-18
7.52267485491191e-18
6.866072299522367e-18
6.271270985412951e-18
5.7116287649396465e-18
5.207919634172958e-18
4.753517056058203e-18
3.978019859766029e-18
3.95056456753986e-18
8.223884116787935e-16
9.026731883883177e-16
9.583987747868154e-16
1.0848984668157527e-15
1.1501486916700203e-15
1.3037816183519739e-15
1.382753086763295e-15
1.5673952446477366e-15
1.6624156694294758e-15
1.821891286769475e-15
1.9976643866672593e-15
2.191110048345743e-15
2.40258057738294e-15
2.722768086203538e-15
2.978820637595528e-15
3.2745261549374468e-15
3.471155253972334e-15
3.806448409379295e-15
4.315352619247428e-15
4.732451179132073e-15
5.188326978456882e-15
5.6700428279257175e-15
6.033333235519183e-15
6.617491658191213e-15
7.253115205138723e-15
7.954497497191376e-15
8.728757727485511e-15
9.544951221309171e-15
1.0484721154868963e-14
1.150241395052606e-14
1.3034247527857682e-14
1.4290803197703366e-14
1.516015488138544e-14
1.6616708958156488e-14
1.8838551236986167e-14
2.0654288629882682e-14
2.190131737122881e-14
2.4019562592695282e-14
2.7229250551810034e-14
2.98632003568498e-14
3.167415085819518e-14
3.4740305315550346e-14
3.9353005541543746e-14
4.173547806772624e-14
4.730564356949777e-14
5.0171703936269365e-14
5.68736234065079e-14
6.235341456614304e-14
6.836717208459028e-14
7.494573755683898e-14
7.947849059837629e-14
9.007421377313744e-14
9.550593979740127e-14
1.0469230996063769e-13
1.1476166970909036e-13
1.300461877932086e-13
1.4253328525276197e-13
1.510853467640468e-13
1.655430414475312e-13
1.875261210060019e-13
2.0543831214001032e-13
2.2498273067426354e-13
2.3832279396987574e-13
2.6088917336588843e-13
2.95119621585718e-13
3.1197655920226373e-13
3.5310552365481014e-13
3.7311966480699384e-13
4.075324817817314e-13
4.4467677128018987e-13
4.847689043081694e-13
5.458110282907171e-13
5.741358330915858e-13
6.233970872371672e-13
6.757860233244288e-13
7.598478679614784e-13
8.149743731704434e-13
8.478477556596914e-13
9.335204110837384e-13
1.0071623463450908e-12
1.032060134045651e-12
1.1274553705061138e-12
1.1470275245062511e-12
1.1987821585696092e-12
1.2866657511710304e-12
1.3255167058409373e-12
1.3108699102706341e-12
1.3743613756271564e-12
1.3819499086253937e-12
1.3780353315053106e-12
1.3628588191734848e-12
1.2852755043845025e-12
1.2958213244483236e-12
1.2516396062358881e-12
1.2005061391122452e-12
1.1440912371028434e-12
1.046375792273896e-12
9.862870488517382e-13
9.268079175221301e-13
8.989926386326716e-13
8.044437105645415e-13
7.732826215010157e-13
7.15834752716139e-13
6.607679811312598e-13
6.089317942493289e-13
5.407723969542726e-13
4.968389801573009e-13
4.558656150749392e-13
4.179427243613971e-13
3.827593316110481e-13
3.503948310581604e-13
3.3200250396384806e-13
3.0353507322147446e-13
2.677653656384592e-13
2.534301129763789e-13
2.314494635173005e-13
2.0363983928717934e-13
1.8627118865004818e-13
3.080733640563435e-14
2.853734559799727e-14
2.1933748934212754e-14
2.0297430633317914e-14
1.9042272405746995e-14
1.728254773002142e-14
1.5908107361301474e-14
1.251313336660858e-14
1.1525303168558335e-14
1.003416740565421e-14
3.525506359056901e-15
7.15730520384702e-15
2.9856760881251328e-15
2.7500863672255777e-15
5.5477080621052946e-15
2.329204389286738e-15
4.744781402332688e-15
4.2666108961246695e-15
1.9469504978598974e-15
1.6178927695130305e-15
1.4958337387353536e-15
1.3545103811064481e-15
9.07785957833203e-16
8.320521983372364e-16
7.696007987535003e-16
1.0293347785698851e-15
9.40833960707959e-16
8.596655001103892e-16
8.087809353959778e-16
7.1816997615774e-16
4.448665692041484e-16
6.103842860675186e-16
3.7088653245108863e-16
3.8171036081624254e-16
4.545845573255635e-16
4.17390776624616e-16
2.5682221311679984e-16
2.354014486556747e-16
2.4126716978983803e-16
2.20563472561898e-16
2.0252430836847418e-16
1.8332058907857857e-16
1.6717103620318505e-16
1.5247641462462872e-16
1.3913206204726314e-16
1.2695198323043664e-16
1.158367708495062e-16
1.0566565509056375e-16
4.527704007315512e-17
8.829285635513406e-17
8.025626844542362e-17
8.442200719701494e-17
6.407909953088963e-17
6.005707667304281e-17
5.546280633201134e-17
2.3750734419272052e-17
4.6109734394051925e-17
4.2332325691642e-17
3.8358209182951065e-17
3.499606595763486e-17
3.195651690688014e-17
1.3752334387777476e-17
2.6579343947267427e-17
1.1379167446385349e-17
2.209373931544937e-17
8.529598415655637e-18
1.902489012534756e-17
1.6807075367880595e-17
1.5285474539622636e-17
6.551724614535469e-18
1.24977905570764e-17
1.1588480435802551e-17
5.016369706194087e-18
9.642861607480107e-18
8.822398652929982e-18
3.768367233066972e-18
7.313189018694849e-18
3.4411839615739443e-18
6.07629737948341e-18
5.549771127605094e-18
5.0720630398110586e-18
2.187849632257319e-18
4.166810766747336e-18
7.188510556156177e-16
7.669206065886704e-16
8.645187762046879e-16
9.218305445816199e-16
1.0394077237588996e-15
1.1397691735406483e-15
1.2494892877974412e-15
1.370084617538505e-15
1.5024361098275384e-15
1.6474001784085152e-15
1.7541404001467594e-15
1.980111265301804e-15
2.109827452361805e-15
2.3801589651968163e-15
2.609142260180214e-15
2.7831036028708612e-15
3.1370223827540753e-15
3.4584396119562775e-15
3.7722157201026785e-15
4.140863090668007e-15
4.537962304340165e-15
4.973025996529759e-15
5.2990068783823365e-15
5.979052566691384e-15
6.368442895887816e-15
7.188390502774973e-15
7.891715160282249e-15
8.641754288655195e-15
9.206983039175249e-15
1.0389783878352267e-14
1.1392027441453495e-14
1.2137113208713691e-14
1.3310383013516421e-14
1.4641798910756408e-14
1.5999510669705268e-14
1.8054233061333848e-14
1.923403614409895e-14
2.1706183562540746e-14
2.380084073604324e-14
2.53601043089524e-14
2.7844762186049082e-14
3.048223809589262e-14
3.428696645911623e-14
3.668123624682887e-14
4.017900458328846e-14
4.4055077611033987e-14
4.8272825257327956e-14
5.4540122753858273e-14
5.975982666049401e-14
6.374903906918977e-14
7.18382908788829e-14
7.888317654539152e-14
8.490707434842091e-14
9.195343619898866e-14
1.007891517715999e-13
1.10471802753548e-13
1.210894059589445e-13
1.3659561828439585e-13
1.454387011036149e-13
1.639831619806302e-13
1.799311308278666e-13
1.968229245280588e-13
2.1554570048239684e-13
2.362573164486078e-13
2.5107046644143986e-13
2.748824298816039e-13
3.092348331806118e-13
3.2860695500662946e-13
3.589170037207238e-13
3.9454390133458487e-13
4.4002775954691323e-13
4.659752258838193e-13
5.07286182027531e-13
5.516432091527461e-13
5.986289382721131e-13
6.484626605709062e-13
7.008730939653512e-13
7.775850567810097e-13
8.388106187924498e-13
8.949438855926763e-13
9.545621995056259e-13
1.0132765142172212e-12
1.0701736186946891e-12
1.09950444369089e-12
1.1732224980909941e-12
1.2149196903596315e-12
1.2174557197020674e-12
1.2388017696271171e-12
1.2899029521818259e-12
1.2945019077858794e-12
1.2515732989358424e-12
1.2350041843052575e-12
1.1556209294576616e-12
1.1676221280777095e-12
1.0875614501352984e-12
1.077797386303882e-12
9.855248296260675e-13
9.695794804556248e-13
8.751784464770869e-13
8.224726882872051e-13
7.677916572376594e-13
7.429353577737597e-13
6.553399219334247e-13
6.122891723656491e-13
5.648026777377056e-13
5.204790550845162e-13
4.786806302314198e-13
4.571831604271886e-13
4.032509391265441e-13
3.69608693081116e-13
3.3849595921293203e-13
3.0976039072870975e-13
2.948164247035288e-13
2.589887342056497e-13
2.366879709799927e-13
2.162262291998109e-13
1.974338606268724e-13
1.8029397602030417e-13
1.7127056677640983e-13
2.9281057084508846e-14
2.6910132973141148e-14
1.2473045482201255e-14
1.1016744713766453e-14
1.0181869665230287e-14
1.4056596294215068e-14
1.3381491842204824e-14
1.1957462112476846e-14
1.037828373392608e-14
1.0367733550300113e-14
3.341743872252061e-15
3.07688327328302e-15
6.219677126693257e-15
6.017415359085434e-15
2.226118280050958e-15
4.5818557471568726e-15
1.993173447886834e-15
4.0359752592838506e-15
1.8409261749835456e-15
1.336883611116115e-15
1.2236163158263661e-15
1.2085954717046207e-15
1.1078033173606637e-15
8.113151688191584e-16
7.416968721863445e-16
6.780952508242979e-16
8.002749047262467e-16
7.160050724675918e-16
5.175929759305277e-16
4.735340085559528e-16
5.421088491702951e-16
4.938218687429843e-16
3.600258549749459e-16
4.126778377142324e-16
3.9086365511576685e-16
2.914499042985541e-16
2.503838741199771e-16
2.2047768044605685e-16
2.279183582867995e-16
2.0829451254522227e-16
6.925567041830798e-17
1.7374952959088566e-16
1.5808922958115234e-16
1.4852433006072072e-16
4.077376035952348e-17
1.1687806814222465e-16
3.589694209233867e-17
9.991769838636967e-17
9.095945448338838e-17
8.289361070451956e-17
2.3372062982551497e-17
6.90948484978603e-17
6.288899826736298e-17
1.8226350115797438e-17
1.6180881716591594e-17
4.7830803790570564e-17
4.353455395045097e-17
1.2583136736540266e-17
3.6374140025865295e-17
3.3005092246919205e-17
3.019435927735673e-17
2.7464711630469164e-17
7.753115724184173e-18
2.2805125417915144e-17
2.1678893077690746e-17
1.904529015358241e-17
1.7327274382002398e-17
4.883102587369594e-18
1.4414069697203486e-17
1.3000971603793267e-17
1.2010022962662332e-17
1.0930356181975965e-17
3.0835022905489842e-18
9.10187273940836e-18
8.307074899402716e-18
2.3412614257745736e-18
2.1341936634726674e-18
6.287341097973146e-18
5.825319661572409e-18
5.236462133107187e-18
1.4800538125660124e-18
4.48804532490681e-18
6.073189220750078e-16
6.656912800508217e-16
7.301187198754216e-16
8.009454797703453e-16
8.6297480723461745e-16
9.625149706911927e-16
1.0375101883539005e-15
1.1378709921419878e-15
1.247502891188361e-15
1.3908964053224852e-15
1.5226085442840941e-15
1.672725375087043e-15
1.8340375365925005e-15
1.972649706000741e-15
2.204087390726564e-15
2.4176431839078802e-15
2.6499462832831494e-15
2.9056006971021072e-15
3.1861903232595056e-15
3.494192212851297e-15
3.830441272580543e-15
4.200925072254464e-15
4.6057737595204436e-15
5.049890746295813e-15
5.44516693828663e-15
6.0725109272221135e-15
6.656858073369032e-15
7.269458988916097e-15
8.003969914772376e-15
8.627850910016431e-15
9.45894621443393e-15
1.0551636388603434e-14
1.156816441656194e-14
1.2717343355436989e-14
1.3909791959567785e-14
1.5250195541575766e-14
1.6721850183948055e-14
1.8041488475397027e-14
1.9783296753966822e-14
2.204352056342969e-14
2.417036351303619e-14
2.65673418619263e-14
2.857216516516317e-14
3.18650223444086e-14
3.4335581759715223e-14
3.8299551429867754e-14
4.1990421087535546e-14
4.60469236680554e-14
4.9618410928937097e-14
5.5559506054802185e-14
6.06804403070216e-14
6.53877957127472e-14
7.292507791775104e-14
7.99727720114204e-14
8.764347228265943e-14
9.453682895547416e-14
1.0361127024972391e-13
1.1370032596216789e-13
1.264829702073308e-13
1.3860198894628998e-13
1.5188437387123964e-13
1.6353552605116137e-13
1.8223882570224374e-13
1.99543810822752e-13
2.1596926266592581e-13
2.354905744052843e-13
2.61687785929627e-13
2.8619988969724674e-13
3.1286626239617023e-13
3.4196094977653353e-13
3.733149724526231e-13
4.069709796517925e-13
4.434360494501793e-13
4.826460593836448e-13
5.155413721841494e-13
5.690764026613121e-13
6.160448365850903e-13
6.54065397929844e-13
7.167999757824108e-13
7.567200774409186e-13
8.222704126515397e-13
8.772993823502896e-13
9.301917523266748e-13
9.786273642716849e-13
1.0285883891875044e-12
1.0668056317659178e-12
1.1085588632886725e-12
1.1376683190676925e-12
1.1586846110165662e-12
1.14960766799536e-12
1.1711207707982771e-12
1.1430735396087939e-12
1.1498699787554596e-12
1.1104961097379023e-12
1.0757515397837944e-12
1.03542685918332e-12
9.74947162584232e-13
9.405233575876143e-13
8.749302925448991e-13
8.234107159831938e-13
7.820422802671374e-13
7.18290766871982e-13
6.777133455028274e-13
6.280588454281252e-13
5.717702183155032e-13
5.27399133121338e-13
4.855736149979689e-13
4.5275505991538104e-13
4.162896502675434e-13
3.7591126898021075e-13
3.444490721190851e-13
3.153766126972011e-13
2.929717032942741e-13
2.6831437166017653e-13
2.412322210100552e-13
2.203024621285577e-13
2.0133733236469785e-13
1.8666098472680705e-13
1.705807092066473e-13
2.648366830479555e-14
2.4538456830512397e-14
1.2179470516071541e-14
1.7125630263743378e-14
1.5642915588787152e-14
1.4445537370776073e-14
8.867066969715102e-15
1.2115843461754373e-14
9.308242032867869e-15
8.574322491861112e-15
6.535774459013388e-15
6.026005076799784e-15
2.8958760848640106e-15
5.100028462312306e-15
2.445599973238325e-15
4.2920434701953294e-15
3.930523100025556e-15
1.8793077563833127e-15
1.0102091283947044e-15
9.190543299037935e-16
1.0284649883253659e-15
1.1396756740585263e-15
9.722920538216182e-16
1.017841251473621e-15
7.648126954643331e-16
8.54835924895978e-16
6.398499601494266e-16
7.223206188681544e-16
6.561179259958371e-16
4.890983442911068e-16
4.461123246027653e-16
4.073562998879196e-16
4.563176530058895e-16
4.145056606176879e-16
3.1020726547935016e-16
2.8512167409171303e-16
3.194547021906714e-16
2.35299237253803e-16
2.0167924887140278e-16
2.5856698909016913e-17
1.6457883212517088e-16
1.5760243390670886e-16
1.9636561486309043e-17
1.2869021968952267e-17
1.650010553910726e-17
1.0408499986789328e-16
1.4359083308334403e-16
8.789731067727103e-17
7.797359502339384e-17
7.19997889269958e-17
9.068620171283963e-17
8.6146155063355e-18
7.83022818156305e-18
7.329749914661522e-18
4.539401999118021e-17
5.930176891652628e-18
6.096615851905978e-18
3.450737835396675e-17
4.508809299704988e-18
2.8669472186038273e-17
3.750582246896562e-18
2.3859894206490367e-17
3.1129098884986737e-18
1.9814906792666417e-17
2.6058399597656685e-18
1.6507354117817307e-17
1.502131652250298e-17
1.9646616233871455e-18
1.2496213770867468e-17
1.1406846833599876e-17
1.0438532419285147e-17
9.487363214375486e-18
1.2400838526567827e-18
7.916544505768119e-18
1.054002333012941e-18
6.570311230684604e-18
6.419540778514733e-19
5.4577766155154055e-18
4.975221808242031e-18
4.540393108388882e-18
4.139710083720197e-18
5.405054028153858e-19
5.187627181875501e-16
5.687363052409037e-16
6.388162998261508e-16
6.84215681383007e-16
7.514223861665022e-16
8.230214854982201e-16
9.016861660747981e-16
9.887713193671735e-16
1.1104372682788813e-15
1.2166482178675436e-15
1.3340499773210894e-15
1.4632941637511119e-15
1.5682825527909452e-15
1.7587478116080553e-15
1.9280735795589403e-15
2.065573016231864e-15
2.3183280668306806e-15
2.5418749288505266e-15
2.7876158917752353e-15
2.9851957308858782e-15
3.351177015261651e-15
3.613701294927427e-15
4.0290543822823366e-15
4.4183481804346e-15
4.843662329417779e-15
5.314549286939296e-15
5.687336040241066e-15
6.38576159868271e-15
7.0021701654479735e-15
7.67830448080694e-15
8.221457031866244e-15
9.229353549202864e-15
9.883983240471761e-15
1.1097945096149108e-14
1.2167987379898404e-14
1.3322593632093782e-14
1.4286487824932255e-14
1.604001266714174e-14
1.7176323967124684e-14
1.928474189238628e-14
2.1143115562890632e-14
2.3181340849362902e-14
2.5422471851894473e-14
2.7217874485505373e-14
3.0557414910362464e-14
3.3507170448749716e-14
3.673928726376112e-14
4.027850331128886e-14
4.416286418670485e-14
4.8258019106201615e-14
5.184170245675581e-14
5.683714228153991e-14
6.380430195409161e-14
6.83120971494482e-14
7.677821151631646e-14
8.21022713943538e-14
8.99929977528799e-14
9.863192704917099e-14
1.1069329502215289e-13
1.1846282169999122e-13
1.298191067361276e-13
1.457132508711185e-13
1.5955142993751012e-13
1.7485995395404692e-13
1.9144137086730438e-13
2.0950037176573908e-13
2.293122229073652e-13
2.509482850339258e-13
2.7432591396150265e-13
2.9983721717535964e-13
3.276298896955993e-13
3.4914598198301317e-13
3.8983245217997333e-13
4.151401177416389e-13
4.631496695275029e-13
4.900450710966907e-13
5.445644762564981e-13
5.751296330982278e-13
6.207172424340776e-13
6.83544418830478e-13
7.168575147114043e-13
7.58818491051418e-13
8.348126879533761e-13
8.782715691661605e-13
9.310501201028662e-13
9.747253102262676e-13
1.0202252232654548e-12
1.0462009976162566e-12
1.0467104029014165e-12
1.0640371451135462e-12
1.0976423424951522e-12
1.0715143816672523e-12
1.0866678955635315e-12
1.0430332650052747e-12
1.012833498567869e-12
9.801356178221491e-13
9.622620705018508e-13
9.18481471236663e-13
8.528459842164185e-13
8.05073419456301e-13
7.6378796362928e-13
7.067314479396149e-13
6.584130271173012e-13
6.247214523049795e-13
5.673524662030492e-13
5.230637298668653e-13
4.822518917460792e-13
4.4383553428985573e-13
4.1952284501455003e-13
3.7441065599026467e-13
3.432819861932938e-13
3.1296623236666724e-13
2.939877699354728e-13
2.633614085952484e-13
2.408343339065823e-13
2.201363068629224e-13
2.0549585375058718e-13
1.8872605701233465e-13
1.6809448169591617e-13
1.5314174092899482e-13
3.516582908149678e-14
3.254743067881585e-14
1.745457064126703e-14
1.0822338218232027e-14
9.884639404962762e-15
1.3662877401051578e-14
8.526731072478138e-15
9.54459546315358e-15
1.0889202678021578e-14
7.669558569077097e-15
6.189111448007454e-15
5.687103760673582e-15
2.7370097536839957e-15
2.5133053311474533e-15
4.3993107594887676e-15
4.04738897541703e-15
3.717226574563222e-15
3.3945051145043608e-15
2.0044082871794965e-15
8.319845999966882e-16
1.401633165353159e-15
8.892875617411937e-16
7.057820727496442e-16
7.820182505974011e-16
7.340955006413856e-16
5.437900981139158e-16
5.009989275499336e-16
4.542750646294063e-16
4.150542357676845e-16
4.653884492021813e-16
3.460116869934068e-16
3.695186087339316e-16
2.888197001865622e-16
3.240233117649113e-16
2.400888868067945e-16
2.725495236490192e-16
2.4668488876536746e-16
1.8323685832275145e-16
2.37341403431432e-17
1.4479329139953347e-16
1.3206033955081566e-16
1.2028958996284409e-16
1.0990384414989119e-16
1.0016539942636993e-16
9.155087967660884e-17
8.34970247151232e-17
7.671888551153061e-17
6.94174937044767e-17
8.218550196559059e-18
7.495465760147265e-18
5.268887043860267e-17
4.8322868122100606e-17
4.3820792770849e-17
3.993256334627481e-17
3.649360639080958e-17
3.3279174729741994e-17
3.0308221963322006e-17
3.59689717749675e-18
2.5378864641175792e-17
2.991136019049763e-18
2.724170437837996e-18
2.4716854832178057e-18
1.7431285350551304e-17
2.0852709590595603e-18
1.4500919649158225e-17
1.6465169029931925e-18
1.5634186035097434e-18
1.4767061380770506e-18
1.006083908631797e-17
9.19191288290546e-18
8.772083771363901e-18
9.873412866030228e-19
6.932886469119572e-18
8.203081718472668e-19
5.7847792617096086e-18
5.29118372125145e-18
4.725735741437816e-18
5.686631613137984e-19
5.172239139084995e-19
3.6409158622596146e-18
3.335419796841326e-18
4.629076420039745e-16
5.059685550518027e-16
5.546341372857895e-16
6.105024240245487e-16
6.715955162784897e-16
7.335987016539727e-16
8.049670841423939e-16
8.82217000498239e-16
9.673339735813709e-16
1.06039601647258e-15
1.1623857931915292e-15
1.2842576371836817e-15
1.3981524104991105e-15
1.533161071209602e-15
1.6802864978799968e-15
1.8437141840117657e-15
2.020103968710569e-15
2.2149298235610024e-15
2.427693264115362e-15
2.6649338751140525e-15
2.9201765069047736e-15
3.2039919125987554e-15
3.514674816534738e-15
3.849676244943992e-15
4.22345067465268e-15
4.628392239665299e-15
5.063368089290738e-15
5.567597906048509e-15
6.101722494543579e-15
6.693471915471876e-15
7.335671109328208e-15
8.044503111050788e-15
8.819965040228022e-15
9.674171979576473e-15
1.0603897823356056e-14
1.1687449200144076e-14
1.2747293180812027e-14
1.3980644364769145e-14
1.5282185322665848e-14
1.6805285116771025e-14
1.8427360046686283e-14
2.02020397223968e-14
2.2161383936617352e-14
2.4288258563695625e-14
2.670968180905402e-14
2.921711140538561e-14
3.2016309053394285e-14
3.509949872393723e-14
3.8520755900941113e-14
4.219316361115331e-14
4.626204095229448e-14
5.074236662060088e-14
5.560452067347423e-14
6.09627010010984e-14
6.677947428026433e-14
7.331021176350693e-14
8.031413147459886e-14
8.805152036056914e-14
9.649255886528422e-14
1.0580095701121867e-13
1.159590056632252e-13
1.2704643676714742e-13
1.391971540623329e-13
1.5240328824635854e-13
1.6695673198317062e-13
1.819035779212205e-13
2.0009836498060814e-13
2.189968017232669e-13
2.396827933956719e-13
2.6152909530734676e-13
2.864190873617116e-13
3.1042597659009844e-13
3.4110994865018197e-13
3.7196867672488617e-13
4.0515021634556203e-13
4.4040878160796376e-13
4.782334144217282e-13
5.177119835631153e-13
5.608304964651331e-13
6.05094724294779e-13
6.504587611661636e-13
6.971468165915683e-13
7.446624899676361e-13
7.917812306144462e-13
8.367426766528156e-13
8.799679640842266e-13
9.199265599344354e-13
9.547725277855669e-13
9.838552301814055e-13
1.0060820169015392e-12
1.019701876729295e-12
1.0259069233380949e-12
1.022463933894422e-12
1.0114923207777546e-12
9.858347310997235e-13
9.600570594797301e-13
9.267855012374022e-13
8.888181056196359e-13
8.447693171464881e-13
8.025030089358876e-13
7.562933785614881e-13
7.076023927929133e-13
6.628892052875154e-13
6.153138365769832e-13
5.725445943155237e-13
5.291550179772568e-13
4.879568881480398e-13
4.5080863062207287e-13
4.1481013076549183e-13
3.8119378287953897e-13
3.496383991846752e-13
3.2059094590873575e-13
2.9356552817750267e-13
2.6868001406731206e-13
2.457743482365332e-13
2.2469376961596498e-13
2.0488119028390764e-13
1.8761404711167694e-13
1.7137867689647664e-13
1.562206697289599e-13
1.426007705020773e-13
3.344652267261267e-14
3.0799933179730545e-14
1.0942844184505446e-14
1.52942231898232e-14
1.4009564425384856e-14
1.2913159787769475e-14
1.1891561042334907e-14
9.207793199862458e-15
8.408524540752601e-15
9.261853103978163e-15
3.044672974397779e-15
2.808648380238511e-15
2.5819895499181585e-15
4.54069816844921e-15
4.165871298120658e-15
2.0013060514315424e-15
1.8554526889297135e-15
3.2061902999510765e-15
8.118799145944355e-16
7.759881334718196e-16
7.105105480704584e-16
6.520086754531771e-16
8.181859184078602e-16
7.596516597541004e-16
6.986888276837381e-16
6.36278501395186e-16
5.761488314894519e-16
5.612271366176482e-16
4.857050785137537e-16
4.39458646243863e-16
4.067933381934348e-16
3.659900123291499e-16
3.346059972415279e-16
3.105658843124811e-16
2.783434741178091e-16
2.5301243129929735e-16
2.3252021407381092e-16
2.1430770505221056e-16
-1.4231350095889e-17
-1.2885793511444804e-17
9.619933461669833e-17
-1.0738860601042205e-17
-9.925788337943075e-18
-8.933371258181073e-18
7.025955261134868e-17
-7.443123075649885e-18
6.000301345962008e-17
6.292414512905481e-17
4.876280780052341e-17
4.436129589901316e-17
4.0534876288592086e-17
-3.3394426702699108e-18
-3.905588011853317e-18
-3.657097653159212e-18
2.8088358033208056e-17
2.5513876304045226e-17
-2.675079600290008e-18
-2.4568205351594565e-18
1.9347380389102615e-17
1.7668142164801326e-17
1.6143711359816288e-17
1.4698794208274548e-17
-1.557039926786748e-18
1.2240905018592088e-17
1.1150224589948465e-17
-1.1789261063619105e-18
9.29586588844354e-18
-9.817811673510404e-19
7.72717416454886e-18
-8.14925637180434e-19
6.4296660488828355e-18
-6.823700800244541e-19
-6.171677374664611e-19
4.8653009395061754e-18
4.4488210435591145e-18
4.05234626753098e-18
3.6990503017312555e-18
-3.900225380996869e-19
-3.5622508521099734e-19
2.797929459136012e-18
4.123584653688559e-16
4.44113135145562e-16
4.958329268666439e-16
5.439689439642418e-16
5.858091998504082e-16
6.426235504464034e-16
7.184042236992684e-16
7.722417206232249e-16
8.469019884227065e-16
9.28055664633351e-16
1.0175301998464908e-15
1.1175860581897437e-15
1.2457220120917395e-15
1.341446698550925e-15
1.4708016404859114e-15
1.6134144644142699e-15
1.768233178325092e-15
1.9393807425599067e-15
2.1656373895905006e-15
2.3330460413283536e-15
2.6017113705215747e-15
2.8529283681986337e-15
3.067917130396051e-15
3.430041800558394e-15
3.6950469578016305e-15
4.127455168504316e-15
4.442034811251293e-15
4.873787018429724e-15
5.447403507582442e-15
5.856652789743578e-15
6.535974518873584e-15
7.040640060051489e-15
7.71982134818737e-15
8.464619650542982e-15
9.446514843563827e-15
1.0177455338649646e-14
1.1158881509914217e-14
1.2235373574641899e-14
1.3416404140785316e-14
1.4973058186105872e-14
1.6128902303938396e-14
1.7683263459469847e-14
1.9389568838300688e-14
2.127016155725661e-14
2.330862023440711e-14
2.5560047241736603e-14
2.853036500592411e-14
3.1273624176555293e-14
3.369012582108898e-14
3.693767622193284e-14
4.049666361617518e-14
4.5073684959898726e-14
4.9487327053759565e-14
5.3371094809135706e-14
5.955138891162284e-14
6.414377577722023e-14
7.015564837823896e-14
7.682386645195248e-14
8.472019698147888e-14
9.26813571862632e-14
1.0148855041057998e-13
1.1320293748077276e-13
1.2403105362240606e-13
1.3588989643241536e-13
1.4625660328349587e-13
1.5969695898860018e-13
1.7584343926237845e-13
1.919714862732512e-13
2.1006884876390444e-13
2.297749351720108e-13
2.5122562187926745e-13
2.8151327237447517e-13
2.9970435280798643e-13
3.328050078721445e-13
3.563366711944203e-13
3.882231547309812e-13
4.2926744197600423e-13
4.577618012499316e-13
5.047555807109091e-13
5.360271625513574e-13
5.777546416099642e-13
6.320011566432486e-13
6.649264703764158e-13
7.089201265514445e-13
7.529397100182983e-13
7.955616026545778e-13
8.50271287515951e-13
8.713332074501256e-13
9.187107498218353e-13
9.282967773134018e-13
9.473149086157932e-13
9.757022642488338e-13
9.790286699454821e-13
9.571690336957498e-13
9.44580370412299e-13
9.36182787700229e-13
9.089860853896451e-13
8.763339044417664e-13
8.226265369877094e-13
7.95868678209925e-13
7.4313033768351e-13
7.115872294199264e-13
6.532034688559771e-13
6.222863918528182e-13
5.786034026102558e-13
5.369611779811873e-13
4.961341824674891e-13
4.5105137667172073e-13
4.2177240429983593e-13
3.87864702379e-13
3.562337812824668e-13
3.268211483125839e-13
2.995169339446833e-13
2.689599228896446e-13
2.509636495504473e-13
2.2501475726038215e-13
2.0571038427171552e-13
1.917693147145691e-13
1.7557015401052804e-13
1.5998962233023933e-13
1.4591018694196546e-13
1.3073138122946907e-13
2.2525111075953774e-14
1.793260961662702e-14
1.5506092312688583e-14
1.6707911904699275e-14
1.537953930916301e-14
1.2195781179385888e-14
1.3122928747781715e-14
1.0354442566331538e-14
9.504893717842349e-15
8.749907518023769e-15
5.512458223980787e-15
6.264269037235637e-15
5.757355187038649e-15
5.284104330699524e-15
3.97010241678352e-15
3.599386919180689e-15
3.29596535479148e-15
3.0176727298380006e-15
2.1384710673960936e-15
7.318026484347548e-16
7.791128262254257e-16
7.162120171626607e-16
6.450756287942197e-16
5.9410163549272275e-16
5.440396797653463e-16
4.965182488548443e-16
4.549177338622927e-16
4.1501476134847577e-16
4.003193048061383e-16
3.568113674027949e-16
3.167232047410204e-16
2.8927361007994046e-16
2.6388908499241816e-16
2.4065478355199246e-16
2.25068356733727e-16
2.007770843972177e-16
1.8931818681950252e-16
1.670015509566018e-16
1.152394573063363e-16
1.0520949141223152e-16
9.590910631279905e-17
8.361515947442797e-17
7.995946465629854e-17
7.271465199404873e-17
6.952660041210022e-17
6.072870614954004e-17
5.537327405936316e-17
5.035077601872687e-17
4.591098217792391e-17
4.1888516036560373e-17
3.824863612235748e-17
3.4981125196714735e-17
8.427813226036029e-17
2.898353528469953e-17
6.993751164071408e-17
6.370591602752852e-17
5.81991669034918e-17
5.3070747867151476e-17
4.8252818693576815e-17
4.407677468608374e-17
4.011015306154014e-17
1.3858718777044253e-17
1.544346156826735e-17
1.154627702931091e-17
1.0526892087575053e-17
2.539259615165606e-17
8.75424926212169e-18
2.1302583310898323e-17
1.924027249759953e-17
1.759490323269308e-17
6.0494684275552785e-18
5.5900048353810765e-18
1.3481219292255674e-17
4.5895726699417504e-18
4.188695124534233e-18
3.821466146515777e-18
3.481690072419225e-18
8.407118152103606e-18
2.893880296751808e-18
3.593623784644008e-16
3.8605354735139057e-16
4.31186612734635e-16
4.730139402856975e-16
5.095266712950085e-16
5.645627179063732e-16
6.126221867125993e-16
6.835011078652289e-16
7.366263755496503e-16
8.071418350414965e-16
9.006138150457945e-16
9.690402163449075e-16
1.0831076119813131e-15
1.1874295314788787e-15
1.279766398478665e-15
1.4279809033797622e-15
1.5378677031825486e-15
1.7162045400159836e-15
1.8493141816323237e-15
2.027869420507169e-15
2.263449184743724e-15
2.4762903641481736e-15
2.6728894408925583e-15
2.9308728580056848e-15
3.270143347210599e-15
3.5860028733823884e-15
3.863174707538241e-15
4.311658085384301e-15
4.730813576083756e-15
5.183360782804226e-15
5.585186169462689e-15
6.122827121219938e-15
6.834562796129553e-15
7.365984134467288e-15
8.072561334483335e-15
8.850658988080567e-15
9.824882943535975e-15
1.0644248411198371e-14
1.168409443975224e-14
1.2860720925345048e-14
1.3891184108703623e-14
1.5383690053569835e-14
1.686404435041414e-14
1.8497237266637714e-14
2.0275136253869457e-14
2.2229549801412644e-14
2.4376449063743863e-14
2.719837388872061e-14
2.9819336089872827e-14
3.194725522956104e-14
3.5231608625325943e-14
3.930586652679463e-14
4.309198171976569e-14
4.64170620042387e-14
5.181425075548927e-14
5.579973811867616e-14
6.116995082503934e-14
6.705277668182724e-14
7.349948926609774e-14
8.200035203246879e-14
8.985656011002191e-14
9.847943394761968e-14
1.0809408514559643e-13
1.162209831675589e-13
1.272960484808378e-13
1.3947131231559864e-13
1.5538398195394342e-13
1.7014218710675927e-13
1.8643946767967202e-13
2.005228950586354e-13
2.1898268678266849e-13
2.4293521166054934e-13
2.614867215074618e-13
2.907520692210795e-13
3.1134493976957644e-13
3.3926162816757793e-13
3.75817487860533e-13
4.065985810952807e-13
4.443569546543177e-13
4.796362109095747e-13
5.090658583137118e-13
5.580800827089747e-13
5.992974365475586e-13
6.411738252574165e-13
6.711623493161954e-13
7.116529426886719e-13
7.63912698567535e-13
8.008442645766468e-13
8.170528708790551e-13
8.62779630712402e-13
8.703659872010427e-13
8.861167340057861e-13
9.108229917602252e-13
8.92439114218497e-13
8.923368942264327e-13
8.760503153063372e-13
8.496161107630907e-13
8.231775730939038e-13
8.043817961666207e-13
7.574156854141024e-13
7.197899919360656e-13
6.937148735709385e-13
6.525655265463221e-13
5.998219641924131e-13
5.692450684696073e-13
5.291132096735461e-13
4.903839604992806e-13
4.4431150893784804e-13
4.08806558475759e-13
3.8496799805692894e-13
3.541122356474465e-13
3.248340631352869e-13
2.9203050723716565e-13
2.6758597760468676e-13
2.4990968677717623e-13
2.2383199290178614e-13
2.0912949929926115e-13
1.911772044422292e-13
1.7467841011687638e-13
1.595541029183456e-13
1.4607282015815667e-13
1.3041879223305584e-13
2.303007731744688e-14
1.837762999426731e-14
1.6271384016819486e-14
1.468507246630318e-14
1.3566766089906914e-14
1.2870934651412776e-14
1.1844010540686488e-14
8.845519097231551e-15
8.142142331752853e-15
8.99392835062063e-15
5.70877986676261e-15
6.631886166381648e-15
5.968293786779554e-15
4.457012757070164e-15
4.087096039958026e-15
3.751319705828113e-15
3.456940143445598e-15
2.874310936123409e-15
2.06383305662582e-15
2.5605197950268793e-15
4.924349289033792e-16
4.517044442803999e-16
6.46830266863215e-16
5.91593699492724e-16
6.888379009016323e-16
4.879193433740015e-16
5.890154283013594e-16
4.117356139789519e-16
4.847405831642044e-16
3.448322694012612e-16
4.0268216843533667e-16
2.8763256610484425e-16
2.6264930386776423e-16
3.064054065717863e-16
2.836711736229319e-16
2.146077503978405e-16
2.3288409206239085e-16
2.1260978917836923e-16
2.575582979066547e-16
1.1084395338693496e-16
9.916756819230631e-17
9.152341650382215e-17
8.262256781946242e-17
2.3730938358899144e-16
1.5964257696409974e-16
1.4516908034187515e-16
5.771604498400615e-17
1.2075141758383997e-16
1.1036459938077156e-16
4.415779587260982e-17
3.9550202243105816e-17
5.559528578103873e-17
3.339815769948612e-17
3.0127940792895944e-17
2.7365434804265426e-17
7.586760356643744e-17
5.1355112623119274e-17
2.0805004388645875e-17
4.387926883847605e-17
1.7264477544366838e-17
1.5727667364763544e-17
1.4374661379476633e-17
1.3084642320144463e-17
2.773148636934702e-17
1.0877766340796e-17
9.934952284977492e-18
2.110092952621631e-17
1.9138914433223506e-17
7.530922567143074e-18
6.956377454576516e-18
6.243861983403414e-18
5.728907216469439e-18
5.223080438717491e-18
1.1015603784784533e-17
4.333999018241941e-18
3.953513519359879e-18
8.372632695690281e-18
3.316523423571408e-18
3.00887221662375e-18
3.1999373756006477e-16
3.383878255186117e-16
3.7121677904671236e-16
4.2208502436960264e-16
4.604306243444163e-16
4.90612529776812e-16
5.562519662880204e-16
6.099022001744558e-16
6.453670608317265e-16
7.070656680428639e-16
7.761144717872038e-16
8.815653101830219e-16
9.325584094021606e-16
1.0221983670409404e-15
1.1205743389990383e-15
1.274289928599106e-15
1.3472209500862594e-15
1.47725857672458e-15
1.6798340568645514e-15
1.841685172115111e-15
1.9475121895606194e-15
2.213881716104048e-15
2.4235782374573946e-15
2.6826502924732397e-15
2.8158738851199256e-15
3.2000398316718127e-15
3.5083113164213197e-15
3.7114351928834044e-15
4.072256522178937e-15
4.461990831400611e-15
4.892669516204088e-15
5.364101186661374e-15
5.892078945175932e-15
6.685660765552078e-15
7.33016742335954e-15
7.753932743357983e-15
8.50184097703133e-15
9.322085808700505e-15
1.0578174098239565e-14
1.1617968447847358e-14
1.2302637714525594e-14
1.3529168547104421e-14
1.4774047469406302e-14
1.6198956799176693e-14
1.7760537927730767e-14
1.9473467694145625e-14
2.1353242196658368e-14
2.3409803702447626e-14
2.6609596245823967e-14
2.918218188361276e-14
3.082076266560347e-14
3.3834410282351866e-14
3.84519663280967e-14
4.067627980859113e-14
4.622015694505495e-14
4.9168201034948244e-14
5.555205083569188e-14
5.876817558933136e-14
6.675888859455226e-14
7.318048488893691e-14
7.737064035224898e-14
8.48047046888588e-14
9.293543632041213e-14
1.0557749231021921e-13
1.1568218805411556e-13
1.2672073487619722e-13
1.3911290415379158e-13
1.468093152592208e-13
1.6051683251874581e-13
1.7570563299080205e-13
1.992332214811182e-13
2.1787008297985646e-13
2.2971348551720726e-13
2.601001966005151e-13
2.738655939167704e-13
2.9867715812766967e-13
3.2529951321872767e-13
3.5391396853712415e-13
3.9854433166582043e-13
4.1687601696675557e-13
4.517151031477128e-13
4.869771095944522e-13
5.437306068988767e-13
5.623906581300392e-13
6.011640163543752e-13
6.397201755683078e-13
7.021327146046354e-13
7.133014774326418e-13
7.740954914852233e-13
7.764022842536851e-13
8.309204295537519e-13
8.210373335283285e-13
8.344125021831532e-13
8.408388817616351e-13
8.406409104928961e-13
8.630634275175261e-13
8.481046772945942e-13
7.912458652160316e-13
7.957482724932773e-13
7.646331261331196e-13
7.309486960222148e-13
6.747240937573518e-13
6.533524344124844e-13
5.904538272711585e-13
5.521242488134534e-13
5.346268563427117e-13
4.776351494806663e-13
4.423086847447801e-13
4.2462342214579363e-13
3.915082499445689e-13
3.6055013370141077e-13
3.3115789606378757e-13
2.925234612172149e-13
2.7873014174196635e-13
2.553053878447229e-13
2.3391250456800965e-13
2.0573311880789757e-13
1.9557182200411577e-13
1.787036927208857e-13
1.6329417958749217e-13
1.4913346539737786e-13
1.3104884378049092e-13
1.2434691627201057e-13
1.905701435792269e-14
1.763208106909317e-14
1.5003621933161785e-14
1.3897531585902872e-14
1.2843073284086608e-14
1.1842148777507297e-14
1.0902620929681115e-14
9.977634105675894e-15
7.687026910696399e-15
7.088649529375947e-15
6.58008580768886e-15
4.973858942755155e-15
4.5772181106538704e-15
5.1742043393337844e-15
3.858499689353828e-15
4.3520595177853796e-15
3.2375367976507556e-15
3.6638286786395514e-15
2.594786852058711e-15
2.287094824975096e-15
4.3501274766040593e-16
3.9875870927916655e-16
4.742011394345408e-16
4.3385483989290696e-16
5.394513818004978e-16
3.6384757165267235e-16
3.3343010181909215e-16
3.1017127975779065e-16
2.7833796118422396e-16
2.5437208353194775e-16
3.1511612502481104e-16
2.8845394721010965e-16
2.622193594938201e-16
2.4006405026263833e-16
2.1876519489745146e-16
1.4721641201709033e-16
1.8184565632045068e-16
1.6627764457385144e-16
2.6098644421060817e-16
2.383801059044634e-16
2.1744281444943886e-16
1.9778767710664797e-16
1.6106961442368304e-16
7.108188892904396e-17
1.5056188582383237e-16
5.910794701161584e-17
1.1730819497464747e-16
1.1383175282331378e-16
1.0509055108279384e-16
4.1002757214863505e-17
3.7344021630976526e-17
7.918610361288302e-17
3.0976292902037964e-17
6.542497556005853e-17
5.980695763373158e-17
2.382662283542988e-17
4.9753558869233776e-17
4.5492231578910796e-17
1.7875628147294644e-17
1.6284886588588208e-17
3.468595459442367e-17
3.1407655444133273e-17
1.2411970274989967e-17
2.6182681632472932e-17
2.388402862452242e-17
2.17083340794679e-17
1.9801162568819187e-17
2.315675192979198e-17
1.6479676386868977e-17
1.497456810648423e-17
5.916774890284844e-18
1.2504276111492989e-17
4.937096021696224e-18
4.488209636755176e-18
1.6501655837264715e-17
3.780969485260726e-18
3.409263462993214e-18
7.185956125317749e-18
2.698081008965145e-16
2.958099148183853e-16
3.2446663443819337e-16
3.561147807721469e-16
3.901062046735095e-16
4.2310437193996483e-16
4.538300868669904e-16
4.975320757598647e-16
5.455800204897709e-16
6.184158266377279e-16
6.775975631277785e-16
7.432210203697818e-16
7.885304603067678e-16
8.933367711389326e-16
9.476058651188078e-16
1.039590867739041e-15
1.139368242161205e-15
1.2911617726975043e-15
1.412371900013659e-15
1.5525909157712702e-15
1.7022413329304798e-15
1.8061106683095933e-15
1.9801691630622955e-15
2.2498738174806687e-15
2.4607790025187977e-15
2.69868679972549e-15
2.958373989139555e-15
3.163987103064345e-15
3.55765086968515e-15
3.9000988075871094e-15
4.1374868632675525e-15
4.688612740587416e-15
4.9741816645914414e-15
5.637474871212227e-15
6.1819524467647605e-15
6.568677171562984e-15
7.431486077521999e-15
7.883578026686513e-15
8.889836171157986e-15
9.797615809124568e-15
1.0712754050484972e-14
1.179183513917604e-14
1.2915801856424089e-14
1.3699273018584573e-14
1.50203009263898e-14
1.6988996324192123e-14
1.866317911021488e-14
2.0464345072606697e-14
2.2454351743214416e-14
2.4602390124937928e-14
2.6098004246618332e-14
2.8448135231732614e-14
3.245142654138476e-14
3.55517430913152e-14
3.772158498849211e-14
4.273750468012036e-14
4.68513060224794e-14
5.136084779599881e-14
5.6301936394912487e-14
5.987884202715306e-14
6.54550483211063e-14
7.41384874717006e-14
7.863035119558323e-14
8.906030902853298e-14
9.758382550900981e-14
1.0701728876815114e-13
1.163861666556075e-13
1.282958613186788e-13
1.4046909000227003e-13
1.5386607484906792e-13
1.6830412948015894e-13
1.7810892662858092e-13
2.0128001888803462e-13
2.191027031752501e-13
2.41319399080866e-13
2.6173431708325127e-13
2.7651467491580885e-13
3.1122676576175423e-13
3.3840922510394064e-13
3.675355505375334e-13
3.983075352766821e-13
4.1674097471702386e-13
4.518283388079599e-13
4.997680262037006e-13
5.168179802998084e-13
5.534302116778909e-13
6.080033956872954e-13
6.438588969866984e-13
6.761876461407404e-13
7.066944969755344e-13
7.101432494904899e-13
7.311990164643704e-13
7.721220100435646e-13
7.836381336963776e-13
7.881051323337948e-13
7.601629868719214e-13
7.806496412238631e-13
7.30408743924957e-13
7.365185553884799e-13
6.899671024993497e-13
6.823152921603628e-13
6.49530709730743e-13
5.97611720029884e-13
5.807223774997838e-13
5.282920618088487e-13
5.090889797216227e-13
4.736520725866889e-13
4.2630139167610453e-13
3.951192204104477e-13
3.642972707621349e-13
3.359141129747193e-13
3.084790617496178e-13
2.837216642491831e-13
2.6844281292914404e-13
2.4606436974836516e-13
2.2560074921444966e-13
2.000694685932224e-13
1.8226252403435917e-13
1.6736650350141761e-13
1.5766872649546701e-13
1.3999653791045448e-13
1.3157931240964967e-13
1.165211024003383e-13
1.0636864768721218e-13
1.80506693999646e-14
1.6700400463383312e-14
1.2317341183191402e-14
1.1398202565640374e-14
1.052617880773768e-14
1.1514220942435878e-14
1.059065567664759e-14
7.892200959483711e-15
7.36168296001984e-15
8.004603600791377e-15
5.097718187006805e-15
4.696278927791912e-15
5.32178362233417e-15
4.928345751980176e-15
3.6369789370520295e-15
3.0882016622499055e-15
3.055904167817197e-15
3.3890074926658046e-15
2.445510783226853e-15
7.530697798392502e-16
6.645158640483263e-16
6.779409170610341e-16
4.2384499589474703e-16
5.555709873196311e-16
5.207922330876173e-16
3.260645893132753e-16
2.98364317185629e-16
3.9135730909412795e-16
2.496523580798577e-16
2.281358442562166e-16
2.969222599512961e-16
2.059841282446749e-16
2.2863453521263825e-16
2.2928623985053784e-16
2.3344344450543024e-16
1.241037963210159e-16
1.2017144137838253e-16
1.152015901668395e-16
2.450109658930022e-16
1.280999979441761e-16
1.1682799480342529e-16
1.0655891711449367e-16
9.745009184199622e-17
8.856837749374805e-17
1.4260373016266125e-16
1.2904285854768582e-16
6.246102640342984e-17
6.185918290843566e-17
9.780435933305444e-17
5.123254420907466e-17
7.177814560092342e-17
4.244895640950313e-17
6.774446294951119e-17
3.532591268885943e-17
3.229031075869312e-17
2.938846508246887e-17
2.7035727192805284e-17
2.4447423740899386e-17
2.244837283386962e-17
2.032531336669297e-17
3.277705131282777e-17
1.694821652282872e-17
2.6991185390535943e-17
1.410236884833471e-17
1.2876166085659898e-17
2.0801606785082128e-17
9.872763570354662e-18
9.790778856994501e-18
8.858101310987976e-18
1.5012910258358648e-17
7.376752189222589e-18
1.1769813808406702e-17
6.294705739675457e-18
9.7824515086458e-18
5.10181212987884e-18
4.7651307148250044e-18
6.973010647893353e-18
2.3389776449282917e-16
2.5640942017695246e-16
2.7156066672339434e-16
2.9873939889036297e-16
3.2745412164936687e-16
3.706911622429493e-16
3.9370280319100454e-16
4.318605438045737e-16
4.889188612342873e-16
5.357713195532714e-16
5.687854476431893e-16
6.442765395030495e-16
7.053137939157568e-16
7.74487154976512e-16
8.50466204900622e-16
9.027226837933036e-16
1.02111333263061e-15
1.1240295689540743e-15
1.1887914050761823e-15
1.346038726126158e-15
1.4288809189776502e-15
1.5692598345971684e-15
1.774285064643075e-15
1.883620405595394e-15
2.133819543474023e-15
2.2647759556646717e-15
2.564647146815933e-15
2.7928560801443845e-15
3.08372820745334e-15
3.381017229459096e-15
3.7073141090800524e-15
3.935334233332208e-15
4.315427961040954e-15
4.869234003320331e-15
5.188882897184289e-15
5.8757862948184096e-15
6.4884411043359605e-15
7.0647788671209375e-15
7.738405243563063e-15
8.222296948243732e-15
9.015695263435061e-15
1.020981125525225e-14
1.0839555631373407e-14
1.1884130463662942e-14
1.303054159990272e-14
1.4756772500295096e-14
1.566473553517491e-14
1.7799724157712215e-14
1.9451060068930275e-14
2.065479269681573e-14
2.3429895528204176e-14
2.5639878662478277e-14
2.8111639195915106e-14
3.0818141518055945e-14
3.3789760810085725e-14
3.586994290815685e-14
3.932514848976372e-14
4.311405085930383e-14
4.881730739800072e-14
5.17165787760335e-14
5.874122723327212e-14
6.226090262178383e-14
7.047022993882315e-14
7.483431903194525e-14
8.46512948898984e-14
9.381283813417406e-14
9.844318847822375e-14
1.1126744463036279e-13
1.1802121079703015e-13
1.3347915877450264e-13
1.4145841578760468e-13
1.5986840510131345e-13
1.7487044823925703e-13
1.851127548932598e-13
2.0889170286971136e-13
2.280662498234427e-13
2.4310157604094843e-13
2.623499370008316e-13
2.957125624043227e-13
3.2103279687324395e-13
3.375898278281541e-13
3.773873836434605e-13
4.0795016717352693e-13
4.400701823049827e-13
4.57554294686261e-13
5.060733770460446e-13
5.397687823655562e-13
5.730814065004239e-13
5.858380127098725e-13
6.354604382007555e-13
6.631086905976042e-13
6.650797471801804e-13
6.847431505899429e-13
7.208532090088718e-13
7.064788907085344e-13
7.210440063924596e-13
7.26021617921252e-13
7.18719795184662e-13
6.780621534988449e-13
6.58625597215417e-13
6.371077231203797e-13
6.083093684647843e-13
5.786551344991436e-13
5.64053825108012e-13
5.154119060081634e-13
4.97167319415365e-13
4.507113761354116e-13
4.318709907929663e-13
3.887140138695295e-13
3.6046523306723806e-13
3.4183215151807463e-13
3.044303596405749e-13
2.775173635821409e-13
2.659385384179135e-13
2.368970515232563e-13
2.170619072277948e-13
1.9873772780974444e-13
1.818734294265491e-13
1.6647981317195788e-13
1.5667127835285245e-13
1.389829127813816e-13
1.3079504099488254e-13
1.1595760162613022e-13
1.0904092508463685e-13
9.663261891527845e-14
1.7098738103749586e-14
1.595697983781515e-14
1.166336841335303e-14
1.301944560497802e-14
1.1834468935932165e-14
1.0881588239961085e-14
8.445568305544267e-15
3.0586472488489433e-15
2.8120395488053064e-15
3.82819028436048e-15
4.812687053071682e-15
5.454263980802209e-15
5.01324366329156e-15
3.743180663005529e-15
4.2277928589457595e-15
3.2122922773605207e-15
2.882619913622313e-15
2.638551932491331e-15
1.568306472252416e-15
2.823892151780886e-16
2.589951583368433e-16
4.822909576537838e-16
4.80923706772366e-16
5.342638215120629e-16
4.033795554066703e-16
3.076506298559328e-16
3.379000585579169e-16
2.466759640004715e-16
2.8283468955259724e-16
2.576643768055811e-16
2.3487750123351186e-16
1.7887720521429532e-16
1.9637047933103667e-16
2.1699684260453413e-16
1.3608904912636071e-16
1.5174680796425513e-16
1.1393382948010774e-16
1.2539452700443193e-16
1.9916698069302497e-16
1.8826041628288433e-16
8.732965668655633e-17
1.5128877487615151e-16
7.273104239428239e-17
6.636422039371133e-17
1.150027750337317e-16
5.514567911698229e-17
9.555170899838354e-17
4.59339681135189e-17
9.277787644540067e-17
7.264661785139283e-17
6.659552015685567e-17
4.909377193406476e-17
5.554221905331255e-17
2.6365555183288743e-17
4.570341960516717e-17
4.162375720658249e-17
2.0016177668236114e-17
1.7853129575689305e-17
1.7277171228955306e-17
1.5209339421425823e-17
2.8091754233124564e-17
2.3997056176265173e-17
1.1528564701401662e-17
1.0496584282135417e-17
1.8270806101117975e-17
1.6621875107917488e-17
7.977814812633375e-18
7.289935003240229e-18
6.316521946608723e-18
6.0539930597703474e-18
5.522823674161833e-18
9.735309856162912e-18
4.5899599506658505e-18
7.942940614957656e-18
3.808027150178327e-18
6.622508088377694e-18
2.0495345565207578e-16
2.212380279911223e-16
2.427096331968126e-16
2.703611422113278e-16
2.9725668088201643e-16
3.198859866366296e-16
3.5086965547440767e-16
3.8469829392709994e-16
4.2749907349758464e-16
4.694588630538496e-16
5.146615893630401e-16
5.65851288110827e-16
6.190582815840117e-16
6.788164058485486e-16
7.373240341509469e-16
8.0372562760722685e-16
8.943480189699946e-16
9.809642900698176e-16
1.0754725907127666e-15
1.1793705850571827e-15
1.2930582739797558e-15
1.4180205231560183e-15
1.554484219133965e-15
1.7012096749418463e-15
1.8238258601261837e-15
2.0495034683950306e-15
2.2554479976915066e-15
2.4265693717729483e-15
2.7054487243794055e-15
2.917355338035404e-15
3.2506722786078195e-15
3.561089727003866e-15
3.845792529752197e-15
4.2816636742688975e-15
4.624085022723134e-15
5.14890935585545e-15
5.644673950401388e-15
6.094975746415347e-15
6.785299472580078e-15
7.440285706279221e-15
8.1587603847298e-15
8.931952474160935e-15
9.660024772285979e-15
1.0578137282532597e-14
1.1799578675771443e-14
1.29312913081198e-14
1.4176477727846807e-14
1.5314760433452957e-14
1.6785418733439348e-14
1.8403318665296994e-14
2.0493293584345396e-14
2.2124174801096126e-14
2.4634135696033057e-14
2.7006922895664678e-14
2.972108924799324e-14
3.246774934607676e-14
3.559182906569622e-14
3.859638156188073e-14
4.2856210686730417e-14
4.618035027981174e-14
5.063152512755322e-14
5.6300707614330267e-14
6.196920052767554e-14
6.773725912158046e-14
7.308273347380614e-14
8.130064425798909e-14
8.915993903509452e-14
9.75822531303603e-14
1.0689093710549944e-13
1.1706818860303382e-13
1.2817500301127012e-13
1.3815513909466125e-13
1.535201031943677e-13
1.653627001471035e-13
1.8351453529551953e-13
2.0049784645051533e-13
2.1551286644399193e-13
2.387278052887622e-13
2.6012873564514123e-13
2.83084953027509e-13
3.0773437997647795e-13
3.286539490078248e-13
3.55901750764081e-13
3.903439559008444e-13
4.2045546938986244e-13
4.5091856031574244e-13
4.830420271391267e-13
5.146009696594694e-13
5.456409320699469e-13
5.667403907100745e-13
6.03496399772657e-13
6.151388523497019e-13
6.485388943983841e-13
6.493445449614535e-13
6.792852250631896e-13
6.756580746374903e-13
6.765425122163456e-13
6.704200177130905e-13
6.70438277216696e-13
6.433503066442821e-13
6.316190142476494e-13
6.005009433936883e-13
5.71376865416262e-13
5.522935759902357e-13
5.151865906948019e-13
4.906229517507942e-13
4.5353512216143715e-13
4.300118952113174e-13
3.9795891543587516e-13
3.641007741393067e-13
3.3654248999659534e-13
3.1439857915214187e-13
2.858325941253053e-13
2.6611607501379715e-13
2.4435576614725844e-13
2.2125313362062485e-13
2.0273710050603465e-13
1.8588019290530753e-13
1.7180568192789217e-13
1.573155062713176e-13
1.3961404800590616e-13
1.313947300741549e-13
1.185407946973744e-13
1.082429025928867e-13
1.0006955354666451e-13
1.7490504642827672e-14
1.389519107677813e-14
1.412819001826077e-14
1.1055786029743327e-14
1.2094355693506444e-14
1.1172166237809157e-14
1.0000549975191978e-14
3.2212712930496713e-15
4.2722166306253265e-15
3.932688245281573e-15
2.601051600121995e-15
1.3454599052550245e-15
1.2400011857307753e-15
1.1386741930232519e-15
1.0470573968761104e-15
1.805575116232705e-15
1.5632999071250741e-15
1.455077755863952e-15
2.3085500045944585e-15
1.4755388087812134e-15
6.046761948820302e-16
5.337667904998171e-16
2.374355045727992e-16
2.6770516964470306e-16
2.4525770095263236e-16
2.319289723868966e-16
2.0537225307621458e-16
2.543836968014293e-16
1.715267139140341e-16
2.052777869158527e-16
2.0356268662260236e-16
1.783893465753943e-16
1.1934434637713582e-16
1.3270851565410873e-16
9.277149401450233e-17
1.1080261012906767e-16
1.1282065975830907e-16
1.379391147815232e-16
2.0628923276705617e-16
1.4527895573699696e-16
9.052159201036134e-17
1.668168916335669e-16
1.4251499736835764e-16
6.896541787569682e-17
1.1895468961118726e-16
7.228918779761562e-17
5.210674810018059e-17
9.008380636284069e-17
8.250668661591328e-17
7.483676140459743e-17
6.838566330660917e-17
6.227159335285351e-17
5.1684936669376744e-17
2.7358127440852427e-17
2.4954455836695316e-17
2.1897158199622056e-17
1.997393633969997e-17
1.8880848302381315e-17
3.286771263512595e-17
1.5760449677253493e-17
1.434660712056388e-17
2.4759845995456792e-17
2.2724675582053893e-17
2.064576858579757e-17
1.8772275778376877e-17
9.2016987931573e-18
8.293547313196846e-18
1.3155605692434807e-17
1.3034307629550858e-17
1.1877723956636282e-17
1.0849953604566299e-17
5.191629339964326e-18
9.062756254987834e-18
8.2183419684175e-18
3.6710251509370026e-18
6.851981834992614e-18
1.801813589816153e-16
1.9669611326766422e-16
2.1576117727650438e-16
2.3672074996152286e-16
2.603168186499912e-16
2.850412164941759e-16
3.127045387536539e-16
3.430319028204829e-16
3.770775503332132e-16
4.110057800911938e-16
4.516791441550721e-16
4.943811572602458e-16
5.420022618790385e-16
5.954901976247728e-16
6.514346667710355e-16
7.161399161839863e-16
7.849143023815467e-16
8.60727832467619e-16
9.41592837005717e-16
1.0326432011912935e-15
1.132035792525581e-15
1.2418324810876156e-15
1.3641806081822825e-15
1.4923968425859937e-15
1.6401041498573986e-15
1.794460487665019e-15
1.972240986560508e-15
2.162282911301671e-15
2.36548144099968e-15
2.59337184266661e-15
2.850921268484392e-15
3.1254379293176717e-15
3.427228817533638e-15
3.757460227820252e-15
4.117540064754296e-15
4.517509028800664e-15
4.954866972731203e-15
5.446761131646814e-15
5.9317066846399506e-15
6.530237119373233e-15
7.16012332717693e-15
7.834023572431662e-15
8.607970694103001e-15
9.444103005745345e-15
1.0350473195447245e-14
1.1346796252681346e-14
1.2441364341724823e-14
1.3641887360844077e-14
1.4965322829832606e-14
1.6401637061016047e-14
1.794590281945093e-14
1.966903189512816e-14
2.1322756304108107e-14
2.3645904071246185e-14
2.59252708464658e-14
2.850857931915945e-14
3.1236506054607355e-14
3.404633961657759e-14
3.7457234459864096e-14
4.1160108389448194e-14
4.504508068732964e-14
4.920869188708586e-14
5.42266583974183e-14
5.931513734901451e-14
6.497755363884826e-14
7.121644920655405e-14
7.813152201709519e-14
8.55018278054665e-14
9.359210935256003e-14
1.0259022423689467e-13
1.123494261612487e-13
1.2283959107474725e-13
1.346070063844922e-13
1.4762742780431045e-13
1.6267581500333333e-13
1.7645283412443348e-13
1.9270611863162525e-13
2.103445817168994e-13
2.2939618580668034e-13
2.4985828143566724e-13
2.722128913343877e-13
2.945864866967381e-13
3.1944169821228056e-13
3.457436256480317e-13
3.740118293109051e-13
4.029175754843448e-13
4.308846127581362e-13
4.606202811670422e-13
4.912614222694827e-13
5.190293286431247e-13
5.466037135629965e-13
5.721306074836867e-13
5.963090995939499e-13
6.156038727661178e-13
6.293530056423239e-13
6.393805441395913e-13
6.459753114285324e-13
6.438983128898087e-13
6.424035596375659e-13
6.269235878356454e-13
6.089450180260336e-13
5.891992387686835e-13
5.663840669331868e-13
5.377501274143379e-13
5.135352197636745e-13
4.813595188105504e-13
4.543252151798221e-13
4.227653086639819e-13
3.958097215085322e-13
3.675498763838454e-13
3.4044946079198217e-13
3.145094778164992e-13
2.89907628326563e-13
2.671387575554386e-13
2.4521245917255727e-13
2.2518305798214768e-13
2.063754709553403e-13
1.8908962559822914e-13
1.7306769742547925e-13
1.583311112016945e-13
1.449925493081894e-13
1.3200888127816705e-13
1.1871564292367712e-13
1.1044723769384013e-13
1.0083060083087578e-13
9.060142472298554e-14
1.6561179267905472e-14
1.5359050470110733e-14
1.3381059288853903e-14
1.2391491127897035e-14
1.1458454102193966e-14
8.917826665030397e-15
8.205441066168918e-15
3.3573590994765004e-15
2.7299261572569856e-15
2.852680391689262e-15
1.3868308369122148e-15
1.2720110708024115e-15
1.489776262109294e-15
1.0768947028560427e-15
9.872276301761608e-16
1.1534914036724572e-15
1.0545118351151241e-15
7.583572778537753e-16
1.83410927182712e-15
1.9965608534521576e-15
6.913288149885994e-16
6.316284135096712e-16
3.747687857751607e-16
5.375491671759629e-16
2.312858349104321e-16
2.861073843313094e-16
2.6337772180768297e-16
1.7844286263089823e-16
1.6165774589433891e-16
2.0073887785236268e-16
1.8314461675961803e-16
1.6772704452192456e-16
1.5229476782982352e-16
1.4441867462620726e-16
1.2649406908141742e-16
9.406329047893834e-17
7.804610935386488e-17
9.699505043740496e-17
1.5744771242562892e-16
9.390256695024754e-17
6.579244947518225e-17
1.2427680339481543e-16
7.11230144358063e-17
1.0267109716362357e-16
5.912177386794734e-17
5.382748419673223e-17
7.793102912837811e-17
7.10739335218526e-17
6.498534166671538e-17
3.757719581408641e-17
5.469191923073202e-17
3.114651915068572e-17
2.8445115276682704e-17
2.577097393123357e-17
2.3563252076980265e-17
3.4078965792615635e-17
2.0117232400477154e-17
2.899891136550078e-17
2.5932639657221533e-17
1.4843387846610282e-17
2.149902763319527e-17
1.960670476412166e-17
1.78750131944645e-17
1.0262852177699573e-17
9.376733851043034e-18
8.70892798148614e-18
7.808663105255996e-18
1.1300035120311343e-17
6.510667071253369e-18
9.400666666237426e-18
5.395409182700327e-18
8.432729718155872e-18
7.15139044209941e-18
4.095024537761654e-18
3.617462404763908e-18
1.4191695672542394e-16
1.5550732487110905e-16
1.7133077005838816e-16
1.8544855108931668e-16
2.0327764333758086e-16
2.2200349000572843e-16
2.466563022418673e-16
2.679743558818434e-16
2.9650822110422776e-16
3.2496736342838024e-16
3.5308041198010485e-16
3.9083810389375447e-16
4.2918851139448096e-16
4.654782347446801e-16
5.118707819737124e-16
5.642506222056991e-16
6.135490268485779e-16
6.789250202101511e-16
7.377548380374434e-16
8.164218948163223e-16
8.951180661949643e-16
9.743883321130343e-16
1.0663247308742394e-15
1.1802686171540796e-15
1.2820147558812391e-15
1.4187072679649621e-15
1.5551955831162413e-15
1.6902106735821959e-15
1.853198443463703e-15
2.052067763866104e-15
2.2486648907399374e-15
2.4652704285033954e-15
2.678673386967759e-15
2.963827493877901e-15
3.250061530368882e-15
3.567481931192109e-15
3.972599386303551e-15
4.299657463414401e-15
4.655790173636602e-15
5.1188084236017436e-15
5.596459201179529e-15
6.192300387772504e-15
6.790076417732059e-15
7.445928382135604e-15
8.092973405774917e-15
8.950285874175418e-15
9.813953469435386e-15
1.0760440184551192e-14
1.1768628372832368e-14
1.2818535563100548e-14
1.4292410115245147e-14
1.5410389887548657e-14
1.7055845528101897e-14
1.8696772374784426e-14
2.0497106573924864e-14
2.2473691238507014e-14
2.4642938372544943e-14
2.7011816612713498e-14
2.961786421222168e-14
3.2206211462025914e-14
3.559315101489205e-14
3.8676855705280225e-14
4.239058755081342e-14
4.689687577101785e-14
5.140612777834694e-14
5.634623409184361e-14
6.174097329116698e-14
6.753246646508132e-14
7.413516760601735e-14
8.117876735694534e-14
8.812368360223893e-14
9.648328298344873e-14
1.0658507173126558e-13
1.1558821732111092e-13
1.2631909767981338e-13
1.3951383803643066e-13
1.524793863468673e-13
1.665128373748701e-13
1.8173363853299107e-13
1.980373841346231e-13
2.1375987349104148e-13
2.347422594181482e-13
2.5242233463938355e-13
2.7609182954934603e-13
2.9589045149316417e-13
3.1945090601380796e-13
3.4641895968349915e-13
3.7138722195441833e-13
3.9686793237461235e-13
4.213869556466429e-13
4.4564281889611887e-13
4.686933193027996e-13
4.897919538371334e-13
5.041037076630293e-13
5.238749497528477e-13
5.307806348479474e-13
5.382479128132139e-13
5.461786426783697e-13
5.397019869823855e-13
5.385224688856261e-13
5.81242087899397e-13
5.65352922620869e-13
5.431779166122622e-13
5.208550749700976e-13
4.963577369901624e-13
4.70226420803243e-13
4.4558482427171817e-13
4.179818547520938e-13
3.8836525024067636e-13
3.615043186179842e-13
3.354618150949708e-13
3.122356814632186e-13
2.8878664429986483e-13
2.641687271312389e-13
2.430273732900393e-13
2.2280151297152436e-13
2.0489234766807606e-13
1.888428032197346e-13
1.7206312651213747e-13
1.5743747849170485e-13
1.4401824494118398e-13
1.3244107084805214e-13
1.2048538811802265e-13
1.0927134929783754e-13
1.0043336424618311e-13
9.168800622915281e-14
8.416881711405996e-14
1.5711191617329665e-14
1.2223234855433985e-14
1.2671621067102536e-14
1.1738239779148509e-14
9.13680734732732e-15
8.423159733777791e-15
7.748065641210712e-15
3.1727260060119493e-15
2.5910679736567376e-15
2.687973195705559e-15
9.443041702024162e-16
1.2010261843477998e-15
1.1049997031678903e-15
1.0144146516363326e-15
1.184518876377225e-15
1.0849157851341853e-15
7.808771668437025e-16
9.129571401442376e-16
1.8474481091432604e-15
7.087144573070953e-16
6.488609259344668e-16
5.606005396158782e-17
1.3638101528224405e-16
3.3763510246965957e-16
1.1235842640330694e-16
1.0676086402432049e-16
9.410010755738696e-17
8.603098983229476e-17
7.78954924409214e-17
1.888438472792644e-16
5.853678393002013e-17
5.972070491633566e-17
1.4364596874824825e-16
7.903621958215778e-17
1.217972761170433e-16
4.0989296758750054e-17
3.782214594576016e-17
3.4536830178074866e-17
9.682668649777616e-17
9.283329883444142e-17
1.2768926374752514e-16
6.778191819581368e-17
6.693186162814052e-17
6.10635707382767e-17
3.6056184515772466e-17
5.083340054787637e-17
4.6339793523942575e-17
6.713242164833407e-17
3.613029149724383e-17
5.579191018340877e-17
3.247639833662718e-17
2.918971390107222e-17
2.6724794087195398e-17
3.859645135542634e-17
2.708545354559095e-17
2.037435890942233e-17
1.8441789515911763e-17
1.6860025798157927e-17
1.5348610423424607e-17
2.220460743916974e-17
1.2769754655135678e-17
1.1628354436376894e-17
1.0634823581488547e-17
9.81338904678282e-18
9.507323223579725e-18
8.074870949149544e-18
7.415988804111826e-18
6.715144724284203e-18
9.782999392942299e-18
5.574388065663397e-18
5.078555787639353e-18
4.631511210584586e-18
5.184067729430694e-18
3.866839074764059e-18
1.2364178845630536e-16
1.355183652035475e-16
1.489158591770138e-16
1.6308414488242844e-16
1.8087456239621998e-16
1.9597844676847022e-16
2.1495568308403286e-16
2.35646873275087e-16
2.583597414682836e-16
2.8317451011462455e-16
3.1145353369330725e-16
3.405756280584408e-16
3.7768618729361163e-16
4.1459674014834906e-16
4.48914734175642e-16
4.981042649537467e-16
5.45903963273102e-16
5.9181630244574e-16
6.56908509001442e-16
7.198105712094901e-16
7.800664413651743e-16
8.653840671858048e-16
9.408066430078063e-16
1.0403654352364161e-15
1.1280730166129703e-15
1.2371789715133394e-15
1.3532679099168475e-15
1.5039489132437143e-15
1.6489926313565614e-15
1.787287768671832e-15
1.979366851110876e-15
2.1483254802959987e-15
2.3839156696381253e-15
2.5829380749539886e-15
2.8659163539871966e-15
3.1424208473778935e-15
3.445068370877109e-15
3.735689584853371e-15
4.094444828221596e-15
4.4890773379669205e-15
4.921872481629766e-15
5.3972331197204125e-15
5.986896320574534e-15
6.494087704482931e-15
7.113973879684097e-15
7.963209907870503e-15
8.547727363505467e-15
9.379184293394177e-15
1.0402194149413474e-14
1.1277097040502011e-14
1.2362061226633618e-14
1.355443887496788e-14
1.5033399664461816e-14
1.6485713544296534e-14
1.7807810074398007e-14
1.9586987632278656e-14
2.1729355109610795e-14
2.3548720530269724e-14
2.5813473963517725e-14
2.863722806294037e-14
3.139042678286615e-14
3.401033601052313e-14
3.772841634670998e-14
4.13568090860269e-14
4.480250807516128e-14
4.91010858978446e-14
5.3819111623835805e-14
6.032128666433657e-14
6.462261383611624e-14
7.079903420124678e-14
7.846404828576716e-14
8.603723114860688e-14
9.409583729485724e-14
1.029959172730045e-13
1.1140022373049675e-13
1.2209958087721974e-13
1.3321061864280112e-13
1.4557441395402368e-13
1.5893884564230762e-13
1.754085750069123e-13
1.9119179334894652e-13
2.0571819365777231e-13
2.2627754418090043e-13
2.455942551551712e-13
2.631540491679073e-13
2.8755488480858104e-13
3.063758371813926e-13
3.331053425112656e-13
3.5671434065538736e-13
3.8050655845694664e-13
3.9925602270670833e-13
4.220890951069322e-13
4.462943295110481e-13
4.650037947663352e-13
4.787806530150935e-13
4.922712358270611e-13
5.081393353335329e-13
5.083271969053521e-13
5.146516782535332e-13
5.075277115440088e-13
5.059724971143581e-13
5.408276289014301e-13
5.253803543463502e-13
5.06040177205898e-13
4.913994313807235e-13
4.614153473608462e-13
4.369874734586754e-13
4.16458006345407e-13
3.8979083032265523e-13
3.641791877987847e-13
3.3420556287227677e-13
3.1415458547486193e-13
2.9051789528095753e-13
2.645379527895974e-13
2.4693608983236894e-13
2.271127659899427e-13
2.087320454784497e-13
1.8880513246752469e-13
1.7220672028332932e-13
1.6057375505481019e-13
1.4696574918754168e-13
1.3442266676993898e-13
1.21243614297716e-13
1.1236777890145326e-13
1.0257995325216514e-13
9.367508190387553e-14
8.439319750445112e-14
7.707370616856063e-14
1.252800329859958e-14
1.1782256945756274e-14
1.1976610964785032e-14
1.0526833859130304e-14
8.635560026299243e-15
9.37663495118011e-15
8.674970930713023e-15
2.9975557111436212e-15
2.7621767466890242e-15
2.2344344523510598e-15
1.2142378703991358e-15
1.1357746943613832e-15
1.3266017517578174e-15
9.58220102494127e-16
8.9843769213981e-16
7.637168532593185e-16
9.393059036504969e-16
8.571106579389537e-16
4.51250674234718e-16
-4.595371723237875e-17
-4.221980817867581e-17
1.1798400842213552e-16
3.3969576208556497e-16
3.048172110342678e-16
9.077511797336432e-17
2.5537766206457106e-16
2.340361839774444e-16
6.966949021721086e-17
1.955566407494932e-16
1.7833850777692058e-16
2.8307183439169604e-16
1.4862999770426531e-16
1.2779761744998818e-16
4.022845232626464e-17
1.1305029043653564e-16
1.0403107836775087e-16
3.06169090707233e-17
3.465176609266062e-17
1.4550070627361558e-16
1.124057678079391e-16
1.2039952385045476e-16
1.100477731301188e-16
1.0029410881859031e-16
6.056994954161504e-17
5.5250828733278315e-17
7.596649002648049e-17
6.917158740100778e-17
4.176632215153836e-17
5.519848055219041e-17
3.4708017026950456e-17
3.238689163355828e-17
4.3770040084667356e-17
3.9864776860414336e-17
3.640523601587891e-17
2.198707022392203e-17
3.0375031874677443e-17
1.824789062316466e-17
1.663783928331734e-17
1.5107823720206823e-17
2.260864851599023e-17
1.9319279968824694e-17
1.757205064135148e-17
1.5933375186705282e-17
1.4448855381440307e-17
1.3671108351367564e-17
1.205194402469904e-17
7.243744029835833e-18
1.0011139075306636e-17
5.835012394822193e-18
8.353914242387364e-18
5.0181809779248924e-18
4.578809572922925e-18
4.180764475240238e-18
1.080270091480855e-16
1.1839067119645514e-16
1.2987659220021784e-16
1.4248717616940251e-16
1.5653693497518055e-16
1.7695665889078927e-16
1.9409119362176824e-16
2.0512253648800163e-16
2.267270913718656e-16
2.473454572512504e-16
2.712373298946897e-16
2.975122749202292e-16
3.2674012565541417e-16
3.5758213858759917e-16
3.9202560526590873e-16
4.445604053730481e-16
4.713341615447351e-16
5.169946739869554e-16
5.667779070024298e-16
6.219025156959128e-16
7.044171282831294e-16
7.724372454233029e-16
8.193177739569582e-16
8.98742102968983e-16
9.849146224639603e-16
1.0799041003875432e-15
1.1841519994468395e-15
1.2985289837356907e-15
1.4364126229584411e-15
1.5632445730935917e-15
1.711899525274655e-15
1.9402450642829617e-15
2.1273396715348303e-15
2.259269678992637e-15
2.4738201306645605e-15
2.7133324023767127e-15
2.9746656910968546e-15
3.3719505937166647e-15
3.576116158760559e-15
3.9213666097184886e-15
4.298881540365245e-15
4.716672562106383e-15
5.170289420603011e-15
5.647154299619153e-15
6.216273383959867e-15
6.8153406553342056e-15
7.471003853256782e-15
8.208627495181757e-15
9.28581237946758e-15
9.809043771286717e-15
1.082726819949179e-14
1.2250825905994347e-14
1.2981676792343447e-14
1.426894599699971e-14
1.560729374229071e-14
1.7110568806147174e-14
1.876070679093636e-14
2.062247494659573e-14
2.2548962437062963e-14
2.47295079488666e-14
2.7106721344803192e-14
3.0715041402032153e-14
3.2539158952643316e-14
3.5711890338199817e-14
4.047743728543415e-14
4.2907545925783017e-14
4.8624373447172866e-14
5.1542225413018317e-14
5.647888094556601e-14
6.189567373660617e-14
6.795742878780664e-14
7.677151032800044e-14
8.139375557708357e-14
8.906249522779279e-14
9.745821648134801e-14
1.0664743582699028e-13
1.1661261619173912e-13
1.2692468292120072e-13
1.3928604076598466e-13
1.5255262665996503e-13
1.66220720430113e-13
1.8681854029504333e-13
1.9668736471218715e-13
2.1371094566623085e-13
2.401446349658646e-13
2.510635372817718e-13
2.6830734074893343e-13
2.920788255268193e-13
3.2423329322453423e-13
3.4692101619096353e-13
3.574711945266722e-13
3.91927468247563e-13
3.997524729126136e-13
4.192728589757058e-13
4.365841630747033e-13
4.5107123682033867e-13
4.634554507767563e-13
4.718835109370497e-13
4.765025423071457e-13
4.76409867242827e-13
4.738530743061141e-13
4.737413167246573e-13
5.182277559705619e-13
4.879048284807321e-13
4.853500277234746e-13
4.641637005448585e-13
4.4274723525162265e-13
4.165250532971654e-13
3.8371623848024674e-13
3.665899658007281e-13
3.418227938662713e-13
3.176833777887097e-13
2.9440780740240264e-13
2.7210073716662965e-13
2.5097425338866076e-13
2.310988646299519e-13
2.1244970375190147e-13
1.9465322763517463e-13
1.7971969378316108e-13
1.6391789972386071e-13
1.5008948970788427e-13
1.3732731181878003e-13
1.2558382209980902e-13
1.1479613693580847e-13
1.0488441697969694e-13
9.587237083378856e-14
8.75026865148724e-14
7.990265715719111e-14
1.3020971516166396e-14
1.2053537185075358e-14
1.2253407832484884e-14
9.57757895708464e-15
1.0506842118263737e-14
9.689050199095879e-15
8.914997078891951e-15
2.705697231460531e-15
3.5377292362120616e-15
2.61900869335884e-15
1.610233611660037e-15
1.5244334377393447e-15
1.3616360855485128e-15
1.4705558922069081e-15
1.1638948197715833e-15
1.074772132443704e-15
7.288077185930068e-16
6.993023878383852e-16
3.8918482254777437e-16
3.6699595152516774e-16
1.190883697518716e-15
1.2639566003905535e-16
1.123831572968085e-16
3.1773414580838707e-16
9.333606363551873e-17
8.528777667707976e-17
7.823992127749493e-17
2.1989589781888157e-16
6.558617932384409e-17
5.975271769982091e-17
5.4749732972448464e-17
4.9762968541194554e-17
4.583812690369489e-17
4.143660925358489e-17
3.793715152413608e-17
3.465053960736068e-17
3.191733079339145e-17
8.91303535008986e-17
1.2537396033717893e-16
1.1417297524499552e-16
1.0388210199697678e-16
5.993271059375829e-17
7.314283448620448e-17
7.90865884723259e-17
7.231208890988356e-17
3.899055583097349e-17
6.022493715487546e-17
4.761767168639558e-17
4.9930789735437646e-17
4.5865940677439927e-17
4.1511054726135655e-17
2.4935188911254585e-17
2.0505205058394526e-17
3.1429080158934585e-17
2.8716987579509563e-17
2.6248251724493328e-17
1.4196894198835345e-17
2.2122123894208983e-17
2.0457970290900686e-17
1.818079824108175e-17
3.1455099370911117e-17
1.5199003890596904e-17
8.182743064623565e-18
7.489221849412385e-18
1.1699954826118119e-17
6.190980479799615e-18
5.650368827651482e-18
5.964148999232711e-18
4.6852869993574206e-18
8.1220803857889e-18
6.578089319323597e-18
5.99187003465893e-18
5.4927638800623834e-18
9.37734641587528e-17
1.0276178110126259e-16
1.1273321390454396e-16
1.2364875563211052e-16
1.385172926187194e-16
1.518517134479728e-16
1.6299069836065692e-16
1.7868534532010511e-16
1.962244877390334e-16
2.1683017711273894e-16
2.4060046315030564e-16
2.582792696696963e-16
2.831157273019767e-16
3.1032585675432456e-16
3.402307044780303e-16
3.8147723950960417e-16
4.0901698215573024e-16
4.584668516010878e-16
4.9184352070513e-16
5.512435560158374e-16
5.932709179167768e-16
6.484241202937642e-16
7.109744265295487e-16
7.795499012266362e-16
8.566989769846206e-16
9.58090010842975e-16
1.0503255190152141e-15
1.1620738618774845e-15
1.2356570469417734e-15
1.3849806101579808e-15
1.4853406339065369e-15
1.6289400816433724e-15
1.8267519249912626e-15
1.9582502665723305e-15
2.147525032204182e-15
2.3629650884244676e-15
2.581423991992898e-15
2.8315641308722008e-15
3.1014372480617304e-15
3.4030948926556787e-15
3.774325655955502e-15
4.050105920048458e-15
4.5852571881252685e-15
4.919562361125696e-15
5.5191232703893556e-15
5.914863607981037e-15
6.484063897531804e-15
7.266581138622965e-15
7.796349903271797e-15
8.548615427164235e-15
9.259896339817044e-15
1.0503542005334554e-14
1.1293803371831025e-14
1.2625513297677824e-14
1.3845499706384112e-14
1.4850570631074316e-14
1.6280671017272217e-14
1.785327977638416e-14
2.0015469215729948e-14
2.1938134253613935e-14
2.345560765672662e-14
2.6361727689769098e-14
2.8276605635133296e-14
3.1684270368819836e-14
3.467781420934093e-14
3.7250509433582366e-14
4.085562171598438e-14
4.5735610937306495e-14
5.012196778490085e-14
5.492493021205962e-14
5.887094353490132e-14
6.45050242205429e-14
7.064963356316743e-14
7.921606845631782e-14
8.65616105251832e-14
9.474496242306986e-14
1.0342920613059617e-13
1.1029628107405012e-13
1.240365995292913e-13
1.3239708044583502e-13
1.4450305141731083e-13
1.6108150219203305e-13
1.7164885374353074e-13
1.9097187772800924e-13
2.03157602228826e-13
2.2466367418461731e-13
2.380229034946143e-13
2.5698690628615046e-13
2.7659508874139584e-13
2.993617623492859e-13
3.2415677313894824e-13
3.450008538741778e-13
3.6530512533088305e-13
3.7641747839809217e-13
3.9401890498183397e-13
4.1877140791416854e-13
4.319042240539247e-13
4.428554774264443e-13
4.4049642348364823e-13
4.436233738007489e-13
4.5312085558253934e-13
4.3937886218877995e-13
4.412489008203665e-13
4.429099308442089e-13
4.31595251020352e-13
4.121549809362643e-13
3.930542441156447e-13
3.5260051851548796e-13
3.51903595969758e-13
3.3047542312385345e-13
3.0519290326910234e-13
2.8804761275782176e-13
2.676206844033246e-13
2.4763650004689837e-13
2.287297052987307e-13
2.021526821665145e-13
1.8352625760920319e-13
1.7833998868943073e-13
1.5478249826027827e-13
1.4200769977433964e-13
1.377449744307032e-13
1.190298755278627e-13
1.1612575929830236e-13
1.0543352119054909e-13
9.625720904605346e-14
8.315468435599692e-14
7.59512096456244e-14
7.334379806076938e-14
6.69695596371278e-14
1.233984291379094e-14
1.1751122410451712e-14
9.802757995788824e-15
1.0755122816160302e-14
8.369297524746652e-15
8.963286085977223e-15
8.42988880315487e-15
1.6743709660425308e-15
1.5451744879901885e-15
2.4615984348442807e-15
6.693350585101342e-16
1.4054720974360275e-15
1.2859700310714317e-15
1.1821992529466204e-15
1.083979561238941e-15
9.966261204086582e-16
3.5159045303539613e-16
3.6667714184922333e-16
4.0519696815821613e-16
3.240457818738687e-17
4.976145485218432e-16
4.553834663371053e-16
2.2435643780409983e-16
2.4364685657176123e-16
1.8909534168547176e-16
5.1770420294871066e-18
1.605700981378032e-16
4.318144248162928e-18
3.959238777040868e-18
3.60131903739052e-18
1.1055910301120165e-16
1.0062621455704602e-16
9.20434524752711e-17
8.364743414833038e-17
7.686191717473838e-17
2.094571354508159e-18
6.37322399467872e-17
1.738173902457004e-18
9.368327147019979e-17
8.514669615449843e-17
9.472927157625457e-17
7.095846889868685e-17
7.85990973479214e-17
7.204687062274576e-17
6.584926237592839e-17
5.972859666938412e-17
5.501201352109203e-17
5.760541978367149e-17
3.701784719109339e-17
4.120901753576991e-17
3.7829822772127915e-17
3.5765434928383665e-17
2.6154668976197712e-17
2.341767538579817e-17
2.1358632861636516e-17
1.9509024937829106e-17
2.1689996778380077e-17
1.6204231444632017e-17
1.8331059150953877e-17
1.3456370163426628e-17
1.5079552260822927e-17
1.1190739910344819e-17
1.0406591396819599e-17
9.429916968097646e-18
1.0415035214333918e-17
9.489972823258978e-18
9.43688007314811e-18
8.266190525538037e-18
5.8720637861258945e-18
5.806977678032937e-18
4.888663509048864e-18
4.485179007733696e-18
8.548420693366843e-17
9.043938028084631e-17
9.869635327268069e-17
1.0817434677700846e-16
1.2362094042347868e-16
1.2997716433241686e-16
1.4870461339696462e-16
1.6293049127814826e-16
1.7862529513605924e-16
1.8801347928563846e-16
2.0593309115068092e-16
2.354693918962501e-16
2.5819914393781426e-16
2.830626984479924e-16
2.976739266761646e-16
3.403387765901123e-16
3.5795590102876283e-16
3.924634241625585e-16
4.303352550057286e-16
4.719962018201743e-16
5.372421101939874e-16
5.675175393515345e-16
6.220388685856753e-16
6.820980805749705e-16
7.478790344608244e-16
8.204753998784603e-16
8.99083469107525e-16
9.888618531862123e-16
1.126931278026299e-15
1.2354795657378048e-15
1.3548695021743e-15
1.485785991788508e-15
1.6286818142929972e-15
1.7131185759400342e-15
1.8784193504924882e-15
2.0598622925606377e-15
2.2585987064893582e-15
2.5815526740702724e-15
2.7177977357387475e-15
3.1051529671681154e-15
3.2666218427381093e-15
3.579491042853931e-15
4.0909058631678224e-15
4.485835966612461e-15
4.718771187684013e-15
5.175292153491197e-15
5.67311403774195e-15
6.469621970126506e-15
6.82061915249716e-15
7.566008269471194e-15
8.562358302608362e-15
9.371492504002103e-15
9.859044033836548e-15
1.1275904174957482e-14
1.1852957326640338e-14
1.3543352946559655e-14
1.484985188674311e-14
1.5620567094426132e-14
1.7129788018103274e-14
1.8782383710232924e-14
2.058760395866685e-14
2.352419024097181e-14
2.475427285316251e-14
2.8273468371675702e-14
2.973749184943833e-14
3.259718242956995e-14
3.5729326587454036e-14
3.869596182659936e-14
4.308879597661153e-14
4.709767576948436e-14
5.1547675897426733e-14
5.648039147788175e-14
6.448487636694817e-14
7.06284138952247e-14
7.420803790677456e-14
8.470682075044331e-14
9.282444641901404e-14
1.0134493856093984e-13
1.0631351848880458e-13
1.1670624724360392e-13
1.3224504102091758e-13
1.3846056744368494e-13
1.5734083316605354e-13
1.6437801014013173e-13
1.7875929679461516e-13
1.930116355071908e-13
2.1046041863260084e-13
2.2755058521912243e-13
2.539757549957709e-13
2.751324220800166e-13
2.829536198202962e-13
3.021198367222681e-13
3.349017794070101e-13
3.53913195716373e-13
3.7225293088309237e-13
3.890328983114911e-13
3.875579134390135e-13
4.1181156284715487e-13
4.253759738919514e-13
4.1392233227443497e-13
4.1636296517304233e-13
4.3255804862514813e-13
4.2778275347547694e-13
3.9901276330486033e-13
4.061905748013615e-13
3.7956746769215416e-13
3.7629393367380606e-13
3.5861240295449123e-13
3.3673512995916896e-13
3.201722789384546e-13
3.003134950260758e-13
2.805725612420539e-13
2.501690343140256e-13
2.316723540073155e-13
2.217673853539195e-13
2.0708437952184248e-13
1.908645130885356e-13
1.6623878566057152e-13
1.6136438684873546e-13
1.4892132239274523e-13
1.3550573080627933e-13
1.2427935828363203e-13
1.0875967914949089e-13
1.0405934556652913e-13
9.515117786304102e-14
8.672210974442889e-14
7.942879239004572e-14
7.256012597461926e-14
6.626077353241704e-14
6.047165392999778e-14
1.1676758428885988e-14
1.0791342207130435e-14
1.1148593410119136e-14
8.246826684297701e-15
9.488790200265596e-15
8.651115152313419e-15
7.959951128098236e-15
2.62495601969814e-15
1.458571486684749e-15
2.3253548751830478e-15
1.4343641773104422e-15
1.3224299900880868e-15
1.2320093183635175e-15
1.1162487695320254e-15
1.0229127555963427e-15
9.419374241647992e-16
3.31321268588613e-16
3.0312172149342657e-16
3.345038472454839e-17
1.0087736640260163e-15
9.242879821581687e-16
8.468663703682996e-16
3.143883379339716e-16
5.8199006192277985e-18
2.719714410926493e-16
4.8632436694469696e-18
2.253869171025019e-16
2.069631705423217e-16
1.8808989721119973e-16
1.7223963179015538e-16
1.5755578383824958e-16
1.4541808154905207e-16
2.8946787196703105e-18
2.8992731586105354e-18
9.233474428371252e-17
9.928099994492135e-17
1.7916116055857707e-18
8.315059660695805e-17
6.622658077494423e-17
6.026391332804812e-17
5.4961135829472287e-17
6.495727797602365e-17
5.920172660707606e-17
5.394803480743515e-17
3.260817328348725e-17
4.4945531863048855e-17
4.099771430717751e-17
3.7402976073098344e-17
2.6341692687586813e-17
2.4071209763222866e-17
2.1930415741184684e-17
2.0106845760936717e-17
2.3687341512417302e-17
1.6606668591168402e-17
1.5164365996658167e-17
1.3800482235701278e-17
1.261588167116583e-17
1.515753506725235e-17
1.0490008998702103e-17
1.2362429100399099e-17
8.423110281018708e-18
7.955184540787466e-18
7.264439675982344e-18
7.06922961494611e-18
6.123195810420331e-18
5.520954605492732e-18
4.786040656975e-18
4.585329426255191e-18
4.1719866177211485e-18
4.942357908994106e-18
4.494855346562062e-18
7.627741951351065e-17
7.831060423973313e-17
8.589763468617484e-17
9.378571262370703e-17
1.0327149484419928e-16
1.1324158478768807e-16
1.2425836190022567e-16
1.4479441361661188e-16
1.4930437495841037e-16
1.7403928583610216e-16
1.7938412281708118e-16
2.1006325728573553e-16
2.157678665563417e-16
2.537046151897842e-16
2.7678983164681507e-16
3.0384478867660576e-16
3.335451684117643e-16
3.4203506037883623e-16
4.0018655230680316e-16
4.3881844105275946e-16
4.507203877612413e-16
5.276191930834399e-16
5.41899553276704e-16
5.941568843708188e-16
6.513883014308233e-16
7.62598721248854e-16
8.378496973817411e-16
8.587829054512784e-16
9.415512993716181e-16
1.032707795432321e-15
1.1778059534463663e-15
1.2412205347182096e-15
1.4531073866240454e-15
1.5933182268508023e-15
1.7478927240793766e-15
1.7944197496666543e-15
1.9672714299429376e-15
2.3032396003607335e-15
2.365135107644314e-15
2.768656676558067e-15
2.8442799952299267e-15
3.1178502401342187e-15
3.4231192254949464e-15
3.748651156364072e-15
4.388630335306947e-15
4.506438782261811e-15
5.275374082285136e-15
5.7842208112761724e-15
5.940996711127556e-15
6.955398532168912e-15
7.624427022569823e-15
8.360920979829434e-15
8.583986292703956e-15
9.417513480454504e-15
1.0262764106661602e-14
1.1382950997066108e-14
1.3267189840563435e-14
1.3606703739150488e-14
1.5923855727392166e-14
1.6370253358363974e-14
1.7933522518130367e-14
2.0988180459694373e-14
2.3010051297912243e-14
2.541982637682239e-14
2.590770833278101e-14
3.0551091254593534e-14
3.112925585197766e-14
3.389970393333973e-14
3.993419395974703e-14
4.0987863049514335e-14
4.491754694382938e-14
4.921797085386764e-14
5.3923004934029595e-14
5.906132128270907e-14
6.468740554656838e-14
7.084599462710121e-14
7.756897110280592e-14
9.057635357554395e-14
9.907135973938993e-14
1.014652495985451e-13
1.183617733855357e-13
1.292168782612117e-13
1.320373574489407e-13
1.4398145214889208e-13
1.6728393675426429e-13
1.7035880333227504e-13
1.8490047202127407e-13
2.0032354700443903e-13
2.315152497833731e-13
2.3332947927584954e-13
2.508585402489003e-13
2.867069124940334e-13
3.0577044082541754e-13
3.0407792698714993e-13
3.211645954741587e-13
3.3816156213676986e-13
3.518536537246661e-13
3.648346240309007e-13
3.7492013521218085e-13
4.083423849283099e-13
3.8711997328889694e-13
3.8848035026376745e-13
3.8556137419961007e-13
4.072543143749771e-13
3.4860092014314727e-13
3.5855077703766706e-13
3.477632083812806e-13
3.1265140953727885e-13
3.150119513581161e-13
2.814784343317591e-13
2.649912178368888e-13
2.4827956493089205e-13
2.316900874760176e-13
2.2822665990424425e-13
1.998585724197993e-13
1.8009589220941406e-13
1.7059079278442727e-13
1.6662088729380068e-13
1.4850269200982453e-13
1.3271707072507142e-13
1.2176417081644223e-13
1.1159482141461396e-13
1.0217580984954437e-13
9.369754344054213e-14
8.553930701484033e-14
7.818974551963141e-14
7.145047693971852e-14
6.52683184340343e-14
6.332302380939087e-14
5.4423092640267104e-14
4.959046580953308e-14
1.1062710414469323e-14
1.0227838295225175e-14
1.0481980412525328e-14
9.633943506493138e-15
8.878631761267615e-15
8.179008397309331e-15
6.360335224651197e-15
1.4958270189781173e-15
1.37845123538112e-15
1.2720727052453638e-15
1.4076301635341092e-15
4.832284627781307e-16
4.4221519233597505e-16
4.0707485424483306e-16
9.655325444474294e-16
8.924303965491652e-16
8.104361881719512e-16
7.41019877739944e-16
3.379270890022828e-16
4.822554879004003e-16
4.4201629325310057e-16
6.549318864778725e-18
6.004467267472212e-18
5.6134012631623925e-18
2.5439728147853705e-16
2.3349293771812195e-16
4.7383979428280936e-18
1.9755991504511522e-16
1.7798479908117129e-16
1.628019516277742e-16
1.5982997477141812e-16
1.3667707864033593e-16
1.1650186622905848e-16
1.1360480330959654e-16
1.029613038526238e-16
1.0295063989528765e-16
8.553554110042243e-17
7.838483134432479e-17
6.248518719256753e-17
7.457021073305465e-17
5.21010304995563e-17
4.746286783222032e-17
4.38117477375705e-17
5.203452995238826e-17
3.613688960596471e-17
4.235092678230865e-17
2.3870350559749107e-17
3.708942620159387e-17
2.4931539662566457e-17
2.271280011592944e-17
2.0659530151668173e-17
2.0159306468721262e-17
1.5717497659423246e-17
1.5700086906560005e-17
1.4311289697809063e-17
1.3108030411275649e-17
1.1924242084228367e-17
8.274343348347565e-18
1.2950479770214577e-17
9.06616223487012e-18
8.281381569198683e-18
7.512400032748166e-18
8.977291223012508e-18
6.27780998552385e-18
5.760644182494168e-18
5.19663254492275e-18
5.598672784841832e-18
4.337023940844618e-18
3.944196650808541e-18
3.570800087768857e-18
5.977890496372675e-17
6.551606244142938e-17
7.48872640744569e-17
8.221067500671418e-17
9.002651429745451e-17
9.86817211167748e-17
1.0821845047876943e-16
1.1394040643586755e-16
1.2493013977091168e-16
1.4283270801652167e-16
1.504249347033471e-16
1.7162015883506624e-16
1.881032694420677e-16
1.979021431590893e-16
2.2598307181715546e-16
2.47888724286921e-16
2.609270797086148e-16
2.9788054183575247e-16
3.1364519545541734e-16
3.581827438462156e-16
3.9012672140019063e-16
4.1349598953938244e-16
4.720664518189963e-16
4.97196303695668e-16
5.631372817433361e-16
5.981871649137915e-16
6.82542440265796e-16
7.485193314999803e-16
8.204583980864769e-16
8.996569061649413e-16
9.867430749663276e-16
1.0372195224902885e-15
1.138789503477257e-15
1.3004390405344093e-15
1.374005684997349e-15
1.5673758035394572e-15
1.7143040885488564e-15
1.8825532033590814e-15
2.0612619174576574e-15
2.2597601672873462e-15
2.4954336346142507e-15
2.608833498672041e-15
2.866901805852369e-15
3.2665789291197915e-15
3.598571822118038e-15
3.927216184869545e-15
4.134918450944639e-15
4.720796836294544e-15
5.177547289662435e-15
5.45175644866356e-15
6.2233950175205165e-15
6.5530117398395055e-15
7.184112529233082e-15
7.880138827113293e-15
8.996440666910767e-15
9.864520809406329e-15
1.0832457228087144e-14
1.1858046757602583e-14
1.3001155766726773e-14
1.3686536957773011e-14
1.500632462625706e-14
1.713372231201131e-14
1.8779505594161505e-14
2.0594573734717523e-14
2.2586079560063305e-14
2.474723825298471e-14
2.6063922274605304e-14
2.980311467616384e-14
3.260561446933102e-14
3.5744223578358703e-14
3.7604956176268366e-14
4.121788286695481e-14
4.7021108753810023e-14
4.945992777232244e-14
5.642534694391842e-14
6.179563263589213e-14
6.501639146623555e-14
7.405584737376485e-14
7.778688671138972e-14
8.510064741002127e-14
9.300923620103777e-14
1.0177879845521488e-13
1.1093752090572754e-13
1.2599920079031666e-13
1.3133267636106333e-13
1.4348239232909215e-13
1.6238206527977373e-13
1.6916940739718062e-13
1.9071352080382367e-13
2.0599356587080088e-13
2.2190714138744535e-13
2.288126502065956e-13
2.5492258697054717e-13
2.6496917756547003e-13
2.770956965799261e-13
3.038035210621649e-13
3.0579571554967524e-13
3.3169590243166467e-13
3.29413721282197e-13
3.521401580613527e-13
3.585314120683469e-13
3.621034118344135e-13
3.475003792958158e-13
3.6029281554056384e-13
3.4041546009098993e-13
3.306823754632105e-13
3.3262830883728984e-13
3.2016367943874474e-13
2.9496933199775337e-13
2.8029943488337686e-13
2.6545987647501494e-13
2.4894733128290874e-13
2.333994443033081e-13
2.1732275855352466e-13
2.019962406451204e-13
1.8613090477958748e-13
1.7302550253797043e-13
1.6562335128280104e-13
1.4692318137396777e-13
1.351101755592614e-13
1.2401172231475373e-13
1.1183866790469107e-13
1.0814309194401626e-13
9.541240757357975e-14
8.744620903563649e-14
7.98449335045975e-14
7.298074970283966e-14
6.92067016680242e-14
6.320795802867218e-14
5.564521696747816e-14
5.2311090460435984e-14
1.1300868657931262e-14
8.554071264075802e-15
8.968026291930873e-15
8.305239150853139e-15
7.918198042331638e-15
7.304173137763763e-15
6.523699255970547e-15
2.9289885722614664e-15
2.445976997742956e-15
2.2546522525764068e-15
1.3896101534635773e-15
1.2853811662793409e-15
4.540246719526804e-16
1.0825688571615804e-15
9.965891454781255e-16
3.5140319497952346e-16
8.341428282309318e-16
2.96144064270371e-16
3.073163637376134e-16
3.158815666660785e-16
8.378840946688532e-16
4.28950731072886e-16
-9.32835248060112e-17
2.0934946922888902e-16
-5.871439377584791e-17
-6.565058434441235e-17
-6.3953804492813e-17
1.4706236029080274e-16
1.3370313562393224e-16
1.22814423172839e-16
-4.983975946001414e-17
-4.198970436036398e-17
-3.846405224732617e-17
-3.490348000325738e-17
7.779533617737339e-17
-2.9444376026546624e-17
6.361140497513698e-17
-2.426617977892122e-17
8.596354794848782e-17
7.818306608532458e-17
7.17275638771677e-17
6.08621737793354e-17
5.92989646592614e-17
5.0649469638330797e-17
5.406378189918861e-17
4.1675249842821164e-17
3.81623584336118e-17
3.483333767157682e-17
3.4575663357906034e-17
2.8841193447125685e-17
2.6606406502846356e-17
2.4090945225844893e-17
2.2089441815351843e-17
1.740132933665533e-17
2.008572855585272e-17
1.4251559443415487e-17
1.6009757687203408e-17
1.3840956435266963e-17
1.3582443239728075e-17
1.5914410453892372e-17
1.1342281687220536e-17
9.606568352285916e-18
8.899676842795542e-18
7.924751937060927e-18
8.183620619301452e-18
6.6381799535913326e-18
6.05054321590734e-18
5.939339452525377e-18
5.0426439645765475e-18
4.918810789648579e-18
5.3301105409264744e-17
5.930598652017663e-17
6.504533702115902e-17
7.135375259897899e-17
7.821794554132919e-17
8.574120697503287e-17
8.878460450001025e-17
9.735645340405292e-17
1.1343730576646967e-16
1.2389783154759472e-16
1.3584529961876868e-16
1.4898421896067606e-16
1.543618574081909e-16
1.7911513645047446e-16
1.8540466074187829e-16
2.0340811924557973e-16
2.3642954285155425e-16
2.5887810890887434e-16
2.838567958016256e-16
3.1131030989474236e-16
3.4125111607500444e-16
3.5340024413438755e-16
4.1042247216370457e-16
4.230819306744966e-16
4.658997016242146e-16
5.409872812555406e-16
5.6007032263574885e-16
6.504758190843088e-16
7.130209923210745e-16
7.82018476267874e-16
8.577133067337005e-16
9.480543346673519e-16
9.734279828415642e-16
1.130205162534184e-15
1.1701866128701767e-15
1.3666621923234697e-15
1.4952652724449651e-15
1.6338336404777333e-15
1.791279005802843e-15
1.964198298721347e-15
2.155570328252845e-15
2.3613106136981267e-15
2.5891983872784092e-15
2.8406842818369678e-15
3.1141027644810255e-15
3.413332409505084e-15
3.754271054807655e-15
4.1047274990893914e-15
4.248789989115537e-15
4.94204467508428e-15
5.388443089063566e-15
5.600154730346216e-15
6.503429759417282e-15
6.73403024166102e-15
7.819764866088531e-15
8.093390098871437e-15
8.875287784028672e-15
1.0304836007199576e-14
1.1299222620216474e-14
1.2430203135548469e-14
1.2824620459604084e-14
1.48918051559111e-14
1.544205177330895e-14
1.790397636829456e-14
1.9563303389773402e-14
2.0812214524731913e-14
2.3585458856474954e-14
2.5853085506553444e-14
2.8345586273515046e-14
3.094919077850873e-14
3.361469451026256e-14
3.730855634119137e-14
4.106467645399435e-14
4.479695443654013e-14
4.907250831679476e-14
5.074731687121204e-14
5.5566125543913094e-14
6.425845867324025e-14
6.659205061636827e-14
7.28481987623554e-14
8.437849184141741e-14
9.223768406465593e-14
1.0072596497262517e-13
1.099522713090218e-13
1.1990079626353355e-13
1.3058940068132408e-13
1.4208076323765951e-13
1.5436564874422489e-13
1.6762112109698083e-13
1.709574968336211e-13
1.9554373185489698e-13
2.0786932020950305e-13
2.2579690153678163e-13
2.4132654585800296e-13
2.567812700843096e-13
2.5569189432516924e-13
2.86374401085886e-13
2.830287156121188e-13
3.1211830404926394e-13
3.217901327682981e-13
3.2964065084603024e-13
3.349811254012747e-13
3.3758596730137377e-13
3.3729794902326395e-13
3.345134960274018e-13
3.1010417737317264e-13
3.126774673218915e-13
3.025963195391363e-13
2.9069024608945735e-13
2.7753425776779096e-13
2.6328864756032313e-13
2.446980417048543e-13
2.33311143712385e-13
2.1737600712379201e-13
2.0330347438786463e-13
1.8875062863232408e-13
1.776042482835113e-13
1.641032265829371e-13
1.4886836559192766e-13
1.3701368597422653e-13
1.2592517094748995e-13
1.1565480431614762e-13
1.0773757735728223e-13
9.667495118732825e-14
8.887528406842091e-14
8.133568582604066e-14
7.438010552408538e-14
6.795899865439109e-14
6.208621175295809e-14
5.629481240850808e-14
5.1806628528341046e-14
4.726726237720714e-14
1.0698800258035368e-14
8.104646601174749e-15
8.754382903298933e-15
8.111340125024602e-15
7.49725709107987e-15
6.911405480494294e-15
6.50801612324887e-15
2.527280288253034e-15
2.622999119612889e-15
1.2289215328860464e-15
1.311936313975459e-15
1.2282656577029786e-15
1.1125307706440986e-15
3.9415273411146426e-16
3.640913434090958e-16
8.60736644906542e-16
3.0323030959988846e-16
7.543068910621793e-16
1.569740022738472e-16
2.767023721574942e-16
7.257434250644021e-16
3.9599240322087117e-16
2.2370459515286357e-16
-8.112878310292575e-17
1.8086350606353076e-16
1.6890514313077212e-16
1.513606133781079e-16
1.6678957705715875e-16
1.264443737704417e-16
-4.7500732587535167e-17
9.605012517263686e-17
9.676171562965833e-17
8.873843445426321e-17
8.046599978499309e-17
7.331715420832725e-17
-2.7594470519548425e-17
6.135631245141592e-17
5.568623555248645e-17
7.910453768944452e-17
7.671952440551961e-17
7.017318864510287e-17
6.104910168301428e-17
5.709534887805164e-17
5.3264419604497345e-17
4.8570519715191506e-17
4.435156615782788e-17
3.786899291240922e-17
3.691479629174542e-17
3.3579082647425845e-17
4.865016286799934e-17
2.6125427136415808e-17
2.385679483061819e-17
2.1722429180127455e-17
1.9915934039557654e-17
1.9371726728334976e-17
1.7628824902135015e-17
1.3512150138969292e-17
1.4699699522832104e-17
1.5624100854511657e-17
1.2366065030262451e-17
1.0404542057446278e-17
9.489490354831944e-18
9.960309300284932e-18
7.89788018799865e-18
9.928193945849889e-18
7.05030712022757e-18
5.974629394339626e-18
5.8526027637465474e-18
4.9806195995790545e-18
4.5371796691789e-17
5.1558091452540554e-17
5.655685415794045e-17
5.984216702187775e-17
6.559095144021264e-17
7.190318994443293e-17
7.73218135757573e-17
8.965816005833864e-17
9.831472871069689e-17
1.0796602183647998e-16
1.1815726543026432e-16
1.2956759465385438e-16
1.4204667102429284e-16
1.5573996055687365e-16
1.7072671677790203e-16
1.8729695835933292e-16
2.0525368860666102e-16
2.2553475643478876e-16
2.4682986236570445e-16
2.7080622527796653e-16
2.9684675754675635e-16
3.159086907752036e-16
3.4446541717530277e-16
3.772975788767662e-16
4.304766692602551e-16
4.704526027146618e-16
4.974017408911872e-16
5.655986469800191e-16
5.981809129908615e-16
6.80194481475808e-16
7.455797000272855e-16
8.174458704960658e-16
8.644048421968636e-16
9.827102870544779e-16
1.039328056570066e-15
1.1392782066454319e-15
1.2494693722330687e-15
1.3703650356415474e-15
1.5575712566913996e-15
1.707801909440486e-15
1.872456873910058e-15
2.052793760960469e-15
2.171970528537946e-15
2.468555733228049e-15
2.6159507471570618e-15
2.9691380936821482e-15
3.2539323885788868e-15
3.567288868481871e-15
3.773759626650077e-15
4.137171164495792e-15
4.536257666011768e-15
5.1570179452859565e-15
5.654415018326727e-15
6.199877793692447e-15
6.797480282526744e-15
7.191184099625533e-15
7.870157838456255e-15
8.96217079741801e-15
9.824552398351587e-15
1.0391150326792013e-14
1.1391636902147391e-14
1.295949436037125e-14
1.4240739240024686e-14
1.5565911540139604e-14
1.6332373230999416e-14
1.8048708993133024e-14
1.9786117644022763e-14
2.1687174055207778e-14
2.464679976953077e-14
2.7100931185466603e-14
2.856377160185361e-14
3.131223568402733e-14
3.4307072520547063e-14
3.8981754451671703e-14
4.269295679958113e-14
4.3896562877863936e-14
5.122898111191851e-14
5.617599482467712e-14
6.141743579346297e-14
6.720652183298327e-14
7.09183780287426e-14
8.038320057670697e-14
8.476228916411001e-14
9.25290062204169e-14
1.0467207749583859e-13
1.141519873666102e-13
1.2428310252871423e-13
1.3515407951134632e-13
1.4155814050210872e-13
1.5496901660691085e-13
1.7203108839664323e-13
1.7851692806181537e-13
1.9960150664924795e-13
2.0635269169739886e-13
2.2058608451519289e-13
2.433130427253416e-13
2.476657064096583e-13
2.604225040310006e-13
2.7220365378528746e-13
2.8253997837565306e-13
3.0177976090004924e-13
2.9764705125506363e-13
3.018344858350547e-13
3.015943257363442e-13
3.025752164714062e-13
2.9930304508576006e-13
2.917739505578196e-13
2.888654512122119e-13
2.7424939695217127e-13
2.630520931835803e-13
2.506639603470371e-13
2.375097544288439e-13
2.31193667862395e-13
2.1013749668113365e-13
1.9616378739437103e-13
1.8259383232053509e-13
1.7513298997297891e-13
1.6196447419065078e-13
1.4478174255967083e-13
1.3342413910550854e-13
1.2274944359374323e-13
1.1646213074360058e-13
1.0715481063196211e-13
9.490878880200286e-14
8.688604356042965e-14
7.952615236307667e-14
7.517279080179439e-14
6.65144579492191e-14
6.078130039820542e-14
5.734833917089488e-14
5.071311915653886e-14
4.630508561525778e-14
4.230589912296803e-14
8.30430742171682e-15
9.164944296522615e-15
3.764623899109545e-15
3.486650526920529e-15
3.2246795572855413e-15
4.0582776411041455e-15
2.8234195622684134e-15
1.427621877623815e-15
2.2397125721615513e-15
1.2132987568664234e-15
5.13364971780325e-16
4.743408703199379e-16
4.3601639032097763e-16
9.935775936751062e-16
9.095051910125185e-16
8.338844700955548e-16
3.070167749411612e-16
6.987357223031644e-16
2.623179913440554e-16
7.616774013155237e-16
6.92017968920831e-16
6.273120388159766e-16
-9.779116870226607e-17
-9.043653383800851e-17
-8.19675228885151e-17
1.8659213590126185e-16
-6.903383573151388e-17
-6.290529576218563e-17
-5.721910970469604e-17
-5.300498275348025e-17
-4.780383529363662e-17
-4.370794484166889e-17
-3.986546402964693e-17
1.0994813699502709e-16
-3.319677255639683e-17
-3.013049867887042e-17
8.043596279585096e-17
7.310734465300881e-17
6.121779613614665e-17
5.557153846066644e-17
5.0549737504063276e-17
4.622565465952144e-17
4.188498828218754e-17
3.8619566548040294e-17
2.9953776639427185e-17
3.186073667936665e-17
2.905037465454416e-17
2.2728008889334594e-17
2.0746100324863386e-17
2.2071138968113882e-17
1.7318423864192288e-17
1.5803350997650736e-17
1.4402242081206324e-17
1.5351212379825466e-17
1.19514466071494e-17
1.2645247617706603e-17
1.1072426945653122e-17
9.018722834729962e-18
8.260860289553583e-18
7.519642654289301e-18
6.858068384670943e-18
7.969958426182274e-18
6.676721792185061e-18
5.2405846107624655e-18
4.979096014475316e-18
5.056249972850165e-18
3.9594975786393e-18
3.606643708088744e-18
4.039739919005795e-17
4.4267591915334586e-17
4.9250022069898805e-17
5.4041512713673716e-17
5.921181413365736e-17
6.491211116260229e-17
6.986972227038728e-17
7.699914593523782e-17
8.558181810749546e-17
9.40334919124537e-17
1.0284767595184226e-16
1.1050567398628329e-16
1.239436910831798e-16
1.3214833245382099e-16
1.508066260695465e-16
1.6084197615179479e-16
1.7875590135513324e-16
1.9328257906879022e-16
2.1195558143529268e-16
2.3565741183716844e-16
2.5839197756018953e-16
2.794555067793292e-16
3.077685503510998e-16
3.341372921668983e-16
3.7348158656918837e-16
4.0951294689103624e-16
4.489931872676531e-16
4.858460175148675e-16
5.411778405295282e-16
5.91937752329848e-16
6.491239711773161e-16
7.116874385025358e-16
7.820833990416782e-16
8.555899481995611e-16
9.385433390186289e-16
1.0294078237518458e-15
1.1123905720803903e-15
1.2437500517038048e-15
1.3433261323930502e-15
1.4904862071767206e-15
1.630290197298408e-15
1.787489327251699e-15
1.9333447457860647e-15
2.119995621930391e-15
2.3560350697626337e-15
2.584940302394895e-15
2.8330014186469515e-15
3.106494119255906e-15
3.3594050414345783e-15
3.734644849314332e-15
4.141884339529556e-15
4.428694496448527e-15
4.824724598040156e-15
5.413380155779257e-15
5.8386178603195484e-15
6.490224824760896e-15
7.118510092108132e-15
7.801462764489175e-15
8.554364785960397e-15
9.379310806900582e-15
1.028378442008676e-14
1.1276238921860497e-14
1.2361975416286453e-14
1.3559239837699146e-14
1.4871736491968794e-14
1.629362478380759e-14
1.761747090949209e-14
1.9309869460723906e-14
2.1470200937786132e-14
2.352841640674011e-14
2.579119323782573e-14
2.7882702006786308e-14
3.0985598512601443e-14
3.3949847368023106e-14
3.719807505983661e-14
4.0188637071022646e-14
4.420954797047204e-14
4.889555957381108e-14
5.3572880689918296e-14
5.779815487738659e-14
6.341053235432257e-14
7.016578859192436e-14
7.668952893517789e-14
8.222611941460279e-14
9.147508102471463e-14
9.842683575091452e-14
1.0876384414270708e-13
1.1851705861762288e-13
1.2698493008252744e-13
1.3973806054736485e-13
1.5431493779956295e-13
1.6137718752816348e-13
1.7636809778659473e-13
1.8731169637260234e-13
1.9951429421997344e-13
2.1656986984774024e-13
2.2983672468674097e-13
2.394676157402874e-13
2.549222941119963e-13
2.660071267230894e-13
2.7629258807743857e-13
2.8383075519919663e-13
2.848194528048979e-13
2.925881478430409e-13
2.9363705130193514e-13
2.9780765351481455e-13
2.8836389807489734e-13
2.786139273373322e-13
2.6803384261757986e-13
2.609765088086737e-13
2.4743604085325226e-13
2.3559346965606876e-13
2.22771481874774e-13
2.0970287430998559e-13
1.9649914861598907e-13
1.833888794747114e-13
1.7231142964354678e-13
1.5963503556801734e-13
1.4629127396773833e-13
1.3631212012355415e-13
1.2437721041431912e-13
1.1549081650868228e-13
1.060515306629441e-13
9.729658707325214e-14
8.998445449215405e-14
8.096566164181487e-14
7.401355172889389e-14
6.834089097124877e-14
6.248028513349101e-14
5.708791418624117e-14
5.218626811423281e-14
4.76735364728748e-14
4.3074908950431975e-14
3.9285725497694234e-14
9.590415248768668e-15
7.29232860352855e-15
3.5767291535577345e-15
3.3036217179509976e-15
3.281515998393172e-15
2.6279020113215294e-15
3.208435479352129e-15
2.2968152433425447e-15
1.2428410733281966e-15
1.945531440484573e-15
5.12319389030054e-16
4.471014589324904e-16
4.20509925853762e-16
3.7327305487793377e-16
8.577737442834533e-16
7.897694281475392e-16
2.8984322487549024e-16
2.6495035735601734e-16
1.3662170674540662e-16
6.051329738271242e-16
6.336245908886087e-16
2.746161502441833e-16
1.912215434744145e-16
-1.3059253348760754e-16
1.6132333017874412e-16
-1.292359503096841e-16
-1.1717445288523707e-16
1.686761812037404e-16
-9.822221547839779e-17
1.0407176334461139e-16
-1.2824721687226152e-16
-7.474830778282743e-17
-6.890206982787878e-17
-6.272850377313798e-17
-5.680217387104582e-17
-5.234588798799169e-17
5.422947474799826e-17
-4.3362747188510866e-17
4.924853676142019e-17
5.2328008081802543e-17
4.774745956649839e-17
4.4100850799186274e-17
3.398774135408966e-17
3.1082865778457075e-17
2.8188340493568185e-17
2.613004781240554e-17
2.353893198166153e-17
2.506320206039086e-17
2.2812843555212463e-17
2.0842217043785497e-17
1.6259060212384332e-17
1.7334199198023627e-17
1.2376883008581292e-17
1.2581993752497197e-17
1.3098406836839547e-17
1.1955936973889328e-17
9.384266816382113e-18
9.98190950419507e-18
7.779441841639245e-18
8.283551781454428e-18
7.617067935570743e-18
6.898218075340167e-18
6.299608766707094e-18
5.598715236698444e-18
4.508809159204902e-18
4.763532905057021e-18
4.00177116674201e-18
3.620720815265559e-17
3.9692387348364275e-17
4.352347164970233e-17
4.7779163497392415e-17
5.21811293487366e-17
5.710870358597355e-17
6.293791144741523e-17
6.90475613042673e-17
7.568066456238965e-17
8.292885125704275e-17
9.106043818267873e-17
9.975535848615585e-17
1.0883446558654172e-16
1.1928283340201227e-16
1.309503349680061e-16
1.4417130201206677e-16
1.5802297633289615e-16
1.7346259668307504e-16
1.9002061138604845e-16
2.0954044326152773e-16
2.284538120981481e-16
2.5100961400815e-16
2.732822057739517e-16
2.9961964760808937e-16
3.285369832059281e-16
3.603374534650611e-16
3.9496770568582315e-16
4.3330579206604974e-16
4.749800554208898e-16
5.207366282761792e-16
5.747349470977133e-16
6.292454137378167e-16
6.86465501584454e-16
7.555804231762246e-16
8.257850071154481e-16
9.093462511926354e-16
9.974189040166783e-16
1.0879708103001666e-15
1.1992919632129863e-15
1.332361132826736e-15
1.4415836051199285e-15
1.5764269936573564e-15
1.73369284287008e-15
1.9005007191302145e-15
2.0837500837745665e-15
2.2884405895165723e-15
2.4921617643284872e-15
2.746694891424104e-15
3.012308068544962e-15
3.305027760095227e-15
3.620721727211592e-15
3.950133893915441e-15
4.331064804739177e-15
4.774135953663648e-15
5.194442068322686e-15
5.7394575568086845e-15
6.260640437832436e-15
6.898728449693128e-15
7.526627859021188e-15
8.292822985649535e-15
9.05206891477705e-15
9.9184132840634e-15
1.0771426574926935e-14
1.1924584451149384e-14
1.3073129045211888e-14
1.4331182686044983e-14
1.5793794771061082e-14
1.731207433857522e-14
1.8982411845544975e-14
2.0631577526886474e-14
2.2689812978224105e-14
2.4873242050735648e-14
2.7415812431033732e-14
2.953932334945456e-14
3.270187955975122e-14
3.6059408187254216e-14
3.9322508849847274e-14
4.380111526889712e-14
4.7144339832764766e-14
5.188815737445683e-14
5.680682093436644e-14
6.180854115672155e-14
6.820559372179401e-14
7.461372221082473e-14
8.119580772161366e-14
8.85934018616541e-14
9.61467820273356e-14
1.0528809871280998e-13
1.14601740506076e-13
1.23874917741499e-13
1.3575768453983138e-13
1.4557276083565865e-13
1.5720470222047693e-13
1.7016618040018783e-13
1.8179835890835783e-13
1.9552794209531644e-13
2.0729968036693812e-13
2.2175677403689387e-13
2.3294813584313453e-13
2.4430125014394265e-13
2.532188630989488e-13
2.630753078956086e-13
2.6868928301330847e-13
2.735858512551774e-13
2.777302271052665e-13
2.7663568784460626e-13
2.7513924286409536e-13
2.7177201242339634e-13
2.62888322916764e-13
2.555098432382812e-13
2.452503953466312e-13
2.34294505436903e-13
2.2282634850258336e-13
2.105284526015502e-13
1.9776499238054945e-13
1.8509448011928142e-13
1.7277609068885107e-13
1.6041311066012065e-13
1.4866996706592618e-13
1.3753096748949607e-13
1.257562150271313e-13
1.183729002683243e-13
1.0841028947735929e-13
9.849921848387405e-14
9.047868302211077e-14
8.277369009358409e-14
7.588151226083171e-14
6.942904562267332e-14
6.342202423881051e-14
5.796705896015855e-14
5.3009696818823954e-14
4.8382960053069174e-14
4.422290955406825e-14
4.037431978694098e-14
9.797755146343802e-15
9.109137229287019e-15
3.590571657698786e-15
3.390489062048278e-15
3.13578880345746e-15
2.9056767082033974e-15
2.6696266859822345e-15
2.3530606839748247e-15
2.1755538055841236e-15
2.000371503079049e-15
9.768450591503033e-16
9.026745326675924e-16
8.284012433718036e-16
1.3377404678396557e-15
1.2367903214708044e-15
1.127174684301103e-15
1.0018898494150577e-15
9.464312797423827e-16
2.447868449458651e-16
2.318888348027874e-16
5.563675791209388e-16
5.016830577572036e-16
-1.7278680692435565e-16
1.8125731872762046e-16
1.7265354148911262e-16
1.5143262833526155e-16
1.3923120269318257e-16
-1.1060894571174019e-16
-1.0139354038893971e-16
1.11017696225823e-16
-8.475251065042324e-17
1.2695935061467383e-16
-7.105816691996386e-17
7.379873974434454e-17
-6.454913088869913e-17
-6.078127894298742e-17
-5.441155840991645e-17
5.1085633974232583e-17
5.1383284793825486e-17
2.4939705397767558e-17
4.3656473741283935e-17
2.020084548060006e-17
1.8405825185581845e-17
3.1986404886715744e-17
1.5343957190281665e-17
2.8663376089299403e-17
4.8279703969799024e-18
1.165101747094844e-17
1.0597884304591208e-17
8.236354310400986e-18
2.3272888912747334e-17
1.2608113794212217e-17
7.34660431215998e-18
1.2782738730908276e-17
6.1993982045398165e-18
1.0622295193340735e-17
5.0789558661239045e-18
8.850834632433611e-18
4.2226398993916845e-18
3.8809066262482976e-18
3.539467020180694e-18
3.2011776582491412e-18
2.924009676985341e-18
2.8129014381844153e-18
2.4286260859498253e-18
1.4184027954319676e-18
2.02172329570031e-18
3.133617165158358e-17
3.434233123642028e-17
3.7693126513740366e-17
4.140202328342079e-17
4.5478495432713276e-17
4.966112834067404e-17
5.445978720914112e-17
6.107558094296804e-17
6.570739599047677e-17
7.177079416586447e-17
7.869024348104907e-17
8.635373898106299e-17
9.464586597454152e-17
1.0374109779231442e-16
1.16424317917194e-16
1.2396344652940417e-16
1.3514031593866611e-16
1.4731762091492813e-16
1.683303158543014e-16
1.8066725029470356e-16
2.0241223554491236e-16
2.2249545516973624e-16
2.4326375888875555e-16
2.613104942320907e-16
2.8570215073759165e-16
3.134849336502816e-16
3.4357792262269546e-16
3.855820167706793e-16
4.1301691006757596e-16
4.529443697954046e-16
4.938959434013703e-16
5.444693963675362e-16
6.121691439036367e-16
6.546412601271006e-16
7.222811432537931e-16
7.869877420580159e-16
8.629449136910298e-16
9.46285988586224e-16
1.0373226816761803e-15
1.1643992713428324e-15
1.2384661498966116e-15
1.3749348213193953e-15
1.499936034378357e-15
1.6448821542334428e-15
1.8032294477202677e-15
1.9768442136622178e-15
2.167366767071825e-15
2.3771090744323576e-15
2.606047451664179e-15
2.8555081951535952e-15
3.137392490255568e-15
3.516981417603022e-15
3.855066352877594e-15
4.119455716002615e-15
4.533818265194025e-15
5.082518826323532e-15
5.444544446162226e-15
5.96848888212079e-15
6.5294609855595485e-15
7.175654018363618e-15
7.868982303020751e-15
8.62705549785816e-15
9.45809623344413e-15
1.0615076224679955e-14
1.1637467584227453e-14
1.2759595977059202e-14
1.3997307074894883e-14
1.4983924249145962e-14
1.6273056764982283e-14
1.8007316657684912e-14
1.9740286274939115e-14
2.1613268105464084e-14
2.371604118621846e-14
2.599535223857008e-14
2.8493180754628446e-14
3.1226130700508363e-14
3.431941531976083e-14
3.8188678623852255e-14
4.241415490040665e-14
4.6006651622361816e-14
5.025500778460461e-14
5.5123507344806604e-14
5.905971463424016e-14
6.448065477267811e-14
7.435335376469999e-14
7.692135736542119e-14
8.454295382393105e-14
9.155440332410325e-14
9.971198022953634e-14
1.0848184929267619e-13
1.2065038148172254e-13
1.3079003098842938e-13
1.3850179202318382e-13
1.492555400983754e-13
1.5963561177827402e-13
1.7239448986715489e-13
1.8856876422644069e-13
1.9613673938269844e-13
2.0761890398448016e-13
2.1866358631155961e-13
2.288359033404028e-13
2.4359257188507757e-13
2.458507935085112e-13
2.489146272304088e-13
2.5340960236411955e-13
2.5772349147998566e-13
2.5755662766652544e-13
2.55246623463152e-13
2.5147836347916876e-13
2.4860431162561086e-13
2.4007495097186874e-13
2.3069520511450243e-13
2.1515440045729549e-13
2.0890619273310214e-13
1.9712091101320305e-13
1.8513228887224275e-13
1.7307337819087218e-13
1.6131342082725166e-13
1.4959434132439817e-13
1.3867171445151986e-13
1.2781557166312413e-13
1.154025549731728e-13
1.0871845629154435e-13
9.990837960865855e-14
9.174293059362101e-14
8.409362529971536e-14
7.525554647872863e-14
7.052138031231301e-14
6.451599863673718e-14
5.909759583903947e-14
5.3939060967234947e-14
4.9259686736845723e-14
4.3956499363419985e-14
4.108760811441205e-14
3.7511501987675566e-14
9.282420395892762e-15
8.590925001092978e-15
2.1012624275039906e-15
3.1987771134206433e-15
2.9552314871055023e-15
2.725566221857715e-15
1.5264729590111406e-15
2.2234768305641757e-15
2.0826730539412357e-15
1.8857457109778202e-15
1.5457201870521924e-15
8.503252889043064e-16
1.3787320402892219e-15
1.262263455806702e-15
1.1845115139362125e-15
1.0615620750333304e-15
9.732632812351077e-16
5.073422224626726e-16
2.391215754803756e-16
2.1514519805372056e-16
5.043399973288795e-16
3.5854054155504246e-16
5.698167582992077e-16
1.8261467911912258e-16
1.669168192566367e-16
1.5318687342536532e-16
1.401022150611149e-16
3.686352258588403e-16
1.1732792085660925e-16
1.6486865705076773e-16
1.019009355142838e-16
2.5633129876949776e-16
2.366677407771258e-16
7.43553672538074e-17
6.772937099997587e-17
1.786919522534816e-16
5.641923145176529e-17
1.4814462731739752e-16
2.508807781098258e-17
2.5164932099311216e-17
1.2354471060015612e-17
1.9868623314697247e-17
1.740162088290299e-17
1.5898314256785362e-17
1.6105438437781327e-17
1.481726705471409e-17
1.2095915191065989e-17
1.1177841049542371e-17
1.10307113823075e-17
9.152104121988896e-18
9.117022966942403e-18
8.483304920790835e-18
6.951099334192702e-18
6.922785430725012e-18
6.322786893264353e-18
5.2895783185404665e-18
4.810403358700517e-18
4.810027936775113e-18
4.731085422048963e-18
3.668040194442821e-18
3.6390863772580485e-18
3.0263069401446244e-18
2.76778586527693e-18
3.19046403153742e-18
2.297472938627064e-18
2.306641628628856e-18
2.748387499870534e-17
2.987185782471478e-17
3.276672412113813e-17
3.5944079852316774e-17
3.950297018486895e-17
4.3303887904994525e-17
4.747939834654618e-17
5.196139029013508e-17
5.71069183645167e-17
6.241338265089834e-17
6.868337510260392e-17
7.52485538946936e-17
8.230474753403974e-17
9.022532623985605e-17
9.891865722844167e-17
1.0883466583304154e-16
1.192181320643232e-16
1.307772599497943e-16
1.4309561818636263e-16
1.5723968790349616e-16
1.7197412340509227e-16
1.8897061348735266e-16
2.0668475527614135e-16
2.2725704561360935e-16
2.490826412964041e-16
2.72481395522159e-16
2.987755457669038e-16
3.2850737064350694e-16
3.5919250347243433e-16
3.939396492882397e-16
4.288038428368846e-16
4.748402743938422e-16
5.246070023611921e-16
5.52959995869202e-16
6.257832131257502e-16
6.861087624809941e-16
7.50572949389095e-16
8.235921169100068e-16
9.047101175878184e-16
9.844275182758295e-16
1.08469239043788e-15
1.1893812797061603e-15
1.3041117657782068e-15
1.432985218417071e-15
1.5680068633417737e-15
1.719298184343983e-15
1.889963262849152e-15
2.0771099781705526e-15
2.2719600696332964e-15
2.4849234455310836e-15
2.7314929709978743e-15
3.0057042236349e-15
3.2846321672318748e-15
3.600831766919271e-15
3.93866437119894e-15
4.328786782432454e-15
4.730977793804264e-15
5.1913093256929114e-15
5.69153152527989e-15
6.241265133896458e-15
6.84634656385294e-15
7.502523753025753e-15
8.373155804413069e-15
9.03049801682208e-15
9.88764961787718e-15
1.094612061002092e-14
1.1814712969873972e-14
1.3033185624414022e-14
1.4331043588277112e-14
1.5662800579301063e-14
1.7272062363397472e-14
1.8865200552660683e-14
2.0719964609484133e-14
2.19961430004677e-14
2.477975442092163e-14
2.7161564438090834e-14
2.9760732179011256e-14
3.260654928367942e-14
3.583254911642572e-14
3.922443318582405e-14
4.2936941165052736e-14
4.69992389760169e-14
5.1350546094442074e-14
5.618041754196336e-14
6.138627110729396e-14
6.724291912645511e-14
7.344697533446979e-14
7.993707464870164e-14
8.717153445947011e-14
9.51627343951525e-14
1.0355840274123318e-13
1.1226477234216426e-13
1.2176595302626095e-13
1.3138101411867161e-13
1.416911271382614e-13
1.5243867556251874e-13
1.633648301862207e-13
1.7352621357283594e-13
1.858682309853593e-13
1.9612869646528594e-13
2.0253007511767812e-13
2.1602715244566556e-13
2.2368134360155597e-13
2.3050373432990524e-13
2.362615584643385e-13
2.3903890518054325e-13
2.4025299449896375e-13
2.402564891655076e-13
2.3698551627918513e-13
2.309126486912002e-13
2.2526137238329456e-13
2.175899469333156e-13
2.0866857562322066e-13
1.9889996500406355e-13
1.8847008659372916e-13
1.7765742712806458e-13
1.6659905233948753e-13
1.5568345971881744e-13
1.4528104305321497e-13
1.3276600083879935e-13
1.2455025569263004e-13
1.1489316985488519e-13
1.0586977087278023e-13
9.715373671514491e-14
8.949737397925927e-14
8.229202510431773e-14
7.548933285348575e-14
6.893562785409258e-14
6.296098824592379e-14
5.76300602728636e-14
5.277324318493686e-14
4.809670591014619e-14
4.4064711882538126e-14
4.01400704135022e-14
3.6665967108871435e-14
3.3464667478339015e-14
1.0198236641326942e-14
8.129254622582485e-15
3.2724827362355413e-15
3.0353667139242103e-15
1.7414694442549704e-15
1.5878145130859527e-15
1.4122471862064444e-15
2.11466933783407e-15
1.9356170605661483e-15
1.964337058651486e-15
8.720026085902484e-16
1.41821220537038e-15
1.2967184548969625e-15
1.1955494438620691e-15
1.0984760693921408e-15
1.0106706667208371e-15
9.481610921942046e-16
4.785475055713949e-16
2.3757035577351196e-16
5.479403766485152e-16
5.004791839310069e-16
4.595321001373236e-16
1.3040515923398497e-16
2.354184211974666e-16
4.526616098719201e-16
1.9748842517122262e-16
-1.7172839416598017e-17
1.6530285228699496e-16
1.6359563720900692e-16
1.379743546997431e-16
1.2590564772461962e-16
1.1503793792146035e-16
1.0676954300601807e-16
1.0125071115548001e-16
8.726017896792263e-17
1.6701520744673172e-16
4.335245428906767e-17
1.4151534968073762e-16
2.722919394729117e-17
2.2557076364498362e-17
1.974196306664049e-17
1.9820120593226585e-17
1.6440164881849905e-17
1.5104098101826003e-17
1.3660317596760758e-17
1.2505157795100966e-17
1.1364402283293163e-17
1.3266450324270399e-17
1.0326039267523596e-17
8.631938117286389e-18
8.619693257403182e-18
7.19285227866404e-18
6.5259221350036956e-18
6.039158256267391e-18
5.4664897335297346e-18
4.957797430443701e-18
4.8199342759603715e-18
4.129745485128871e-18
3.775208694584518e-18
3.763046413869637e-18
3.4182010719159243e-18
2.276369572409951e-18
2.6101977447657378e-18
2.3750435480974137e-18
2.2858363493908586e-18
2.3622471466500538e-17
2.5894810347879e-17
2.840425403512725e-17
3.116408308742661e-17
3.513372808868076e-17
3.7434042221189443e-17
4.223561310730115e-17
4.5019699709737854e-17
4.936867241216835e-17
5.438869765143434e-17
5.934976253129405e-17
6.508411003946115e-17
7.319667120237089e-17
7.715254224719283e-17
8.739259937201897e-17
9.676635742692719e-17
1.0308014537507054e-16
1.130386690173391e-16
1.2393601479817302e-16
1.359107473927026e-16
1.533415833682514e-16
1.6811116413217897e-16
1.8431797444107972e-16
1.9848041359705187e-16
2.2161125686613302e-16
2.3619578376377557e-16
2.5900731637229004e-16
2.8400344990297026e-16
3.1134557556367275e-16
3.512977199171877e-16
3.8784500298907034e-16
4.10876122293423e-16
4.648173746658683e-16
4.914009678607137e-16
5.410813795167221e-16
5.933099934491031e-16
6.503379357012595e-16
7.032863403979603e-16
7.82086323520302e-16
8.575677324260283e-16
9.403337176825499e-16
1.0607577968495226e-15
1.1418302016580367e-15
1.2753033821202215e-15
1.3984193183045457e-15
1.4903693321615332e-15
1.6340837781715187e-15
1.791705845035568e-15
2.021902345651064e-15
2.15403693082863e-15
2.302203612857823e-15
2.7106887002677442e-15
2.921467640333019e-15
3.113588004191304e-15
3.513355808820689e-15
3.743515674850696e-15
4.110919799080462e-15
4.504943983086739e-15
4.934558779997558e-15
5.566235661705769e-15
6.162232556626926e-15
6.694158425646636e-15
7.33660262008092e-15
8.045797701274303e-15
8.57389059459139e-15
9.39799583080028e-15
1.0303977864451786e-14
1.1049711260745973e-14
1.238625072722185e-14
1.3578266457465617e-14
1.4886266541175485e-14
1.631559416938322e-14
1.840167528461139e-14
2.018549623133888e-14
2.213451352476277e-14
2.3555122200253244e-14
2.5844060835337133e-14
2.90945796672852e-14
3.0709287612646076e-14
3.5123963083062073e-14
3.824464561576586e-14
4.070528943992528e-14
4.509846980189868e-14
4.8750137813408945e-14
5.486678439813069e-14
5.83040657010349e-14
6.369672029186666e-14
7.157217732726067e-14
7.587516614483856e-14
8.509596067337686e-14
9.005416455498014e-14
9.78846230662945e-14
1.092811154763853e-13
1.1838369243086736e-13
1.2443558103877392e-13
1.3512783942415422e-13
1.440993444000821e-13
1.539440409803883e-13
1.6467676382172146e-13
1.7482614396728286e-13
1.8440425150475748e-13
1.9964211174443837e-13
2.0505895240225595e-13
2.0951129522945382e-13
2.2168273732061875e-13
2.316276400467129e-13
2.2257056935586421e-13
2.2400935866543133e-13
2.285251508270483e-13
2.1621473629206425e-13
2.125545275579817e-13
2.123819822914288e-13
1.9905245569489204e-13
1.90603983598378e-13
1.8660527919694075e-13
1.765505137774219e-13
1.615524198088051e-13
1.5480708173946197e-13
1.4134141947279217e-13
1.35196134058467e-13
1.2542714638577747e-13
1.1559215267084e-13
1.0699259984820791e-13
9.853960930374802e-14
8.809838652288703e-14
8.324558139401396e-14
7.635772888630144e-14
6.80137502113214e-14
6.40901651907677e-14
5.870816195263496e-14
5.2154183225127474e-14
4.9043605824629777e-14
4.3701468791016376e-14
4.0937913791643537e-14
3.7385645565846305e-14
3.4132802929353835e-14
3.116201927425488e-14
8.158462923998001e-15
7.69408729354819e-15
3.0893663893823694e-15
2.3653724404560712e-15
1.6255300665443431e-15
2.495018206818852e-15
2.2486025147238867e-15
1.8909441827147034e-15
1.85985535821028e-15
1.7351088145474139e-15
8.257020911102545e-16
1.3324091549098358e-15
1.2236959577369936e-15
6.397922379562338e-16
1.033826443387458e-15
9.156458042114731e-16
8.668694550044776e-16
4.513895426581405e-16
1.9028028434184758e-16
1.4078176752312064e-16
1.2893275475532109e-16
4.989271585814044e-16
1.768756059295893e-16
4.0691588709089483e-16
9.729364199928263e-17
3.401589859542901e-16
3.135960938932014e-16
2.832806833907415e-16
1.0381697451585016e-16
9.747154726409576e-17
1.8708119127169316e-16
1.9915026897801045e-16
7.25853536056149e-17
5.531173523234462e-17
6.056416097645563e-17
1.3745463981803434e-16
5.0334293610707724e-17
4.5815722872362325e-17
1.994364122797525e-17
2.0670167738616707e-17
1.777011719847361e-17
1.872393125076562e-17
1.552967631209659e-17
1.426951953346047e-17
1.4349298162358503e-17
1.1021405859924238e-17
7.805146584248138e-18
9.823519502643483e-18
1.0103995676719025e-17
9.085985409462672e-18
8.205852778455302e-18
7.478290918940357e-18
6.18595505839114e-18
5.653163766643987e-18
2.5746592858695355e-18
5.512826503526223e-18
5.128077577758607e-18
4.284509308654179e-18
3.925941073611463e-18
3.260188350145857e-18
3.2503686599342705e-18
2.9822638052484585e-18
1.8092540128681816e-18
2.2415234985297598e-18
2.0942362704505843e-17
2.299034720671522e-17
2.604348083563689e-17
2.7623739380246903e-17
3.131521989026629e-17
3.318686128897063e-17
3.639796427141309e-17
4.128224667840825e-17
4.37644807161021e-17
4.797132942883213e-17
5.358255647035461e-17
5.856443052685113e-17
6.325642796158547e-17
7.17177167773016e-17
7.603235579569062e-17
8.637924242876077e-17
9.141125387718187e-17
1.0362833770932004e-16
1.136474801235647e-16
1.2257066745727602e-16
1.321576701973848e-16
1.4984727856901357e-16
1.5896275426235687e-16
1.741604029043687e-16
1.9095360947351945e-16
2.0953396268772725e-16
2.2958938083126653e-16
2.5175559492208917e-16
2.7609238604153146e-16
3.050378014542328e-16
3.3186434481369126e-16
3.6387740709997404e-16
3.9895806805777464e-16
4.46997797719773e-16
4.797781457748127e-16
5.259667071747088e-16
5.777062047837377e-16
6.541099766642284e-16
7.161810413689307e-16
7.868692495772612e-16
8.336190255343821e-16
9.14015584653725e-16
1.0022518217390939e-15
1.098839532318117e-15
1.2052261738950492e-15
1.3682390052095653e-15
1.4485667355070208e-15
1.5891485106368928e-15
1.7469042567733117e-15
1.910155434361356e-15
2.09605199182075e-15
2.379529849841186e-15
2.6038421977907537e-15
2.8546037659103313e-15
3.0267093657686435e-15
3.321239212948891e-15
3.638715548736537e-15
3.989758511687441e-15
4.521691522764018e-15
4.961155265078834e-15
5.258981913818689e-15
5.9660757949259694e-15
6.324595551359524e-15
6.9347476241010044e-15
7.860298706417089e-15
8.333710914192054e-15
9.136511326505336e-15
1.0023968278443615e-14
1.0981919028997466e-14
1.2038736992420568e-14
1.320985573044235e-14
1.447346494088254e-14
1.5865017063252578e-14
1.8005398909447482e-14
1.905846568112304e-14
2.0912534127151498e-14
2.3676016065956645e-14
2.4892914941461113e-14
2.843258183230955e-14
3.1144248962117276e-14
3.298835498447098e-14
3.735767367938274e-14
4.058822261668099e-14
4.476887967490801e-14
4.899706820276206e-14
5.332905383022297e-14
5.667528921838801e-14
6.397799134070343e-14
7.015786628473136e-14
7.365947409543611e-14
8.028270977699666e-14
8.735369726308365e-14
9.81813053857099e-14
1.0303036226032946e-13
1.114978565768961e-13
1.2460243671812963e-13
1.3503966438570584e-13
1.39423101526009e-13
1.5413896912268894e-13
1.6574437429714385e-13
1.6836306781912528e-13
1.7761903031407142e-13
1.8614127605139188e-13
1.93918203114131e-13
2.0745905713228285e-13
2.058410170858815e-13
2.1678420729387852e-13
2.1181130114487494e-13
2.284551537844426e-13
2.0978378398504667e-13
2.1426639549492828e-13
2.0798107207811217e-13
1.9413644956251008e-13
1.9412222680413363e-13
1.858424954148557e-13
1.7378671618734716e-13
1.6031035441169086e-13
1.503157267624661e-13
1.46643808398338e-13
1.3890570982940562e-13
1.2227147231503288e-13
1.1328239147236866e-13
1.0884738235493721e-13
1.0038918367151194e-13
8.90029662237531e-14
8.502235860780014e-14
7.52438693212564e-14
6.884627408898273e-14
6.555854169896254e-14
5.775962360412239e-14
5.467194517895228e-14
5.023029727897628e-14
4.591056280018326e-14
4.1952711065911706e-14
3.6870941091368924e-14
3.367487114509553e-14
3.1960298567581774e-14
8.502029052193892e-15
7.86712431064268e-15
1.9378005896159923e-15
2.8413035169232705e-15
1.6620189553286443e-15
2.508521532507347e-15
2.313731378856914e-15
2.0346466878724215e-15
1.910193244504331e-15
1.0165141423990127e-15
1.4803053650661289e-15
1.368089329199911e-15
7.322434626916959e-16
1.1564747842161696e-15
6.077860122551479e-16
9.742879560348517e-16
8.887506867365185e-16
4.654320980463652e-16
1.9248645046105983e-16
2.1099606051268358e-16
1.351297813803284e-16
3.5774165021762e-16
4.469317391531572e-16
4.543478243733993e-16
2.560046478276612e-16
3.4678204074423644e-16
3.1254359264486715e-16
2.8912210765846694e-16
2.6087276930440304e-16
9.810184200596541e-17
2.2137260604197418e-16
2.0226342651365586e-16
7.452979443983904e-17
1.6668954364139307e-16
1.5160618182808712e-16
1.3812497039832161e-16
5.594878847268048e-17
4.7409287685447574e-17
2.5413683438799567e-17
2.3213950462021278e-17
2.0745306957991346e-17
1.9818843993472966e-17
1.76462586016776e-17
1.6040757115764983e-17
1.464672767689689e-17
1.3702147037698053e-17
1.1230664733413127e-17
1.145531681643605e-17
1.0376309121933663e-17
9.330477073157364e-18
1.0498600734968046e-17
7.831700704136983e-18
7.023343870209296e-18
6.3852015135891565e-18
6.956810231435983e-18
5.4334102212703375e-18
4.9575347696831816e-18
4.4271910716316536e-18
4.0610531269451745e-18
3.598626928758949e-18
3.3574549985753704e-18
4.444318362344942e-18
2.8656504073912434e-18
2.5422779069602375e-18
1.9349466161826937e-17
1.9897523917462018e-17
2.1831759258454487e-17
2.3950049284066808e-17
2.790249381126218e-17
2.8772631428155285e-17
3.156867331471248e-17
3.6432837630192385e-17
3.794567986601693e-17
4.164748304768386e-17
4.8465435560704734e-17
5.0027384929008933e-17
5.489954566271594e-17
6.373437829316665e-17
6.590607039788946e-17
7.693451702328895e-17
7.924021936524122e-17
8.68849598397805e-17
1.0126842475981058e-16
1.0446919262278368e-16
1.1453742777443687e-16
1.2558853035389888e-16
1.3794263476706752e-16
1.5094763154139588e-16
1.7591912634435412e-16
1.8155857861214742e-16
1.986220652189046e-16
2.182839430714169e-16
2.545346904911578e-16
2.6250704027611477e-16
2.8776069457159364e-16
3.154098622323975e-16
3.4581065453637656e-16
3.7660220065253395e-16
4.421350964857248e-16
4.846803132396833e-16
4.99974574026825e-16
5.802344298057655e-16
6.009985634863016e-16
7.009439803911978e-16
7.228349427326788e-16
7.9241589506333e-16
8.703322441141844e-16
1.0127192962451855e-15
1.0451345410173723e-15
1.147024882239266e-15
1.3350472992008876e-15
1.4638359779698677e-15
1.5100535410581416e-15
1.6558903402915392e-15
1.9308407564349564e-15
2.116500887650391e-15
2.2989046775467896e-15
2.393004872689986e-15
2.623468701866272e-15
2.876962253139833e-15
3.353320011698144e-15
3.4593720968599467e-15
3.7927362961389085e-15
4.420648692995669e-15
4.848569343779474e-15
5.305805802007239e-15
5.481450614482983e-15
6.010802470347844e-15
6.5900016063178236e-15
7.665259824052317e-15
7.842609905990775e-15
8.690397406934281e-15
9.519942477134216e-15
1.0408226095522024e-14
1.1443807094763747e-14
1.2545823340783331e-14
1.3830049397359353e-14
1.507725682098998e-14
1.6531228435006188e-14
1.9265028592858895e-14
2.1107246316387353e-14
2.1760768235740357e-14
2.5345279746227812e-14
2.77882894241545e-14
2.862249258718027e-14
3.1344332137527566e-14
3.648991278076353e-14
3.7579606120549386e-14
4.386685347116667e-14
4.783191670270423e-14
4.921249755898443e-14
5.716679162534226e-14
6.245552755177652e-14
6.411916039777678e-14
6.993151579936247e-14
8.023578730443484e-14
8.307078456075529e-14
9.587554759612682e-14
9.760074775509668e-14
1.0560323003995495e-13
1.1400926792508678e-13
1.2273129346075728e-13
1.3164631879958143e-13
1.495924419408753e-13
1.5917860926118708e-13
1.690342769201087e-13
1.7756215670706254e-13
1.74389346313094e-13
1.932353208311296e-13
1.9942748204221153e-13
1.9225304763505646e-13
1.9564035652998712e-13
1.974599540925327e-13
2.067250211676811e-13
2.071617964222571e-13
1.916028896153182e-13
1.8899352067317758e-13
1.9090523786232068e-13
1.834074556741895e-13
1.7551843039733458e-13
1.662490080737161e-13
1.46631559202331e-13
1.4725036567205217e-13
1.4186497196233287e-13
1.2822589009059276e-13
1.0960544302713722e-13
1.0622892783619393e-13
1.0185772911984913e-13
9.29257193811963e-14
8.652778935231395e-14
7.942830006871746e-14
7.29077620367043e-14
6.685561091841028e-14
5.729559919592935e-14
5.2471785101784075e-14
5.12887910333945e-14
4.388255281058903e-14
4.0103932310814465e-14
3.9169363635021625e-14
3.579214983010259e-14
3.2669153034603064e-14
2.981734586142529e-14
2.411434424856876e-15
3.578346126760357e-15
3.0073194797229215e-15
1.6994842119860857e-15
2.5719822827664457e-15
1.447813987485636e-15
1.3319290134785347e-15
1.983799566596233e-15
1.0399696519253236e-15
1.6335915621655396e-15
1.2768741157939376e-15
1.2907695676839067e-15
1.1653301377604832e-15
1.0950696192748676e-15
1.0012365739840183e-15
9.126002771170386e-16
4.796094736165978e-16
4.457620140427726e-16
2.008117404596696e-16
1.9872804161274591e-16
3.962704032505504e-16
3.3869465945257844e-16
1.72009728013741e-16
1.095036991112727e-16
3.537525926895734e-16
1.3242194083718747e-16
3.0305542930340656e-16
1.1167066606127943e-16
2.46139495424361e-16
9.245805498837645e-17
8.450396318710741e-17
7.714737336049831e-17
7.037455523291089e-17
1.55915675023084e-16
1.4261447456975085e-16
1.3104212109661023e-16
1.2249079773435948e-16
1.0816005058776387e-16
1.0494307303713482e-17
8.283881136327123e-18
7.682890183205763e-18
6.516314340402521e-18
6.251111534674116e-18
5.627087535014358e-18
5.483992282534579e-18
4.694776426389503e-18
4.5866842459486885e-18
3.521300972427623e-18
3.5954743645602824e-18
1.4157620368668095e-18
2.9785004437702063e-18
2.7442852020301453e-18
3.0928283469082776e-18
2.402647863556868e-18
4.0031294281645083e-19
1.898388897629723e-18
1.727552732746946e-18
1.5490928294041352e-18
1.4656031708476141e-18
1.3835383232137032e-18
1.2701398814287278e-18
5.984446598351327e-19
9.92059750666427e-19
1.5767433381617945e-17
1.8959799525125826e-17
1.89531561668288e-17
2.2720699533414988e-17
2.3049799089151776e-17
2.732883483561641e-17
2.7407913815124376e-17
3.287951587792519e-17
3.2976245167000744e-17
3.612197337057154e-17
3.9587459968610806e-17
4.343530395497993e-17
4.656823669827691e-17
5.2258613364306546e-17
5.749917392812018e-17
6.287943055267506e-17
7.526521491721509e-17
8.252952714992068e-17
8.28659087546394e-17
9.090353502058821e-17
9.946363272028086e-17
1.193243491558006e-16
1.191353237731101e-16
1.3112266742347486e-16
1.4377033320059448e-16
1.5766312059862285e-16
1.7285643665221958e-16
1.8965845659412123e-16
2.0716730092033637e-16
2.4928681598763e-16
2.4987217016834436e-16
2.731621836404173e-16
3.2857324244106873e-16
3.29407347113577e-16
3.614717481500041e-16
3.95971987620113e-16
4.750085017386792e-16
5.210484044436243e-16
5.23536001348106e-16
5.72480736831414e-16
6.276177769976058e-16
6.881747499889749e-16
8.259162704018224e-16
9.052534233513472e-16
9.087829859431753e-16
9.949799863236964e-16
1.109472244133684e-15
1.308157896862938e-15
1.4344597181517051e-15
1.4381992967581153e-15
1.5725219105597398e-15
1.7314767169717605e-15
1.895554888170531e-15
2.077876939508802e-15
2.282548526520356e-15
2.4988237111019412e-15
2.9967168930000866e-15
3.3052660104296887e-15
3.2944421055166467e-15
3.949982485264554e-15
3.9351278770138105e-15
4.765769860175788e-15
5.2099334951062036e-15
5.220553926604469e-15
5.722648109170094e-15
6.690604732411578e-15
7.527575414192752e-15
7.541363160768995e-15
8.251128597229572e-15
9.068174746109641e-15
1.0875258753334957e-14
1.199690064809357e-14
1.1945236251632565e-14
1.3094354506149038e-14
1.4356190610457878e-14
1.573709148013127e-14
1.725804994269989e-14
1.8909914297599482e-14
2.0714186717960758e-14
2.2696229609035765e-14
2.742988714594059e-14
2.982656247807987e-14
3.278775502040535e-14
3.267301374918496e-14
3.8598604856277255e-14
3.914151852710113e-14
4.282305696878086e-14
4.692900629761871e-14
5.1198247315492385e-14
5.582719401619287e-14
6.098032273317597e-14
7.271806748670444e-14
7.238488067645307e-14
8.611656113203078e-14
8.547519672927621e-14
9.269228422050183e-14
1.002306350454698e-13
1.1824534579769433e-13
1.1626017121528158e-13
1.3634564313509487e-13
1.446762718014524e-13
1.4142450782774076e-13
1.636137317519922e-13
1.5728645073379518e-13
1.6434929262530793e-13
1.8665715282276647e-13
1.7579381781268798e-13
1.9496024196439395e-13
1.9848548256344857e-13
1.8328210192945386e-13
1.9992145686854692e-13
1.8013380280974166e-13
1.7584053002349213e-13
1.683886486027508e-13
1.8105162290781476e-13
1.737658615454662e-13
1.6549961907541452e-13
1.6767909884417818e-13
1.3435157119605968e-13
1.3862973493246572e-13
1.295179380923844e-13
1.0958325723083081e-13
1.0168781251679979e-13
1.054361442319994e-13
9.511702188980785e-14
8.81115545427556e-14
8.104655990029609e-14
7.445621950092151e-14
6.844086248785725e-14
6.262878211600797e-14
5.751019618704474e-14
5.2509871145693515e-14
4.8021035051140284e-14
3.9916692761948415e-14
3.681744086568605e-14
3.675074953915667e-14
3.349652840272383e-14
2.7803549429107964e-14
2.791327539139628e-14
4.260443403506938e-15
2.1135242438095585e-15
1.7344142559383561e-15
1.6055958008519272e-15
1.4153538752632099e-15
1.3691017873849852e-15
1.1412998821289528e-15
1.840542509453487e-15
1.6691472144148145e-15
9.331579428913903e-16
1.3252737165236287e-15
1.2250008434813142e-15
1.1408059608728884e-15
5.870956049243249e-16
5.394061336729892e-16
4.946730624133793e-16
4.520311827810541e-16
4.1330845271081907e-16
2.913500128426404e-16
2.8517181608287003e-16
8.941947542350862e-17
2.403529486750645e-16
4.198460278781504e-16
7.015439048371688e-16
1.3605203451753266e-16
2.755785971541056e-16
2.7850207869257784e-16
2.5589413728354085e-16
2.3217119906245263e-16
2.12036392215574e-16
1.9350273753797415e-16
7.249243562102131e-17
6.626140161806471e-17
1.7718294014864002e-16
1.6213831216779042e-16
5.861739776099303e-17
1.1202943696313457e-16
1.0217181649066493e-16
8.62425173136653e-18
5.908371694711453e-18
7.148579126087364e-18
1.5140315271906687e-17
6.00772440590085e-18
4.551551321588647e-18
1.2274826451744419e-17
1.2276489079036259e-17
1.1142309908836332e-17
3.8248496000376766e-18
3.425408549614609e-18
8.436515323406574e-18
7.68650602724365e-18
7.023970797212132e-18
4.094311631681895e-18
5.848930458755387e-18
1.9644859129225636e-18
1.7871442174972573e-18
4.9115840245018e-18
2.675749349557153e-18
1.3759187704239328e-18
3.878526839345153e-18
3.059015366073587e-18
2.799956495435823e-18
1.529127189093139e-17
1.6764736273298022e-17
1.6630549095028792e-17
2.0167121914686717e-17
2.2104051593978507e-17
2.4228959579033262e-17
2.6569136898169896e-17
2.9137851765136404e-17
3.2074796681377525e-17
3.1645414014522355e-17
3.4691742837699764e-17
3.803760336456778e-17
4.619831955677514e-17
4.5716160997628033e-17
5.011620503040271e-17
6.089867124770732e-17
6.026805586185182e-17
6.629068794707285e-17
7.245068590966364e-17
7.945816910403415e-17
8.710583738383069e-17
9.484512063909404e-17
1.0472538299345452e-16
1.271592219220786e-16
1.2589870014068925e-16
1.5301669639384348e-16
1.5073905551501692e-16
1.8388684535252514e-16
1.8106027995931026e-16
2.210561783180983e-16
2.1888353553499378e-16
2.3995244535151463e-16
2.913228582567212e-16
3.1943134398738107e-16
3.5031032862273007e-16
3.816911667035748e-16
3.793539153338521e-16
4.170162619850619e-16
4.571116152619164e-16
4.765551579581673e-16
5.458939801659995e-16
6.026467414413011e-16
7.269306063113597e-16
7.246076252709201e-16
7.95135758760112e-16
8.711356566216767e-16
9.549364758381392e-16
1.1598478969848339e-15
1.2495985929609609e-15
1.3949662655524534e-15
1.3803221741341584e-15
1.677005557719748e-15
1.666356279469032e-15
2.016015000439277e-15
1.9813848999626906e-15
2.423058011941047e-15
2.4717808281546776e-15
2.6305189370328494e-15
2.8842848740864674e-15
3.1630678584164137e-15
3.797031282711144e-15
4.211759594929751e-15
4.644355795076242e-15
5.0617548645645115e-15
5.091631727494247e-15
5.49581737929416e-15
6.025436412160611e-15
6.605985362614094e-15
7.244231556915765e-15
7.948847920337954e-15
9.510077847398186e-15
1.0567451006991462e-14
1.0255092414523043e-14
1.2607715940297095e-14
1.2574891060491296e-14
1.3783679211714399e-14
1.5109528696608477e-14
1.658157202048416e-14
1.8147509988989017e-14
1.9931605460183468e-14
2.412776416398392e-14
2.3876001417407152e-14
2.896958452808176e-14
2.8644699158449236e-14
3.2224901369350774e-14
3.433244789022607e-14
3.757521047054099e-14
4.551234599146474e-14
4.9752620248426724e-14
5.43530843600236e-14
5.359452874238223e-14
5.852741931889712e-14
7.058622038923901e-14
6.93985387857811e-14
7.54633802446578e-14
8.18675639904798e-14
9.820599912316037e-14
9.584523272005968e-14
1.0331366211480379e-13
1.1105035477692374e-13
1.3168921221315691e-13
1.4049057480843763e-13
1.4911130836572945e-13
1.4219693843863958e-13
1.4933297351934027e-13
1.5583919670505526e-13
1.6142699690797136e-13
1.8381959999953356e-13
1.693831820611558e-13
1.7146048024852168e-13
1.905316323832761e-13
1.7117683534639938e-13
1.688936224941751e-13
1.6504523302749397e-13
1.4810303452099948e-13
1.4278273096001727e-13
1.3668459324360525e-13
1.300860795576242e-13
1.230651444970227e-13
1.1620544429835482e-13
1.0880253478158891e-13
1.097067997165865e-13
9.422361205978269e-14
8.741605846613803e-14
8.085851367250614e-14
7.457656511310201e-14
6.872023272534918e-14
6.318631708874113e-14
5.833417194431422e-14
5.323682232296623e-14
5.285186727674705e-14
4.4670007985436125e-14
4.0889546874064184e-14
3.740834867431126e-14
3.7013406608027193e-14
3.383110761474583e-14
2.8542493362605106e-14
2.8252034312899977e-14
2.3797475868785847e-14
2.3266743520515354e-14
2.1590645208643403e-15
2.034780191241247e-15
1.6532708417916485e-15
1.5283484495985908e-15
1.4106600994505222e-15
2.124034468566003e-15
1.2070217186185917e-15
1.2081464014824406e-15
1.1129581066426963e-15
1.0232980282223014e-15
1.2526262701645864e-15
6.850530525836793e-16
6.028640671978343e-16
5.538928433341071e-16
8.339642244219966e-16
4.656654173006654e-16
4.2697845265280396e-16
6.860567871302633e-16
2.75141169159539e-16
1.345200693342618e-16
2.596459303557766e-16
1.6778612062008228e-16
1.5511350024775245e-16
1.286102720235173e-16
4.2106959680790295e-17
1.1753820219105018e-16
2.154000201472533e-16
9.896484449138653e-17
9.009856412114617e-17
8.303263500220867e-17
6.28059718144656e-17
8.007285321751218e-17
6.278831526162091e-17
5.935545737753282e-17
5.2117097175872414e-17
4.166816506530687e-17
1.9120246133616983e-17
3.9511408813547404e-17
5.795326341671831e-18
5.2354864794053e-18
4.78680361672562e-18
1.7073519868694063e-17
1.5245877910448354e-17
3.604205947447271e-18
3.303492289195722e-18
1.1473345683075146e-17
2.7397910857403458e-18
9.561988464280439e-18
8.750023305855306e-18
7.945176047604701e-18
7.377077521981768e-18
6.697629405616574e-18
6.229428009724476e-18
1.4667008385687731e-18
5.0896564398178235e-18
4.585990230130507e-18
1.0970005867648788e-18
3.803572150051125e-18
3.518224892503872e-18
8.885393969318128e-19
2.8884411558889463e-18
1.2979966917233539e-17
1.4249195180862485e-17
1.446979121424977e-17
1.711965092774283e-17
1.8879051315742774e-17
2.0581327748764795e-17
2.272114637865872e-17
2.3735043941414187e-17
2.5149282992955293e-17
2.7649068058944234e-17
3.228116669259963e-17
3.580437715146672e-17
3.634960095431066e-17
4.2992087072434176e-17
4.713973401161848e-17
5.168350785162615e-17
5.670127168769793e-17
5.761471516898514e-17
6.827050909168538e-17
7.46975398860784e-17
8.191720383151851e-17
8.979740610973173e-17
8.9368311580587e-17
1.007027390315231e-16
1.1810175043662146e-16
1.2029401730315418e-16
1.3189282419817022e-16
1.4464648867422987e-16
1.6307396808127308e-16
1.7395167010284073e-16
1.9068707953531732e-16
2.0904144855417223e-16
2.4736106840410717e-16
2.7166760778345954e-16
2.7225216320741017e-16
3.021901649575488e-16
3.3125862470493154e-16
3.633047219552031e-16
4.2983902144182975e-16
4.713437514287021e-16
4.784033770642757e-16
5.251543849906832e-16
5.758281136723292e-16
6.315009629186621e-16
7.548628232598633e-16
8.222144719603027e-16
9.002034472348302e-16
9.847048337220236e-16
1.0006481326480125e-15
1.097476176878009e-15
1.2030449140058497e-15
1.4233633955094449e-15
1.4465547473699913e-15
1.5891555179433373e-15
1.7387448944044513e-15
2.066717588357678e-15
2.0906142147576977e-15
2.2933556354981876e-15
2.712629591810713e-15
2.9733651077273987e-15
3.021816037960996e-15
3.574493049386622e-15
3.919126710833386e-15
4.300732796056521e-15
4.367483225276926e-15
4.787480075619415e-15
5.249360529942307e-15
5.756930546727914e-15
6.318214191992981e-15
6.9202887096599975e-15
8.18524799943265e-15
8.174291234726552e-15
9.119704456589905e-15
1.0800982595263015e-14
1.0959726350166036e-14
1.2013033168437573e-14
1.317271438058542e-14
1.414394607982434e-14
1.707265378635549e-14
1.8601936197522645e-14
1.9120848375952184e-14
2.2465265607068306e-14
2.2805906072006875e-14
2.4983099941193627e-14
2.736401113183231e-14
2.995402435820668e-14
3.624463001950645e-14
3.586997823534786e-14
4.2393726842611686e-14
4.2893917696482954e-14
4.685945495804826e-14
5.51804984828054e-14
5.5663981294926645e-14
6.5633960600281e-14
6.617577201243259e-14
7.18968472606293e-14
8.449711517718838e-14
9.119470092817356e-14
9.128432602772261e-14
1.0604427888229003e-13
1.1415330088637066e-13
1.1383860416854024e-13
1.2973689346317723e-13
1.275190363913526e-13
1.4510521915977908e-13
1.5226286247611545e-13
1.5874803465640706e-13
1.5226540052496417e-13
1.5596963440732826e-13
1.5652152136836477e-13
1.6248773507484736e-13
1.7325974511481708e-13
1.5945404649355632e-13
1.6947064793460014e-13
1.3331259976216944e-13
1.4676325985639792e-13
1.2653733242498985e-13
1.207570722202572e-13
1.2861055565129328e-13
1.0860653272986659e-13
1.0215818926219566e-13
1.0700476621402003e-13
9.96176894872353e-14
8.285973063081897e-14
8.587273326175265e-14
7.096283314510633e-14
6.544472555373627e-14
6.025825582571677e-14
5.539532692425428e-14
5.0875941592798563e-14
4.665121483526062e-14
4.286230060019677e-14
4.379199909095395e-14
3.5827860548843037e-14
3.6638448532066584e-14
3.0127679085254585e-14
3.059931305228843e-14
2.816264691682559e-14
2.290773532313835e-14
2.3247983135079533e-14
2.216685349928843e-15
2.171041720530955e-15
2.749373727068642e-15
1.5629164697821178e-15
2.4536895632349812e-15
1.3456941202513049e-15
2.0073392946873024e-15
1.2482925901955142e-15
9.522974928677598e-16
1.0501105694855255e-15
9.455606224106483e-16
6.793872514525842e-16
6.444569537566787e-16
5.711333899820262e-16
5.480189554430192e-16
4.604680916660071e-16
5.277058964591051e-16
4.0193185931707973e-16
2.8307575871886527e-16
1.373860446980775e-16
1.27955252351828e-16
2.4506063728027563e-16
3.165734936770429e-16
1.4454223663438502e-16
1.9571239627766667e-16
1.2153676345809431e-16
2.2120859911152653e-16
2.2185018447513649e-16
1.53105358538729e-16
1.6942505719945058e-16
1.3771649663348647e-16
1.3119506184010845e-16
1.2887113417610694e-16
1.1719879417465672e-16
1.0954339267983963e-16
9.879293383526163e-17
6.171480819728999e-17
8.442801047532963e-17
6.0903738347982144e-18
6.993387499243007e-18
5.354732139369237e-18
1.727564947031732e-17
1.5697230898254855e-17
1.4229656871485137e-17
1.307990676407142e-17
1.2897353986161515e-17
1.0956011417725959e-17
2.2878149963372097e-18
9.027154569289136e-18
8.25983186849702e-18
7.506068475843541e-18
6.973494765785854e-18
6.953185366946308e-18
1.5157344202648527e-18
5.7136673442907884e-18
4.8236224174949786e-18
4.311982913445893e-18
3.9504077112326794e-18
3.598429455206649e-18
8.69583756404663e-19
7.127104124855711e-19
9.504094167093281e-18
1.1374770744458267e-17
1.2475564990614813e-17
1.3705130758242231e-17
1.516400850678675e-17
1.6443883271467495e-17
1.8034023798626138e-17
1.8110486996745974e-17
2.16846267002422e-17
2.3766222345818952e-17
2.606178612444944e-17
2.8632509009165226e-17
3.135486002539352e-17
3.4351378276527224e-17
3.7660346992232555e-17
3.7879073024234463e-17
4.5317518010967216e-17
4.964906994194859e-17
5.446113424526639e-17
5.971856240230385e-17
6.546103973220935e-17
7.177787586424816e-17
7.869389909833392e-17
8.628864455507053e-17
9.461201551540642e-17
1.0522400039498492e-16
1.0399277256881809e-16
1.2537157242894662e-16
1.2482694693416948e-16
1.4999307107240903e-16
1.5039914639378244e-16
1.8027313990201285e-16
1.9703448636125051e-16
2.1678719189733364e-16
2.376958232273562e-16
2.6062983904455636e-16
2.85722172777558e-16
3.1332142620338825e-16
3.31996645389252e-16
3.771540381172078e-16
4.1305269268904636e-16
4.528436856029929e-16
4.548056842038204e-16
4.960267590935236e-16
5.969713980879092e-16
6.546738965642696e-16
7.182062931243313e-16
7.868756840739387e-16
7.904202327166458e-16
9.46186155600287e-16
1.0375849751212368e-15
1.0425360696854296e-15
1.1424029896790806e-15
1.3606890998429778e-15
1.4997414737048824e-15
1.6147836536256425e-15
1.8028569910628426e-15
1.976761906658707e-15
2.1674755349241584e-15
2.176813829847459e-15
2.614710393073361e-15
2.901250083539775e-15
3.132157796060697e-15
3.1462056891464354e-15
3.781180506436279e-15
4.051175851775876e-15
4.53395319200353e-15
4.546929430557019e-15
5.444645085016419e-15
5.9200171897258945e-15
6.541335977361923e-15
7.172422020457833e-15
7.864179239948476e-15
8.487524665310242e-15
9.45135212143395e-15
1.0370346520345919e-14
1.135934298547381e-14
1.1407519917649809e-14
1.2504444984311336e-14
1.495751004966574e-14
1.643627807530091e-14
1.6452637217780663e-14
1.802721825752981e-14
2.155503487368272e-14
2.1634344192068056e-14
2.586268865792879e-14
2.7952055095705778e-14
3.0982837642210815e-14
3.106399367331223e-14
3.4054314713764967e-14
4.0511786077690275e-14
4.3995645073587706e-14
4.831639460672759e-14
5.2680197225660154e-14
5.255784953496411e-14
6.241491050047101e-14
6.790931509110459e-14
7.354735023913096e-14
7.956802098998112e-14
7.887748524368218e-14
9.242290274839541e-14
9.936231900972294e-14
9.712446933027371e-14
1.1362676244400051e-13
1.19504596563924e-13
1.151585067357941e-13
1.3172230471269216e-13
1.371487143570596e-13
1.295337014460335e-13
1.449382411904613e-13
1.3480735685514383e-13
1.358377534524536e-13
1.4810134602977188e-13
1.4688580428365057e-13
1.3238093848237777e-13
1.4056625845664611e-13
1.363690487467292e-13
1.196489277466861e-13
1.1421252339154934e-13
1.185440028062134e-13
1.0227249265560329e-13
1.0479896365558368e-13
8.978689947965486e-14
9.132434794428375e-14
7.765947399086192e-14
7.192229336101255e-14
6.643693043980975e-14
6.688129613926093e-14
5.638208849389225e-14
5.657972126668406e-14
5.2128559752805357e-14
4.36180341880748e-14
4.363317632080658e-14
3.993714440321948e-14
3.65314735897819e-14
3.060532689495858e-14
3.0556122232040137e-14
2.5543271032450392e-14
2.5480063557654143e-14
2.1173742112107874e-14
2.1240270533752576e-14
2.7384702709357425e-15
2.0530242328492445e-15
2.6258315176441683e-15
1.988835915701821e-15
2.273768267307685e-15
2.0588639523411555e-15
1.8978028853620178e-15
1.1709829662655187e-15
1.07831200432656e-15
8.390202402619429e-16
6.898317858509476e-16
6.366377109516322e-16
5.901005037057874e-16
5.407833762999767e-16
4.930452475266081e-16
5.712440681158513e-16
4.136034493990531e-16
3.789711625405375e-16
1.4155622570859418e-16
1.0234345475751775e-16
1.2026387337951493e-16
1.1092776641684647e-16
2.980414747664076e-16
1.5699715750007216e-16
1.251275020218118e-16
2.296611898764531e-16
1.0572373800625637e-16
1.9191722067614718e-16
1.7550014743191486e-16
7.979880826695904e-17
1.4556004318081922e-16
1.3373204267873008e-16
6.200474702898022e-17
3.848493967323151e-17
5.070338711951508e-17
1.1174468538919746e-16
8.56186688264828e-17
7.71029339317032e-17
2.1421411040683632e-17
5.154157154731901e-18
4.7169502621121715e-18
2.3549936626095502e-17
1.4729661154247235e-17
1.3485706738044597e-17
3.3184762766744623e-18
2.9674438678188317e-18
2.706690386576477e-18
9.432785181751125e-18
2.2610879151795958e-18
7.748421603116008e-18
1.883058940184061e-18
6.453425102764809e-18
6.210188280187813e-18
1.178782361298684e-18
1.1556152905128736e-18
1.1864096919208823e-18
1.1499274380675322e-18
9.908508629116062e-19
3.394092195918571e-18
8.24520275860846e-19
8.330402041496526e-18
1.0181924856598185e-17
1.1095612585381339e-17
1.2105696498611839e-17
1.2282969739440016e-17
1.3466176069060048e-17
1.588454293938831e-17
1.618907199287684e-17
1.927872980419227e-17
2.112663564907682e-17
2.3199297567457243e-17
2.3401617445109317e-17
2.786364858952682e-17
3.055395916969191e-17
3.334736481991786e-17
3.309073985575446e-17
4.0257556158264397e-17
4.414570440940734e-17
4.8398696557041084e-17
5.3083813203625146e-17
5.818676797767757e-17
6.382062862527955e-17
6.996773148926493e-17
7.649685296332559e-17
8.410301628418791e-17
9.392709517270555e-17
9.327721071742217e-17
1.1090272367125713e-16
1.216157692341946e-16
1.3331772006396161e-16
1.4620290811578794e-16
1.6034470269270225e-16
1.6169731011768987e-16
1.7748035048471653e-16
1.9462553593452512e-16
2.3143588539871093e-16
2.540920714583647e-16
2.6069462708112803e-16
3.054339784918336e-16
3.3495681481854144e-16
3.6719995762698175e-16
4.0264638760836095e-16
4.0596927229186137e-16
4.842077749269511e-16
5.333551278539635e-16
5.821819215959973e-16
6.383205655467032e-16
6.967135980730013e-16
7.107757397376714e-16
8.412000836569088e-16
9.266558057053291e-16
9.147118192387568e-16
1.1089894013864528e-15
1.2160308780225419e-15
1.3333072796112478e-15
1.4616232539157879e-15
1.6030605912845718e-15
1.7893616614483317e-15
1.9275645085600094e-15
1.9458883656928495e-15
2.317342899132268e-15
2.3392398714018166e-15
2.5651283743048868e-15
3.0533523510117123e-15
3.3484884117813272e-15
3.670430415326731e-15
4.025677837839718e-15
4.413817188927006e-15
4.8387876260590035e-15
5.307286650516372e-15
5.357737915162988e-15
6.3786073827914705e-15
6.993085730954892e-15
7.672657461390508e-15
7.739264433100822e-15
9.215388831860159e-15
9.430847500272816e-15
1.1071621012087044e-14
1.1475450836126597e-14
1.2052829745254647e-14
1.3282324760445668e-14
1.471463243445835e-14
1.612664069254358e-14
1.7682628098063602e-14
1.9352286545539463e-14
2.1196701970723962e-14
2.526345974395271e-14
2.7589986673163408e-14
2.7803261578984858e-14
3.302380716226458e-14
3.61166132143608e-14
3.635070033760464e-14
4.2872523691993164e-14
4.6815862468890506e-14
5.127687046467097e-14
5.5832443492040576e-14
5.592420329611616e-14
6.592616343597206e-14
6.595695325202743e-14
7.1221728195619e-14
8.342258345813319e-14
9.001092768746906e-14
9.615527983429926e-14
1.0273788866905521e-13
1.0082311920086039e-13
1.1536753164498614e-13
1.11729296926266e-13
1.2679800465275173e-13
1.2123343654680535e-13
1.3527501036608466e-13
1.386197775798285e-13
1.4060805344253187e-13
1.4135776537063364e-13
1.4097323641551462e-13
1.3943658456678426e-13
1.2548631278702518e-13
1.2151562375097494e-13
1.1840072708813215e-13
1.1513556294461267e-13
1.0736607738756491e-13
1.0181258060142066e-13
9.59846568271904e-14
8.994797792794353e-14
8.407612383467781e-14
7.815794322059734e-14
7.252539414181983e-14
6.7113276305353e-14
6.200690018092937e-14
5.713661518588951e-14
5.674910538068537e-14
5.215240106439584e-14
4.431673577406889e-14
4.089832963154656e-14
3.7191057048907145e-14
3.676475231238193e-14
3.3623853868742475e-14
2.846411133599833e-14
2.6016308621607132e-14
2.399221849193399e-14
2.171855264158925e-14
2.14060725759039e-14
1.9547753071197322e-14
2.1065782253832258e-15
1.9380882850882643e-15
2.4816288714905762e-15
1.4039423554994228e-15
2.115328527116956e-15
1.1974703963816793e-15
1.7959279889341333e-15
1.4181632048267273e-15
1.0187675688280048e-15
9.360240967374666e-16
7.313102582969977e-16
7.900159728808171e-16
5.58900685134559e-16
5.530863553077296e-16
4.6532020097849e-16
5.477402367383043e-16
4.953609413774051e-16
3.6507917557099395e-16
1.0703805064056853e-16
2.4675891397687456e-16
2.2588561637392656e-16
2.0775942584548894e-16
2.913931063947369e-16
2.2096320365715988e-16
2.474000687704032e-16
1.1844759557703397e-16
2.0296496523858757e-16
6.621806312228174e-17
8.765605335304207e-17
1.5596984194673034e-16
1.4219483233521836e-16
6.676349123934875e-17
7.091427872228663e-17
5.582659932606068e-17
9.869972756034207e-17
9.008434756749061e-17
8.183966754373313e-17
3.889559120835766e-17
-2.4235715548061896e-18
-6.245000384297746e-18
6.644889255383554e-18
6.038000576499581e-18
-4.724719334399891e-18
5.121779195818732e-18
-3.934337803634576e-18
-3.6187886702396e-18
3.819870988815214e-18
-3.1401151437069066e-18
3.1526115259057248e-18
-2.4977375401389546e-18
2.6453308835537072e-18
-2.073033146278144e-18
-1.949621192716303e-18
-1.6929475168634362e-18
1.8301423506218776e-18
1.6654555463686099e-18
1.5209867086700687e-18
-1.1869623023650447e-18
-1.0792603472912466e-18
7.574869527291899e-18
8.733464753859082e-18
9.10916598761304e-18
1.0541126357232471e-17
1.1517005770397802e-17
1.2120473250517216e-17
1.3168012151956344e-17
1.518071535359069e-17
1.664912562236815e-17
1.8328139411419748e-17
2.0001532209624177e-17
2.0907117242191895e-17
2.4056765287904392e-17
2.6387054311283935e-17
2.898111282126417e-17
3.0095862614321954e-17
3.4761458405605576e-17
3.624483005435425e-17
3.87335737347068e-17
4.583644161582405e-17
5.025513691306238e-17
5.239765061627363e-17
6.041839886002993e-17
6.627887069304991e-17
7.263653234589463e-17
7.967763971910777e-17
8.734513456144001e-17
9.576407422455199e-17
1.0502813020109753e-16
1.1533912170893726e-16
1.2629946775864474e-16
1.3859033537828204e-16
1.5179487025123456e-16
1.663979486343993e-16
1.8245506413310363e-16
2.0005493328875642e-16
2.19287494280743e-16
2.420172280380302e-16
2.6454328042911396e-16
2.892148565098609e-16
3.1709549797094157e-16
3.4841414869342794e-16
3.8133131510732476e-16
4.180054160965099e-16
4.583782167444175e-16
4.741597707431824e-16
5.411879559143768e-16
6.041583296657528e-16
6.29998551354815e-16
7.263804721357773e-16
7.966053667036363e-16
8.733990074572868e-16
9.577527804270943e-16
1.0501046436115017e-15
1.1521443922590567e-15
1.2623466551387625e-15
1.3843986279644054e-15
1.517552163692846e-15
1.6482724895782412e-15
1.8330650679600504e-15
2.0023370342419156e-15
2.1936092790355563e-15
2.29799094976255e-15
2.63768929060504e-15
2.749746303377708e-15
3.170308850061504e-15
3.4774961386851074e-15
3.623153338311162e-15
4.1704879092218085e-15
4.356960692286389e-15
5.046219307333309e-15
5.293807187875416e-15
5.608915647743971e-15
6.6224419520891325e-15
7.258274314128393e-15
7.962180485527381e-15
8.700258288576169e-15
9.565470776953164e-15
1.0482602284043212e-14
1.1581216616739658e-14
1.2592228429841746e-14
1.29062269698978e-14
1.4382574939129938e-14
1.6574335674041075e-14
1.8161305527719888e-14
1.9840740823118048e-14
2.1783030828318522e-14
2.2758561525895968e-14
2.610577063702507e-14
2.7195893016443362e-14
3.125251314927086e-14
3.416264852512029e-14
3.549701782846344e-14
4.0759416163243707e-14
4.5094201621026016e-14
4.846271130461064e-14
5.276906856899837e-14
5.743830243945185e-14
6.238650539865504e-14
6.752049119727633e-14
7.289573626810466e-14
7.660652434180454e-14
8.41479754788475e-14
9.041838574378574e-14
9.171397951467968e-14
1.0256263291016555e-13
1.0817682132082775e-13
1.1355558077040697e-13
1.1267607252775825e-13
1.2277595087036863e-13
1.2624630728596345e-13
1.2248103210228296e-13
1.3179758320855477e-13
1.308141449976602e-13
1.253627200838691e-13
1.2213842872275941e-13
1.1822544801400432e-13
1.1475986984559235e-13
1.1068753317024415e-13
1.0595576709923101e-13
1.0077962949704632e-13
9.536026680035663e-14
8.976902247568929e-14
8.413230354290392e-14
7.853857440142664e-14
7.254509022619987e-14
7.124395405778636e-14
6.619033643685856e-14
5.856362016892203e-14
5.3229061825315123e-14
4.898323467726393e-14
4.734150705467571e-14
4.292987748347786e-14
3.779653002648604e-14
3.4618856125109464e-14
3.3374460900183927e-14
2.979634959680002e-14
2.787552324942079e-14
2.3848055330767718e-14
2.201832353885632e-14
2.0191581046304847e-14
1.8418594960711688e-14
1.6828888151860982e-14
1.9959908831778928e-15
1.844562750223951e-15
1.433768177532823e-15
2.163050722363095e-15
9.976690874450508e-16
1.8045609675694045e-15
1.0398416785592158e-15
8.701306513029409e-16
9.601041475024376e-16
8.860206820304212e-16
6.17021466611349e-16
7.57400468088615e-16
6.427528450570071e-16
4.788635480929875e-16
5.561057741303862e-16
5.102979942583712e-16
3.6880747980992715e-16
5.0110253768595575e-16
1.0021610968017004e-16
1.6961022258800458e-16
1.5584975964736024e-16
2.887480315231226e-16
2.659484763280413e-16
2.4240447344000664e-16
1.189419645707514e-16
2.075067434426343e-16
1.0223711281904873e-16
1.3577512796280551e-16
1.567865955931337e-16
1.8869056595239654e-16
1.2979232933680837e-16
1.3268773188527347e-16
1.0767092452829553e-16
9.888548722485096e-17
9.035420207793799e-17
8.539395112955556e-17
8.724692402874692e-17
6.863996549535957e-17
7.580274226896204e-18
6.955750942201758e-18
-7.061735781151495e-18
-6.385718136805358e-18
-5.9061674830983445e-18
-5.328218342799846e-18
4.360741001467155e-18
3.245848584491505e-18
3.614575658292843e-18
3.3237112027844563e-18
-7.156817313924257e-18
2.7308044243141555e-18
2.5041421877911356e-18
-2.5541447679215183e-18
2.0796853498938648e-18
-2.130341203784218e-18
-1.4690796585585045e-18
-1.7590101891188546e-18
-1.706765348309083e-18
1.3207658711952929e-18
7.007921333585497e-18
7.374135037546663e-18
8.087556958394944e-18
9.290447757963958e-18
1.0186042731268133e-17
1.0785552502239554e-17
1.2226607213743773e-17
1.2817319362379498e-17
1.4702395375558213e-17
1.6109009377296625e-17
1.7666776266068077e-17
1.8527771901324966e-17
2.0316821878088133e-17
2.226519346683262e-17
2.552937116703394e-17
2.804783698162472e-17
3.0689507092265675e-17
3.37728462127575e-17
3.529295241288389e-17
4.0474149477494996e-17
4.436618629269528e-17
4.6538745360824563e-17
5.334886484175443e-17
5.871149960832734e-17
6.411846003853488e-17
7.033533413588634e-17
7.373377665021681e-17
8.474806649575586e-17
9.270968903169761e-17
1.0165300391864837e-16
1.0660475399795911e-16
1.2225638197942334e-16
1.282136657061086e-16
1.4693196096112823e-16
1.612936840244386e-16
1.7692197515161311e-16
2.0013537001079409e-16
2.1233403922352616e-16
2.227745024638218e-16
2.6062886414573194e-16
2.800297226932942e-16
3.078315508300629e-16
3.2213564241296097e-16
3.6939742955425885e-16
4.0603922166315133e-16
4.437160828881698e-16
4.60454221236358e-16
5.334698355639341e-16
5.849191562797716e-16
6.614991999796442e-16
7.031559153560086e-16
7.711190001648374e-16
8.459874141100298e-16
9.17282784164927e-16
1.0167012625462327e-15
1.1145816353821778e-15
1.2031040773415622e-15
1.3396742509525503e-15
1.4685782449621402e-15
1.5407490321084308e-15
1.6903607658437047e-15
1.8845746116477014e-15
2.032634025772579e-15
2.3282211850023275e-15
2.5537559604516523e-15
2.6768580350132255e-15
3.0812992488744883e-15
3.3203418045931114e-15
3.7819968022534554e-15
4.045636253959913e-15
4.43619386657688e-15
4.864425443966234e-15
5.333157163396595e-15
5.591397281809908e-15
6.132207160621738e-15
7.06534557408978e-15
7.279773541223979e-15
8.445568017736358e-15
8.860833149651741e-15
1.0148357962225093e-14
1.0682923182486714e-14
1.2207898071428263e-14
1.3369128008810314e-14
1.4754798726502102e-14
1.604415716873434e-14
1.7578246210889404e-14
1.925217584274646e-14
2.1087161482614555e-14
2.207646464966311e-14
2.5269523695754404e-14
2.643995727080155e-14
3.0230379987864765e-14
3.2931308471715026e-14
3.612532462813293e-14
3.7458560583954676e-14
4.3022991668516905e-14
4.481237269589908e-14
5.100755773214908e-14
5.5404939832212627e-14
6.011884006223035e-14
6.506323616547506e-14
6.721203516056759e-14
7.240948769328369e-14
8.13014353194868e-14
8.319557856992197e-14
9.265223355659857e-14
1.0057988920095284e-13
1.0365801244293494e-13
1.0424123107462228e-13
1.0824882761292883e-13
1.1193997060629661e-13
1.201794441953857e-13
1.2201687426285844e-13
1.2356533857783805e-13
1.236988482772831e-13
1.230130158760869e-13
1.2031958597255506e-13
1.1234523617151845e-13
1.0862595321865936e-13
1.0878080645427407e-13
1.0396421726710097e-13
1.0159827518960479e-13
9.330858959066541e-14
8.43819886027603e-14
7.89852638404834e-14
7.658530788944801e-14
7.114487780385383e-14
6.344520449263136e-14
5.863810138207604e-14
5.410084070062003e-14
5.17591146961077e-14
4.7591075804940287e-14
4.208715679986457e-14
4.007169686849384e-14
3.5015886473224973e-14
3.36243815398472e-14
2.960187221693153e-14
2.7912433780187296e-14
2.4732941104700544e-14
2.2837047010390625e-14
2.1460078907131586e-14
1.959404594473931e-14
1.7974123469063877e-14
2.036358423802786e-15
1.893666783170324e-15
2.384052441401416e-15
2.211726020663778e-15
2.0831214218519263e-15
1.1574086569370665e-15
1.793796558628087e-15
1.0703356122067074e-15
9.477755882605041e-16
9.10543168174964e-16
6.333731393052122e-16
7.336633830805848e-16
5.358219444143413e-16
6.704953481270971e-16
4.496409461992292e-16
5.719247965949734e-16
4.872292563933514e-16
4.389783382998121e-16
1.153890752771143e-16
9.569136705169118e-17
1.0208183917340072e-16
1.4631329155591425e-16
9.558320490841632e-17
8.719773602678641e-17
2.037247259362736e-16
1.8562262336054143e-16
5.10036051778009e-17
6.128751318593053e-17
1.4858256314991121e-16
1.2222613041379462e-16
1.0620616942858015e-16
9.94396771481551e-17
9.114081889966691e-17
8.355803463387873e-17
7.614880101553666e-17
6.895286000902027e-17
2.6959582814262272e-17
2.4629192739273943e-17
2.2165638916945993e-17
-7.994107614289015e-18
-7.287858371164996e-18
-6.5979644263639254e-18
1.4144347201535836e-17
1.2403844162821344e-17
-5.00505247363582e-18
1.0333077556171214e-17
9.151237514060378e-18
1.1620941172001896e-17
7.210385007167229e-18
7.144126048324822e-18
-2.8825182117328804e-18
6.995092888910413e-18
5.41291969197297e-18
5.036818693992945e-18
3.723475822656502e-18
4.121254164914964e-18
3.767463497191334e-18
3.42560112053842e-18
6.03404132649325e-18
6.5465852814904986e-18
7.256132591477822e-18
7.877075611683207e-18
8.643793115537256e-18
9.950980482872656e-18
1.0654564773814335e-17
1.138265863592868e-17
1.2614832390853184e-17
1.382617569149046e-17
1.514620573653762e-17
1.6454431385235514e-17
1.8225701772215008e-17
1.9776073072214133e-17
2.189957291767837e-17
2.3763080282840648e-17
2.632895389524688e-17
2.887703714558472e-17
3.1656564366778795e-17
3.4739475967716726e-17
3.806166882845901e-17
4.131153103691674e-17
4.575971529384512e-17
4.9665652514872673e-17
5.257970181086995e-17
5.97343380999549e-17
6.614438002988919e-17
7.179442968407998e-17
7.958358644839657e-17
8.720052216857406e-17
9.463942691049216e-17
1.0438834151276707e-16
1.1501794756040482e-16
1.260310251339727e-16
1.3677656744598527e-16
1.5004923555406566e-16
1.6445850167259874e-16
1.8036330556621523e-16
2.0042143982202183e-16
2.1683102392354625e-16
2.4013039912438377e-16
2.63571851213208e-16
2.8983389791770427e-16
3.16603986500921e-16
3.4478680389123565e-16
3.808877484421589e-16
4.314014505931187e-16
4.576803304716447e-16
5.016697046578535e-16
5.495708645809344e-16
5.970927211021386e-16
6.500060308342852e-16
7.180714743903793e-16
7.954321109338235e-16
8.670602602488951e-16
9.561364346913472e-16
1.0421562168671928e-15
1.1518745444209164e-15
1.2606786504046058e-15
1.3682547576084554e-15
1.5149474347772714e-15
1.6610961742704398e-15
1.822796367742712e-15
1.9974051874915465e-15
2.190471006927511e-15
2.401117107400865e-15
2.606237431404885e-15
2.8572345938576423e-15
3.166641954695137e-15
3.4742292044854034e-15
3.804924462987147e-15
4.132372756190766e-15
4.5756222064424886e-15
4.9659524012170315e-15
5.518342890877204e-15
5.9673701835160956e-15
6.54246932606157e-15
7.190127662496525e-15
7.863712670593318e-15
8.707232377550579e-15
9.544639289405258e-15
1.0322797268592238e-14
1.3170518762941133e-14
1.2566552567726378e-14
1.3769117143139867e-14
1.5198945331376666e-14
1.6542055346403812e-14
1.810243108512159e-14
1.976944185286528e-14
2.169683636156493e-14
2.3517977536236318e-14
2.5626581860684766e-14
2.841324748029853e-14
3.073880178592127e-14
3.3927178132788966e-14
3.7038852258693805e-14
4.0016357095883836e-14
4.354666635928824e-14
4.7355570083921196e-14
5.1491677758389264e-14
5.578413379255697e-14
6.099967537768886e-14
6.521725040737431e-14
7.087057125899521e-14
7.60545411906616e-14
8.04404036400764e-14
8.647243768200942e-14
9.158217789263359e-14
9.644700730034661e-14
1.0092609866435186e-13
1.0532466770213089e-13
1.0997796150037091e-13
1.1104666018239603e-13
1.1283126376208775e-13
1.125313616502115e-13
1.1249277688784325e-13
1.1254988259717628e-13
1.0951070003878506e-13
1.065808588443136e-13
1.0313928034456715e-13
1.0034516469081578e-13
9.464698473046573e-14
8.974949474813236e-14
8.468190496514322e-14
8.03512931996544e-14
7.436483614510856e-14
6.930298369087826e-14
6.432821079947236e-14
5.956147908991407e-14
5.5045871795725057e-14
5.0745821641648864e-14
4.670618801388825e-14
4.33719819907838e-14
3.955926773955303e-14
3.650270676224866e-14
3.3083226529175635e-14
3.029453298395743e-14
2.7717171542955558e-14
2.564649517202365e-14
2.3401936889954704e-14
2.1382424864287404e-14
1.953081372401921e-14
1.764954621849435e-14
1.6278438591699667e-14
1.914147543063852e-15
7.813207098919485e-16
2.266867080134031e-15
1.29125847417533e-15
1.1939988054421399e-15
1.0995470045055428e-15
1.6480642267952917e-15
8.474782459971422e-16
9.311394304121377e-16
7.173956688916088e-16
5.982119685589839e-16
5.499041528272104e-16
5.065220052725738e-16
4.659544322685463e-16
4.411713171857596e-16
3.914930706350913e-16
3.592387530057164e-16
4.155853801442866e-16
9.658339811097974e-17
8.837619772149417e-17
1.0414085910201027e-16
9.827563607654969e-17
9.046392141730601e-17
1.9275966116355493e-16
1.7736141143049113e-16
7.005484638862913e-17
6.344770550027162e-17
1.3491613326408376e-16
5.3238839459708275e-17
6.453984861473978e-17
1.0305512654424998e-16
4.0243599415603645e-17
8.580313214021574e-17
7.972554973683333e-17
3.953431322041064e-17
2.800886275455236e-17
6.185057102365207e-17
7.098420004429491e-17
2.2095681399257302e-17
1.6960406289337436e-17
9.312495761825674e-18
1.396464185818352e-17
1.2842415265298716e-17
1.1825150761373926e-17
-4.777837600424934e-18
-4.324773377313483e-18
8.892021518905171e-18
8.116403241591767e-18
4.041562275575752e-18
1.2346106957129489e-17
6.1548115453340316e-18
-2.4850020176527585e-18
5.0980710504477506e-18
-2.078021377902138e-18
4.278621100805584e-18
3.910373152945488e-18
3.57892369892376e-18
5.378283763953717e-18
5.893285042841458e-18
6.467539170716955e-18
7.092642143650202e-18
7.777003511727809e-18
8.523520068645975e-18
9.35378105390188e-18
9.493134263698918e-18
1.125202205923235e-17
1.2315252280548247e-17
1.254928175310826e-17
1.481715502915099e-17
1.5090907967630106e-17
1.7802493287829203e-17
1.9519081476547232e-17
1.989995515201612e-17
2.3469840069936837e-17
2.572880381836449e-17
2.8217832459770893e-17
3.095231027759743e-17
3.392857640888038e-17
3.45684649271878e-17
4.078419823652635e-17
4.485840493366803e-17
4.5626082451472535e-17
4.9975797968348333e-17
5.901480251393303e-17
6.007301263708509e-17
6.587891633002435e-17
7.773006359052628e-17
8.524941667471518e-17
9.344946056239324e-17
9.55348137934849e-17
1.123573295416283e-16
1.1448335715211932e-16
1.3507614938362639e-16
1.4680549358163296e-16
1.5090826269233552e-16
1.780167851543923e-16
1.8149672836926603e-16
2.1416799845704075e-16
2.347512794708814e-16
2.3918248166920573e-16
2.8216434815068737e-16
3.0958364959399886e-16
3.32386817119063e-16
3.722310720052794e-16
4.078483514140263e-16
4.476250469666253e-16
5.323946029532706e-16
4.996885107172102e-16
5.896417901507584e-16
6.009677171031102e-16
7.093075099979361e-16
7.84418829323605e-16
8.526394057055776e-16
8.684178156689605e-16
1.0222454418337242e-15
1.123435671897756e-15
1.2318700172954277e-15
1.2553416644771579e-15
1.3762107579218311e-15
1.5099311590963867e-15
1.7680315560690818e-15
1.815112329680095e-15
1.988267518473362e-15
2.3468635260756345e-15
2.573452442954681e-15
2.8224360338434756e-15
3.0937782086587147e-15
3.1537189932864546e-15
3.456743895125672e-15
4.076631399006771e-15
4.235938251367377e-15
4.901616095989528e-15
5.374062213644182e-15
5.4796489191772504e-15
6.457419978694494e-15
7.082077245214269e-15
7.08086082004963e-15
8.508776638787869e-15
8.720981049213135e-15
1.0257599179720265e-14
1.1208276784769969e-14
1.1416286919867247e-14
1.2504843509067417e-14
1.3700131864829928e-14
1.616163918807589e-14
1.7693127057540105e-14
1.9369699625992034e-14
1.955172499618285e-14
2.169142584965784e-14
2.5403353575006826e-14
2.580998104732905e-14
3.036354430719472e-14
3.314447433389659e-14
3.369096447194431e-14
3.9411488935235936e-14
3.988493380096897e-14
4.339849129845746e-14
4.709812095095433e-14
5.4919888422627796e-14
5.866456980188813e-14
6.405306544851404e-14
6.354657345348714e-14
6.865164480849435e-14
7.885939547451323e-14
8.384549535920266e-14
8.248382084899958e-14
9.325926483241774e-14
9.746118079879567e-14
9.398225539671352e-14
9.683204542684196e-14
1.0654079000148806e-13
1.0024795455249443e-13
1.0513399885258168e-13
1.0068451332121112e-13
1.0713811521260832e-13
1.03810217482144e-13
1.0062208508405446e-13
9.7205824636803e-14
9.355794735843841e-14
8.920241693230658e-14
8.243175931081654e-14
7.933640399400008e-14
7.442491808000262e-14
6.98018781062244e-14
6.471298148561246e-14
6.010299421616367e-14
5.5789391951058865e-14
5.13191183310539e-14
4.746923676974968e-14
4.406464107859545e-14
4.0250440574364496e-14
3.6666639929881735e-14
3.360656285942668e-14
3.091860273496635e-14
2.8263000613562062e-14
2.5783121851223545e-14
2.3657101542643194e-14
2.161638901148036e-14
1.9759360873839685e-14
1.797157142075163e-14
1.6409188617149414e-14
1.4981654618280335e-14
1.832421337054998e-15
1.7522745514134492e-15
1.319382818290332e-15
1.2205191067518575e-15
2.0001920490250305e-15
1.706215805097742e-15
1.6430927232401197e-15
9.545654905701637e-16
8.816023910359916e-16
8.324211419964256e-16
5.01147835236467e-16
5.194013141704752e-16
6.052237789882435e-16
5.542431021636349e-16
7.142155570656903e-16
4.6818783371905675e-16
4.3442542027409335e-16
3.908923386356644e-16
1.622200188045796e-16
1.0699803904286702e-16
9.823572454798565e-17
1.2162580009084025e-16
1.313866711060466e-16
1.1827596449343584e-16
1.2976153719827878e-16
9.995116239628371e-17
9.105964095026498e-17
8.51288171864675e-17
7.676037129637991e-17
1.124531641498952e-16
6.462240079716221e-17
5.797207317993309e-17
3.6680330186872497e-17
4.927074867271067e-17
4.43269391570693e-17
4.011163093337373e-17
3.664998274494296e-17
3.3551500579882505e-17
9.612291048344107e-18
1.7915009681680615e-17
1.6075164935942364e-17
1.5988430442101645e-17
1.4169101894366192e-17
1.2196295519608942e-17
-5.772578696544151e-18
1.022638048671509e-17
9.32293832878367e-18
8.518344429134911e-18
7.708192984003284e-18
7.062959097974295e-18
-1.963807277686808e-19
5.856497837540209e-18
5.506000195510977e-18
4.854511998472565e-18
4.465314536958855e-18
-1.2113291256957394e-18
4.6486063609915566e-18
5.078453525285246e-18
5.569854796758164e-18
5.844025095632489e-18
6.622087546884444e-18
6.7979122716799904e-18
8.053129333550536e-18
8.840443271758835e-18
9.681816330040684e-18
1.0610436783862935e-17
1.1633327646040189e-17
1.2205686068587361e-17
1.4082140842950563e-17
1.4675592018104047e-17
1.6811997736813175e-17
1.8446894892945672e-17
2.0211867569206646e-17
2.2200863188397658e-17
2.4315427228101978e-17
2.6746160112742042e-17
2.9230346822445324e-17
3.078175266647053e-17
3.3606310980366675e-17
3.803224529644282e-17
4.225340981753773e-17
4.6322383701417584e-17
4.859498376427761e-17
5.327849316752475e-17
5.840713213224876e-17
6.749219855463028e-17
7.34051649425874e-17
8.048702691616427e-17
8.445608495157301e-17
9.717251979693172e-17
1.015368568835535e-16
1.1148196202195109e-16
1.2759211145970786e-16
1.3381084094592683e-16
1.470274718497821e-16
1.6087705032127726e-16
1.8446219428613762e-16
2.0217755306611472e-16
2.2169988298731912e-16
2.431684957631484e-16
2.665464068880873e-16
2.7972204607629836e-16
3.204538465976326e-16
3.513225606512738e-16
3.6861069769564373e-16
4.0429335722601406e-16
4.63188722933568e-16
4.85886739636628e-16
5.568769348986067e-16
6.117089177562639e-16
6.694928357933603e-16
7.341135203918813e-16
7.702066438468572e-16
8.767389495321656e-16
9.736454256755452e-16
1.0153956684331423e-15
1.1143685130137704e-15
1.2756610720718547e-15
1.3917544086991597e-15
1.4680389811504592e-15
1.6813002238266833e-15
1.8434895934907694e-15
1.934224967126037e-15
2.2164736156649183e-15
2.3253281040790954e-15
2.654060534969688e-15
2.9221091557053357e-15
3.203681085789501e-15
3.512141621703982e-15
3.850829244978787e-15
4.222686302541458e-15
4.416588525518521e-15
5.095450216981559e-15
5.435768699580971e-15
6.0994907322721465e-15
6.689171958120135e-15
7.330780148802574e-15
7.806646891337253e-15
8.807871590822027e-15
9.657235914049121e-15
1.0586707386252982e-14
1.1595738076617165e-14
1.2991641294533892e-14
1.3921003916033795e-14
1.5245518891428184e-14
1.6700770518201142e-14
1.749760909731757e-14
2.0018672724458148e-14
2.19361957307283e-14
2.2927016933375415e-14
2.619712827703249e-14
2.861026730227572e-14
2.9894942650787186e-14
3.409451612641031e-14
3.7173304164595726e-14
4.0450617416109445e-14
4.208247561685305e-14
4.7740304979187056e-14
5.196217238449508e-14
5.5900611555666153e-14
6.023447355887449e-14
6.474677591899002e-14
6.635760977566123e-14
7.270178562562946e-14
7.851232899808469e-14
8.29347612570464e-14
8.32928752559182e-14
8.690279094084757e-14
9.002926905333296e-14
9.679720022720838e-14
9.970747086854475e-14
9.994625584606133e-14
1.0027291097226779e-13
9.89504933118789e-14
9.847280464060544e-14
9.137372791765611e-14
8.866745962684382e-14
8.887912953632566e-14
8.509708322383688e-14
7.797829509308623e-14
7.348041446295151e-14
6.97122030927974e-14
6.759956326322946e-14
6.073352845644966e-14
5.912920099506102e-14
5.252990821247622e-14
4.8446753368291195e-14
4.470726109371876e-14
4.119708338526242e-14
3.787112359054227e-14
3.569221215422709e-14
3.1859341344439745e-14
2.939156152758015e-14
2.781160533541036e-14
2.473458460704004e-14
2.3278476172402023e-14
2.0492333415990096e-14
1.8565489505954396e-14
1.710899421061607e-14
1.6222162899928638e-14
1.426243859144662e-14
1.3521519432344412e-14
2.198690511796398e-15
7.060653722242887e-16
2.0304639071430554e-15
1.1504551766230758e-15
1.7326394959814593e-15
9.857423228405188e-16
1.8264853477238743e-15
9.032510265886722e-16
3.549043512253618e-16
3.4833680048284785e-16
5.337617005650811e-16
4.930685377149151e-16
5.698189906994893e-16
4.217437389247288e-16
6.793544440096208e-16
3.482957921635611e-16
4.017047040763045e-16
3.6750102262877047e-16
8.51944480178199e-17
1.3228119129717988e-16
9.352769478608314e-17
1.9551287313121186e-16
1.8052754833933683e-16
1.6405661653705723e-16
1.5075282163879226e-16
1.3783885014319514e-16
1.291570215805442e-16
3.1157487116468796e-16
1.0599708569655092e-16
9.614835661730285e-17
8.754165325723874e-17
8.06724351843767e-17
7.328166769819897e-17
5.755431968371669e-17
1.419150559554434e-17
5.565883208845016e-17
5.071663362835822e-17
1.2671635317394468e-17
1.860507667114221e-17
-3.7552608018262115e-18
1.5229544369901437e-17
1.3989706954984374e-17
-3.773109769316583e-18
-2.834817055651962e-18
-3.118028676575222e-18
9.630268780556092e-18
8.935505228009425e-18
8.035925834547486e-18
8.233428470013444e-18
-1.9842841516716963e-18
6.8509916497322034e-18
5.574497896832774e-18
-1.5977730267970822e-18
4.591939995264297e-18
4.228345743176642e-18
3.978762112295565e-18
4.5076081426557485e-18
4.9417914552176965e-18
5.420868002651749e-18
5.7237221273322126e-18
6.274567392381345e-18
7.167465129998635e-18
7.546068832718443e-18
8.59284527922043e-18
9.0680700197057e-18
1.0322775576972449e-17
1.1375843660940974e-17
1.2414579401379107e-17
1.3605786543605495e-17
1.436530604210646e-17
1.578460857767848e-17
1.794777686091e-17
1.966649717925291e-17
2.1568781944369087e-17
2.3650303804387415e-17
2.499617230142844e-17
2.7390984418992706e-17
3.0979677936547116e-17
3.423407171138941e-17
3.608871237215192e-17
4.108974150357221e-17
4.509916733177547e-17
4.7581130193616475e-17
5.419956335935838e-17
5.915835523868172e-17
6.512631570080507e-17
7.139875482768405e-17
7.830038909053386e-17
8.587415088494194e-17
9.069366299562821e-17
1.0322267915865602e-16
1.0993571915762058e-16
1.2408616614182295e-16
1.3170205028986583e-16
1.4920408923738e-16
1.635970653925795e-16
1.8002719532062672e-16
1.966750599985146e-16
2.1658557356250048e-16
2.3645007254615646e-16
2.5924488452116706e-16
2.842154856683472e-16
3.117712037411234e-16
3.4191052947305297e-16
3.74708970584876e-16
4.108947964719771e-16
4.18755414296372e-16
4.939872924809294e-16
5.417958989792527e-16
5.982208228445041e-16
6.517290784842424e-16
7.1414070266027e-16
7.83033930985838e-16
8.218568194263739e-16
9.016837698601501e-16
1.0321781871544236e-15
1.0901425473421414e-15
1.2325465695261426e-15
1.3105945704317375e-15
1.4458364103877213e-15
1.6362441154723827e-15
1.793854598164699e-15
1.966645876866741e-15
2.1565276870981014e-15
2.3642513143868885e-15
2.4968910622762144e-15
2.7371676352173756e-15
3.1160399198246304e-15
3.2899965382007136e-15
3.745275689908427e-15
4.02744376616704e-15
4.338644410700525e-15
4.756432768605558e-15
5.3338100688180795e-15
5.933800545405504e-15
6.2785868024396706e-15
7.132459528678395e-15
7.576341931750476e-15
8.544099263336566e-15
9.123170633442954e-15
1.0300119772561871e-14
1.1274311291998062e-14
1.2357780998242764e-14
1.353927165042292e-14
1.48260353405197e-14
1.6239327525681017e-14
1.7846943432810283e-14
2.016742339001083e-14
2.129032873712765e-14
2.242154667025644e-14
2.5458467364703874e-14
2.6790092870254584e-14
3.0359933834024576e-14
3.312460927975051e-14
3.609529533591536e-14
3.925970171887325e-14
4.268172231144614e-14
4.6297312477450225e-14
5.0128222897177725e-14
5.214514226080492e-14
5.831561035008248e-14
6.261572136528667e-14
6.704295461305114e-14
7.136959664131834e-14
7.581976949393522e-14
7.761011504784403e-14
8.370670387239436e-14
8.844502623496392e-14
8.685001927413578e-14
9.79302918632429e-14
9.633532790357357e-14
9.466622936984857e-14
9.536255187349408e-14
9.461028121582158e-14
8.867600919489051e-14
8.864767707094234e-14
8.423834795762427e-14
8.361503153855581e-14
7.75309709278851e-14
7.609092304369805e-14
6.957840891069222e-14
6.550500283918332e-14
6.123480902683208e-14
5.712171273725467e-14
5.3060215700390864e-14
4.916839889353733e-14
4.545078282557598e-14
4.193517289389594e-14
3.98117765804905e-14
3.549891314123313e-14
3.371286196016374e-14
3.0815815509562125e-14
2.8244089651709586e-14
2.5077003509997006e-14
2.2936065271000684e-14
2.1634754786632368e-14
1.980582029122335e-14
1.7521169802679525e-14
1.6005152316000066e-14
1.461793029792119e-14
1.3766452522576862e-14
1.772812872527925e-15
1.6391813352095115e-15
6.035571033028278e-16
1.1858232407486099e-15
1.7831957362681048e-15
1.028166785925704e-15
1.5258723583347419e-15
8.516763053456998e-16
8.557867408982155e-16
8.167234706471101e-16
6.894753732051426e-16
5.022104625105484e-16
4.632839231971547e-16
6.414513230264099e-16
4.936121773507286e-16
3.592577011727703e-16
4.14904575110948e-16
3.798334927836444e-16
1.5064448086604377e-16
8.062134290693197e-17
7.630502746518192e-17
6.970438773372037e-17
1.885869308537736e-16
1.9187305493056362e-16
4.030522190614332e-17
3.7040967193687626e-17
3.390727150011919e-17
7.730099833101772e-17
2.851578548879908e-17
9.910509155293518e-17
9.099765680772984e-17
8.268537115970458e-17
1.9741813113028637e-17
1.82533530552281e-17
1.382191076910002e-17
1.511799137838489e-17
1.381396586820914e-17
4.776674266032894e-17
-1.9404044048074798e-17
-1.5033158645362238e-17
-1.4739487587369427e-17
-1.3489540962612084e-17
-1.2392977397044336e-17
-1.740130940764312e-17
-9.070049220520995e-18
1.130051909706038e-18
4.756812038788811e-19
3.945998489528284e-18
-7.128240959554938e-18
3.1248958081168123e-18
-3.5939812783209006e-18
2.6307289846430555e-18
-4.861136067095789e-18
-4.4869405812302745e-18
2.0578917736829115e-18
3.528958160819947e-18
3.858441768214711e-18
4.239192913440846e-18
4.650070409279095e-18
5.065983975224008e-18
5.578459632789679e-18
6.119553530758599e-18
6.7077619662181256e-18
7.358401506973e-18
8.065258964499426e-18
8.841290178673585e-18
9.713224674566367e-18
1.0631342030572697e-17
1.165259829743631e-17
1.2779644924866726e-17
1.4537462156020967e-17
1.536650047579844e-17
1.684949496056645e-17
1.8492996607915803e-17
2.0255428516662234e-17
2.220647073264309e-17
2.4387740849341127e-17
2.6691416512610905e-17
2.927313763344606e-17
3.209334145855218e-17
3.521173298556576e-17
3.858631669340284e-17
4.54644762320077e-17
4.640198136070088e-17
5.124744327093345e-17
5.58259849157377e-17
6.124145586267373e-17
6.716096287331016e-17
7.218916508325161e-17
7.809866485180289e-17
8.841237826675656e-17
9.694373150905328e-17
1.0632444874846514e-16
1.165284460904637e-16
1.2811952239023214e-16
1.401531594618586e-16
1.6153069291745615e-16
1.6870233445161398e-16
1.849458628052386e-16
2.0274870185606342e-16
2.2216030818062873e-16
2.449863554976715e-16
2.6717950664438916e-16
2.928043639938317e-16
3.214124012748582e-16
3.519572257240825e-16
3.865724428772153e-16
4.2325091667867294e-16
4.4044667152618656e-16
5.094779217118287e-16
5.599294070243133e-16
6.1250416896655e-16
6.717865424386422e-16
7.353172437686233e-16
8.0732266481696335e-16
8.866181621594691e-16
9.758941936523994e-16
1.0633512785157905e-15
1.165497851948161e-15
1.2800135701061292e-15
1.3978109990735274e-15
1.5383790228974724e-15
1.6841861445540506e-15
1.8548995809605962e-15
2.027785808265409e-15
2.2231155627598624e-15
2.4347298104057578e-15
2.669588884746528e-15
2.9297506792462416e-15
3.212861649669771e-15
3.5053160461423497e-15
3.863764225164995e-15
4.235776167340827e-15
4.646286490708286e-15
5.0901709532034074e-15
5.581002825601343e-15
6.142249051388318e-15
6.734919582860125e-15
7.229500997795461e-15
8.049068561465172e-15
8.819733018400021e-15
9.698242465702527e-15
1.0611127445933888e-14
1.1639082698895512e-14
1.2720640628876506e-14
1.3926002390128814e-14
1.5329498207029118e-14
1.6703426715353615e-14
1.8265212450604185e-14
2.001546096315815e-14
2.1879839373720088e-14
2.3930216190248465e-14
2.6105250171553403e-14
2.8481181635493406e-14
3.104753522232811e-14
3.387460491221541e-14
3.684810393211483e-14
4.00027011758101e-14
4.336972753625896e-14
4.5042572060520046e-14
5.0790467580383675e-14
5.468368340704676e-14
5.848515462291797e-14
6.25850993933954e-14
6.651474631873413e-14
7.043837483900738e-14
7.416840773165586e-14
7.774903474960945e-14
8.087118905756119e-14
8.335831871823998e-14
8.551714983916963e-14
8.678432529872914e-14
8.743829825643816e-14
8.738349416532102e-14
8.656087224652019e-14
8.517907855528111e-14
8.188042547178153e-14
7.93904821768264e-14
7.619229822224926e-14
7.261847228622273e-14
6.926582312342855e-14
6.512208188442126e-14
6.106427795562284e-14
5.717361702461812e-14
5.3261815129091773e-14
4.9403136513213007e-14
4.5755702422882485e-14
4.232402959219585e-14
3.85678671638551e-14
3.587740626332632e-14
3.300209377621636e-14
3.0057075833527506e-14
2.774801847985057e-14
2.3326039659344838e-14
2.3261121483262994e-14
2.1305665482087484e-14
1.825201321054446e-14
1.7809603660912902e-14
1.6357290220717603e-14
1.485790869627013e-14
1.3338519141567039e-14
1.2371129343485915e-14
1.6762147452777615e-15
1.5584945481284456e-15
1.210687329460778e-15
1.8288715631445153e-15
1.6820740099081835e-15
1.55572477961511e-15
8.794813676626427e-16
8.804307727545673e-16
8.090941624643989e-16
7.562049782024479e-16
1.446773183734232e-15
6.014521426482342e-16
5.5613167335941635e-16
5.968227576812442e-16
9.342900631690247e-16
4.259329374429598e-16
3.909728841919641e-16
3.934980498723757e-16
7.123838800032218e-17
1.305986384760372e-16
4.0612606564534406e-17
3.710185177289346e-17
4.575047020712422e-17
1.604035626025422e-16
1.7443965609252895e-17
1.3399014106527339e-16
3.227037019824712e-17
1.1312936357643413e-16
2.6968169578263103e-17
9.396136392654645e-17
2.3506615533853277e-17
1.1502234052929975e-16
1.8569458331594876e-17
6.491660185781169e-17
1.560723145423901e-17
1.4255079332025786e-17
1.297561440764712e-17
1.2055187521423406e-17
9.205053845432186e-18
-2.2828390719532613e-17
5.4805679053195415e-18
-1.2642051261479132e-17
-1.1524065970338833e-17
5.210004296404079e-18
1.6846259502100726e-18
-8.716915515510894e-18
-8.04593420466947e-18
-7.226462914730922e-18
-6.587193119652784e-18
3.0114084641266633e-18
2.7656251157956465e-18
2.4837795933580453e-18
2.2883599514484786e-18
-4.356326584925695e-18
3.1479172795621993e-18
3.418763408762553e-18
3.7517137681786036e-18
4.1151603150292e-18
4.5110507939692845e-18
4.989269400716681e-18
5.422793489134656e-18
6.004134270622274e-18
6.525189842405181e-18
7.146300938134317e-18
7.906022838759904e-18
8.596006734083139e-18
9.424682248819179e-18
1.0329791991619067e-17
1.1350760029838131e-17
1.243237773958625e-17
1.361533589166245e-17
1.4925359135200528e-17
1.651515686863224e-17
1.8146704506844784e-17
1.9891742421389735e-17
2.1584530639892713e-17
2.3664028010644632e-17
2.618139421231303e-17
2.8682686624487225e-17
3.119438511967549e-17
3.470130315304552e-17
3.722905992649549e-17
4.151329456124518e-17
4.5090830217322774e-17
4.944285015638815e-17
5.4266883902094526e-17
5.94420731153081e-17
6.517976162426924e-17
7.210974836702861e-17
7.836209123425533e-17
8.620107922216762e-17
9.42494949726252e-17
1.0331256857119707e-16
1.132759664295783e-16
1.2417699493456646e-16
1.3258956384724617e-16
1.5081601772197686e-16
1.644129113027841e-16
1.8015896039076663e-16
1.986233695892462e-16
2.1577581431701968e-16
2.3884481166087453e-16
2.619400917078185e-16
2.8552297417100443e-16
3.1205050990636243e-16
3.450774350782379e-16
3.753937983247336e-16
4.1508769595155654e-16
4.474581984659126e-16
4.945671059982615e-16
5.4727149254933e-16
5.945420363586218e-16
6.517733037214521e-16
7.212341997548643e-16
7.836217813148906e-16
8.592645404562025e-16
9.420124661059686e-16
1.034649127720283e-15
1.1326711724671255e-15
1.2423801446960543e-15
1.3749993073060775e-15
1.4930398586900364e-15
1.6450779249571902e-15
1.7946033409959067e-15
1.967849873500928e-15
2.177702165520229e-15
2.3671182079938297e-15
2.5945852148650297e-15
2.845129790842717e-15
3.1178516282703022e-15
3.4499099583165642e-15
3.6921114094113864e-15
4.109950882581912e-15
4.546454388788054e-15
4.983191420735526e-15
5.463753258133781e-15
5.990211703569808e-15
6.587474552793846e-15
7.196932721570016e-15
7.88953151613414e-15
8.542790537201467e-15
9.39410948764444e-15
1.0382902454907712e-14
1.1376252705306333e-14
1.2459312422825486e-14
1.3527968227409092e-14
1.4606552098349128e-14
1.618028818561089e-14
1.7183606122529596e-14
1.9411387132411062e-14
2.1299185916503872e-14
2.3403159661567248e-14
2.5569870823754653e-14
2.7642571479661847e-14
3.013669766795457e-14
3.2842563638719674e-14
3.6092115195371405e-14
3.876153509113868e-14
4.2193001596632407e-14
4.5830759661031134e-14
4.921412741434474e-14
5.2702991077138533e-14
5.649255366705658e-14
6.262527569295132e-14
6.4125816270155e-14
6.843149811995557e-14
7.130579358819333e-14
7.454475911018086e-14
7.806020871860493e-14
8.04209758235527e-14
7.892607078083482e-14
8.335169469402076e-14
8.308061684941875e-14
8.286345553690125e-14
8.268639605735734e-14
7.926833358298892e-14
7.782226169336238e-14
7.525495326101087e-14
7.14718140686711e-14
6.86986791630716e-14
6.506954797627158e-14
6.07788578793019e-14
5.755223075763012e-14
5.3994569838353006e-14
5.0203213126716493e-14
4.6042859225734525e-14
4.313393686608081e-14
3.932841563229174e-14
3.6571798877234677e-14
3.363852508988391e-14
3.091722443019329e-14
3.041888041142465e-14
2.5995791934203863e-14
2.3616521733457755e-14
2.18030296806538e-14
1.9941393855762883e-14
1.8231673396559917e-14
1.6623924024766704e-14
1.5085568275836277e-14
1.3903215513150637e-14
1.2579071881694476e-14
1.1589229864335995e-14
7.100747915339838e-16
1.4723000423188685e-15
1.968026381858181e-15
1.7309839540350202e-15
1.5914961647339082e-15
9.028372374171442e-16
8.28734351864517e-16
1.791716635436503e-15
7.623106703705324e-16
7.011698844345748e-16
1.3734018828169896e-15
5.728368985286997e-16
5.259351997269875e-16
4.791871850719722e-16
4.595604669614584e-16
4.030748185658794e-16
3.686554852860356e-16
3.377384438368311e-16
1.347828767154886e-16
7.458105824634958e-17
5.930393992597496e-17
5.4200947900462755e-17
1.2580249148047458e-16
1.129304786053642e-16
1.3422555503142908e-16
3.3668518158967564e-18
2.1643242352472266e-16
8.125469164869606e-17
8.033839836652366e-17
2.365400859309084e-18
2.174548155522375e-18
5.627114888626258e-17
5.1713778193518194e-17
4.9215996201892755e-17
1.4841135584382995e-18
3.872933940182193e-17
3.569937601363181e-17
1.1226858230396095e-18
2.1312510285408504e-18
-1.4600376304235804e-17
-1.349709573865237e-17
5.872151846679369e-18
-1.0869105142025658e-17
5.449803063655623e-18
4.46487003116695e-18
4.204069950483852e-18
6.0864745775699386e-18
3.3877542562691645e-18
3.2127321861509553e-18
2.8186289794032923e-18
2.587347229059948e-18
2.3479384218757293e-18
2.179617593340691e-18
2.8035569745411937e-18
3.006537319445287e-18
3.3308989725721185e-18
3.6358211342692815e-18
3.965902228801997e-18
4.36756656596361e-18
4.745509735537418e-18
5.317360883658908e-18
5.733196799213229e-18
6.2837636887432336e-18
7.013349585385572e-18
7.551646557448884e-18
8.307593423249972e-18
9.143316206878861e-18
9.958686880388257e-18
1.1114831720287817e-17
1.197688097558511e-17
1.3348396719395106e-17
1.464566414119891e-17
1.60935503094294e-17
1.7601473871428042e-17
1.9298248823975254e-17
2.11641169101085e-17
2.3203841784962542e-17
2.501812377873297e-17
2.7442496147801655e-17
3.078016484296163e-17
3.355427344845722e-17
3.5713655538424636e-17
4.033364064237366e-17
4.4218859428977976e-17
4.7680157549798374e-17
5.3220501649642254e-17
5.731199677364748e-17
6.390763973678588e-17
6.888786721892507e-17
7.554761401123025e-17
8.285746709353916e-17
9.328862186976973e-17
1.0131485546296696e-16
1.1103904610479312e-16
1.1968577986785224e-16
1.3353096150149046e-16
1.466338396024793e-16
1.5918391427560389e-16
1.7520142787004302e-16
1.9300528427504153e-16
2.0830414036802678e-16
2.282046282257521e-16
2.502024653777851e-16
2.743308137613039e-16
3.0599035712284837e-16
3.3540806118623496e-16
3.660698782221255e-16
4.095376033051067e-16
4.368583466056365e-16
4.847971501601174e-16
5.228619652795464e-16
5.830227726453656e-16
6.389450564276372e-16
7.011780049002181e-16
7.560083300097631e-16
8.424587994785345e-16
9.28670379742954e-16
9.9635605789683e-16
1.1103320765234553e-15
1.1970910156918731e-15
1.3128558034784013e-15
1.4395192489772423e-15
1.5779950195191602e-15
1.731255832430471e-15
1.9300949357450437e-15
2.0830791416623777e-15
2.325698132516641e-15
2.5011017957311013e-15
2.7429674964721515e-15
3.059775250004823e-15
3.2972946321255143e-15
3.67578540986827e-15
3.963980657980425e-15
4.4321537273724504e-15
4.845118533497281e-15
5.257792379610828e-15
5.8074137958968145e-15
6.380613797521762e-15
6.879910733302085e-15
7.540494062145444e-15
8.39551865387044e-15
9.16693841259749e-15
1.0100515999122717e-14
1.1050453666618718e-14
1.2108584538532049e-14
1.326195075481282e-14
1.452885026896871e-14
1.588937518070899e-14
1.6621725211859187e-14
1.902061622399387e-14
1.9880918898416884e-14
2.442123212704816e-14
2.4395764534216067e-14
2.6633823683654943e-14
2.950644583301606e-14
3.1373896249587344e-14
3.492164809842446e-14
3.726068647820886e-14
4.042764696375261e-14
4.368435845136163e-14
4.7054352436318946e-14
5.053903476688268e-14
5.4365556500060807e-14
5.870322816373007e-14
6.233568016623816e-14
6.486889794578414e-14
6.797762161934513e-14
7.212127435098992e-14
7.473288307231496e-14
7.562855873795952e-14
7.710342152656856e-14
7.93787487490553e-14
7.962154907555869e-14
7.596745895913273e-14
7.678164513926284e-14
7.68900651914342e-14
7.391829351742558e-14
7.158722897072473e-14
6.849743318999518e-14
6.520376009067196e-14
6.072962013609368e-14
5.805660093360883e-14
5.461916738294443e-14
5.0800914003618784e-14
4.645051338972588e-14
4.306645296735797e-14
4.049881657164062e-14
3.704996805654435e-14
3.3794941012065666e-14
3.165404409255483e-14
2.860143251649616e-14
2.6682879516248208e-14
2.4465568959847726e-14
2.2021593266058184e-14
2.013935546679249e-14
1.874285977690386e-14
1.7133277941042182e-14
1.5656459774381278e-14
1.430055735343316e-14
1.3118900553282331e-14
1.1927973830856367e-14
1.070773399409957e-14
1.5057880824298907e-15
1.3952852554304553e-15
1.2048463676046376e-15
1.1127493487339428e-15
4.465241278347181e-16
4.1275138032697284e-16
9.90831194627915e-16
7.813084191742168e-16
7.191484713916406e-16
1.4360150720959976e-15
1.3126761999777466e-15
5.360691248636799e-16
4.921085425029638e-16
4.514763783073962e-16
4.180582198475454e-16
3.785482651164134e-16
3.6121761537611124e-16
3.3224470783813136e-16
1.27035357507563e-16
2.1503820849132372e-17
5.607779652725255e-17
5.289788118083632e-18
4.130568102976781e-18
1.361114419740204e-16
9.939247590848126e-17
8.052974054728121e-17
2.9001565135821397e-18
2.716463329157789e-18
2.425974207858532e-18
2.3890768855266518e-18
2.632660208467507e-17
1.9813449347331273e-18
1.7056040568918846e-18
1.5580395835927514e-18
1.4036055871448315e-18
3.688073053084219e-17
1.1312918868755446e-18
2.5219172450580022e-17
-1.477286096321622e-17
-1.3364071790709199e-17
-1.229607784257668e-17
1.2206074248989638e-17
-1.0230538951175821e-17
1.0093762842967888e-17
2.791839796693961e-18
-7.762262844113103e-18
7.599449976228772e-18
-6.440955483572101e-18
-6.009921133977553e-18
-5.4122889028131354e-18
5.303569487851238e-18
-4.461893782240642e-18
2.4937855536469946e-18
2.594231465406567e-18
2.8450560440059387e-18
3.122581376144555e-18
3.4368060529945946e-18
3.948371983445395e-18
4.1187419124003875e-18
4.5096638551357965e-18
4.944568710519082e-18
5.707511210218756e-18
6.259098688419182e-18
6.5175443064669515e-18
7.148288380803371e-18
8.246373300092551e-18
8.588204489401828e-18
9.421469244536499e-18
1.0938879101274153e-17
1.1923334465231236e-17
1.241503231236462e-17
1.3625539647342725e-17
1.492497444069268e-17
1.7233572856878547e-17
1.8895266429648167e-17
1.9818521019747472e-17
2.1573581063820023e-17
2.3659884692195437e-17
2.593519262608232e-17
2.843977506245502e-17
3.117991717604066e-17
3.4201254465241086e-17
3.749109022508323e-17
4.116568243442024e-17
4.540008487269895e-17
4.9432313011182106e-17
5.705932621198856e-17
5.940819875835812e-17
6.536241780367538e-17
7.176119530576943e-17
8.250492820744404e-17
8.591889578154076e-17
9.417025772561601e-17
1.0877978625655072e-16
1.1949691673085449e-16
1.3140921141763175e-16
1.4335692326392572e-16
1.616462548256875e-16
1.6375735397116655e-16
1.8456669595350477e-16
2.0720831171668412e-16
2.2716935028524197e-16
2.3651833110721667e-16
2.734036463290726e-16
2.846398768825074e-16
3.118346809039503e-16
3.601210906682877e-16
4.0614351275445994e-16
4.1284784296563026e-16
4.509154716265709e-16
4.944605727168796e-16
5.418252004805986e-16
5.942629995993281e-16
6.86161638636784e-16
7.147899860223092e-16
8.270489835884925e-16
8.615230559964761e-16
9.419142351082694e-16
1.0325053579126785e-15
1.1321290951320152e-15
1.2429552678208158e-15
1.3608263775283908e-15
1.4924863768042704e-15
1.6402289106299189e-15
1.794101420692583e-15
1.9666433970184467e-15
2.2719427040813895e-15
2.3849625467715457e-15
2.730972943595311e-15
2.8424052093168473e-15
3.311190905908788e-15
3.4172469536812954e-15
3.9438816094092136e-15
4.108160159403624e-15
4.7422638384530674e-15
4.9370875226326075e-15
5.432093644133495e-15
5.937359857890265e-15
6.84634169231296e-15
7.12713671901914e-15
8.195654153267554e-15
8.562988832270993e-15
9.876530306476327e-15
1.081903076212807e-14
1.275563874449141e-14
1.2332091013866433e-14
1.3496138069094776e-14
1.4769997156028647e-14
1.6206804799720512e-14
1.7674095807419726e-14
1.9312247572835077e-14
2.221969328002337e-14
2.3041890265778163e-14
2.5134596015808512e-14
2.8835640833530384e-14
3.138337817403659e-14
3.2386672175408304e-14
3.56626311103679e-14
4.004523471281054e-14
4.32705915680202e-14
4.660515878075977e-14
4.753457778907621e-14
5.5594672060172036e-14
5.772237010341585e-14
5.744530664657589e-14
6.05831427222701e-14
6.349984349313531e-14
6.616155401567004e-14
7.205023450131918e-14
7.023224672662053e-14
7.5333668590544e-14
7.604695664032686e-14
7.283473416479435e-14
7.562910087429578e-14
7.446083517476316e-14
7.222664912092404e-14
6.985667875019458e-14
6.724022387093345e-14
6.428671611255938e-14
6.110088654914258e-14
5.770417348966689e-14
5.153507603494494e-14
4.8220426948909954e-14
4.497017581505449e-14
4.1786046485603515e-14
4.077963245531546e-14
3.772159887878194e-14
3.4765132770415235e-14
3.200705166384307e-14
2.943858440383641e-14
2.536365616344398e-14
2.354188649380195e-14
2.1565544229186005e-14
1.9739884659360765e-14
1.9018601813925705e-14
1.7403680253416978e-14
1.5903590203155687e-14
1.3799292315631998e-14
1.2602547761842951e-14
1.151211739815784e-14
1.1065844862027992e-14
1.5406393061414526e-15
1.4346257398604465e-15
5.394820486463066e-16
6.082325524124985e-16
5.634445941956421e-16
4.260437841397193e-16
4.782670089608155e-16
7.679147918266334e-16
7.369649143146032e-16
6.790817321756107e-16
6.341630243827516e-16
5.495753102173184e-16
1.1188942508720184e-15
4.168234367874928e-16
4.2805441243147793e-16
8.855291910247906e-16
3.585820613472848e-16
3.648771521238569e-16
6.476645846820992e-17
1.199400763515936e-16
9.055826293196963e-17
6.025118937662092e-17
1.1553153284643719e-16
1.0593977668200196e-16
3.716678927051128e-18
8.889604317982712e-17
2.9874216200701024e-18
7.441222478999898e-17
5.978362510566799e-17
2.2933157668581513e-18
5.661635539759753e-17
1.9053786504787494e-18
2.6571158481857806e-17
1.5901639879004338e-18
3.9734967331650026e-17
1.3316252286903699e-18
3.3121000041342587e-17
2.995803927812437e-17
1.673156392856597e-17
1.4958477344593305e-17
1.3745692634076466e-17
1.2735915814791137e-17
9.262880117630577e-18
1.0464122859478887e-17
8.135241074067195e-18
8.685326967185551e-18
4.653369331214909e-18
7.131041598474649e-18
6.607832649644732e-18
1.4241872359668121e-18
5.386344460955681e-18
4.397400805148567e-18
2.2152858459203667e-18
2.3084031839663702e-18
2.5329588992370096e-18
2.7761271290832818e-18
3.2346613393713707e-18
3.5414555384527715e-18
3.529191318738698e-18
4.259051162939599e-18
4.669569958480685e-18
5.118074200462916e-18
5.26565410042282e-18
5.751840988540095e-18
6.358132395990543e-18
7.398316771069556e-18
7.683800247465483e-18
8.378127814899268e-18
9.183370897662069e-18
1.0222652702438571e-17
1.1725527004846562e-17
1.218213549417296e-17
1.3285281685831984e-17
1.5461340234114175e-17
1.702788702033262e-17
1.8587345509707554e-17
2.040517407745659e-17
2.1046380872909304e-17
2.3079880661759803e-17
2.5317946220029286e-17
2.945976502508791e-17
3.0420904186439805e-17
3.335480183791913e-17
3.8827984439598346e-17
4.0317302520020415e-17
4.673516853832926e-17
5.1197091149987923e-17
5.6138262796031e-17
6.156544398051702e-17
6.355686086214736e-17
6.978792309319771e-17
7.64637805446851e-17
8.477338949002782e-17
9.187127080734864e-17
1.069770578972775e-16
1.1723118445333699e-16
1.2863384142643417e-16
1.3244548750039397e-16
1.4565893853867075e-16
1.5964001930542011e-16
1.8582732450466462e-16
1.918977193663147e-16
2.104438930770741e-16
2.450044200787336e-16
2.5380423598743275e-16
2.7744167907521207e-16
3.0426241738496164e-16
3.5419274731471333e-16
3.6630523574619265e-16
4.0212478760080724e-16
4.560556872169931e-16
5.117899812624741e-16
5.285688537413506e-16
6.153701946653119e-16
6.380959026447501e-16
6.970520893122127e-16
7.641067531687281e-16
8.895755214385703e-16
9.597429169991236e-16
1.0078272210984002e-15
1.1046054670591909e-15
1.2121043434876441e-15
1.409803106696031e-15
1.545610193329196e-15
1.5997009583204315e-15
1.7171019720550902e-15
1.9205741402339994e-15
2.103997061820228e-15
2.469740852824139e-15
2.528862152384892e-15
2.947974049307012e-15
3.2297477897199044e-15
3.539482571796494e-15
3.880600936090632e-15
4.3250870518295065e-15
4.3915479575808804e-15
5.1127224070166664e-15
5.276973828959366e-15
5.784653814714476e-15
6.3619932966642986e-15
6.9734301909754385e-15
7.61813149572629e-15
8.346097870536814e-15
8.936003647683525e-15
1.064533284695214e-14
1.1024291117918468e-14
1.2437378876314933e-14
1.3157540268091642e-14
1.4398761831539144e-14
1.5761019735259533e-14
1.829353630137496e-14
1.998912900722274e-14
2.1896598230065717e-14
2.3839545608296645e-14
2.5853691149450373e-14
2.6057199696777542e-14
3.082700177128896e-14
3.349222867341289e-14
3.4165123810899724e-14
3.811373554957684e-14
3.991575012918446e-14
4.5609370467235897e-14
4.6089035939898365e-14
5.2295667650621254e-14
5.56691765100158e-14
5.895110807840983e-14
5.848414933371902e-14
6.127550607221708e-14
6.757421351565206e-14
6.572190650002041e-14
6.07131542188925e-14
6.947274316170921e-14
6.897144912941779e-14
6.893009187075101e-14
7.249604745619454e-14
7.120451115489808e-14
6.671401275060231e-14
6.623103950796423e-14
6.36474124581527e-14
6.078962541482835e-14
5.766092527978167e-14
5.438745181808073e-14
5.1105837724436574e-14
4.7788117715588957e-14
4.152939118850323e-14
4.131975917052349e-14
3.8337543633678224e-14
3.5442965725822634e-14
3.260023172009151e-14
2.800742608133436e-14
2.8168816951919616e-14
2.5302437995859543e-14
2.3212333386106464e-14
1.984246219275139e-14
1.8164760262054162e-14
1.6617618333700162e-14
1.627528697521678e-14
1.4875040927997988e-14
1.3590788033533465e-14
1.2418794636483668e-14
1.1352364339680157e-14
1.0347295761678034e-14
1.4558750984892239e-15
1.3520296603985645e-15
5.926112999770423e-16
4.729126558647125e-16
4.37454233021531e-16
4.907613413667572e-16
3.7087213729380814e-16
7.750117603214975e-16
6.960127963721007e-16
1.1865135620454763e-15
5.629262669551534e-16
6.383511051233124e-16
4.784096076210913e-16
9.750467284529912e-16
8.908524874592694e-16
8.27026541325947e-16
3.3844681293764784e-16
6.871122910144657e-16
6.140402922906408e-17
5.665284092915277e-17
3.51652779427751e-17
5.686586115364729e-17
1.2243232201284923e-16
3.8053266414813754e-18
9.192898175414971e-17
8.37327433820503e-17
7.845543543688144e-17
2.5831782472067834e-18
2.3591567148637944e-18
4.4240756659673444e-17
2.027574282962901e-17
1.8029064873193034e-18
1.6425387110870426e-18
1.49869127471371e-18
2.61875518931858e-18
1.249801029252398e-18
1.1389348711040688e-18
1.0331021951447313e-18
1.5662903564428804e-17
1.4116612825674056e-17
-1.3211563771657455e-17
-1.2228785763473553e-17
1.0757622561428145e-17
1.1883281815354896e-17
9.411824925933476e-18
-7.105107421373637e-18
-7.715663436641582e-18
7.895813297820077e-18
5.2274250023423096e-18
5.674426427367971e-18
5.164969595072253e-18
2.001198932523687e-18
2.187022139594032e-18
2.401508905421371e-18
2.3891095907382656e-18
2.619645350573344e-18
3.1818866007780053e-18
3.4692888471963192e-18
3.836909123515154e-18
4.17213693395424e-18
4.147418929489111e-18
4.5484083957707646e-18
4.986989631662502e-18
5.469282449736241e-18
5.9948455057448626e-18
6.572759206292028e-18
7.949024031331167e-18
7.789376872622412e-18
8.618537612699318e-18
1.0469679066268803e-17
1.0258123269851574e-17
1.1423674987798726e-17
1.3822153344376754e-17
1.3533459699165072e-17
1.659157638339589e-17
1.6512283587312794e-17
1.8111844611992518e-17
1.976244540795152e-17
2.1892382744315833e-17
2.3883246646114723e-17
2.6174211028617624e-17
2.910334739478846e-17
3.1465249105026236e-17
3.439118690168825e-17
3.7884541324707945e-17
4.14861927979439e-17
4.5558108847242726e-17
4.987337019668094e-17
6.029533046419077e-17
6.051461141720662e-17
7.244084538783924e-17
7.207704147886447e-17
7.902476234092696e-17
8.668368780397508e-17
9.714754609859472e-17
1.1478671658620563e-16
1.1423610395598326e-16
1.2527359119102987e-16
1.3732590487279056e-16
1.6589281414311858e-16
1.651764071273852e-16
1.8103677307440721e-16
2.1868313841611227e-16
2.190160202821657e-16
2.387104588691965e-16
2.8847567954529105e-16
2.8715845867263064e-16
3.146857280900872e-16
3.4514020908860803e-16
3.774899424178497e-16
4.571443467977465e-16
4.54697517553721e-16
5.03203780043743e-16
5.467936803254551e-16
5.942127864408165e-16
6.575801027410123e-16
7.209465037085346e-16
7.903209090480228e-16
8.671574909280673e-16
9.503422563109631e-16
9.943821896403731e-16
1.258698172587327e-15
1.2627929862724226e-15
1.3742371602877204e-15
1.5253848699686204e-15
1.6509382698950502e-15
1.8599941866416082e-15
2.1903733816793053e-15
2.404452470539253e-15
2.403471860821635e-15
2.6158655172219483e-15
2.8839448616562963e-15
3.1440672648668268e-15
3.7353855616097205e-15
3.796046125856621e-15
4.142796736193539e-15
4.548400119235153e-15
4.97732377920289e-15
5.461149660888071e-15
5.981971740699897e-15
6.5586167177406415e-15
7.27046318246958e-15
7.872976923234705e-15
8.629080438992683e-15
1.0418692589807841e-14
1.0351766529618604e-14
1.2484536076541984e-14
1.3670616753942878e-14
1.3570198956721683e-14
1.484468560483166e-14
1.7928528221594457e-14
1.7060336936052412e-14
1.9385814951018824e-14
2.1163643585859575e-14
2.3059453121933977e-14
2.798034899384751e-14
3.0100952026116905e-14
2.971550068468114e-14
3.213601620993356e-14
3.4752861019247145e-14
3.748828811305774e-14
4.031633536865148e-14
4.325179058519193e-14
4.613880752757421e-14
4.906837649371258e-14
5.1872859486240975e-14
6.038181422442509e-14
6.290886140965681e-14
6.527703451651438e-14
6.10206396297253e-14
6.870811242304731e-14
6.322851795303876e-14
6.364272325123789e-14
6.340360069901674e-14
6.26765631296124e-14
6.772195241781041e-14
6.500181599985637e-14
5.703146201877456e-14
6.019861069258452e-14
5.163949980873487e-14
5.4379109430426624e-14
4.606301379081631e-14
4.8061625252421533e-14
4.0349958190386664e-14
4.181043855329723e-14
3.8856014504085037e-14
3.666244249311147e-14
3.314101186970611e-14
3.0527931642002505e-14
2.8098575319673717e-14
2.581570989179019e-14
2.3786221319455368e-14
2.176792584744756e-14
1.787093857524897e-14
1.8205571595182358e-14
1.664892068157314e-14
1.5221195159857898e-14
1.3912143741009847e-14
1.271119188838614e-14
1.0502742533532243e-14
1.0601572437461584e-14
8.70045614465032e-15
6.214370971096766e-16
1.2813402006337107e-15
5.885035238747314e-16
5.443074690688282e-16
5.23136738561349e-16
4.642163170516103e-16
3.4902468903722657e-16
7.160620892344354e-16
1.2850368206311186e-15
6.056256059861716e-16
1.1857255829375258e-15
1.0945261535761017e-15
2.9197913679859495e-16
4.149289783803728e-16
8.417577052420759e-16
3.609359402190722e-16
7.235326692503819e-16
2.9250280000328497e-16
1.1674780654528003e-16
8.912760748514958e-17
1.2631592964560532e-16
3.493937925344199e-17
3.789028354956588e-18
3.4603514550380175e-18
3.270595672435207e-18
7.883022386460337e-17
7.199878892686886e-17
6.67066193639323e-17
9.208207473720873e-17
2.0348742763038763e-18
5.037127826595957e-17
1.9004279064387213e-18
1.5629967816680772e-18
1.4135626122219262e-18
1.3048713585374676e-18
4.550198621538524e-18
2.930773755507795e-17
2.6700749184939436e-17
-1.64151234794519e-17
-1.6405475050772397e-17
-1.2505419038675107e-17
-1.0057109696770137e-17
1.0177087291192126e-17
9.25469180444471e-18
-8.596451181646956e-18
7.689859105710351e-18
-3.3848966133746307e-18
6.4020894973681995e-18
5.816396866457177e-18
-5.42080177979919e-18
1.588265655295908e-18
1.740428934581127e-18
1.957593709827121e-18
2.094056848826019e-18
2.294822961632019e-18
2.521419176573453e-18
2.7628927232925792e-18
3.1129505074382363e-18
3.557471449229365e-18
3.636143603045136e-18
4.0876854506881534e-18
4.378296524109772e-18
4.825727474127184e-18
5.2622205477342095e-18
5.7668190808806914e-18
6.3207193321122166e-18
6.929402491817269e-18
7.59353177859191e-18
8.542789196303508e-18
9.141082090163533e-18
1.0009650082927476e-17
1.1281646253939075e-17
1.2041054807962506e-17
1.3204865945683484e-17
1.4477165785755156e-17
1.62908144535403e-17
1.7416749253792275e-17
1.910335293845628e-17
2.092228064464178e-17
2.3522214400327264e-17
2.5807975669589353e-17
2.7594809527535798e-17
3.10007215134219e-17
3.362071947505668e-17
3.636370118064e-17
3.9859490814454044e-17
4.3713612512722726e-17
4.9188925523358915e-17
5.2308852654233274e-17
5.912063195462007e-17
6.317212686702108e-17
6.926590714286233e-17
7.648246794751676e-17
8.330275183643407e-17
9.132245045303307e-17
1.0025711697227814e-16
9.815529792792048e-17
1.2040170694254176e-16
1.3204090850355002e-16
1.4853024995761209e-16
1.587421821884383e-16
1.741072337007743e-16
1.9569121444041894e-16
2.092943491039334e-16
2.2994626010053934e-16
2.5157355122868628e-16
2.830035083900579e-16
3.0262237503483254e-16
3.3167021293159303e-16
3.63974605099329e-16
4.034034250601787e-16
4.371256470070476e-16
4.924496962615376e-16
5.253827094360912e-16
6.219924867982494e-16
6.255616499606677e-16
6.930251455619998e-16
7.599313586618681e-16
8.32876378725408e-16
9.132528761401512e-16
1.0268482099400772e-15
1.1260268022819455e-15
1.2345968552686718e-15
1.3539270578451772e-15
1.4467634609369832e-15
1.6294418742551056e-15
1.770675487881514e-15
1.9564494934711944e-15
2.1449725759363662e-15
2.2939101082653424e-15
2.436896144982052e-15
2.757719382438731e-15
3.022441522010001e-15
3.3142146594236892e-15
3.7262469599642e-15
3.981588229259775e-15
4.365609735594992e-15
4.921346724563471e-15
5.3793218712938515e-15
5.8976541839742125e-15
6.319150994610006e-15
6.905554361404529e-15
7.566705832680787e-15
8.524010078161827e-15
8.991011023072005e-15
1.0014575877265588e-14
1.104074361439853e-14
1.1928607418837419e-14
1.3373134973679326e-14
1.4343216966471944e-14
1.5596392415662326e-14
1.70476915122801e-14
1.908574894430119e-14
2.0824694981929715e-14
2.273667985440264e-14
2.409979563733094e-14
2.6178188525736688e-14
2.841192214261028e-14
3.07781699987141e-14
3.3003681245151216e-14
3.6789859536776876e-14
3.857096476224473e-14
4.1580817327156877e-14
4.242509985987941e-14
4.675163995548061e-14
5.063244300965592e-14
5.3165508035406346e-14
5.547253094831537e-14
5.605088759731737e-14
5.928803341266815e-14
5.880924447377276e-14
5.953360074693649e-14
5.974698422873269e-14
5.742119166455411e-14
5.863005554866977e-14
6.381311138564625e-14
6.196113852925558e-14
5.975859150612947e-14
5.72124951619202e-14
5.4879811419111056e-14
5.1504428130149976e-14
4.827976091346676e-14
4.081627611821032e-14
3.809634337630722e-14
3.542762352161441e-14
3.6581830741977424e-14
3.389652970222499e-14
3.126843815562995e-14
2.8759220533591193e-14
2.6572663825650832e-14
2.4293088212703976e-14
2.0014086191852163e-14
2.0422271847768596e-14
1.6836903216619825e-14
1.7111018703395546e-14
1.5647795292387938e-14
1.2861851104585757e-14
1.0939270199430046e-14
1.1640900755078086e-14
1.1010959500709815e-14
8.995626886891204e-15
9.092458039356766e-15
5.876229272366743e-16
1.2116747349556102e-15
4.594993987483478e-16
5.142876245248125e-16
4.2181280375081207e-16
4.421267953004129e-16
3.343535256127729e-16
6.744025006909109e-16
6.248121211175214e-16
5.732491593765505e-16
-4.1223364723574e-16
1.89285207985193e-16
-3.704368104230668e-16
-3.2036146003560585e-16
-2.954355975599933e-16
1.324063034134307e-16
-2.461100769941725e-16
1.1082238056490142e-16
4.578902853217572e-17
1.1144630053079578e-17
1.0257875336467441e-17
4.0746525069393425e-17
1.014877754275002e-16
9.169243327503482e-17
1.1265624403424493e-16
2.879400675622959e-17
2.6439189096905123e-17
6.297655709702322e-17
5.787276806019754e-17
5.389020146744258e-17
1.8962336872362874e-17
1.671908525004178e-17
1.5167439370589368e-17
1.398386084381739e-17
9.689385254356558e-18
3.098947797125761e-17
2.7826484717658287e-17
9.686894684400343e-18
6.351402603048611e-18
5.876897730635981e-18
5.2945736734269764e-18
4.809855168550715e-18
5.757275790424061e-18
4.054790722221062e-18
3.881297685896226e-18
3.3750331229464556e-18
-1.0421314047761537e-17
2.7641292629679236e-18
-8.759588633399796e-18
1.4521862316472193e-18
1.5380245654330024e-18
1.686832566405599e-18
1.915287911425166e-18
2.0301321713483473e-18
2.199074817120163e-18
2.4385076736530823e-18
2.7539862538884556e-18
2.932326070512534e-18
3.214202035687015e-18
3.52386427556693e-18
3.887393519938576e-18
4.397784552247947e-18
4.64687755811797e-18
5.2478462323084415e-18
5.782066895895573e-18
6.128501824081339e-18
6.714794294018567e-18
7.61279735521909e-18
8.329671517847413e-18
9.159817678762946e-18
1.0090168275234362e-17
1.1011545725769825e-17
1.1660218306902013e-17
1.3241801218990933e-17
1.4561906203311697e-17
1.6188997333038218e-17
1.7458848102107145e-17
1.8500452995782282e-17
2.0987560720607216e-17
2.223713557182492e-17
2.4189781854994556e-17
2.7824842736926224e-17
3.053521860882146e-17
3.2144259623061404e-17
3.524219510764105e-17
4.000165204288521e-17
4.384507171510437e-17
4.6457467681497254e-17
5.2746709037932075e-17
5.623967759744356e-17
6.128678054952541e-17
6.681193543616518e-17
7.621209301650834e-17
8.14251265988262e-17
8.854185658781979e-17
9.710210086322621e-17
1.0489293978734184e-16
1.209101231376789e-16
1.3242194912492662e-16
1.4519763641868455e-16
1.5935743466069996e-16
1.6886782010324315e-16
1.9206616424927424e-16
2.0297244998694004e-16
2.227218381785505e-16
2.523440935059323e-16
2.672939312534008e-16
2.9312119165681256e-16
3.327756548018843e-16
3.669528973514365e-16
3.9983811325841566e-16
4.3007718008783083e-16
4.653209694981378e-16
5.093661779568087e-16
5.827587579927568e-16
6.417552645205464e-16
6.481532516938432e-16
7.383759638528254e-16
8.072335338255379e-16
9.161082356687457e-16
9.707358351187141e-16
1.0643615955750454e-15
1.167114300115042e-15
1.2641651079568677e-15
1.4028196587209583e-15
1.607692493029275e-15
1.7349501697882053e-15
1.8482928278792786e-15
2.0276087525757595e-15
2.2146440564171177e-15
2.5218320071030813e-15
2.7845783341943118e-15
2.9300219613206718e-15
3.3231913456837732e-15
3.643839889434654e-15
3.849625223854143e-15
4.378262331251505e-15
4.8073499191244215e-15
4.884126827660094e-15
5.573845652841159e-15
6.129166103266825e-15
6.925504070646253e-15
7.592883639242582e-15
8.313937838158091e-15
8.804708608344748e-15
9.979247825518532e-15
1.0917510871962485e-14
1.1561856507341201e-14
1.2686543143448232e-14
1.3813504950449476e-14
1.5110303767293127e-14
1.6427589613159993e-14
1.8751809415877875e-14
2.0335789108223483e-14
2.244400451024483e-14
2.329908951133397e-14
2.5424302518438367e-14
3.0362261241092843e-14
2.985089421340924e-14
3.325907094539253e-14
3.461927152522049e-14
3.716004378338599e-14
4.1152227586679544e-14
4.3829200168841875e-14
4.5073861703065305e-14
4.9076854201987e-14
4.8508935296333904e-14
5.354398050578322e-14
5.5373801619269043e-14
5.684498175670106e-14
5.788028042418978e-14
5.843627824013411e-14
5.853012862715045e-14
5.6152063090932054e-14
5.5296798813689795e-14
5.534982148087137e-14
5.362600060262621e-14
5.1380616482243306e-14
4.769443787463266e-14
4.539046984100643e-14
4.4285047843832685e-14
4.025218034815977e-14
3.7266724984162524e-14
3.6364904742015994e-14
3.4424536012976936e-14
3.130202434670688e-14
2.8957472355149936e-14
2.6697463621931928e-14
2.4576349410872973e-14
2.259841203646648e-14
2.0744102831501754e-14
1.9178928616651564e-14
1.7438499641580175e-14
1.529058067728632e-14
1.4112947629673975e-14
1.3355764459793482e-14
1.179610824456177e-14
1.0779441796590482e-14
1.0188590394281115e-14
8.995626748849629e-15
8.496096879296897e-15
5.558304282333293e-16
1.2431107786938586e-15
5.733926793036382e-16
4.3206974347436257e-16
4.003813509298841e-16
4.48936054273163e-16
4.14280020307141e-16
6.930351265874122e-16
6.359305167378825e-16
5.940699454413068e-16
-4.2352756038950036e-16
-3.899453026386447e-16
-3.5776149800625656e-16
1.6145346323335313e-16
-3.0153750324407424e-16
1.364908187959491e-16
-1.3422357807130245e-16
1.070086027257993e-16
1.6060045819065436e-16
4.2925171106051203e-17
1.0610322916610382e-17
9.646471620221175e-18
4.4086854920622324e-17
4.2303898826843913e-17
9.248758634852208e-19
3.429632038180561e-17
3.114344643911193e-17
2.860954230265508e-17
6.642104826822994e-17
5.85248316129658e-17
5.1419501721374265e-17
1.980258535162045e-17
4.545038204998255e-17
4.325963065697809e-17
3.8227389898494644e-17
1.3811185496029448e-17
1.2591320166346672e-17
2.85711242718696e-17
-2.2259349577401916e-17
7.445574596875477e-18
5.44184874398077e-18
4.969263793124869e-18
-1.527620273680577e-17
4.199087321118706e-18
3.81218150272333e-18
3.4425048382442307e-18
3.157447533288067e-18
2.8883310750503104e-18
-8.984405317762128e-18
1.2024791046657385e-18
1.3182669888615888e-18
1.5674637960439661e-18
1.7103699699823729e-18
1.874318466460766e-18
1.9125876356125348e-18
2.2515862858317265e-18
2.4691838661527804e-18
2.5133936245902764e-18
2.7532650662016486e-18
3.018990928553162e-18
3.3122679296690416e-18
3.913431150136392e-18
4.0838440497248964e-18
4.722220326525959e-18
5.1576859538360784e-18
5.4300134602785584e-18
6.198985617398811e-18
6.3089055361001925e-18
6.9128217685104306e-18
7.584146769185083e-18
8.962116900913747e-18
9.13830186922198e-18
1.0771550729256192e-17
1.0959960794130678e-17
1.2956202178175646e-17
1.4206398623620796e-17
1.445823400295715e-17
1.7075891188644283e-17
1.737686220682221e-17
2.053177360247294e-17
2.1016114633748168e-17
2.4696857284075888e-17
2.5120738127734206e-17
2.9667431450901404e-17
3.019397939949199e-17
3.567967531040591e-17
3.911334453859401e-17
4.287560411712926e-17
4.703272308597104e-17
5.003900418951159e-17
5.2489187182667686e-17
6.205357224838061e-17
6.796149515583458e-17
6.977222671248639e-17
8.17402568862786e-17
8.962854279570972e-17
9.118508547188077e-17
1.0773616655640557e-16
1.096864491027775e-16
1.2297280418925197e-16
1.3191050207200792e-16
1.445170113966563e-16
1.5846032832131068e-16
1.7375265314897016e-16
1.9060609146421872e-16
2.0886383714843482e-16
2.468859326677989e-16
2.7056390827650314e-16
2.967370224168463e-16
3.25267974878091e-16
3.569376395791804e-16
3.911113962555365e-16
3.979404736316245e-16
4.365191664689843e-16
4.784534286026732e-16
5.247104983310937e-16
5.754167759787654e-16
6.293571265299322e-16
6.916371290623803e-16
8.17628503913067e-16
8.317209101960466e-16
9.40775253270276e-16
1.0779980730467671e-15
1.1812353876937542e-15
1.201505654455236e-15
1.3206992522062464e-15
1.5571994002438178e-15
1.7070765389866263e-15
1.74342546261566e-15
1.924843631526959e-15
2.25777365497529e-15
2.4669483035446908e-15
2.5097343339267645e-15
2.9644047059497642e-15
3.2435829400533412e-15
3.3071376748561173e-15
3.870145732213745e-15
4.282962246747184e-15
4.695292331918182e-15
4.76682095662911e-15
5.6398499113268376e-15
5.7348384506603415e-15
6.1397246783010644e-15
6.885863968690055e-15
7.543569252538393e-15
8.945851267434987e-15
9.050041419497302e-15
1.1262804765211187e-14
1.0837463535109591e-14
1.1861806163962037e-14
1.3010252810918682e-14
1.535090305571474e-14
1.497800826654905e-14
1.820894706934612e-14
1.9882542562283963e-14
2.1947044816289816e-14
2.184855986592545e-14
2.5626444219120483e-14
2.5920005384454427e-14
2.9902317600172177e-14
3.007261701946007e-14
3.485920780983495e-14
3.744238452730431e-14
3.7123809432772456e-14
4.2596104371035e-14
4.181688247754916e-14
4.401842297113347e-14
4.608698514579874e-14
5.1668051626665505e-14
5.333794066044475e-14
5.0155248958810355e-14
5.1499811800039415e-14
5.591210257025232e-14
5.185155958151818e-14
5.1372253251164614e-14
5.440596657644398e-14
4.760816747086802e-14
4.714575422329212e-14
4.8809600392072767e-14
4.702326436684175e-14
4.4228817235972344e-14
4.171519560077747e-14
3.9163436618070626e-14
3.683535473428345e-14
3.4123688588616796e-14
3.4495755355924844e-14
2.9377694924510267e-14
2.710352732242624e-14
2.2135178399496216e-14
2.1350403073070667e-14
1.9658822072438707e-14
1.9454361504569996e-14
1.6655488293003126e-14
1.5121530543760612e-14
1.3844007847893567e-14
1.2785631540452578e-14
1.2491690755801061e-14
1.0591154650192847e-14
1.0435231014577262e-14
8.833629129294443e-15
8.698306269434575e-15
7.961713996293287e-15
1.2719083855574861e-15
1.171787942585237e-15
5.428607617946333e-16
4.1198420147859047e-16
4.641659339673298e-16
3.524299258961904e-16
3.6618743642904116e-16
1.4193274559713866e-15
6.023409104096063e-16
5.564290028013162e-16
-4.0956375408910483e-16
1.8066260411497805e-16
-3.384435077452352e-16
-3.2181704357225313e-16
-2.8488283182251126e-16
-2.6127987856024567e-16
1.0990369433212082e-16
-2.1968226996428342e-16
1.5127594316203197e-16
1.3880137959747015e-16
4.137266775563341e-17
3.415130022095565e-17
4.176338208175754e-17
3.8255473324549367e-17
3.924281758696273e-17
3.2317520552500173e-17
2.916931628341644e-17
2.6750879724809132e-17
6.195790129804806e-17
2.472505091121469e-17
5.036738906073297e-17
4.50203577451415e-17
1.698917740575581e-17
4.133042746623245e-17
1.428433813774333e-17
3.169025288777902e-17
1.1695989531041841e-17
1.0790012283794662e-17
-1.9366183702880072e-17
-1.8961564102922212e-17
5.159251658583654e-18
-1.765569534656525e-17
4.335476274700413e-18
5.724347702989443e-18
3.5963534107679424e-18
1.37978907386684e-19
-2.0800256883000252e-17
-1.0129252977182054e-17
1.1625702266812758e-18
1.3080523010927625e-18
1.2836917450656488e-18
1.5338649301709844e-18
1.5432431050495264e-18
1.8412235170740403e-18
2.0186073139054464e-18
2.214384740726977e-18
2.232199441119089e-18
2.447927548569443e-18
2.916866219768069e-18
2.9416846678846435e-18
3.2358481155860274e-18
3.53536349876192e-18
3.8742830667576885e-18
4.249409677983749e-18
4.659150572095065e-18
5.1279137617539606e-18
5.601647056718562e-18
6.142820014309172e-18
6.712106336449322e-18
8.037332589119618e-18
8.840728853892615e-18
8.877785686774129e-18
9.735252266852247e-18
1.1613549198579446e-17
1.1571210502050084e-17
1.3989736021893716e-17
1.4072084715671382e-17
1.5429540285007672e-17
1.691920646680963e-17
1.8546092472620116e-17
2.0365475161670497e-17
2.2412464667222494e-17
2.451055651917143e-17
2.6807161337875556e-17
2.939328297582215e-17
3.302101499834131e-17
3.534065400415627e-17
3.825435581547805e-17
4.250938610871944e-17
5.0703325893059116e-17
5.737498086757915e-17
5.634418605406907e-17
6.271428799711606e-17
7.328562839297846e-17
7.384418498117759e-17
8.094923702788572e-17
9.664553539681189e-17
1.0258232775081825e-16
1.0677567829281949e-16
1.2803539256078057e-16
1.284263758670381e-16
1.4071640411041357e-16
1.6983388318151378e-16
1.840307131675677e-16
1.8544555267814747e-16
1.9854601756880494e-16
2.426294027022261e-16
2.663716645847959e-16
2.6818868295639954e-16
2.939134097013743e-16
3.203682932387813e-16
3.511736687823712e-16
4.2253787839143944e-16
4.623670069932442e-16
4.659718992921565e-16
5.118734420766718e-16
5.60212268057326e-16
6.144435248155758e-16
6.739394165827043e-16
8.033133036106555e-16
8.091534513702026e-16
9.660734355567586e-16
9.758685669451254e-16
1.0677277709530468e-15
1.203562895005747e-15
1.2830181334284345e-15
1.4075375804732655e-15
1.5419285066336724e-15
1.8392640270363903e-15
1.8543604490972756e-15
2.0501629064417526e-15
2.229934711876664e-15
2.4313027722155543e-15
2.6792774514422548e-15
2.9371998190555703e-15
3.2552081077312568e-15
3.8759245646744545e-15
4.210063914663026e-15
4.242697759909551e-15
4.65121417149824e-15
5.54573136588684e-15
5.5832808487479524e-15
6.122369821196641e-15
6.7521690188186244e-15
7.343479875390683e-15
8.043192656916362e-15
8.80764019775604e-15
9.663487908606543e-15
1.147918078507706e-14
1.2558105691217104e-14
1.2072325081272632e-14
1.5006962287558397e-14
1.506142628774262e-14
1.7966048736068497e-14
1.7917317121211133e-14
1.951368089001065e-14
2.3078941442954744e-14
2.2930899211516788e-14
2.4968546171954685e-14
2.7007251324821047e-14
2.913569017783797e-14
3.410555760688542e-14
3.6571160235277224e-14
3.9050188815235226e-14
3.812057300491527e-14
4.388571924145534e-14
4.288021484214315e-14
4.824165787080861e-14
4.598746119604203e-14
4.738395527241989e-14
4.845035733951429e-14
5.3458338631842764e-14
5.387026261500017e-14
5.360412653417012e-14
4.8712681939175553e-14
5.115422562450183e-14
4.9812310550051e-14
4.8104266547909476e-14
4.612375599508818e-14
4.395817406827466e-14
3.825225946567284e-14
3.9259448113258054e-14
3.682251652640792e-14
3.15863040984901e-14
3.1744287700417074e-14
2.9732157100306945e-14
2.7509586875579778e-14
2.5259650492856177e-14
2.121567409401453e-14
1.9769887898081786e-14
1.815977035998823e-14
1.666562115156743e-14
1.6676008694236952e-14
1.3998009304660553e-14
1.3058821784745692e-14
1.171918129969409e-14
1.1685238273735077e-14
1.0665010725671931e-14
9.758352273049825e-15
8.894775253562402e-15
7.457940778772247e-15
7.425176152701914e-15
1.197558139864078e-15
4.95642282734058e-16
5.128719442014661e-16
4.743642789710412e-16
2.6091390882950246e-16
4.0414680145068844e-16
2.873143638073658e-16
1.4961009484071703e-15
5.697011860274324e-16
1.1395690644953845e-15
1.9790467319077073e-16
-3.357244188757529e-16
-3.1175630358548516e-16
1.5437128055670143e-16
-2.599591073608779e-16
-2.3808882892877176e-16
-2.1833166918569824e-16
-2.0152892234509603e-16
5.157901733713896e-17
1.0225371534004403e-17
9.406575560833202e-18
3.346301303802363e-17
6.211692391241569e-17
9.666060847699345e-18
8.717053955543427e-18
4.2561948379476786e-17
7.299449281210523e-18
1.3395348523361778e-18
6.313913945218034e-18
5.579759347814682e-18
3.031116534489048e-17
2.7668322816998764e-17
-7.265634188297725e-20
2.330094209889874e-17
3.536862091551422e-18
1.9380360825920943e-17
2.96723531597782e-18
2.7146006949562757e-18
-1.9568362630768932e-17
-1.8065000157939648e-17
-1.6993959133596097e-17
-1.4893192340534793e-17
4.086999484745514e-18
3.2488244024733266e-18
3.390055139859294e-18
-1.0350607674851129e-17
2.9430579970546074e-18
9.42560761052638e-19
1.0783379784041348e-18
1.242913688211454e-18
1.2424866303668974e-18
1.3614178424032575e-18
1.6443849158189991e-18
1.8010933799688672e-18
1.974919696093165e-18
1.9693372077121816e-18
2.1662455600087432e-18
2.6024850098169694e-18
2.5965742436961574e-18
2.859317074911164e-18
3.126247944365659e-18
3.301444486124848e-18
3.773448902323455e-18
4.053420220976976e-18
4.50867875698104e-18
4.960128338407903e-18
5.302965955614754e-18
5.946565009847963e-18
7.16855480432404e-18
7.157340721142884e-18
7.751379959046213e-18
8.590362430542174e-18
9.434167854682497e-18
1.0329026058429262e-17
1.1455432873080429e-17
1.2420373162313256e-17
1.4196102505546753e-17
1.6487473425271475e-17
1.6389945032828102e-17
1.7952282604304862e-17
1.9694952156347037e-17
2.1577239331550332e-17
2.3654152760624474e-17
2.6359172978376682e-17
3.128738449496333e-17
3.122844289237373e-17
3.419767174087844e-17
3.751162675090471e-17
4.522034016978347e-17
4.509195858362898e-17
4.943992469409085e-17
5.624154851817673e-17
5.944655238414513e-17
6.518842752142346e-17
7.153988173901586e-17
8.617022532844189e-17
8.588641491174492e-17
9.423708227675864e-17
1.1512709327274025e-16
1.1328492754749484e-16
1.2423080732919892e-16
1.366089979795034e-16
1.4941429981240531e-16
1.8003328896342177e-16
1.9741511724689674e-16
1.9684601860686744e-16
2.373267103736924e-16
2.368159991701295e-16
2.8751012527466494e-16
3.127828086748429e-16
3.120803039489243e-16
3.420910046670151e-16
3.7479079673578333e-16
4.627933019669409e-16
4.509180157794949e-16
4.946223900862449e-16
5.423648271535947e-16
5.897164794089707e-16
6.535519180489954e-16
7.143847239764835e-16
7.83670783467227e-16
8.590802477971603e-16
9.369807435131449e-16
1.1358569061780808e-15
1.1324790323832815e-15
1.372523639217641e-15
1.361503422328356e-15
1.492528382527204e-15
1.7998106692890066e-15
1.794273812155198e-15
1.969698238391157e-15
2.1591687764095782e-15
2.3931906500916148e-15
2.5929990774890643e-15
2.9511064985953915e-15
3.3100713337115893e-15
3.755495681362627e-15
3.745436121651147e-15
4.134979503395681e-15
4.5445519495928536e-15
5.423654215492036e-15
5.944981353429812e-15
5.921172267613051e-15
7.134803205752984e-15
7.15835883038613e-15
7.784665700638702e-15
9.368823311588844e-15
1.0253800681331765e-14
1.1225531559473061e-14
1.1163322544976589e-14
1.2205749278375722e-14
1.4668854422472476e-14
1.4553940272903413e-14
1.5888215438555913e-14
1.726927818018119e-14
1.8847310852959847e-14
2.048858667093285e-14
2.2240186164861873e-14
2.412675518004282e-14
2.4981414960476708e-14
3.0864635295676016e-14
3.141541135775762e-14
3.2305752154720316e-14
3.439096261690539e-14
4.02203575899423e-14
3.865465636086099e-14
4.056334215330632e-14
4.655514304677999e-14
4.3860386928947906e-14
4.509162747098788e-14
5.0946648903057594e-14
4.797182084798836e-14
4.6736675934640025e-14
4.650377882274347e-14
4.5871653247273206e-14
4.8604863462447016e-14
4.720968645801678e-14
4.502612061969436e-14
4.357340590353117e-14
3.765980065380722e-14
3.564761416098012e-14
3.3589182097695104e-14
3.460620100049346e-14
3.261577232166213e-14
3.0063323409772435e-14
2.7870288409234365e-14
2.5761835602388522e-14
2.1608239345788693e-14
1.9901402417535863e-14
2.0154826688926936e-14
1.6814589562000914e-14
1.542246772965544e-14
1.5548054139993453e-14
1.2939011767452408e-14
1.303053692303533e-14
1.1920707736800084e-14
9.902899612730263e-15
9.960810833462795e-15
9.095225955667205e-15
7.547814412503686e-15
6.890340015304608e-15
6.291860537557722e-15
1.3503139140096215e-15
1.0537367648491006e-15
4.856797381945082e-16
3.700165686227321e-16
3.401352475177936e-16
3.815374459751929e-16
3.514506126273715e-16
5.840908829264566e-16
7.827484205210655e-16
4.965066081091502e-16
-3.4332478249825223e-16
-3.166826833764965e-16
-2.9028916373116184e-16
-2.6703801548809793e-16
-2.4659689934085003e-16
1.2431196408788444e-16
-2.0571963847184674e-16
1.0236478133330156e-16
1.3418525880740192e-16
9.589808787873185e-18
6.32479710569732e-17
1.1503552520256357e-17
5.876074849319126e-17
5.944300850755595e-17
4.989966845413141e-17
4.499423538269447e-17
6.9146397289762595e-18
6.235551990939314e-18
5.809644638733397e-18
5.352849015938078e-18
2.847439571187705e-17
4.350593989636703e-18
2.3806073364901448e-17
2.181219923653248e-17
3.334185790811627e-18
3.04421634910458e-18
1.7026708857862918e-17
3.799851871859469e-18
5.512122901312779e-18
5.049689997546928e-18
-1.6549940990608153e-17
4.699922560390712e-18
-1.7165905702708476e-17
-1.2441914048803249e-17
-1.1364446366100767e-17
2.9208271792851346e-18
9.236332406577129e-19
8.927030534673331e-19
9.76262610555644e-19
1.0709868798393699e-18
1.1739122890397992e-18
1.2864072410175647e-18
1.6061140172743544e-18
1.5577719609590122e-18
1.697072147813447e-18
1.858989734227426e-18
2.0503335441958794e-18
2.241988392879732e-18
2.4535687435811475e-18
3.058231022632769e-18
2.9473955958721098e-18
3.2332644391019052e-18
4.033726750680671e-18
4.18953174924723e-18
4.259896114029414e-18
5.3178532518885994e-18
5.133857166169208e-18
6.392866965674157e-18
6.1578871171474595e-18
6.753443615158805e-18
8.430550200108112e-18
8.119943648315391e-18
8.903795910921205e-18
9.66676900866144e-18
1.0703177427325964e-17
1.1764524825007723e-17
1.4644924478806333e-17
1.41076401416647e-17
1.7608682235773068e-17
1.6980804279660814e-17
1.8601119656881062e-17
2.0393621530548103e-17
2.2379505232365472e-17
2.4652069007609327e-17
2.688199361581252e-17
2.947983549255064e-17
3.232624132506648e-17
3.544264633239918e-17
3.870772852335341e-17
4.265081444630512e-17
4.672799271903837e-17
5.122979573592602e-17
5.61833890214089e-17
6.164709411087702e-17
6.589867039923852e-17
7.405089883776904e-17
8.12225895115745e-17
9.815054136199971e-17
9.761567878355617e-17
1.0579995543146258e-16
1.1739477644100238e-16
1.2923357324677617e-16
1.410434495482289e-16
1.5464136322751027e-16
1.696454182035157e-16
2.105441104117598e-16
2.0272703579250175e-16
2.5550972843140406e-16
2.793760326975434e-16
3.0595535218632553e-16
3.3581354886203435e-16
3.231811735500282e-16
3.543874693524879e-16
3.885199649240399e-16
4.2346968191464136e-16
4.672865610619815e-16
5.122368895595488e-16
5.616989166014463e-16
6.158760441896089e-16
7.80770172223433e-16
7.408359018159005e-16
8.126215953086828e-16
8.895155704337336e-16
1.111044063938424e-15
1.070059356581501e-15
1.1447535476921613e-15
1.4649926434633773e-15
1.6072270010613562e-15
1.5460287085753665e-15
1.929670983931985e-15
1.858251347057809e-15
2.040995162698216e-15
2.237599075134692e-15
2.4496851173579173e-15
3.0562762591666043e-15
3.235019646033699e-15
3.2288955484562517e-15
3.537738412233128e-15
3.877603696598452e-15
4.315912655274162e-15
4.719174280200136e-15
5.103919083157924e-15
6.364739913290438e-15
6.144353343499057e-15
6.714915900585525e-15
7.352605747418536e-15
8.047593653047537e-15
1.0024859572828119e-14
1.0969966307075479e-14
1.1996134168994849e-14
1.154761358480456e-14
1.4319612214583933e-14
1.3742334829525837e-14
1.7057096350204295e-14
1.6420594882626602e-14
1.7783318698926603e-14
2.1979360898260353e-14
2.0968691556805312e-14
2.3055994928007822e-14
2.7883566812649068e-14
2.6398850282552096e-14
2.8344581812003687e-14
3.0318673962488127e-14
3.6775592761795965e-14
3.425555469345247e-14
4.110288691047531e-14
4.321522923342714e-14
4.673892081040869e-14
4.079621579106635e-14
4.8110388412907786e-14
4.2918286806913395e-14
4.310437473460465e-14
4.227579348821231e-14
4.205142346247372e-14
4.7995300464892346e-14
4.639113345637974e-14
4.5052185321378297e-14
4.32830103412632e-14
4.1411526978022764e-14
4.039402516678179e-14
3.155893307660428e-14
3.494319859912299e-14
3.269187476285989e-14
2.647840026119315e-14
2.8329916304235278e-14
2.6292045018074197e-14
2.4275775882375057e-14
2.239422843503388e-14
1.7910280424760034e-14
1.9057010981137053e-14
1.7525808947241452e-14
1.5970392311925664e-14
1.4618899382389186e-14
1.1636308696343306e-14
1.193108908227877e-14
1.1196394880489565e-14
8.893344706844602e-15
9.369071366572427e-15
8.541238736145515e-15
7.799690333873892e-15
7.123879509356008e-15
1.1650321678633662e-15
1.080766345491013e-15
4.939884280610103e-16
3.7683560201259404e-16
3.4863068832777135e-16
3.9119687399744126e-16
3.688287019168544e-16
-4.548252926527106e-16
2.4891320312915794e-16
-9.548761503152455e-16
1.9076413963604232e-16
-3.237961376293683e-16
1.6226249084461236e-16
1.2937451080029243e-16
1.3780271656148138e-16
1.2543480675793316e-16
1.1502889166281808e-16
1.055146630251565e-16
3.4330381890677206e-17
3.0093888023167716e-17
2.884042798386003e-18
2.664487220209852e-18
1.739533852804462e-17
9.273384653499682e-18
9.01987691989916e-18
7.759041003544435e-18
7.329860709053683e-18
6.639451916753018e-18
5.936925927164285e-18
5.508513959259836e-18
3.8933814631096564e-18
2.7110087842455706e-17
4.244136789973538e-18
1.985651057883986e-17
3.514333453832363e-18
3.1204633952936537e-18
2.8838263454336416e-18
3.1530881947925812e-18
-2.0489060850391588e-17
5.448225238814335e-18
-1.6952061456655052e-17
-1.5392636589833952e-17
-1.4074344368804786e-17
3.625038367766434e-18
-1.1777738341609651e-17
6.547301765199241e-18
7.158107859811735e-19
7.849423915079684e-19
8.74530448048706e-19
1.0870214844503135e-18
1.1932815157307354e-18
1.3060933972243166e-18
1.2439781702371223e-18
1.3641639792537161e-18
1.4959832932078603e-18
1.6447694992959609e-18
1.7632557664985526e-18
1.9775778166318415e-18
2.1633908921637455e-18
2.7316218024805864e-18
2.9922818211677274e-18
3.281541641350072e-18
3.125567302389674e-18
3.4620410091789788e-18
3.596152356490199e-18
4.12047054249183e-18
4.516152438928723e-18
4.9520575249295176e-18
5.428573972124305e-18
5.954073500283181e-18
6.484556041971287e-18
8.281374979004328e-18
7.847330825286215e-18
9.906371074100404e-18
9.432097084552532e-18
1.0347555137458234e-17
1.1348790492780191e-17
1.2285720448005154e-17
1.5702765024324544e-17
1.4976848307035678e-17
1.640383710030765e-17
1.7536603850777383e-17
2.2704102644425356e-17
2.4896447089007367e-17
2.3754285452847226e-17
3.119326324639379e-17
3.279782378540997e-17
3.125096149841108e-17
3.427752263317853e-17
3.7583169056565666e-17
4.118234243509276e-17
4.526225028840572e-17
5.700613498725899e-17
5.4340883145429304e-17
6.850413704746786e-17
6.530138285097893e-17
7.154176772544635e-17
9.034402950715246e-17
8.608060399106168e-17
1.0859752873667831e-16
1.0343037429574882e-16
1.2746289554261154e-16
1.243930155394293e-16
1.3669836461266343e-16
1.495381185485089e-16
1.8877269777862453e-16
1.798713103343681e-16
2.2706264230690973e-16
2.1975057509955609e-16
2.370479343748306e-16
3.012264964999169e-16
2.864529063371184e-16
3.125054137130344e-16
3.366559979180836e-16
3.756262270871622e-16
4.740605985935995e-16
4.563675599848227e-16
4.951671401388779e-16
6.249263791410695e-16
6.025984505520051e-16
6.529125452698697e-16
7.161777698797845e-16
9.032221897463882e-16
9.904270183656348e-16
9.43968143919215e-16
1.1908720914214678e-15
1.305823822610467e-15
1.4530572560324543e-15
1.5237721034115326e-15
1.485561810361666e-15
1.8956828802806688e-15
1.7730973066619387e-15
1.9824734853720357e-15
2.1604835202069053e-15
2.7271037251043894e-15
2.5974798072255653e-15
2.846224198199398e-15
3.606056197442471e-15
3.821333982759827e-15
3.748559393987709e-15
4.106742665660813e-15
4.503734100566706e-15
5.678132714898402e-15
5.409251151251288e-15
6.81783342568121e-15
6.492166274363289e-15
7.101018769987229e-15
8.963402824815341e-15
8.510186063581983e-15
9.312266451425351e-15
1.0175117353361276e-14
1.1214551562268937e-14
1.2156986278273073e-14
1.528764190065245e-14
1.6660874734970114e-14
1.576224183709965e-14
1.7179746265862935e-14
1.8727775180462783e-14
2.031610330301013e-14
2.516547132659508e-14
2.7160394706228586e-14
2.5405714710724388e-14
2.726646837147398e-14
2.911896344757025e-14
3.0962907601494874e-14
3.778274047975771e-14
3.45636230937754e-14
4.1630500228758606e-14
3.759655585712025e-14
3.884512842449875e-14
4.549089504008433e-14
4.6562350761640325e-14
4.0714590177092916e-14
4.6759363381791275e-14
4.642892242492598e-14
3.963532231979733e-14
3.778918267872367e-14
4.277568567935658e-14
4.20814924112268e-14
3.908261163972189e-14
3.1807853976682926e-14
3.496809014173229e-14
3.285292614341089e-14
2.6094832905048337e-14
2.903523272106192e-14
2.6549981713960946e-14
2.459512096183192e-14
1.9528948843395907e-14
2.0963198680864508e-14
1.656729144855909e-14
1.752184659519824e-14
1.6267574126252844e-14
1.4919007638849165e-14
1.1865102540732761e-14
1.1683163331431213e-14
1.1453737770025493e-14
1.0456628190162755e-14
9.559064370119325e-15
8.741697612925729e-15
6.831246528258406e-15
7.289015224165615e-15
5.718373862446638e-15
1.1003897453413823e-15
1.069826999369833e-15
3.844136855957804e-16
3.559792017527815e-16
3.3181581653989065e-16
3.693766607735649e-16
3.422012478084357e-16
-4.275382057877406e-16
2.157154855974715e-16
-4.0398264018885944e-16
-3.338958045852518e-16
-3.2165859412874444e-16
-2.834059438193482e-16
-2.597367679175911e-16
-2.38221536898484e-16
1.3775696148668746e-16
-1.9900042851538833e-16
-1.8303944716653352e-16
1.3060600475997748e-16
1.1978999556422734e-16
6.408716773689016e-17
2.6494882437732613e-18
6.631287181717477e-17
5.260429945936309e-17
8.040301364396901e-18
7.403821936941927e-18
3.423311398373963e-17
6.099632422123206e-18
5.865004587400534e-18
5.236772661577087e-18
4.926148932878281e-18
4.276112275468648e-18
2.3323751348064912e-17
3.543985672229974e-18
1.9261475300063398e-17
2.951209139652063e-18
3.0063273513451598e-18
1.7616966567846067e-18
6.516637431630686e-18
-1.6481493753583512e-17
5.4109720366538686e-18
-1.3606602313381136e-17
-1.2370593332104816e-17
-1.1411614062826289e-17
-1.0466214943716008e-17
6.307711110378147e-19
6.913316599874937e-19
7.584429983335516e-19
8.31975402963791e-19
9.246670773663046e-19
1.16389155477475e-18
1.2772587208293877e-18
1.2028195907309556e-18
1.3182842836959878e-18
1.6825234948845908e-18
1.6014944283331216e-18
1.7379808968116922e-18
1.903820776554528e-18
2.0904101884211908e-18
2.6703004962106205e-18
2.9417634119107097e-18
2.753494236277404e-18
3.516569174131559e-18
3.309222427124298e-18
4.227675499424303e-18
3.979543656104485e-18
5.086736177958236e-18
4.7835102786199476e-18
5.2478271768481295e-18
5.75368785269082e-18
6.3175221204304345e-18
6.914050740280531e-18
7.583667823190797e-18
8.314679753732159e-18
9.117335663865637e-18
1.0119864125557493e-17
1.096047084060472e-17
1.400135842938129e-17
1.3179773486140422e-17
1.4449684744885074e-17
1.5846014428699085e-17
1.737439845714285e-17
1.9048768418855975e-17
2.0878068605287944e-17
2.6676373344093035e-17
2.512966254442182e-17
3.210186504750234e-17
3.0203005325992274e-17
3.855809686865951e-17
3.6294100476659916e-17
3.9795632469009e-17
4.3644810051597674e-17
4.783948229084162e-17
6.11758655634609e-17
6.703938768909797e-17
7.360111197341207e-17
6.915749881766015e-17
7.584975725925289e-17
8.350625538744441e-17
9.114208276700997e-17
9.992422244450322e-17
1.2769728460324157e-16
1.201135003849254e-16
1.3178228615269928e-16
1.4452942058814965e-16
1.5872407705824857e-16
1.7381993874660308e-16
1.9160409152552e-16
2.432535414969103e-16
2.2940547484336e-16
2.5109907944034184e-16
2.755798884876199e-16
3.0183875063351523e-16
3.309287997159995e-16
3.629025945891133e-16
3.9810367576734796e-16
5.0840270602619695e-16
4.840471428027587e-16
5.251102903377129e-16
5.751236183945912e-16
6.025958603998332e-16
6.94431170206208e-16
7.582293609091219e-16
9.68588849212165e-16
9.114998647770444e-16
9.99561871663653e-16
1.0958756907896197e-15
1.2015075374340356e-15
1.3178951373621332e-15
1.6827673106248386e-15
1.5847372158106233e-15
1.7376182282481966e-15
1.9036883522490577e-15
2.086256196185353e-15
2.3103049763336186e-15
2.5069184120234468e-15
2.7595474672480955e-15
3.5117026618685277e-15
3.30403600793283e-15
3.6215193357587326e-15
3.975253297798845e-15
4.1596991459630314e-15
4.76743780137798e-15
6.083557808910787e-15
5.588348841631513e-15
6.272065427346273e-15
7.428555624681165e-15
7.510625686148232e-15
8.217587774157235e-15
8.999590293545662e-15
9.829934303699638e-15
1.2512134755528434e-14
1.1729591388052202e-14
1.491486347526645e-14
1.3962341276581067e-14
1.536789397415093e-14
1.6417068087621424e-14
2.0913760322798308e-14
1.9453721375808546e-14
2.103894417450381e-14
2.6446256261949233e-14
2.4412142944109283e-14
2.6084646313111052e-14
2.7937506980341684e-14
2.9561350605926907e-14
3.141657467462843e-14
3.2691155887659193e-14
3.451151277162608e-14
3.5209447570277495e-14
4.314444503679597e-14
3.772201441232927e-14
3.8278409786473615e-14
3.84967738539756e-14
4.470452993785012e-14
3.793928619430068e-14
3.678126235146214e-14
4.209659360996185e-14
3.4864230700089414e-14
3.315502835139011e-14
3.6848852166580514e-14
3.4920598881777585e-14
2.8216860590287178e-14
3.08754220589618e-14
2.8833568936234653e-14
2.6821138369545636e-14
2.521133897177296e-14
2.305224920971937e-14
1.8248355598610094e-14
1.699231473254936e-14
1.5471630192116297e-14
1.6576759748382995e-14
1.3039657060639712e-14
1.2146603751825893e-14
1.0954903027415598e-14
1.1688983540356113e-14
1.0695478216953998e-14
9.797103003211324e-15
7.66038432253816e-15
8.114095402937728e-15
7.455634242937496e-15
6.806868606330121e-15
6.338067614107933e-15
1.0519955641174798e-15
1.0014192396704616e-15
3.6869755545694226e-16
4.1402923537966247e-16
3.163630308115057e-16
3.538222033987423e-16
2.6759117580208055e-16
2.1972406475147226e-16
-3.718118236707712e-16
-3.424685401894666e-16
1.7246707131410765e-16
-3.7933566622312564e-16
1.4603603130693342e-16
1.3297373386357597e-16
-2.2498770865868575e-16
1.1182712063179578e-16
1.027375752143251e-16
9.390234318052233e-17
1.2425132168276752e-16
2.7975125516427206e-18
5.995141663305326e-17
2.3712324686091643e-18
9.011923130605301e-18
8.297315671821398e-18
4.520458532296515e-17
7.002326702570794e-18
7.559911306228394e-18
5.840048857330735e-18
5.410489448611312e-18
2.89311861558991e-17
4.4573776924626776e-18
2.504889227085458e-17
2.194995425525986e-17
3.3562418746105547e-18
3.0574491600172888e-18
2.797067295722596e-18
1.709887224791803e-17
2.9455144457835353e-18
1.22753878388595e-17
1.090741660842604e-17
1.7018084725135796e-17
-1.30340198437226e-17
-1.2486793538637865e-17
-5.426528280942428e-18
6.58882371903365e-19
6.129527356123386e-19
6.763651973940342e-19
8.741240108296773e-19
8.083468902703945e-19
1.0443016812062256e-18
9.72805786308789e-19
1.2549500616858814e-18
1.16797919045736e-18
1.280195345399483e-18
1.4039117039304016e-18
1.8153962362181315e-18
1.6749459995369985e-18
1.851909162998775e-18
2.115431916937371e-18
2.623497490921714e-18
2.4412665072622793e-18
2.67913776244028e-18
2.9350311171069892e-18
3.2202745160980513e-18
3.5280421173573196e-18
4.560494802078828e-18
4.997372836041632e-18
4.6501990326565764e-18
5.098546390289432e-18
6.5899037220478085e-18
6.1279482844009086e-18
6.742468531952702e-18
7.371008111512758e-18
9.537642110107306e-18
8.859669866541529e-18
1.1443417367574143e-17
1.2556146478129004e-17
1.1698843547533993e-17
1.280896006897136e-17
1.4003199635990815e-17
1.54106218224252e-17
1.688849045680693e-17
1.8496105573675354e-17
2.0302111966724e-17
2.2261919413829034e-17
2.4398329163141896e-17
3.1532506711590455e-17
2.934372970640046e-17
3.220393702937214e-17
3.5261123035761916e-17
4.557816164321741e-17
4.241356339667067e-17
5.698234890819162e-17
5.098475809192682e-17
5.594671572594353e-17
7.222273596472837e-17
6.747760624020044e-17
8.689549896946314e-17
8.079927908567683e-17
8.862392756294703e-17
1.1449312534187574e-16
1.0662147449110094e-16
1.1682849877640398e-16
1.2926991728289803e-16
1.4045373085753772e-16
1.539955859670337e-16
1.6943439372669912e-16
1.8518467771296415e-16
2.041090701398759e-16
2.225394872296657e-16
2.446140959012237e-16
2.7075758402768163e-16
2.9143527159223613e-16
3.216404476488754e-16
4.1715040685179e-16
4.566902876950111e-16
4.2416867101156067e-16
4.649595258412876e-16
5.102354209013123e-16
6.589743873262756e-16
6.130398385173474e-16
6.727138275626787e-16
8.692969574558544e-16
9.52927236146268e-16
1.0376258492814584e-15
1.0486771731948125e-15
1.065502302857767e-15
1.3760642998291977e-15
1.511420914022283e-15
1.4256497410137914e-15
1.5398142129920574e-15
1.6972473723503198e-15
2.18005523693147e-15
2.3896203701537244e-15
2.6226547402221973e-15
2.8537068612749796e-15
2.675426125732699e-15
2.8615310092845887e-15
3.2148792424904552e-15
3.5194132347338832e-15
3.857813926891327e-15
4.2280799431476835e-15
4.64641314405984e-15
5.098657406790953e-15
5.5920640289794085e-15
7.177725584276909e-15
6.628389252418472e-15
7.301881349948143e-15
7.99283259198178e-15
8.736951066578075e-15
9.520686704183209e-15
9.923610977644018e-15
1.1404968139190513e-14
1.437756017129481e-14
1.6212331039710805e-14
1.4737160818500728e-14
1.891136431095159e-14
2.0446409363554156e-14
2.2221937476020074e-14
2.4445189314496513e-14
2.1960175697252772e-14
2.360220719550077e-14
2.5285521129891426e-14
3.176089022838726e-14
3.37520041301602e-14
3.023363224763695e-14
3.175229988754802e-14
3.863258400202809e-14
3.4305966934784246e-14
3.5291434045867775e-14
3.532171979451558e-14
3.643296684703763e-14
3.659343012896132e-14
4.2020555774817996e-14
3.474910713661541e-14
2.8088247797414767e-14
2.730750707920422e-14
2.6318258776318468e-14
2.5199285616377805e-14
2.39690521587273e-14
2.7839371481766538e-14
2.62043321180283e-14
2.0006345536738218e-14
2.2923577054367623e-14
1.736924929131736e-14
1.6111100669698525e-14
1.8645954511096645e-14
1.686538920403745e-14
1.2672903133284806e-14
1.1668911618675855e-14
1.0701088455127608e-14
1.2069732678293913e-14
1.1040810101653237e-14
8.233011940628082e-15
7.53217478260887e-15
6.895389981989674e-15
6.301764498207896e-15
5.82045014652865e-15
5.2597258331495626e-15
4.859794354895156e-15
5.025967363320707e-15
4.884019468630854e-15
9.885238565837973e-16
4.3695814624523774e-16
2.9072699752813634e-16
3.910328350081233e-16
3.614462901460888e-16
3.322532144216531e-16
2.5315848026770324e-16
-3.350865539018453e-16
-3.5073398537821443e-16
-3.36391641336989e-16
-2.976007828239463e-16
-2.7411480971089584e-16
1.3677605981054216e-16
-1.3755843642955216e-16
1.159036655977486e-16
-2.0125678455753007e-16
-1.803556027348111e-16
-1.621613614095011e-16
1.165794483958099e-16
2.7085613700282316e-18
2.4909143701448436e-18
5.4597291342706696e-17
-9.217881262907814e-19
7.762321658952823e-18
7.161544065780942e-18
9.330553728296689e-19
4.0523591509074294e-17
5.438845757138996e-18
5.8407886875660276e-18
2.928447729622915e-17
2.491614732660214e-17
4.047074799047566e-18
3.471031747737049e-18
3.167048121248835e-18
2.879431931007429e-18
2.640823776413978e-18
2.4078862086492563e-18
2.0480088787453154e-18
1.1367668579306147e-17
-1.4847814998544076e-17
9.549568159349136e-18
-1.2217897218153929e-17
-1.1014890603563195e-17
5.801765332176172e-19
5.284301483884142e-19
5.764599872126834e-19
6.234813253583061e-19
6.936439430432718e-19
9.618379673308435e-19
1.0216188678042524e-18
1.1200962128920697e-18
1.0057147037689493e-18
1.0987331069210408e-18
1.4753528064836064e-18
1.3218603664602446e-18
1.44969293831491e-18
1.5913418388544426e-18
1.7425848695858644e-18
1.909992853669754e-18
2.092872249201989e-18
2.2957952908110554e-18
2.5165489885942515e-18
2.760490279373196e-18
3.025382128377398e-18
3.321574105168147e-18
4.472058552475101e-18
4.886067633023784e-18
5.361011986502936e-18
5.874839142793298e-18
6.440512511579761e-18
7.058544713680142e-18
6.323752507556478e-18
6.9321030196145946e-18
7.635264226902468e-18
8.337334496475408e-18
1.1214212125650962e-17
1.2121566231810741e-17
1.3625637545870777e-17
1.164733820980596e-17
1.3205956376117176e-17
1.7747105052781887e-17
1.970366244616983e-17
1.7435403398191136e-17
2.337980091971088e-17
2.095524111469992e-17
2.81179259575737e-17
2.517315612426679e-17
3.380651853265677e-17
3.028080711173051e-17
4.069972753943335e-17
3.635705611668665e-17
3.992564137747077e-17
4.372592984612405e-17
4.82218363821491e-17
5.2598643712882176e-17
5.766226806758982e-17
7.875436006348254e-17
8.492367016497433e-17
9.308856589102703e-17
8.332060679186834e-17
9.139710981738481e-17
1.0021025486475279e-16
1.3457430385787786e-16
1.487537715115391e-16
1.3207515271270336e-16
1.4490766500636616e-16
1.9454451785926602e-16
1.7414199842901771e-16
2.33973626046334e-16
2.0814806499001543e-16
2.2958216874566977e-16
2.5485225506304673e-16
2.759532405476955e-16
3.706488103127672e-16
3.3188595934652773e-16
3.6429382323584235e-16
4.88787141747134e-16
5.414343608863859e-16
4.799356083381184e-16
5.262697563647549e-16
5.765375512881115e-16
6.319646826286395e-16
8.529880219277196e-16
7.605734598141762e-16
8.339664309974968e-16
9.139698991662063e-16
1.0020750992749903e-15
1.3425740149175854e-15
1.2046336721177826e-15
1.3294549677437133e-15
1.4480568575232383e-15
1.5872079653985023e-15
1.7411924387344444e-15
1.9078214887450016e-15
2.091115749086498e-15
2.2931969602182625e-15
2.538843610658687e-15
3.3736174302447952e-15
3.020981070108084e-15
4.055577453810347e-15
3.62789795689448e-15
4.0285235769546715e-15
4.358314314468e-15
5.8447893793420594e-15
6.317317565555781e-15
5.7296605028269225e-15
6.266124681322905e-15
6.827442601538972e-15
7.507602651500346e-15
8.209316435837423e-15
1.0217421253909109e-14
9.805095807064992e-15
1.319640269103541e-14
1.1668570581258004e-14
1.5908936645582956e-14
1.6954515922437546e-14
1.8426248213689978e-14
1.9986649212440402e-14
2.1663053966117372e-14
1.9086028648976186e-14
2.056272769187817e-14
2.2113825784368102e-14
2.3633181339247046e-14
3.082812004322598e-14
3.266833203448219e-14
2.8182244463300906e-14
3.61564274526225e-14
3.830125855685737e-14
3.182501906205846e-14
3.2629260029986404e-14
4.073997258469799e-14
3.3679083993631585e-14
3.359055033081271e-14
4.232834048766394e-14
3.8412919273994934e-14
3.146941023978708e-14
3.0511916347569183e-14
2.9959478058247083e-14
2.4018885224763635e-14
2.6709064724748544e-14
2.5192296579872852e-14
2.0263322200649493e-14
1.8913902083897512e-14
2.066482868111521e-14
1.6438566626915723e-14
1.780551894048621e-14
1.6103529309134155e-14
1.5185195346787328e-14
1.1954529342145311e-14
1.2853055507261024e-14
1.1817363658345973e-14
1.0905660674003698e-14
8.286418053263211e-15
9.078359960623438e-15
8.305142574544618e-15
7.585038537412905e-15
6.94980615759179e-15
6.407663267194696e-15
4.9583322136451415e-15
4.530361786129608e-15
4.513856184262181e-15
1.3490743334889074e-15
9.32543558781857e-16
3.6510353497148767e-16
4.0107679122628865e-16
3.707143233682067e-16
3.4100743354005706e-16
3.1470499593640654e-16
-5.165554795536007e-16
-3.616454747075163e-16
-3.3223600649676676e-16
-3.0508629203267557e-16
1.5361824184586645e-16
-2.6017202723693064e-16
-2.3837519187085667e-16
-2.2805531427466794e-16
1.0878885696164108e-16
-1.8461195917227803e-16
9.130689888183349e-17
1.195876494007654e-16
2.60789448369804e-17
-2.7258916511868863e-17
-2.515903111847367e-17
8.782984263255386e-18
4.933688421999883e-17
4.323893535208882e-17
6.702180376721048e-18
3.815687874759321e-17
3.398506097352946e-17
5.30185025390255e-18
2.2467898276787217e-17
2.8534044110768184e-17
3.955141359609831e-18
2.1242452465823492e-17
3.284611003833923e-18
1.781557648643499e-17
1.6285879261393997e-17
2.6198271747676577e-18
1.3677536312310087e-17
5.994686012530809e-18
-2.0325565227972413e-17
4.976860656544106e-18
3.3715486387384753e-18
4.144473368934439e-18
4.219055984522932e-19
4.624900386116515e-19
5.074893696344217e-19
5.566990326724488e-19
7.569949556448971e-19
6.682878114410557e-19
7.330063872864485e-19
8.042256292205735e-19
8.828534067577373e-19
9.662545710450258e-19
1.3158041809397703e-18
1.1634971592414716e-18
1.2749286210589992e-18
1.7343817898196364e-18
1.900983558808162e-18
1.6799562345961763e-18
1.840289101602178e-18
2.019148070549429e-18
2.2152753368666753e-18
3.155987858093346e-18
2.661493575763894e-18
3.621614315878445e-18
3.97259163330028e-18
3.493263018875171e-18
3.847750908790761e-18
4.219337609737013e-18
4.488231768557558e-18
5.0353759969124904e-18
5.5600855306974824e-18
6.1024422833408184e-18
6.6868642729939745e-18
7.460239536748332e-18
8.038422344056117e-18
8.818420111546354e-18
9.66260825519895e-18
1.060309548129467e-17
1.1724214833549044e-17
1.4296396031502694e-17
1.4001201029664122e-17
1.5325583674729605e-17
1.6794274722887892e-17
1.8415007304109297e-17
2.5270429929803467e-17
2.2161228607727444e-17
2.428343511039796e-17
2.619197320097808e-17
3.62329590592389e-17
3.201930093886018e-17
4.3590088269148787e-17
3.8500259099520114e-17
4.2186800380722316e-17
4.631718502899624e-17
5.07213642777516e-17
5.561413570033272e-17
5.696897606890186e-17
6.686619723460536e-17
9.102238959712613e-17
8.037023427652699e-17
1.0949532887859591e-16
1.2002159404964384e-16
1.3154105573464897e-16
1.4429218883392235e-16
1.2738373107406383e-16
1.3970578836441694e-16
1.5326860942627922e-16
1.5872229808043771e-16
1.8415537630055922e-16
2.0187631908846625e-16
2.1721014952663436e-16
2.428083464123834e-16
3.3086811723162916e-16
3.6238077910256027e-16
3.201648460459582e-16
4.355921782971643e-16
3.8480992464236123e-16
4.224709138369345e-16
4.629695117353341e-16
5.074583236769951e-16
6.903429386574196e-16
6.124898452419772e-16
6.9147614431893965e-16
8.849685930344699e-16
8.349302157594179e-16
9.385454057631508e-16
1.204676856692503e-15
1.05935554967859e-15
1.163799902405388e-15
1.2742940138336854e-15
1.7350305321522049e-15
1.9037644947364976e-15
1.6800392816095783e-15
2.2838069766992278e-15
2.016826455817821e-15
2.2112913233464125e-15
3.0081435095013616e-15
2.657270345374695e-15
2.9126442155531847e-15
3.962803629391554e-15
3.4967491962815827e-15
3.833654749716429e-15
4.200768555337296e-15
5.71271672166436e-15
6.26471501440754e-15
5.52093063626096e-15
6.042773282860431e-15
6.611855180880359e-15
7.28424060769621e-15
7.906338603742496e-15
1.0734276430739103e-14
9.450040235212595e-15
1.037252094589967e-14
1.1018187932684531e-14
1.2299318657542708e-14
1.625251264709873e-14
1.814107544598006e-14
1.569317030106802e-14
1.6978913631533295e-14
1.8327042131774104e-14
1.9762009598947518e-14
2.791327027488694e-14
2.808312364688878e-14
2.4074632608165267e-14
2.5487459056297545e-14
2.7004913033533137e-14
2.8110336543926655e-14
2.923824155631463e-14
3.0167398529240534e-14
3.172029122203389e-14
3.899511212911829e-14
3.1652159651435566e-14
3.162902380617293e-14
3.133828915647927e-14
3.823631147072509e-14
3.00010304279438e-14
2.4802556179682404e-14
2.3049297947627645e-14
2.27433592739602e-14
2.4956358993484275e-14
2.037825273729376e-14
1.9120572131364077e-14
2.0685190414038265e-14
1.9265321597502257e-14
1.789295000628913e-14
1.6565165663019853e-14
1.3233927222140045e-14
1.2200814640342015e-14
1.3002027649979279e-14
1.1949831995640675e-14
9.474104946058045e-15
8.686502283928466e-15
7.958245319943318e-15
7.28475804034125e-15
6.666541928378084e-15
6.0931141930224955e-15
6.048282401728917e-15
5.088975946296379e-15
4.64715021388129e-15
4.908817204331012e-15
3.8851650750349545e-15
9.591158511745976e-16
8.866479153769445e-16
4.0877501576811433e-16
3.8092351416931314e-16
-1.1533478502789173e-17
3.2244438807131187e-16
-9.794530763555553e-18
-4.723110790139053e-16
-3.403075237415866e-16
-3.1422154971317533e-16
-2.8800703063024165e-16
1.193521634094684e-16
-2.477156551207308e-16
1.2792060677494737e-16
1.1308579903436108e-16
1.0380320880489193e-16
9.471112580197006e-17
8.59875677614059e-17
1.124386092302968e-16
1.0392519164978304e-16
-2.546688621556919e-17
-1.7395171943746455e-17
8.384110814064789e-18
1.302184517121121e-17
4.166336805321062e-17
3.745448127767879e-17
5.56884796616636e-18
3.149700066193114e-17
2.9151953421479125e-17
2.644184509794193e-17
2.480799725200003e-17
3.952248188620502e-18
2.002645477256339e-17
3.217968488508812e-18
2.8554158180851263e-18
1.5748912786586405e-17
1.435417051245032e-17
1.2668171074667422e-17
-2.0682290292097967e-19
-1.9493957916282728e-17
4.741557612848698e-18
-1.5885591919751875e-17
4.71528045128933e-19
5.164542312382059e-19
4.5144074133651095e-19
6.219656558933264e-19
6.769263348600877e-19
5.947711266818161e-19
6.526499193740987e-19
8.981859917896767e-19
7.842659736338162e-19
8.594716276152755e-19
9.430218148105587e-19
1.2987176891181363e-18
1.1360289183572247e-18
1.2421007101120471e-18
1.3698012890518792e-18
1.8778630789681946e-18
2.0571596768815706e-18
2.2546924461921834e-18
1.9833819613084153e-18
2.0862378217963774e-18
2.3835475604179727e-18
3.268992947147983e-18
3.574702038058963e-18
3.1198098761203787e-18
3.4724897624293346e-18
4.711378034008382e-18
4.123789499714081e-18
5.668087731541894e-18
6.2137512558775926e-18
5.43146725755744e-18
5.948522749847794e-18
8.194538662329019e-18
7.150802686661723e-18
7.868601770843129e-18
8.607737858090514e-18
9.42613261469013e-18
1.0335560894144202e-17
1.1339143689799702e-17
1.2420938614152098e-17
1.3510305666063714e-17
1.493874877191275e-17
1.628722970866528e-17
1.7838379318684717e-17
2.4729615503015935e-17
2.160625568735538e-17
2.3674994545365756e-17
2.5963383697557666e-17
2.8465272062528906e-17
3.919672152102614e-17
3.4233780724092135e-17
4.712774688986145e-17
5.167031725151537e-17
4.511649565460099e-17
4.9499529575337897e-17
5.436597806998176e-17
5.949941646488058e-17
8.197753645407409e-17
7.155900068347377e-17
7.847323748262465e-17
1.0811236962011935e-16
9.419423366254892e-17
1.0470367280234089e-16
1.1337129165913223e-16
1.2612780029665523e-16
1.366269932000492e-16
1.8756268416020446e-16
2.0233552627228746e-16
1.7957835230645872e-16
1.9693480599168937e-16
2.1620068118005885e-16
2.9742097500473615e-16
3.2383283477639305e-16
2.846320918352671e-16
3.9229087429611194e-16
3.42207505290415e-16
4.717213093848576e-16
4.1132061945436846e-16
4.510395255031482e-16
6.211211039086345e-16
5.428351946216939e-16
6.036843574943796e-16
8.185327508837882e-16
7.1441678259563e-16
7.840046561992323e-16
1.0794974635149198e-15
1.1866214591452588e-15
1.03380881255339e-15
1.4405653637639694e-15
1.5598580651167333e-15
1.7098776720856695e-15
1.4930972697260212e-15
1.6378173188687237e-15
1.7963667563094778e-15
1.96744525129827e-15
2.7088364925787266e-15
2.364647408781514e-15
2.6539850716053793e-15
2.8898187140284467e-15
3.911829578961888e-15
3.421603344565427e-15
3.740143549781907e-15
4.0971315525564624e-15
4.485173886132512e-15
4.914488754131241e-15
7.533336708066293e-15
5.886724943044466e-15
7.750006301386594e-15
7.052534545213479e-15
7.781908645823265e-15
8.725173168220403e-15
1.2067910146934335e-14
1.2604600685086467e-14
1.0939787301149676e-14
1.4961951165466512e-14
1.543724429145405e-14
1.4094266292001216e-14
1.8305278957678554e-14
2.072264647115618e-14
2.2544354560251735e-14
2.4044673619098037e-14
2.0536562752124856e-14
2.1893333227044103e-14
2.329050480107877e-14
2.4730524117806868e-14
2.589058892523744e-14
2.713457279370772e-14
2.8095047645079315e-14
3.6371091652805995e-14
3.7188041137821784e-14
3.001384066730661e-14
3.7943012384125526e-14
3.646763702600924e-14
3.834320230764615e-14
2.882494736064298e-14
2.8055229282271433e-14
2.3365391207948246e-14
2.2411924573372016e-14
2.1378192110755497e-14
2.0244641206423642e-14
1.9076040109326152e-14
1.790434871047348e-14
1.9508285364941475e-14
1.5569849231676532e-14
1.6729903551021605e-14
1.337489315869195e-14
1.2339824663123024e-14
1.137420656016359e-14
1.0462408466746618e-14
9.814422916615684e-15
8.819095626611433e-15
8.083597998398493e-15
8.689001828437229e-15
7.855238931794125e-15
6.204428074003556e-15
5.666801850512692e-15
5.18794640480165e-15
5.484697957582661e-15
5.004510534034605e-15
3.88877579203791e-15
4.1828415516095015e-15
9.042837844597108e-16
8.378657744427327e-16
3.8618238307678957e-16
3.8635376939337165e-16
-1.0907211057786974e-17
3.055609325279355e-16
2.721044086187174e-16
-3.467343202982436e-16
-3.809659851323001e-16
1.6843127623511947e-16
1.5176528690685517e-16
-5.668899514145072e-16
-5.001400868854184e-16
1.151567752880963e-16
1.0583040854731463e-16
-1.794934676909659e-16
8.92966486206129e-17
7.555556232383692e-17
1.0639557578517156e-16
-2.6582927369964706e-17
-2.3944259984452347e-17
-2.1740768095079098e-17
1.0855821731130078e-17
3.8738795157950584e-17
5.164110278322839e-17
5.9903444597797675e-18
5.4361762662135075e-18
5.067664374518579e-18
2.5011016175305442e-17
2.274555231520736e-17
4.148028861635676e-18
2.7376177744585875e-18
3.179882526590285e-18
1.7392001092125657e-18
2.6518660252659542e-18
2.43707879156788e-18
2.2539797240899186e-18
-6.312516897060053e-18
-1.972586960756601e-17
-1.8653348080330705e-17
4.502330396646717e-18
2.881769712081812e-19
3.159265233706928e-19
3.463450921019107e-19
4.403842321408731e-19
4.828732483540222e-19
4.570648700335045e-19
5.013292933790543e-19
6.361567063733601e-19
6.977704913318621e-19
6.600891724748077e-19
9.050373302831646e-19
9.195125352173139e-19
8.71077092392032e-19
1.0956420633274284e-18
1.2113918053350274e-18
1.3295671383114399e-18
1.2696130003567167e-18
1.5972759263802004e-18
1.751790034863884e-18
1.9336929538378554e-18
2.1049409970501216e-18
1.9927140306049473e-18
2.531273476269951e-18
2.7745399943718902e-18
2.627378062072143e-18
2.8817305725837995e-18
3.686665694092499e-18
3.9649737380736775e-18
4.4017040449786816e-18
4.824531332413245e-18
5.332076043490257e-18
5.797439188360476e-18
5.491199033954927e-18
6.973664412125124e-18
6.604409922880747e-18
8.38870705745076e-18
9.19101050546505e-18
1.007943477671445e-17
1.1060375575683837e-17
1.21183483190105e-17
1.3297064126683746e-17
1.2581071330759086e-17
1.3694456200934564e-17
1.751774701639661e-17
1.9205070055039656e-17
2.105781044277212e-17
2.307485634969588e-17
2.18670066147234e-17
2.3966360813310044e-17
3.0456343755051266e-17
3.345658795038658e-17
3.131853946807797e-17
4.014014994649102e-17
3.798867353498489e-17
4.82628761796066e-17
5.289730395764877e-17
5.805117543948121e-17
6.365665402357468e-17
6.016328236616587e-17
7.709160783990216e-17
8.44674158180778e-17
9.192340974677386e-17
1.0076232420573504e-16
1.1052902133963401e-16
1.0464798817046748e-16
1.3289523260722234e-16
1.4569328203521002e-16
1.5977647628551153e-16
1.7515714036748444e-16
1.9206550451251515e-16
1.8187627309577437e-16
1.9945033284017754e-16
2.4628759285904225e-16
2.4187598154510304e-16
2.629736783690763e-16
3.337719149189658e-16
3.6642216258930832e-16
3.851499610453322e-16
4.4127908740739706e-16
4.164968976667708e-16
4.566206816136825e-16
5.006668459111553e-16
5.490231519269118e-16
6.521780230661641e-16
7.644463527352076e-16
8.252174025871033e-16
9.186415335331447e-16
9.624509340079823e-16
1.1078398200785766e-15
1.0397040298098973e-15
1.3506223166439027e-15
1.455404365407682e-15
1.6098833699950689e-15
1.5000200937488538e-15
1.6698085249589805e-15
2.112198115467275e-15
2.3053629951814415e-15
2.5472677546196457e-15
2.7681330847547484e-15
3.0333905683556065e-15
3.3474320163075674e-15
3.2185035332558308e-15
3.944229464511268e-15
4.377050963406738e-15
4.579393907723832e-15
5.2460925673338595e-15
5.740160695537361e-15
5.425638634820763e-15
6.888165803636774e-15
7.515597165384895e-15
7.087161217755307e-15
8.960917434069794e-15
9.781762870993231e-15
1.1230358611203095e-14
1.1608400689592231e-14
1.2605042929075039e-14
1.181612444438453e-14
1.4839558049455754e-14
1.6027512536580176e-14
1.7289750292699404e-14
1.8582064357014154e-14
1.9731794378349508e-14
1.8323640703828565e-14
2.2513953167053485e-14
2.068582849121707e-14
2.5041721427389297e-14
2.2498200390575622e-14
2.6985795900972047e-14
2.778513593586273e-14
2.8354810384503732e-14
2.539174864094573e-14
2.877258119666792e-14
2.471559816601094e-14
2.8274860142320006e-14
2.6963310313017038e-14
2.2824963475437008e-14
2.5284577031848524e-14
2.4178481295293962e-14
2.0054155230278952e-14
2.176129215003262e-14
2.0523778042460686e-14
1.6745286943064135e-14
1.5623563037739503e-14
1.6670085246833937e-14
1.5449838125912453e-14
1.4295108968779126e-14
1.318855399501413e-14
1.2161124273719779e-14
1.1171891981637601e-14
1.0262780410053302e-14
8.211448166264985e-15
8.627336976106165e-15
7.900895385067776e-15
6.310873225529647e-15
5.765824507582037e-15
6.063105177674372e-15
4.8161165648096625e-15
5.046550812565243e-15
4.017181974278953e-15
3.754799312248083e-15
3.347524625899268e-15
3.928010226824878e-16
3.9434483310623515e-16
3.8126554621739386e-16
3.3850434843611016e-16
3.1265876083364125e-16
3.1829406513453944e-16
-8.716617231413394e-18
-3.2990812914020113e-16
-2.7109292892682647e-16
1.5328654084347658e-16
-2.585591098753144e-16
1.2885478574269606e-16
1.1902420418802872e-16
-2.017794376364004e-16
1.0073622300632595e-16
9.151104013058387e-17
8.424982711068932e-17
7.776582780911527e-17
6.070406841943712e-18
-2.9664072736376116e-17
-5.958125865543345e-18
3.035000953319587e-17
2.8130138510494354e-17
3.6760266633149846e-17
3.42528569848978e-17
3.271918793316503e-17
2.804159762432727e-17
2.580865694620924e-17
2.3752869750754693e-17
2.1573371769095345e-17
1.7654576809063492e-17
1.783111777682542e-17
1.1580520813812559e-17
1.0238886211037597e-17
1.3670520353522114e-17
6.161949065124792e-18
8.839503701796293e-18
1.055965189595481e-17
-1.968708101805212e-17
-1.7435923719967834e-17
2.813744624187109e-19
3.0849267324716695e-19
3.3823753293925533e-19
3.7118369077537317e-19
4.1707892626992585e-19
4.459385358190157e-19
4.890639200068914e-19
5.413311023845574e-19
4.60310842777435e-19
6.469430905579319e-19
5.547147361909439e-19
7.749861583202884e-19
8.497274697318878e-19
7.297891970522171e-19
1.0247795227252613e-18
1.1203876575849332e-18
1.3063162689172415e-18
1.3462072251568308e-18
1.4764557945715367e-18
1.619373637688314e-18
1.7750979428236263e-18
1.5244842245843425e-18
2.13581569757067e-18
2.3394891115374564e-18
2.0150771874600204e-18
2.8139733664157007e-18
3.0974382152120364e-18
2.58402024869996e-18
3.70897083926314e-18
4.066863915123333e-18
4.460442180371567e-18
4.897054630994552e-18
5.361234962441647e-18
5.925731481752063e-18
6.466730409586835e-18
7.070833436608303e-18
6.052896559131894e-18
8.504682190964676e-18
9.32173646745903e-18
8.005796861200741e-18
1.1202686901080962e-17
1.2277931108779594e-17
1.0551261266565675e-17
1.4772249361372418e-17
1.268391297215949e-17
1.7736698196410995e-17
1.525115337510256e-17
2.136577935791276e-17
2.3547766447081012e-17
2.0330690853819864e-17
2.8152689046431885e-17
3.085081384509147e-17
3.3853955357819924e-17
3.751045802555967e-17
4.067111628805667e-17
4.4574371796224644e-17
4.898808853898894e-17
5.362737517517086e-17
4.602770878740786e-17
6.446403756051898e-17
7.066118013326412e-17
7.754222397358143e-17
8.500650105799518e-17
9.131493160062688e-17
1.0220264028965024e-16
1.1203513327412075e-16
1.2285908582061483e-16
1.3463027372358108e-16
1.1566377468882593e-16
1.618625434247292e-16
1.7746394338195412e-16
1.953678871892496e-16
2.1355782359828051e-16
2.339386163772398e-16
2.5746556973632786e-16
2.8141887745674424e-16
3.084543710367112e-16
3.382413703342549e-16
3.7108631292110056e-16
4.06658931850519e-16
4.459209166956036e-16
3.8370191573561423e-16
5.355142229937306e-16
4.67903496388801e-16
6.445217132955081e-16
6.792590443300698e-16
6.068308316351608e-16
8.496499244489443e-16
9.315846282619568e-16
1.0211000233587898e-15
1.1201529089093917e-15
9.611411264864842e-16
1.3728817310457963e-15
1.4756112198788125e-15
1.6173882865052793e-15
1.3893565048080964e-15
1.5223374881092383e-15
2.130736223396286e-15
2.3359223328058795e-15
2.5588594477258683e-15
2.9930728558187637e-15
2.407371314889539e-15
3.374087727127664e-15
3.6905599076352575e-15
3.1700700388462703e-15
4.435270851550812e-15
4.8454838504138626e-15
5.3235651415647876e-15
5.918488305714955e-15
6.3573847569155774e-15
6.939679268828299e-15
7.589573123826542e-15
8.280814092390367e-15
9.028691800963695e-15
7.702086711866399e-15
1.059633086574854e-14
1.163126927532846e-14
1.2620230391870995e-14
1.3678378449684353e-14
1.475537632985921e-14
1.589307999973928e-14
1.707153189570385e-14
1.432619238978629e-14
1.5316645767129068e-14
1.6191261131770204e-14
2.5907854217286055e-14
2.2819438266393028e-14
2.374821928263845e-14
2.4208328794686223e-14
2.5226834143714606e-14
2.011620851784054e-14
2.0301939024935935e-14
2.0377153249341702e-14
2.5782763823270834e-14
2.5399691966417793e-14
2.2230028282440194e-14
2.151925397890123e-14
2.0785484106308714e-14
1.9809570244222045e-14
1.881312944598551e-14
1.7785461741310562e-14
1.6761724074506674e-14
1.564287760858257e-14
1.4310152594186378e-14
1.3590073637169914e-14
1.2586372389355624e-14
1.1617556843801052e-14
1.1804539860689224e-14
9.860313321974511e-15
9.071892836973563e-15
9.172767974382623e-15
8.417154455385902e-15
7.866141167160652e-15
5.9153034649204275e-15
6.7832821841314646e-15
5.2331306517178596e-15
4.8948231540127646e-15
4.356091729475765e-15
4.0902349471825234e-15
4.118238357527874e-15
3.4107380094184307e-15
3.969528848518412e-16
8.10465754489925e-16
4.682617940912341e-16
3.4610258182176266e-16
3.195385780970883e-16
2.9405238958518383e-16
2.8346880076627007e-16
-3.3937480898113324e-16
-3.1327531202425164e-16
1.5863313112677673e-16
-2.454427250044551e-16
1.544567130862357e-16
1.3275492529345874e-16
1.0931257491779828e-16
-1.881633720875579e-16
9.460687518774246e-17
8.672849646910678e-17
-1.4499450645301944e-16
1.872753462391327e-17
9.604968171289701e-17
2.5365436986945576e-17
2.3553835981145592e-17
2.8880131796515484e-17
4.083048947392289e-17
3.4685225837531385e-17
3.1440447715292287e-17
2.8939305943401083e-17
2.682370097705399e-17
2.444280656695067e-17
2.2233224778697252e-17
2.1178557585850947e-17
1.2840761197918914e-17
1.6860299377303588e-17
1.0696750323139102e-17
1.4178228642906334e-17
1.2860784313787783e-17
1.397838324272061e-17
7.435534285427001e-18
-2.0471376306415928e-17
4.74389284837675e-18
2.4806937349067815e-19
2.1377966616444075e-19
2.9689426998710197e-19
3.2566953037850464e-19
2.8523206861233477e-19
3.096494919502897e-19
3.3916612522195844e-19
3.721093712268259e-19
4.093691233327125e-19
4.466474608424158e-19
6.247664847772913e-19
6.800422296598035e-19
7.377366094052668e-19
6.45831799540547e-19
8.958963325116063e-19
7.767575871703204e-19
1.0764667084849949e-18
1.1870687856101882e-18
1.02427010642643e-18
1.46046902171773e-18
1.2310171591077557e-18
1.3498203238796825e-18
1.872552043469743e-18
2.0528906328381306e-18
2.209630153397887e-18
2.470095575319232e-18
2.705091096418855e-18
2.9680884104276012e-18
3.2556162385329438e-18
3.747861693608873e-18
3.911291204069234e-18
4.2909484909372326e-18
4.7088564826022244e-18
4.075642820165532e-18
5.6588057267068e-18
6.204484686687627e-18
5.388623110536623e-18
7.451284288416873e-18
8.1768021517905e-18
7.087317928493741e-18
9.830763236119958e-18
8.518708770075651e-18
9.341718096205369e-18
1.025623195005184e-17
1.1106524254403427e-17
1.55821399024294e-17
1.7063497651678085e-17
1.873890134995289e-17
1.6226446965648863e-17
2.2509908361748343e-17
2.4693937641000234e-17
2.1443455690665423e-17
2.344516015998138e-17
3.2536174611643924e-17
3.5676730833693157e-17
3.91015759371998e-17
4.288969492421062e-17
4.705168366423006e-17
5.1583411943789177e-17
5.65334691630646e-17
4.9029783508826185e-17
5.372416342901632e-17
7.457708242191294e-17
8.174133146509194e-17
7.08651640736254e-17
9.818901171433008e-17
1.077674562820387e-16
1.1814441446006886e-16
1.2945317069895875e-16
1.4821207262120186e-16
1.5958269514032066e-16
1.7072287215346173e-16
1.8724387459089228e-16
2.0545094224772767e-16
2.249939107351826e-16
2.4674145281513053e-16
2.725150341082925e-16
2.968284805183303e-16
3.2535781018357447e-16
2.821662304661078e-16
3.923891674270664e-16
3.39262088826734e-16
3.714839343173071e-16
4.075912164987087e-16
5.6547201172855165e-16
4.899223313349955e-16
5.270842940478005e-16
7.452552634229258e-16
8.174927997014542e-16
8.508044250286206e-16
9.734147375468892e-16
8.511189890845981e-16
1.1809320926957401e-15
1.2709914276768436e-15
1.4182969267800275e-15
1.5557914662319713e-15
1.7052488599062408e-15
1.88897917628956e-15
1.623814873886097e-15
2.2471230466564043e-15
2.4623397392458034e-15
2.147661787914881e-15
2.3354549898767547e-15
3.2401673579068077e-15
3.556569145077419e-15
3.0732855345212517e-15
4.265464753966611e-15
3.68224152316011e-15
4.3411260307430134e-15
5.584491118444408e-15
6.110435063008824e-15
6.669079785682213e-15
7.104639632997929e-15
6.284470689203742e-15
8.664384368610665e-15
9.524084051857523e-15
1.027846099853937e-14
1.1167685038409417e-14
1.2104916729987205e-14
1.3098997014252831e-14
1.1447290939033374e-14
1.521871054167076e-14
1.6325677092818236e-14
1.3788242305061402e-14
1.4677227991669592e-14
1.9663213553016502e-14
1.6367419710616034e-14
2.12597379015774e-14
1.780905701636137e-14
2.324949537220542e-14
1.8900349360964238e-14
1.9152717089178806e-14
2.1475780830489997e-14
1.9320018379909454e-14
1.91047244884077e-14
2.3753038472868273e-14
2.3534581629769134e-14
1.7608887456595376e-14
1.705553471435716e-14
1.9660371658953164e-14
1.9575431910578444e-14
1.9289850729111868e-14
1.7259259878900585e-14
1.2754367117482384e-14
1.1989712506709664e-14
1.4301882389402592e-14
1.0215877076663084e-14
9.476649529016563e-15
1.1016855191565938e-14
8.00838524191404e-15
7.420208231410047e-15
6.760813433385521e-15
7.835344441328022e-15
7.177705691971193e-15
6.573375497753069e-15
4.9549489795212955e-15
4.342367277813623e-15
3.974895090802987e-15
3.640258110454977e-15
3.3067825962735927e-15
3.026708449874869e-15
3.515244895952142e-15
3.7887090811356405e-16
3.4761309109757046e-16
3.577424485370034e-16
-8.145428754997861e-18
3.057586007442303e-16
-6.900314259603762e-18
2.6004583757516756e-16
-3.049706941481943e-16
1.7575520413269405e-16
1.6205664326949933e-16
1.350824976649459e-16
-2.280769777323061e-16
1.1479174795991285e-16
1.0676847610995956e-16
9.755883161282506e-17
-1.6405142416974738e-16
-1.5004062427689388e-16
-1.379169342481329e-16
9.77289922674479e-17
1.591972070582016e-17
-2.6210528086002657e-17
2.2064856115395658e-17
7.645379177858409e-18
1.757141568357513e-17
1.6724010605847205e-17
-9.089913415946194e-20
1.3302883649378641e-17
4.604095650642771e-18
1.1611057161541866e-17
3.784404570735109e-18
3.48687541414951e-18
3.2806451977897906e-18
2.9293468182881158e-18
7.164023237579285e-18
6.517736230463987e-18
2.236674321057744e-18
2.072668402472497e-18
6.3889904673511415e-18
-1.9180214002639435e-17
1.813612161653451e-19
2.453624629411556e-19
2.6912979982615435e-19
2.9516958796983486e-19
2.5627486124149257e-19
3.5471295298206435e-19
3.081537622149315e-19
3.3798891883934026e-19
4.688123973075141e-19
5.12633554235653e-19
5.621103625765312e-19
6.316926133281067e-19
6.76001433906193e-19
7.410581118538604e-19
6.438872919750587e-19
8.842879885662911e-19
7.735890471221649e-19
1.0712762102334621e-18
9.299366195746994e-19
1.019628570834622e-18
1.4126962795103305e-18
1.2323728293045806e-18
1.3458415997484433e-18
1.8493467489226288e-18
1.615855662600376e-18
2.2379112072694587e-18
1.9431053557642874e-18
2.6951857146770718e-18
3.0068240226482924e-18
3.236504102958835e-18
2.808185987476803e-18
3.0801907211507657e-18
3.3790938309901905e-18
4.676954297840496e-18
4.060488277958234e-18
5.621670772260949e-18
6.168653341122131e-18
6.6903239533909966e-18
7.412156284126927e-18
8.121840242724168e-18
7.060698954869121e-18
7.74026673713736e-18
8.484334156120261e-18
9.2993839842932e-18
1.0212912819914542e-17
1.3951552117162886e-17
1.2265067582144212e-17
1.697021010310238e-17
1.8610292637878787e-17
2.0414541994718262e-17
1.7767712110578197e-17
2.4540426180018578e-17
2.7817595659687443e-17
2.3368994264495884e-17
3.234462178379099e-17
3.549387834762145e-17
3.126256760599563e-17
3.3759823205260243e-17
4.6793215921352965e-17
4.076558667189932e-17
4.452467575216759e-17
6.09475926928818e-17
5.354480535590461e-17
6.877012359738207e-17
7.672127577230859e-17
7.119434098086542e-17
9.771151743809114e-17
1.0726448764886501e-16
1.1739804392474265e-16
1.2879440534014722e-16
1.0821377895703934e-16
1.2256829042712975e-16
1.3527834295578347e-16
1.4746890718727612e-16
1.6176890808406272e-16
2.237593073456386e-16
1.9438776053043789e-16
2.7106032271354825e-16
2.3354172839595245e-16
3.234857881965674e-16
3.5485790187640008e-16
3.8910839477004894e-16
3.38005867384718e-16
4.699146162489421e-16
5.404829147083268e-16
5.621948701294751e-16
6.165346628652826e-16
5.352762043831584e-16
7.412901617764636e-16
6.433806332638324e-16
8.907234778644878e-16
9.760569400305126e-16
1.0706809704535592e-15
1.1739053346932698e-15
1.2866393889367479e-15
1.4114301540030377e-15
1.2267821586184703e-15
1.69638901984051e-15
1.860534533743287e-15
2.0406057801552007e-15
2.2337453632303725e-15
2.4669455656215356e-15
2.6841326759055453e-15
2.9387863307491895e-15
2.550563804092548e-15
3.529384177526611e-15
3.0576280664034647e-15
3.3510452989002687e-15
3.711403706032094e-15
5.146148520425268e-15
4.399478389188917e-15
4.801384899319725e-15
5.251520881155503e-15
7.231840114516577e-15
7.906799817346496e-15
6.816078276686628e-15
7.422620961883842e-15
8.074631390690057e-15
1.107079968830499e-14
9.500637249810179e-15
1.301552642095508e-14
1.4010780606980007e-14
1.5057693002692417e-14
1.2257627040478702e-14
1.3641903065215652e-14
1.879081702234349e-14
1.9365174755404467e-14
2.036625340050007e-14
1.712106052623081e-14
2.209239322246038e-14
2.2762446502273595e-14
2.3285616174101322e-14
2.3601100639983727e-14
2.372597492428153e-14
2.3657601086419422e-14
1.854449277822646e-14
1.6756418184042253e-14
2.173261085901494e-14
1.66177880003691e-14
1.5940878151819464e-14
1.9041986673923662e-14
1.4385051444440098e-14
1.3558845641769666e-14
1.7198072866428757e-14
1.1884809633502131e-14
1.0988945354005728e-14
1.0268678250277359e-14
1.1908245897598944e-14
8.785302536688362e-15
1.01903000048302e-14
7.495761175293144e-15
6.82882386588537e-15
8.059706045321335e-15
6.829393559913173e-15
6.596795242347132e-15
4.84459938327583e-15
4.4063971837092205e-15
4.031316114110303e-15
3.684602099940712e-15
4.2198049280284965e-15
3.072693871732666e-15
2.805400466601303e-15
2.561931656463517e-15
7.186875362799872e-16
7.458063568670626e-16
3.367567166238703e-16
3.1364270873801795e-16
-7.000538143020048e-18
2.6533150389123208e-16
-5.959776627649603e-18
1.7979668103512463e-16
-2.723664197723652e-16
-2.4404929338051296e-16
1.2784510043648765e-16
1.185010406659048e-16
1.0834627581051453e-16
9.960771437010353e-17
-1.6898537802537816e-16
8.369460095352145e-17
-3.4117688415306673e-16
7.32970546458868e-17
9.163664920576167e-17
-2.7450678221913897e-17
-2.505796426162262e-17
-2.3907595096029922e-17
1.622518406258899e-17
6.164693128020794e-18
6.431466217818491e-18
5.18087493331706e-18
4.7254737185372805e-18
1.16385032163656e-17
4.8619539591878675e-18
3.962713652496787e-18
1.1214631808342074e-17
3.480388995179926e-18
7.385744231117816e-18
7.50499895495203e-18
6.047542507254064e-18
1.7767948785748103e-18
1.8815362168869056e-18
4.67376412370272e-18
2.0097335274305976e-19
1.720343547173297e-19
2.3388874086568132e-19
2.58885940749468e-19
2.1984955686192796e-19
3.1143177644842257e-19
3.4116230243829054e-19
2.933053408814666e-19
4.107820886332285e-19
4.4941686400531925e-19
3.9434282588691943e-19
4.37454666183932e-19
4.74719072510159e-19
5.198777359687714e-19
7.126040413045895e-19
7.814070550176413e-19
8.56451465838959e-19
9.147725925130975e-19
8.239255594941926e-19
1.129632436700627e-18
1.2375095740904617e-18
1.0856008358561246e-18
1.4883170054358211e-18
1.6628576182015032e-18
1.792106034547097e-18
1.9652796033967047e-18
2.1519128817972017e-18
2.360353651024511e-18
2.069481232202481e-18
2.713554927087705e-18
3.10889024394718e-18
3.410585853707302e-18
3.712681808186797e-18
3.2779816446676125e-18
3.60368562445965e-18
4.928528706598264e-18
4.332644837898492e-18
5.926787772032693e-18
6.497985516675527e-18
5.70772602553648e-18
6.247153210010797e-18
6.849980669981771e-18
7.45525301023065e-18
1.1494784948298185e-17
1.1328261997917068e-17
1.238182411716111e-17
1.3598413884932235e-17
1.4891899707985544e-17
1.305844609273362e-17
1.800117320255324e-17
2.0776604532050457e-17
1.7202740619176105e-17
1.885893075504723e-17
2.588724480312003e-17
2.838779906978374e-17
3.1367554123989916e-17
3.5737364990457836e-17
2.990465290179845e-17
4.1053897661981405e-17
4.511004727353366e-17
4.929798820534448e-17
5.405256753548259e-17
4.825581944258988e-17
5.201551401282521e-17
7.126940673492583e-17
7.816216240181954e-17
8.563837504722208e-17
9.395949712749689e-17
1.0292495335209057e-16
1.1316012350897753e-16
9.972615044279193e-17
1.360212130938961e-16
1.488587865930835e-16
1.6344521911170963e-16
1.4300633171536914e-16
1.5621756604354802e-16
1.720473423974389e-16
1.9214522510925977e-16
2.0685763668913676e-16
2.1634131517426319e-16
3.110781281563271e-16
2.739668001325383e-16
2.991971274417915e-16
4.100076989975567e-16
3.5681308832153085e-16
4.927983539663087e-16
5.412580120187016e-16
5.924642307571081e-16
7.420044371881614e-16
5.696261872808031e-16
7.839824368098659e-16
8.568169960659586e-16
9.55169574352987e-16
8.236621314252111e-16
1.0903104803170076e-15
9.899652899974946e-16
1.0850052360243902e-15
1.4971563092193704e-15
1.6301093453046106e-15
1.7864866783916398e-15
1.5661268378250709e-15
2.147666234956299e-15
1.9060636458169654e-15
2.578566967079793e-15
2.311745661540896e-15
2.5387648166162358e-15
3.2419719014978975e-15
3.715648419658779e-15
3.280948107445478e-15
4.173453170586551e-15
4.871491077985158e-15
4.258061164861846e-15
5.824923216818448e-15
5.100032013398747e-15
5.587921485765993e-15
7.577833146192528e-15
6.72339931945165e-15
7.192516089998216e-15
9.774896791529408e-15
1.0613030200170902e-14
9.197295973533146e-15
1.2427808273036214e-14
1.339768083443282e-14
1.4400236552017134e-14
1.5412646720428532e-14
1.3146006663526457e-14
1.7460261344278358e-14
1.797608460395754e-14
1.9401110068989695e-14
2.005096296602296e-14
1.6746551547352386e-14
1.720905314565963e-14
1.7559746163479244e-14
2.223623769610731e-14
1.78250894275159e-14
2.1759125338932715e-14
1.8088216219220026e-14
1.6661935416469614e-14
1.6183454871806e-14
1.5617049885226732e-14
1.6229050277216354e-14
1.429931164043752e-14
1.691117135439845e-14
1.265656337773189e-14
1.3498517980060388e-14
1.1073498233075163e-14
1.0292587027236022e-14
1.2011444048922608e-14
8.834311485803601e-15
8.15607562587221e-15
7.501432260889173e-15
6.909449204211622e-15
7.977802133276086e-15
5.8211366414763354e-15
6.703790025957035e-15
6.138187639898478e-15
4.468160239387482e-15
4.08664696098228e-15
3.83923857405383e-15
3.4203198225479864e-15
3.1186469999797614e-15
3.582277419294408e-15
2.549757599490393e-15
2.9860203617107733e-15
7.423858243536646e-16
6.853584515091803e-16
3.780526861109626e-16
-4.537138299324378e-18
2.731033903240247e-16
3.5877721908524216e-16
-5.613224590858169e-18
-2.727859782115712e-16
1.5078099707560018e-16
-2.32522200584635e-16
1.2176371078629435e-16
1.1174401204075583e-16
1.024248769433038e-16
9.407666066844977e-17
-1.9629772091508407e-16
-1.4543861576872354e-16
7.234995958450137e-17
-1.3450260927789622e-16
8.697228857117509e-17
2.5772576267636538e-17
2.5016609048536384e-17
2.0674498030140455e-17
1.727812050162114e-17
5.83165139144333e-18
1.4251140499169815e-17
1.3086606225280757e-17
4.577131647063812e-18
3.761409337073481e-18
1.0093648578648422e-17
3.413117133476646e-18
3.160977043858156e-18
2.8666807577656547e-18
2.604521253268013e-18
6.958780087785834e-18
2.1558917052466948e-18
5.254371895414107e-18
-3.855732704756165e-18
6.099125317255463e-20
1.0564133411007737e-19
7.338148769978234e-20
1.2712972080767878e-19
1.3933822711780363e-19
9.692832471390416e-20
1.0706752098479229e-19
1.1632461618006602e-19
2.0143397220310914e-19
2.2076254044755463e-19
1.5328344485078354e-19
2.6532032729451355e-19
2.909757138461825e-19
2.0203600676489775e-19
3.520241783141272e-19
2.4264944267096147e-19
4.205844338842231e-19
4.612291806353215e-19
3.2040486457501168e-19
5.546070778168671e-19
3.848025555422311e-19
4.2232139891113114e-19
6.822809878170866e-19
8.023775222342916e-19
5.563786294645447e-19
6.115298216983352e-19
1.0565080145763862e-18
7.342275838287508e-19
1.2563345115222699e-18
1.3924614701017684e-18
1.5281142809434536e-18
1.6505354003703174e-18
1.8377803533454917e-18
1.2736931085815523e-18
2.2102781567209338e-18
1.5322732652766468e-18
2.6736475882290495e-18
2.9101141410693376e-18
2.0176957537948714e-18
3.8145696001249555e-18
3.8368777059072326e-18
4.205390753549754e-18
4.611265002785811e-18
5.056632598441913e-18
3.5100976909166296e-18
3.848336391661503e-18
4.221595152824339e-18
7.308079966943597e-18
5.123695118683402e-18
8.788643290861949e-18
9.638910727274615e-18
6.7478740837924846e-18
7.3424214522042e-18
1.270420026264009e-17
1.393695481536198e-17
1.5387286141689133e-17
1.673884901518041e-17
1.8373490102226094e-17
2.0180529241528028e-17
2.2085714087279012e-17
2.4242577159666e-17
2.6373738255002878e-17
2.912426434105592e-17
3.192348371112863e-17
3.3387307198362254e-17
2.4301522993608374e-17
2.669143708575096e-17
4.610189658635023e-17
5.059328819924029e-17
5.550955078547782e-17
3.8484676006376223e-17
4.221706845998816e-17
7.312864335353595e-17
8.020456673052467e-17
8.79867568984794e-17
9.63750994688841e-17
6.689224910353635e-17
7.12880363082619e-17
1.3210140109500307e-16
1.393199968438898e-16
1.527453048532841e-16
1.6972827179068866e-16
1.8376858846904868e-16
1.2745191836616792e-16
2.207716715667968e-16
1.5325278798033552e-16
2.655287482092801e-16
2.9119844993025805e-16
2.0191578398108931e-16
2.2281306053357655e-16
3.806680395142661e-16
2.665165303411315e-16
2.918331575654906e-16
3.2006424770507287e-16
5.545003010347679e-16
5.866124588655025e-16
4.2116155569264905e-16
4.628883270771627e-16
8.011291315304108e-16
5.55649855216692e-16
9.621780407145628e-16
1.0547058951961373e-15
7.389429466428175e-16
1.2664448052522778e-15
8.912235666950123e-16
1.520967694791001e-15
1.5473163593514766e-15
1.843316169423185e-15
1.9995686177876847e-15
2.1899417623596935e-15
1.5161473518008145e-15
2.5454647034963807e-15
2.8658153770917993e-15
3.1319992237532485e-15
3.4184419531690712e-15
2.3976802296744603e-15
2.578899372481431e-15
2.8221402454814218e-15
4.835078677109542e-15
3.3240945841407474e-15
5.702165624672115e-15
6.2082105402690645e-15
6.664279958846517e-15
4.54319377122267e-15
4.881520584230524e-15
8.241129304405845e-15
5.48622210277143e-15
9.327093243753582e-15
6.223697163061422e-15
1.0302305090459031e-14
1.0725857113730425e-14
6.543880769202913e-15
7.211048246317107e-15
1.1588602681618108e-14
7.418201786713675e-15
7.50884326983676e-15
1.1645165535158252e-14
7.26188832639264e-15
1.613245990755724e-14
1.5642700615623292e-14
1.8627617985161256e-14
1.7802837237029624e-14
1.362033789546203e-14
1.2916862126973632e-14
1.213659534861875e-14
1.2355989758194423e-14
1.0605482723967989e-14
1.2244204669642362e-14
9.133662058677893e-15
8.430838130901034e-15
7.800617805941997e-15
8.875208791115325e-15
6.590383703123175e-15
6.044397409412474e-15
6.868325479478496e-15
5.078132640629237e-15
4.655882787291701e-15
4.2559994926346004e-15
3.893929673217759e-15
4.405613359611192e-15
3.187375153511413e-15
2.969786084190234e-15
3.57211359471897e-15
3.0659901891528556e-15
7.617978548137028e-16
7.05797242168234e-16
3.2920493196431355e-16
3.955486484079507e-16
-6.841776729622748e-18
2.57839651301754e-16
-6.005761880353853e-18
-3.2251632969658184e-16
-2.571297141614936e-16
-2.5592328390046356e-16
1.2462024200414607e-16
1.1451608869474098e-16
1.0690935237161951e-16
-1.1705366753976404e-16
8.892608849854622e-17
-1.559823891616219e-16
-1.3714863377406972e-16
-1.252465390674023e-16
8.965051216176566e-17
1.4634425472083805e-17
2.3949838432127673e-17
-2.1607770531674555e-17
6.60808842916209e-18
6.001325061883464e-18
1.2192181445197513e-17
6.5737884880940735e-18
7.457942654771015e-18
5.087772515567481e-18
1.0325278980315245e-17
9.273572981973609e-18
8.255331497209653e-18
2.9524477956079023e-18
1.2925826977001129e-17
2.448089183146779e-18
2.291451874369714e-18
2.111194106506697e-17
1.923825072891428e-18
7.761115881075731e-20
8.520123007602805e-20
6.608240660340228e-20
1.1119215327144545e-19
1.1226389753144906e-19
8.745362272048195e-20
1.3495254967960966e-19
1.0471533861228698e-19
1.622807847176665e-19
1.7819701080100577e-19
1.3777132429491618e-19
1.5122014743244733e-19
1.6568579873172263e-19
1.8212084652677143e-19
2.8273935499191886e-19
2.185685455235738e-19
3.3862147691607286e-19
3.7175279411312895e-19
2.8808154906393307e-19
4.463447965251545e-19
4.897573503088644e-19
5.374008918026472e-19
5.896287424384252e-19
6.47862122968901e-19
7.078787927298783e-19
7.771587532111874e-19
8.528667311737378e-19
9.331962570332056e-19
1.0236501529362886e-18
1.140438823988302e-18
8.707498089552826e-19
1.3482788173869529e-18
1.1234931059016712e-18
1.1465361057775616e-18
1.783744376785869e-18
1.3794138407723017e-18
2.107999332391425e-18
2.3498852420316933e-18
2.5708180483984958e-18
2.8206218788948946e-18
3.095313142753631e-18
2.3964003111466476e-18
2.7034955670933694e-18
2.8963978369839813e-18
3.273688618491656e-18
4.8874661538982585e-18
5.368712908953061e-18
5.885577804558055e-18
4.564049441378093e-18
7.084185847578714e-18
5.4980301139636646e-18
6.014179662657093e-18
6.8758424398280414e-18
1.0236010927534968e-17
1.121594852595921e-17
1.1531346202393522e-17
1.352216696266037e-17
1.4793496264754548e-17
1.6383162141123072e-17
1.2568355766856712e-17
1.3794574843562138e-17
2.1374298637836945e-17
1.6601627656149107e-17
1.823621754878158e-17
2.8194187475284495e-17
2.1879782368848614e-17
3.389076930376079e-17
3.71605432662445e-17
4.077704712759084e-17
3.15900276358751e-17
4.899739593396609e-17
5.370873033781051e-17
5.887642259312744e-17
6.489762617660221e-17
7.076500003971534e-17
7.769236979967255e-17
8.696457934309893e-17
9.352957026573741e-17
1.0224656808485612e-16
1.1217371092365207e-16
1.2302925592917188e-16
1.3492510148587101e-16
1.4783280708104131e-16
1.638046332725013e-16
1.7781896113535685e-16
1.9504275907758485e-16
2.137924785617624e-16
1.657515354864999e-16
2.427860946073222e-16
2.0234684526006617e-16
3.0916412419100305e-16
3.389051702299771e-16
2.600777986934414e-16
4.072115496528099e-16
3.155584986443779e-16
4.932369121718501e-16
5.659697076834289e-16
5.885581468811645e-16
4.55988976182117e-16
7.250306000693347e-16
7.755068764593443e-16
6.054746625513919e-16
9.313028210546416e-16
1.0205484495260183e-15
1.119527407524581e-15
1.2253066467432229e-15
1.006325600280222e-15
1.4519615992187125e-15
1.1398370707179925e-15
1.7657189087180204e-15
1.3672768419680458e-15
1.494367438643842e-15
2.66001423781401e-15
1.78894607893911e-15
1.9542630428785102e-15
3.0192813760507676e-15
2.3327245978079e-15
2.5501631860018106e-15
3.915454188178767e-15
3.01475092957974e-15
3.2701943745493518e-15
5.025381131378974e-15
5.431704620375023e-15
4.061567208008427e-15
4.464936023315316e-15
4.82860842745141e-15
7.228055525711557e-15
5.445436257141255e-15
8.147768669007965e-15
8.581997907168754e-15
6.3555127379899305e-15
9.345719635973136e-15
6.820528196731718e-15
5.9739068642178916e-15
9.547769224737623e-15
1.012017301110169e-14
1.0117152016690532e-14
7.090384064444484e-15
9.84990059402385e-15
1.5200735931363605e-14
1.4685149889317073e-14
1.6718140251144053e-14
1.333180929000011e-14
1.4333531259767837e-14
1.2065856382664869e-14
1.1324584589951774e-14
1.255216496678448e-14
9.862554333453828e-15
9.86878960862325e-15
8.140163613758054e-15
7.836451994048642e-15
6.94576511591157e-15
8.00039693271101e-15
5.989331495159065e-15
6.659703108674955e-15
5.161464006103719e-15
4.711831302492844e-15
5.1138317471730225e-15
3.9444834416730556e-15
3.67733381932093e-15
3.3426067896853422e-15
3.5722228882392875e-15
2.7506696257733545e-15
2.5131298701127246e-15
2.2936883945135646e-15
7.239470752985443e-16
1.0375869956137625e-15
-7.533018422739115e-18
-1.0119290009837901e-17
2.8738719993585637e-16
-5.9184336406342324e-18
2.3647050893035025e-16
1.6458489261693242e-16
1.5168701574740994e-16
1.4060031908994689e-16
1.1682181791811392e-16
1.0725806588319246e-16
-1.822135381219553e-16
-1.3168498567460783e-16
8.378427182944893e-17
7.751799351573287e-17
6.987289613822813e-17
6.752828914758735e-17
7.043852143820716e-18
8.448095159156546e-17
-2.1365903916733755e-17
-1.9189680631497085e-17
6.179864276212523e-18
1.5507579042734384e-17
1.9360302413589538e-17
5.723050218184273e-18
1.1888912873822765e-18
3.9455620970773695e-18
9.966334888308431e-18
3.702917536539772e-18
3.0368987412518987e-18
1.7337299601490136e-17
6.746559644790601e-18
-8.944390311591272e-18
6.155477441218416e-18
1.9216639127329004e-18
4.751235893072569e-20
5.210037130030436e-20
5.713472721050706e-20
5.960120658423199e-20
6.866318906608881e-20
7.53170699963793e-20
1.1814443691945518e-19
9.029332843577634e-20
1.4208890178259752e-19
1.556335079901152e-19
1.7101530911556401e-19
1.308613838899484e-19
1.4348992821107107e-19
2.1920313645940655e-19
2.4667399894329663e-19
1.8914628434979947e-19
2.9764295128224626e-19
3.252806674891599e-19
3.5653358569687364e-19
3.911874547095415e-19
2.802430444545626e-19
3.288802290472424e-19
4.871862861578353e-19
5.6653626236156e-19
6.202883843877899e-19
6.801399804683859e-19
7.329354499009249e-19
5.713189832367538e-19
6.263400729074854e-19
6.869142136175329e-19
1.0779763198352777e-18
8.253724637525164e-19
9.05143161416445e-19
9.926014755090768e-19
1.5675132693242855e-18
1.1500632522772717e-18
1.3096466147407835e-18
1.4362557098533831e-18
2.2100061511333764e-18
2.469842767351655e-18
1.892363830309079e-18
2.9668176454370364e-18
3.256282092532171e-18
3.5679237319706345e-18
3.913386645117733e-18
4.2891982147855165e-18
4.701732468467916e-18
5.156643331934523e-18
5.6651106265249225e-18
4.331789781129341e-18
6.798255937341326e-18
5.233728688933647e-18
8.173003207451548e-18
6.268183238534659e-18
6.873690535920043e-18
1.024343669975589e-17
1.1810599309003479e-17
9.05331093243716e-18
1.4320720613677948e-17
1.5585438813136072e-17
1.708271770127339e-17
1.872245615265479e-17
1.4349250204359645e-17
1.5734523891302282e-17
2.469173654066593e-17
1.890927109253479e-17
2.967581244249514e-17
2.297258234571227e-17
3.567915467325355e-17
2.740002585479184e-17
2.9992013131780724e-17
4.79227554975764e-17
5.158552251849579e-17
3.9487756586155824e-17
6.332654288630126e-17
6.79759650867567e-17
5.207824592502245e-17
5.715924804711507e-17
8.960946648506066e-17
9.925112041913944e-17
1.0773579854200713e-16
8.255937934120801e-17
1.2946962634671423e-16
1.4200607359149201e-16
1.0883939137668635e-16
1.7074546864244016e-16
1.3089523621572645e-16
2.0861482509495427e-16
1.5743013537894972e-16
1.7250976262455821e-16
2.7074651527129903e-16
2.0728825630304555e-16
3.2524085937544297e-16
3.5673397450024686e-16
2.7370986587772445e-16
2.997108896459587e-16
3.082577823537572e-16
5.152292506826611e-16
3.948833831745842e-16
4.329060016084937e-16
4.746914685704718e-16
5.207471193001356e-16
5.700516170979418e-16
8.942581312460527e-16
9.799054566370664e-16
1.0812792945856952e-15
8.231044294433617e-16
1.2959306398490053e-15
9.864148530133511e-16
1.0899469042771293e-15
1.6935086152793621e-15
1.854627851613202e-15
2.02806211226624e-15
2.220269864700431e-15
1.705491817651294e-15
1.853811281638925e-15
2.0382604324368383e-15
2.2084624094871524e-15
2.4317295393447842e-15
2.624123861701947e-15
2.8539554678913266e-15
2.8342166002749898e-15
4.8101471547874264e-15
3.630394340810075e-15
3.916796532527485e-15
4.225139976903889e-15
6.463021747029275e-15
4.822948846866351e-15
4.560819376344346e-15
7.751031070340432e-15
5.697519275052887e-15
8.30785658512493e-15
6.885413380094677e-15
6.38623380223444e-15
9.316629781717144e-15
6.6042471942476804e-15
9.54016350592796e-15
6.419325408720274e-15
9.394170514728432e-15
1.470088475137182e-14
1.4278148007674884e-14
1.3791109398716529e-14
1.549487400663583e-14
1.480256723418547e-14
1.1994685642852614e-14
1.1197083175603495e-14
1.0553152543016377e-14
9.883444949948086e-15
9.193055654054308e-15
8.517011072601209e-15
9.234573959766722e-15
8.528006541820155e-15
7.861624775103758e-15
6.1726856595165794e-15
6.643356163533843e-15
5.203385169480062e-15
4.7674857170723625e-15
5.121525564789601e-15
3.9992537231235024e-15
3.657305604055556e-15
3.3423458458411185e-15
3.078548052038751e-15
2.7936304739920384e-15
2.55122113538057e-15
2.3289052483445307e-15
2.128424016904604e-15
6.819208502848209e-16
2.6130553092500387e-16
2.953497502460932e-16
-6.58358486917205e-18
-6.091698208428506e-18
2.350747059855086e-16
-5.154897410913765e-18
-2.547840689333178e-16
-1.4023405610809876e-16
-2.1032465748800821e-16
1.112809308698664e-16
7.77000702136553e-17
9.849582616402699e-17
-1.6396398604296758e-16
8.077751482864993e-17
1.8103221330849585e-16
-1.219372709097651e-16
-4.733294446690106e-17
1.0333917719765994e-16
4.663810551923241e-17
-1.905316642755591e-17
-1.8414217761989854e-17
1.5588650179241022e-17
5.319149503246143e-18
5.540373395619371e-18
4.546800025205245e-18
1.1285775515731235e-17
1.0072498311333734e-17
3.4164092114145397e-18
8.353786600240471e-18
2.984805897623998e-18
-7.614137170129953e-18
2.3803675524084e-18
6.018065939307495e-18
1.976942915943028e-18
5.778588082826924e-20
6.420224473739647e-20
4.938239034282023e-20
7.621869888466052e-20
8.235429949216474e-20
6.529114840862692e-20
7.137612378412337e-20
1.102228019568555e-19
1.2081111132020215e-19
1.3541202607149165e-19
1.4513403075598099e-19
1.5317278512347083e-19
1.2398808971670787e-19
1.3605496243086207e-19
2.097856031977299e-19
1.6391016267270105e-19
2.5217176893062854e-19
1.9649430292425167e-19
2.1542229989852818e-19
2.440308447847589e-19
3.6689508984780255e-19
2.8423172820887845e-19
4.424795662594962e-19
4.810343836327079e-19
5.269474689998707e-19
6.111619008930643e-19
4.503291237225201e-19
6.948761553793151e-19
8.462494542612828e-19
5.935127232612598e-19
6.504564289186198e-19
1.0043018863643067e-18
7.36550766493811e-19
8.576269328419899e-19
1.3240064502229968e-18
1.450913200444976e-18
1.5957217018183815e-18
1.74606234512939e-18
1.3596365761274381e-18
2.0974633938988283e-18
1.6359083280092862e-18
2.5214734458246263e-18
1.978099081283234e-18
3.0322224842765964e-18
3.3532998337375865e-18
2.590033603919979e-18
3.99643914768358e-18
4.383012585224639e-18
3.4570696965235187e-18
5.268847928850574e-18
5.779602977027654e-18
4.5209122417368e-18
6.97926113158297e-18
7.618174241907708e-18
5.9354817678133026e-18
9.158144846257968e-18
6.657813326790815e-18
1.1086407209509266e-17
1.2065051709384657e-17
9.409732058385734e-18
1.4514124042354114e-17
1.1319145359700786e-17
1.2464473466012193e-17
1.3748277782370968e-17
2.0977915344894613e-17
1.6353210114966356e-17
1.847201277983534e-17
2.764000932034615e-17
2.1563962924377413e-17
3.3307369536930764e-17
2.5955036522339856e-17
4.0011887173984916e-17
4.38289559818923e-17
4.8054943319473235e-17
3.7451804014587084e-17
5.77893266173657e-17
6.33538999344549e-17
6.946103863640579e-17
5.430240182909832e-17
8.361056575390742e-17
9.155261379590727e-17
7.138410602620852e-17
8.21836222985804e-17
1.2070738370639263e-16
1.3249200389223295e-16
1.0473983833724948e-16
1.5730406651079936e-16
1.7444723872967087e-16
1.3478074342525087e-16
1.7717588446418534e-16
1.6350870838980168e-16
2.2195738464254244e-16
1.9468679720370944e-16
3.0308135291513153e-16
3.376059405769776e-16
2.525005696841515e-16
2.8406129831907703e-16
4.4243510879706723e-16
3.4122824926526875e-16
5.278368226301248e-16
4.1041775379942315e-16
4.494449352933684e-16
4.934633592053471e-16
7.600095571364876e-16
5.922479026419427e-16
6.518659057574604e-16
1.0008002297335738e-15
1.0999169684225743e-15
8.53544211776302e-16
1.316234404896273e-15
1.0242762403918367e-15
1.1231316612634393e-15
1.727936844334749e-15
1.4042042497330823e-15
1.471159553722792e-15
2.2614091636184174e-15
2.469968351375394e-15
1.9167274548646133e-15
2.9443443817592052e-15
2.2786548467521042e-15
3.496860918108275e-15
3.825916856594984e-15
4.116423559678976e-15
4.4630718480052814e-15
4.8221061784404335e-15
5.199115802212195e-15
5.587448541218326e-15
4.2506607233674786e-15
4.537108169815066e-15
6.782398559158521e-15
5.078247354103232e-15
5.340271444448557e-15
5.570665168178999e-15
5.771756610534118e-15
5.994948429332491e-15
8.523972723581514e-15
6.0081892681479136e-15
8.732884195608912e-15
8.620249622744783e-15
8.501836522919228e-15
1.6307072359236688e-14
1.599111740222459e-14
1.3208147736899663e-14
1.476798602476023e-14
1.4052121787582243e-14
1.1347684627543218e-14
1.2517153858749676e-14
1.1732826549796813e-14
1.077038795143771e-14
8.685124480334014e-15
9.122661105382622e-15
8.724870117299491e-15
8.057709132677367e-15
6.340831469907261e-15
6.82761741410151e-15
5.351900007384762e-15
5.746119506841531e-15
4.557320685799669e-15
4.827946638063936e-15
3.7788555578512195e-15
3.521460988257578e-15
3.6952174712914424e-15
2.8809840876341093e-15
3.0868510204918113e-15
2.815830709898684e-15
2.0128937221656827e-15
2.348071386843194e-15
6.447526326420274e-16
2.4473021614796897e-16
-6.68391078330609e-18
-7.39531308965828e-18
2.468173965355396e-16
2.2063280852559132e-16
-4.87754369173404e-18
-2.3822572610602525e-16
1.3455711052738e-16
-3.08924195041274e-16
-1.9717109009678804e-16
9.689720620452355e-17
8.239744761261917e-17
-1.5081186144470775e-16
-4.864853905822483e-16
6.82265708824165e-17
-1.1546459232376228e-16
-1.0538493672864083e-16
9.732581611413416e-17
4.19605165605782e-17
3.806462996066187e-17
1.6113283614245274e-17
7.61829226187874e-18
1.4382871608180602e-17
1.235079718674854e-17
4.222230869867129e-18
1.0293714295951107e-17
9.388321401374164e-18
1.2995750558745655e-17
9.698062474601372e-18
2.6867539426753045e-18
2.454270448347629e-18
6.011770512669628e-18
5.512259516332029e-18
3.698123127293271e-20
5.700195877669292e-20
6.259043150150142e-20
4.8746447286571393e-20
7.519391869818354e-20
8.827637183462071e-20
9.066001688766686e-20
7.042959448699411e-20
1.0930671609214343e-19
1.1912763257166536e-19
1.306568650632005e-19
1.4387984786885922e-19
1.115506528842354e-19
1.2237881248005547e-19
1.8870159535843659e-19
2.0717456387333963e-19
2.227170407337972e-19
1.7762971247097988e-19
2.654465438481804e-19
3.0108762223757657e-19
3.28095342744292e-19
2.558517218607708e-19
3.9435720560046196e-19
3.0746943088796814e-19
4.742699876092116e-19
3.696645812094399e-19
5.70293269379123e-19
6.247388513356046e-19
6.852566475904981e-19
5.765434152166409e-19
5.856385620691007e-19
6.426234705537766e-19
7.035519548641555e-19
1.1271209363956826e-18
1.1912514482147576e-18
1.3343579556540583e-18
1.0736984749795853e-18
1.1057176927376123e-18
1.7219162485203433e-18
1.892299470763824e-18
2.0725954193596992e-18
2.2724589955622083e-18
1.767762096496817e-18
2.7297979042256645e-18
3.0097094111199006e-18
2.3312072874272767e-18
2.5564924794718444e-18
3.9432007415925215e-18
4.275211743207251e-18
3.370088153604084e-18
3.694587338792613e-18
5.7054643406305125e-18
4.442417998859346e-18
6.856518542662329e-18
7.756273560799648e-18
8.130181401389181e-18
9.047719097180682e-18
9.907889680980052e-18
1.0859035477029277e-17
1.1911709844159048e-17
9.283424306281046e-18
1.018002108082569e-17
1.5702289859707188e-17
1.24487861281119e-17
1.3424911850099953e-17
2.0731756335263708e-17
2.2712406841333143e-17
2.4877390105122435e-17
2.7317929514179354e-17
2.9973010871489935e-17
2.3298739809235378e-17
3.5960641247190834e-17
3.942181622459142e-17
3.0749015559878705e-17
4.7421606722378097e-17
5.209581020209199e-17
5.70464473938317e-17
6.251990471572777e-17
6.855265921928775e-17
7.51712878487154e-17
5.859536133084233e-17
9.041210062012822e-17
9.899810089311823e-17
1.0863798165258275e-16
8.46704333377527e-17
1.3065305131679956e-16
1.4335008401680593e-16
1.5737039282379142e-16
1.2231611257348779e-16
1.340743441607301e-16
1.4709181673235995e-16
1.6167856329851904e-16
2.511581427641753e-16
2.7289790692757003e-16
2.988721423763856e-16
3.284313244659677e-16
3.5975863352798304e-16
3.9506492370153067e-16
4.2360605328576735e-16
4.739190868331286e-16
3.6946576996171262e-16
5.696571943468135e-16
6.243164308983364e-16
5.030252477595613e-16
8.201634130280108e-16
8.219260733917143e-16
9.009977312633738e-16
9.880899582608087e-16
7.687322845288542e-16
1.1845111300911424e-15
1.298645597122368e-15
1.4210988029357876e-15
1.092570691271669e-15
1.7032832572842319e-15
1.864421968162363e-15
2.03645069118704e-15
2.2330389594141863e-15
2.452349711074707e-15
2.6591624101405876e-15
2.902558539767199e-15
2.3943481480084267e-15
3.4417245413595633e-15
2.6762635927929344e-15
4.0573725836083825e-15
4.388725460021423e-15
3.3682021464348175e-15
5.109620949711402e-15
5.486273509486519e-15
4.168161283557883e-15
4.441557290176586e-15
6.394216326180513e-15
4.9685421467916306e-15
5.19822535666598e-15
5.385810008710055e-15
5.609394077344064e-15
8.056182010179326e-15
5.862977714051289e-15
8.333819127845217e-15
8.346411975674734e-15
5.8867314344640304e-15
6.012297872479007e-15
1.5311707394829684e-14
1.2878603587067249e-14
1.4289372131773895e-14
1.1812007052426955e-14
1.122324611078018e-14
1.2265924911471861e-14
9.967124504614965e-15
9.363744804558723e-15
1.0062261236076424e-14
8.083500547549452e-15
7.490967345002979e-15
6.92165846255417e-15
6.385462536952967e-15
6.8096789243615315e-15
6.257199602013343e-15
4.947696220052286e-15
5.3350230638631575e-15
4.173503574991635e-15
4.417010293231158e-15
4.076515105681735e-15
3.711399471431071e-15
3.226842031798751e-15
2.669294001300749e-15
2.4383024794834848e-15
2.5758460856481515e-15
2.0332754099800775e-15
3.0129253188811673e-16
6.135775657781963e-16
3.463772946350468e-16
2.852865251679893e-16
2.4140629548792106e-16
-5.4308904500855035e-18
2.1026426422637203e-16
-2.411294153522334e-16
1.393056820857284e-16
-1.2467604385040615e-16
1.076222278793743e-16
-1.9044537414250626e-16
-1.061156338670282e-16
-2.4789986001373286e-16
-2.256501915334231e-16
-1.2834100306917764e-16
6.95423184483511e-17
-1.7802129660128444e-16
1.0328638159779628e-16
1.058765042853034e-16
-3.505022721722421e-17
-1.2708116479647096e-17
5.9145498062201095e-18
5.206375282348211e-18
4.794332490814458e-18
1.1711848817821244e-17
4.474632135155402e-18
9.787037466064179e-18
2.9163632404413497e-18
8.113929558281107e-18
2.2524013833653075e-18
1.3842030070144918e-18
2.3310019541359004e-18
2.2549799376749395e-18
4.402260914718564e-20
4.899530151144547e-20
5.301141001244739e-20
4.207416024448507e-20
4.544835431959313e-20
6.982921012317919e-20
7.654076884123328e-20
6.081056782991964e-20
9.20307599378792e-20
1.0094766030787037e-19
1.1065285511967145e-19
1.214339803577319e-19
1.3406641441296714e-19
1.0526566849023898e-19
1.600068287992308e-19
1.270251044130407e-19
1.9223374512346867e-19
2.108410972882023e-19
2.310588150609244e-19
2.560146215107018e-19
2.7407563499525902e-19
3.046596427920066e-19
3.3470782192259105e-19
3.6632329705788505e-19
4.017473612360053e-19
4.403187317532027e-19
4.831349556449549e-19
5.204740028080237e-19
5.805872087007781e-19
4.614807599479169e-19
5.052962719080556e-19
5.542208627053253e-19
6.083174085844844e-19
9.15336762975065e-19
1.073396832884318e-18
1.118004908669636e-18
1.2172689869696836e-18
9.626278309044945e-19
1.4579358376334155e-18
1.5989578912769065e-18
1.7535169050139226e-18
1.9288908051148496e-18
1.5302886338783246e-18
2.3305768979146814e-18
1.8345727417603113e-18
2.7760022531087866e-18
2.208204242362099e-18
4.1727253067846806e-18
2.6515578702608397e-18
4.016126334934734e-18
4.4054791760031345e-18
3.495676932241824e-18
3.836570987048187e-18
4.2043464329213296e-18
6.366870930383417e-18
6.984378358626721e-18
7.146663517307056e-18
6.1014664309665815e-18
6.700953185150836e-18
7.302592663161622e-18
7.976264038451167e-18
8.77858679798659e-18
9.631360475070257e-18
1.0464017738934812e-17
1.5989049548391963e-17
1.7533081576357887e-17
1.9256262362889592e-17
1.5266754778634492e-17
1.6733401795680563e-17
2.5502791371833436e-17
2.0114690958055396e-17
3.183146695541927e-17
3.3448389734356076e-17
3.6700128489722184e-17
4.099244811425312e-17
4.3852451230183145e-17
4.8295826357217534e-17
3.698880471637209e-17
5.810048601229362e-17
6.371707073609921e-17
6.984180821214566e-17
5.542957383336791e-17
8.498473036853095e-17
9.210979711442714e-17
1.00840676089417e-16
1.1183828364038097e-16
1.213821240908685e-16
1.333902178015345e-16
1.2265017866815383e-16
1.157598529426637e-16
1.2696757127459995e-16
1.9378521620797387e-16
2.1082662059930585e-16
1.6736210682029527e-16
1.8340886019083232e-16
2.0471587645521956e-16
3.048750255429366e-16
2.433120826141016e-16
3.679313978653782e-16
3.907509989448557e-16
3.143267857861386e-16
4.755854641368562e-16
3.837495756157464e-16
4.193575105134591e-16
4.621262972036392e-16
6.843965562264313e-16
7.632777086968583e-16
8.455256129412538e-16
9.169765346429537e-16
1.0096308674139395e-15
1.022649397751824e-15
8.43119077990619e-16
1.320486519827612e-15
1.4454272664830603e-15
1.5819045143600903e-15
1.6651759113922128e-15
1.8925031972575855e-15
1.463482264397886e-15
2.257090478319347e-15
1.767971091248185e-15
1.9474697371314246e-15
2.9307224611050474e-15
3.185741712940854e-15
3.4702216176190158e-15
2.717775953757066e-15
4.059832713599897e-15
4.387581781568882e-15
3.4143190883805336e-15
3.674870566340371e-15
3.919743714210818e-15
4.168321215875986e-15
6.0975381590943084e-15
6.42588635880698e-15
4.874769640692288e-15
5.0689237357127505e-15
7.226087481218036e-15
7.45674413135388e-15
5.440094456748295e-15
5.3224819129294225e-15
5.475813731786156e-15
7.489809839763267e-15
5.330860373156684e-15
1.4733877444507987e-14
1.425680300158341e-14
1.365681838646379e-14
1.1247644576173228e-14
1.2352718189471735e-14
1.103176437012833e-14
1.0938045016791446e-14
8.834119314560009e-15
9.555805254252634e-15
8.876816723573125e-15
7.084316881798366e-15
7.596280333368623e-15
6.8659412014664596e-15
5.5531295759939376e-15
5.1063186460638736e-15
5.416862570085652e-15
4.29453536232012e-15
4.54987814954934e-15
3.607727422605795e-15
3.2946585572971062e-15
3.4861351932292873e-15
3.186252221113572e-15
2.909289687117337e-15
2.3055358170652098e-15
2.0986025157228803e-15
2.216427526090499e-15
6.21985961425543e-16
2.908101310430069e-16
-6.493413328980925e-18
2.4753903524092734e-16
2.2870572927132623e-16
-5.107239164152545e-18
-4.872173548967563e-18
-2.286347679798954e-16
-2.1888093492645474e-16
-1.9275005810878772e-16
-1.8827378581426672e-16
-1.7315479028802274e-16
-1.5802925907362736e-16
-1.4494296526602056e-16
7.212978432937658e-17
-1.2170262090537803e-16
-1.129994557082594e-16
5.635653718056134e-17
1.3213272867373997e-17
8.310477444033094e-18
2.2315836303755613e-17
-3.299255219667864e-17
-9.494242469298084e-18
1.0802786675712737e-17
1.0195792366590379e-17
8.895239821298855e-18
5.6818146521764686e-18
8.558821613546134e-18
2.3520801429964374e-18
2.048331651487536e-18
2.6158702658764562e-18
1.491921028925539e-18
4.785297622421762e-18
2.86923792771016e-20
4.4629916236942294e-20
4.7794882028236354e-20
5.2315278656596464e-20
4.149280962808268e-20
4.547052025861072e-20
5.0019620010197993e-20
5.489639331139973e-20
8.288852742642739e-20
9.083542520200712e-20
9.95388920686093e-20
1.0919067227291977e-19
1.1971743647685218e-19
9.50356224575986e-20
1.0413789064036128e-19
1.1418395401140593e-19
1.2534466759687175e-19
1.898019646922643e-19
1.5285190656675257e-19
1.6177088160419532e-19
2.429755767670025e-19
1.985158775682753e-19
2.9525039599690525e-19
3.2964530505127753e-19
2.6150926859126346e-19
3.964014511229734e-19
3.188957240349196e-19
3.449757244566236e-19
4.050342469517134e-19
5.728369185074438e-19
4.567195820371839e-19
7.123483144006209e-19
7.55680175379455e-19
5.994835927394089e-19
9.089571337227521e-19
7.788255166236753e-19
1.0918172702579936e-18
8.687741157684356e-19
9.536153338514285e-19
1.4396101366252684e-18
1.5800210758602271e-18
1.6681391414343793e-18
1.8987632220005736e-18
2.079691365756847e-18
2.3578060053883175e-18
2.523507616953602e-18
2.7424849262349913e-18
2.954366215427452e-18
3.2985741664857174e-18
2.6185335213848796e-18
3.98192939953203e-18
3.149100816647505e-18
4.7725087988559e-18
5.22674948692283e-18
5.732636543292533e-18
6.370952689256641e-18
7.495103711165022e-18
5.467703600353597e-18
7.444308166821921e-18
6.57680253438215e-18
9.964278387888556e-18
1.0919102570459126e-17
1.2256337795700895e-17
1.5188767042781313e-17
1.4408364973186262e-17
1.5783293602522364e-17
1.7306509620326763e-17
1.8976271532143605e-17
1.953393129747183e-17
2.2822805676955773e-17
1.8104891868741447e-17
1.9863931743390423e-17
3.013305243084362e-17
2.3889359082196596e-17
3.654055954770501e-17
2.908728780964012e-17
3.147166395925521e-17
4.7708990320121635e-17
3.782469409131051e-17
4.1466494238351217e-17
4.544911891550075e-17
4.986380494146918e-17
5.479230918204636e-17
5.982946318974834e-17
9.07971637378359e-17
9.985456566233411e-17
1.0916378589990874e-16
1.1966989830447093e-16
9.498115908066263e-17
1.3927368561568754e-16
1.1422702138087301e-16
1.8755634605159914e-16
1.3730993820450726e-16
2.0800561394882273e-16
2.319022001665988e-16
2.5085089041803476e-16
1.9834487757963035e-16
3.0042304980427804e-16
3.294444637268398e-16
3.612763937428929e-16
2.8673163961268663e-16
4.3883247294928875e-16
3.450731094846469e-16
5.247433211712418e-16
5.723971064482823e-16
6.270248671663514e-16
6.886583068475711e-16
7.534779228251808e-16
5.974564274310565e-16
9.047380391301078e-16
6.983070554178648e-16
1.0906586291793814e-15
1.189391086679558e-15
1.3006946046878734e-15
1.0346430510105658e-15
1.5601191893187123e-15
1.2362099800784274e-15
1.3503254553358063e-15
2.0395974745184804e-15
1.611575722790636e-15
1.7585345123130336e-15
2.6481755290963014e-15
2.0879315490532373e-15
2.1596935234440716e-15
3.4070021238951884e-15
3.740944175654997e-15
2.7986507077136875e-15
3.1409596027207207e-15
3.3516952268043533e-15
4.9653301115733844e-15
3.837090146203638e-15
5.639160516977282e-15
5.9634302554235464e-15
4.5371870258354136e-15
4.741454923315579e-15
6.804395768454495e-15
5.070820605348651e-15
5.237963193581828e-15
7.279012737427743e-15
7.004243418942889e-15
7.293819169219209e-15
4.9627192733233e-15
1.2242070694554769e-14
1.1991694136777073e-14
1.2468910200288916e-14
1.1041178864778006e-14
1.1373994156137226e-14
1.0786305743473722e-14
9.388201224985991e-15
8.816192393408712e-15
8.23211470082423e-15
8.295637342327212e-15
7.68931928147362e-15
6.582594962794642e-15
6.5742610169779404e-15
5.6000299860419594e-15
5.150328623754292e-15
4.933628200138007e-15
4.3384789379162015e-15
4.302736826428196e-15
3.648139638319951e-15
3.608007521594572e-15
3.3018854527290455e-15
3.019522135966247e-15
2.5513513726571274e-15
2.533960327246237e-15
2.06455647143918e-15
2.029975829795649e-15
1.785283708340415e-15
3.017493943139175e-16
2.5015621807921446e-16
2.5792050287318334e-16
2.3543100637457635e-16
1.7956365778245062e-16
2.0109320920427393e-16
1.8437546522063863e-16
-2.1468044247533825e-16
-1.9977243580105647e-16
-1.8285876970804246e-16
-1.788433426201178e-16
-1.632767532856654e-16
-1.49512744705238e-16
7.444691512729123e-17
6.856582206515192e-17
-1.164589992920636e-16
-1.0626505590201756e-16
-9.641228769249113e-17
8.9440854580514e-17
-3.671271543941832e-17
2.159842409395912e-17
2.011340864409286e-17
5.528037110370198e-18
4.6316353490258036e-18
5.351269473427549e-18
8.495151278113262e-18
7.788723091191816e-18
7.010508275150933e-18
8.01865660387416e-18
2.7884356989053675e-18
5.3988998738898706e-18
4.956618909930729e-18
3.039504394864394e-20
3.331969800825621e-20
3.0788298916913684e-20
4.0042883131761595e-20
4.4072271529443524e-20
4.0230283078947717e-20
4.4090635657934815e-20
4.8532896470221176e-20
6.360033974863252e-20
6.96186167547709e-20
7.652955713401648e-20
8.373894198590585e-20
9.181057714543785e-20
8.399561819467129e-20
9.247636726270085e-20
1.0105861112033786e-19
1.3264363940650452e-19
1.441255090184293e-19
1.5952108546520417e-19
1.4603918308530699e-19
1.6005246964052585e-19
1.7563882658064677e-19
1.9245179153073524e-19
2.1104155766569044e-19
2.7742219740048816e-19
2.5370429178394343e-19
3.350383117968902e-19
3.6541657854338326e-19
3.34456117658206e-19
4.393753315766113e-19
4.824478629135776e-19
5.287697101344847e-19
5.165193652283485e-19
5.327190116701371e-19
5.820654863938391e-19
7.635389637446234e-19
8.168528699336755e-19
7.662615822367603e-19
1.0074989159047439e-18
9.20958464536888e-19
1.2102174155521357e-18
1.3319245381482426e-18
1.20918115289708e-18
1.292810644944158e-18
1.4649621376889052e-18
1.9167137642496804e-18
1.755434721483699e-18
2.2917283078848637e-18
2.1144144779470648e-18
2.77350335290931e-18
2.5366228272604517e-18
3.3329324593649984e-18
3.6644394819310735e-18
4.1862246929179255e-18
3.6631850977902865e-18
4.7891953170316715e-18
4.440477691994167e-18
5.8017752171539046e-18
5.298816110232875e-18
5.816192254827861e-18
6.378343756900905e-18
6.988405894005118e-18
7.65877913594992e-18
9.895423977594274e-18
1.1050320642294983e-17
1.0098864102946088e-17
1.3287922335378171e-17
1.4555463630345704e-17
1.3193838481959922e-17
1.460633227547766e-17
1.6014516025963957e-17
2.1175371077676587e-17
2.305606865053418e-17
2.1103240272221932e-17
2.3185813643810518e-17
2.5388040259083683e-17
3.3316331365295546e-17
3.65287330011118e-17
4.002626788869785e-17
3.627362160215753e-17
4.021549629656648e-17
4.344768249944557e-17
5.797548293119532e-17
5.324479618015515e-17
5.843350181220813e-17
7.640863556818736e-17
8.38136714590379e-17
9.179573118877028e-17
1.004866554172439e-16
9.23457795253168e-17
1.2112575747374526e-16
1.326501666202422e-16
1.4551042996795461e-16
1.3386129393843373e-16
1.460643252559106e-16
1.9168926220204277e-16
1.603804835916534e-16
2.3051758501229744e-16
2.109172104855133e-16
2.6872937328299873e-16
2.538206058522704e-16
3.32960203549208e-16
3.387160444694724e-16
3.338477775112374e-16
3.6596689472662797e-16
4.805243008183265e-16
4.4056233035054654e-16
5.772724547680781e-16
4.919915987261728e-16
6.93628971952258e-16
6.357406713406469e-16
8.327945726349627e-16
7.625826913857972e-16
7.704458364338023e-16
8.840907548841285e-16
9.962937833607377e-16
1.0955208070281116e-15
1.1958971093252351e-15
1.5674131520913564e-15
1.3577781015527389e-15
1.5620417775073866e-15
1.7029940705991428e-15
1.8575914458368753e-15
2.0209663407777506e-15
2.5605624004186823e-15
2.3878360643414917e-15
2.536289289986942e-15
3.3435945232881505e-15
3.5433505176354137e-15
3.2451509796664066e-15
4.150225066571351e-15
3.692327897395194e-15
4.698542884767359e-15
4.151842996890565e-15
4.3699476714954755e-15
4.539500509735355e-15
5.630587070808129e-15
4.837157209676486e-15
5.908730515959354e-15
4.992937103648551e-15
6.020397382781491e-15
5.340241585687727e-15
4.811734623195089e-15
1.2477442166729027e-14
1.1194445080711053e-14
1.079477538802353e-14
1.0332871981015776e-14
9.834477182199534e-15
9.301928332742206e-15
8.752758329885165e-15
8.558463277807322e-15
8.292682970844854e-15
7.126938414768234e-15
6.605877557253852e-15
6.1218277919900514e-15
5.640707131989914e-15
5.193128958751829e-15
4.777182668446044e-15
4.391942909639795e-15
4.36191721236738e-15
3.68755932164369e-15
3.3756374701012588e-15
3.3485901651971815e-15
2.8223739567539863e-15
2.585050158464977e-15
2.3617130407263008e-15
2.1558451068869646e-15
1.970006239098143e-15
1.8064852355704067e-15
1.6453811217059974e-15
2.854008476020337e-16
2.555565248902541e-16
2.4481929197477496e-16
2.2307561773815496e-16
2.1203137548919463e-16
2.439711591308462e-17
1.69623002933343e-16
-2.0279443128757118e-16
-1.12520445864898e-16
-1.7212401522604668e-16
9.05275570320173e-17
-1.52359731144934e-16
7.681540944426385e-17
-1.3102554779228006e-16
-1.1855986264293504e-16
6.010974080516081e-17
5.388389220716507e-17
-9.106941039990308e-17
6.915778763953646e-18
2.260419255409875e-17
-3.184579197005018e-17
5.188816857134706e-18
4.803743844704245e-18
9.495476595379339e-18
4.0224124396369355e-18
7.975483479476026e-18
3.387188260833335e-18
6.6706593222528285e-18
2.8259938220781818e-18
5.5725413417661296e-18
2.4434037606148235e-18
2.2804429395737442e-20
3.0031652102748877e-20
3.286913331445598e-20
3.608751005204724e-20
3.952518505662779e-20
4.336361318196232e-20
4.752925273888071e-20
4.351845906263861e-20
5.721184942043706e-20
6.269069711075466e-20
6.224771311865733e-20
7.383782523333241e-20
8.267466051657582e-20
7.560062312107593e-20
8.297277779945491e-20
9.094275779394255e-20
1.194004406431166e-19
1.3092703708008702e-19
1.4356854769417025e-19
1.5745677236685887e-19
1.7357229261584257e-19
1.9229630817036969e-19
2.0775739987036788e-19
2.272840267686059e-19
2.496502763207596e-19
2.2850366326382526e-19
2.998890261043763e-19
3.2896659825482123e-19
3.603792911975019e-19
3.95465866108541e-19
3.621297385359117e-19
4.753922165828466e-19
5.207425127589207e-19
5.71161967388776e-19
5.231530145662176e-19
6.869468701767036e-19
7.529487774605163e-19
8.262083294524651e-19
9.06144624083078e-19
8.301157668154798e-19
1.092405798891041e-18
1.1937982221612709e-18
1.092213807938377e-18
1.4392584694989176e-18
1.5757570452670987e-18
1.7257405762655944e-18
1.8941930859512007e-18
2.0751696132837553e-18
2.2788129026571928e-18
2.4944684445829995e-18
2.7352530951336903e-18
3.04060907141448e-18
3.2989120199235274e-18
3.604705697406496e-18
3.953075454483907e-18
3.6177699596128756e-18
4.3495105581171764e-18
4.351234095146577e-18
5.725790076523387e-18
5.236832593920009e-18
6.864526393012597e-18
7.535592422938871e-18
8.261401731953935e-18
9.053386322843731e-18
9.929259631831873e-18
1.088579624215657e-17
1.1942847193314772e-17
1.3084760086291665e-17
1.452074663734469e-17
1.5732643805572814e-17
1.442039218486364e-17
1.889413435982451e-17
2.2497488602329588e-17
1.9017087743363832e-17
2.4986192132667303e-17
2.3072237281909378e-17
3.075336093645868e-17
3.289648365617614e-17
3.605789214925292e-17
3.95645487418828e-17
4.2212902461178375e-17
4.7555471212976913e-17
6.053619825180521e-17
5.712175918474273e-17
6.27103966770008e-17
5.750970206193086e-17
7.53929910203873e-17
8.261560461694961e-17
7.571696122902834e-17
9.95363949454119e-17
1.0912638609872154e-16
1.1907493211200163e-16
1.308886016634329e-16
1.4347339563234723e-16
1.5787056918840177e-16
1.7269768916709514e-16
1.8945379331160427e-16
2.073950439420736e-16
2.272682379964312e-16
2.48916133724128e-16
2.739211181601839e-16
3.442256432353054e-16
3.3313775639161107e-16
3.602346855139252e-16
3.9174853096343604e-16
3.6209413767434864e-16
4.745792630370294e-16
4.3445728197093156e-16
5.700511923572294e-16
6.248221444007661e-16
6.850214453459598e-16
7.512979185020601e-16
8.219625597176915e-16
8.996714915888509e-16
1.0086153833268904e-15
1.0804429247033586e-15
9.861895764226174e-16
1.3054192090132377e-15
1.4144358907821271e-15
1.2907282932031745e-15
1.4083050924803227e-15
1.843105070166276e-15
1.6884804418625537e-15
1.8257347561330063e-15
1.989752378969355e-15
2.5949127729966156e-15
2.8120437345434767e-15
2.540416685885856e-15
2.7623570669886686e-15
3.5391569292205686e-15
3.948541918506947e-15
3.4235455990599162e-15
3.617354644068256e-15
3.80121857511645e-15
4.7431617366960715e-15
5.086438097959731e-15
5.2909554924746365e-15
5.486153130630409e-15
5.617742110818628e-15
5.8124202886814764e-15
5.786158654195945e-15
4.830692504444992e-15
5.738907160813615e-15
5.7048305355552744e-15
1.1040137108110102e-14
1.1601341579234252e-14
1.1157435002459494e-14
1.0392813774663659e-14
1.0145046448818645e-14
9.574109385208658e-15
8.317005284000868e-15
8.447817505723659e-15
7.256463485532376e-15
7.304882399132999e-15
6.786843275378278e-15
5.7797944166694505e-15
5.328376196234959e-15
4.908000887780122e-15
4.508783942935591e-15
4.485681565188448e-15
4.1078694356791685e-15
3.772843786069773e-15
3.192753842791615e-15
3.1684754115546498e-15
2.6643154208448715e-15
2.639339890265354e-15
2.226374924303548e-15
2.201903039963868e-15
2.027897862957625e-15
1.6986608044738593e-15
2.9004514208328342e-16
2.6846618667783003e-16
2.451612229255858e-16
-3.603318885663511e-18
2.12593684786989e-16
-3.093566723567648e-18
1.796353415477532e-16
1.3064640635932044e-16
-1.920945395092023e-16
1.1053802837509092e-16
-1.7165041521582706e-16
-1.7295321177519854e-16
8.003722118539642e-17
-1.330295151587968e-16
-1.0430097034056575e-16
7.779143798625838e-17
5.611796728608583e-17
5.108123124163386e-17
8.981353742578292e-17
7.871442395309742e-17
-2.515383534289667e-17
-3.046283185476335e-17
4.9174819949887285e-18
4.467298042604428e-18
4.108595370295975e-18
4.490811340041339e-18
3.394794270678947e-18
4.381540808541615e-18
2.9229950599270905e-18
-9.196691228603891e-19
2.452149552880842e-18
2.427169820497059e-20
2.1540659834289363e-20
2.854985938222623e-20
2.5929917950947757e-20
2.8414355957275824e-20
3.7585381748392536e-20
3.993229996022596e-20
4.521670466709534e-20
4.9586707525816904e-20
5.433431722534264e-20
4.9356083590091365e-20
5.4127523097389233e-20
7.649596912325829e-20
6.50595966474453e-20
7.139289710158298e-20
9.449706777075344e-20
8.576209641680059e-20
9.411902701352896e-20
1.0301466188267794e-19
1.1307744746355266e-19
1.4962719491613722e-19
1.3599167225306723e-19
1.491579693702336e-19
1.972594530435272e-19
2.162885733518375e-19
2.373317478777236e-19
2.6006738634542456e-19
2.4257994779333975e-19
3.1276912421420405e-19
3.428801268282461e-19
3.761439985232787e-19
4.0271983197125303e-19
3.74456757332311e-19
4.951626341437828e-19
5.432071573664874e-19
6.022716169297648e-19
6.58322059486778e-19
7.161941036626533e-19
7.852571861800691e-19
7.235167709628163e-19
9.449582169939304e-19
1.038353998454538e-18
1.1350729390337215e-18
1.2443355874781522e-18
1.3651186223774031e-18
1.4969874265995393e-18
1.6406676325663236e-18
1.8056048593515118e-18
1.9752166372650575e-18
2.0302137380414815e-18
2.4020159034363254e-18
2.1560343834369786e-18
2.382571895653906e-18
2.597587026684346e-18
3.442548023634132e-18
3.1187025220538043e-18
4.124461701135865e-18
4.517158230878906e-18
4.9502419638265686e-18
4.500572275373608e-18
5.962469890864151e-18
5.42163522729675e-18
7.158351090411616e-18
7.844696071038115e-18
7.134891929699934e-18
7.826835988714067e-18
1.035318950989774e-17
1.13520570681601e-17
1.2756769366200304e-17
1.3647467476680468e-17
1.2408976506411919e-17
1.6471755507607825e-17
1.814408078792186e-17
1.9736806550545454e-17
1.7903486619925937e-17
2.255857956374784e-17
2.1936532178447218e-17
2.850500412821662e-17
3.129006683875768e-17
2.844766718244369e-17
3.674357220612763e-17
3.4179992533191424e-17
4.5324778298478745e-17
4.1192339913834875e-17
4.502825017307821e-17
4.961946091686471e-17
5.4085626877199023e-17
7.177781276817854e-17
7.857321327345556e-17
7.130096681746622e-17
9.433746174527509e-17
1.047565280838897e-16
1.138094788190188e-16
1.2417254795250244e-16
1.3666049484578632e-16
1.5306428967952497e-16
1.6407284559077697e-16
1.5027192691613286e-16
1.9760397944337646e-16
2.1655376082673698e-16
2.4346024427461634e-16
2.598473769553204e-16
2.338939315281145e-16
2.5883273635930965e-16
3.4233553193064617e-16
3.107997973775912e-16
4.221426108754343e-16
4.510250777025506e-16
4.942960580988292e-16
5.419594825468335e-16
4.922221662738349e-16
5.447341015685165e-16
7.138740563037772e-16
6.472754561504795e-16
6.672855236854161e-16
9.368588541729348e-16
8.500163464159109e-16
1.1221728382777205e-15
1.0100547781187843e-15
1.4870678345766567e-15
1.4687756994282953e-15
1.6046633599256072e-15
1.7501490900103564e-15
1.5842278220535612e-15
2.0546988068518824e-15
1.8736074282829395e-15
2.270468194345573e-15
2.6616945522647787e-15
2.8821248190503624e-15
3.1144060563969523e-15
2.7796740112205143e-15
2.9705389037126253e-15
3.841225373129324e-15
3.953203369156806e-15
3.509652143289124e-15
4.562813278986261e-15
4.598593519371125e-15
4.966738849229254e-15
5.127779725930406e-15
4.349654153859182e-15
5.454455999868017e-15
5.373644665565592e-15
5.386066129843061e-15
5.3200546318123055e-15
5.354802094160085e-15
1.1071862288225681e-14
1.0049391541360082e-14
1.0290927526837213e-14
9.443259952363623e-15
8.742610550276105e-15
8.896934923865677e-15
8.257342141369682e-15
7.721346625689454e-15
6.733035279625324e-15
6.306039549174731e-15
5.801617395276965e-15
5.358009139267106e-15
4.853623794706735e-15
4.556069678858426e-15
4.4607338471085024e-15
3.834225136068049e-15
3.748729612706304e-15
3.4374504043269654e-15
3.1501347241371066e-15
2.7590555281285805e-15
2.4665512757397665e-15
2.411663040445333e-15
2.1515281912374372e-15
2.0048485545221074e-15
1.7184340976298369e-15
1.671511562134686e-15
2.7546910351932335e-16
2.6257356567514147e-16
3.249023835449932e-16
-3.6926376437119766e-18
-3.1427669211845675e-18
1.8319012465215398e-16
1.6918077814956656e-16
-1.2159110343049128e-16
1.130309336299113e-16
-1.6733177410367869e-16
-1.6040513145119845e-16
-1.497393576552431e-16
7.48768478602977e-17
-1.2531580489520784e-16
-1.264521918146204e-16
-1.0142092015139571e-16
5.267318312382606e-17
-9.856125651502762e-17
1.3112946892027868e-17
8.621663953101024e-17
-3.1169186983595235e-17
1.846365222971952e-17
4.614318482321016e-18
4.289588402356302e-18
3.91424783532197e-18
3.80435003900005e-18
4.479809470030698e-18
2.9471686540229813e-18
2.780443216051636e-18
2.5934760793120857e-18
2.0611317952382456e-20
2.2512599014743062e-20
2.476801205889947e-20
2.7112312318156636e-20
2.968985466007682e-20
2.806809478002484e-20
3.073684750903251e-20
3.3703696240614976e-20
3.708251412424243e-20
4.7048768838437173e-20
5.162029162892566e-20
5.666396753351601e-20
5.3524244083825535e-20
5.495425257262975e-20
7.446616798470114e-20
8.187371585504295e-20
8.96301205708232e-20
9.839489728074959e-20
1.0847785084676372e-19
1.5830631804796698e-19
1.293236466819103e-19
1.2233546504136908e-19
1.5593953779217434e-19
1.707637405322673e-19
1.8726609204617807e-19
2.0532596592790301e-19
2.24992470721975e-19
2.4697549024383347e-19
2.784377221361112e-19
2.9692944459796244e-19
3.0624126404512905e-19
3.1020837782221744e-19
3.921426566048356e-19
4.2904710664660287e-19
4.1084648967862426e-19
5.168436079597485e-19
4.876557057883004e-19
6.196197499963716e-19
5.778226891266042e-19
6.203157628567806e-19
8.171365572606376e-19
8.962553925870813e-19
8.463457775321573e-19
1.0780374771050405e-18
1.1812379125027979e-18
1.115637687085297e-18
1.4550621608545721e-18
1.5872218372461506e-18
1.7110453529313015e-18
1.8732715243025303e-18
2.054984142634359e-18
1.9532157657507903e-18
2.1391315969715723e-18
2.33682895110027e-18
2.9751870611959767e-18
2.8051557836826338e-18
2.906072870722884e-18
3.36906293738269e-18
4.311422285040744e-18
4.050311882136911e-18
4.4424128192884504e-18
5.663374258083342e-18
5.345499292408734e-18
5.8623524847201716e-18
7.731436346283798e-18
8.241165062949058e-18
8.969607237480667e-18
9.941514813609601e-18
1.1088611837448243e-17
1.0170431391018932e-17
1.115538525997511e-17
1.2225142168158035e-17
1.5598142490523086e-17
1.470766486033214e-17
1.87369772466422e-17
1.769184856308368e-17
1.9623513153210847e-17
2.5631153923514096e-17
2.7128852338220045e-17
2.5544838947351803e-17
2.841742313491081e-17
3.0774880273563953e-17
3.381511112025432e-17
4.3326796159874235e-17
4.719588583043881e-17
4.4360403648658635e-17
4.87234232211837e-17
5.3471504805927044e-17
5.857131224882355e-17
5.961668670071528e-17
8.178929248902169e-17
8.964493366116239e-17
8.322651461383651e-17
9.289624894046932e-17
1.18004061189239e-16
1.297709823401088e-16
1.2228358820340985e-16
1.3410827609536646e-16
1.47115068296609e-16
1.8717893468635707e-16
2.0168850740400115e-16
2.6274975298320686e-16
2.467186875068307e-16
2.3433094207867583e-16
2.785674371641495e-16
2.636608072755199e-16
3.565779713782758e-16
3.9060691000343713e-16
4.28350381677614e-16
4.704034128835711e-16
5.144642823396855e-16
4.927618589334494e-16
6.176821792855331e-16
6.769448976188828e-16
6.376416906899e-16
8.115176869502455e-16
8.8919770718878e-16
9.740666360777645e-16
7.984131583054828e-16
1.003165074762506e-15
1.071230726446374e-15
1.4005572208219713e-15
1.523110553606994e-15
1.5882345076388081e-15
1.8158993882441245e-15
1.9796032334977543e-15
2.145921018803183e-15
2.7265405231985835e-15
2.5425145395902735e-15
2.7287817903239266e-15
2.534362599305358e-15
2.7341666517583345e-15
3.3922893288320937e-15
3.1187439590299886e-15
3.847171630889351e-15
4.071588683352001e-15
3.690521146101795e-15
4.250390252825287e-15
4.641857259211348e-15
4.574445738504951e-15
4.888793532634482e-15
4.2693282566462445e-15
4.9866865235208515e-15
4.9214562204291735e-15
4.914124400746507e-15
1.100970211223553e-14
1.0055574159885573e-14
1.0337211938558553e-14
9.30347016264902e-15
8.918472388005724e-15
8.385265750190783e-15
7.933791659607709e-15
7.9063203272242e-15
7.401065145032037e-15
6.455573465067061e-15
5.998928428612544e-15
5.562416781292082e-15
5.451807365612624e-15
4.715893122722915e-15
3.9394373080472005e-15
3.995004229543941e-15
6.43372234519187e-15
3.592055069210515e-15
3.2708697015594335e-15
2.8224217203899386e-15
2.744801894200728e-15
2.6141332571460834e-15
2.150176081821093e-15
2.0924252977406507e-15
1.807978910254574e-15
1.7473330236644705e-15
1.496178258497837e-15
2.6226147711278765e-16
2.4366843920588637e-16
1.2933120423643846e-16
-3.219002279268102e-18
1.8831690684473608e-16
-3.2774020024469777e-18
1.593932945730072e-16
1.165379108931892e-16
-1.709282862468931e-16
-1.5729769844581014e-16
2.6680629639230027e-17
7.699645889629992e-17
-1.3127912008572497e-16
6.475354812009006e-17
-1.1050572668190334e-16
-9.985087203686516e-17
-1.0032068545101785e-16
-3.688885175435532e-17
8.073581019557837e-17
2.140618434671576e-17
-2.944209657779843e-17
-2.7245517935330566e-17
4.500586391991477e-18
1.2187215123741553e-17
3.710122052230757e-18
1.7200273663117556e-18
3.14217711189143e-18
2.8229551439126602e-18
5.573565239589593e-18
1.5316451083853224e-20
1.9572482535787308e-20
2.133452097546677e-20
2.2719249129812287e-20
2.5675153937182844e-20
2.8719600688616446e-20
3.086297886471787e-20
2.9010957981024117e-20
3.1070845340374764e-20
4.064333734600119e-20
4.529250277086821e-20
4.8933143653283696e-20
5.689079203700518e-20
5.872409632262699e-20
6.383087167759481e-20
6.046661361330499e-20
7.745367802042667e-20
8.747986649969307e-20
7.967762383095143e-20
1.0864643020770694e-19
1.1197734375511247e-19
1.0520584512197191e-19
1.3462666597725366e-19
1.476158070438076e-19
1.385854370327118e-19
1.5173617424222115e-19
1.9465107215427018e-19
2.1401366620559998e-19
2.0015548074855745e-19
2.2397588533599676e-19
2.81356556437923e-19
2.637177953011831e-19
2.8921568030235025e-19
3.712098065101673e-19
3.5391747671855474e-19
4.463856523990581e-19
4.893431537647707e-19
5.354653008594195e-19
5.893420581704608e-19
6.446721655251618e-19
7.064101336785984e-19
7.758782660039578e-19
7.262750444960534e-19
7.922022203227586e-19
8.737713888430483e-19
1.1197183793619455e-18
1.2275764967378632e-18
1.3490442298168459e-18
1.5014744328638738e-18
1.6197861794772221e-18
1.521407766620459e-18
1.6649890886733327e-18
1.851387528964645e-18
2.3399917787949253e-18
2.1950000018840882e-18
2.813156211437113e-18
2.505371344811856e-18
3.3829651958319824e-18
3.709322848278016e-18
4.0664783911324484e-18
4.464605588193601e-18
4.188035771221904e-18
5.361491487451216e-18
5.027475841336432e-18
6.448001194811087e-18
6.045167831269696e-18
7.348441037340367e-18
8.537673266888916e-18
9.326274818398834e-18
1.022643255840718e-17
1.1205286378930105e-17
1.2283319000600559e-17
1.3489554321358645e-17
1.477455864987398e-17
1.6208062660381884e-17
1.7757807484034578e-17
1.6632678747676213e-17
2.1343312933497036e-17
2.0045513150685096e-17
2.5691845908353576e-17
2.7886109736682605e-17
3.0942291091368334e-17
3.41873470939005e-17
3.1730690081396873e-17
4.0751028364967034e-17
4.461059680268635e-17
4.888853910882628e-17
5.3050270106906647e-17
5.829400249839671e-17
5.5164598865898184e-17
7.068699757051289e-17
7.768001548092529e-17
8.499708899709144e-17
9.317400253486268e-17
8.741625460347417e-17
1.120567600850327e-16
1.2321782180607205e-16
1.3463531421245904e-16
1.4833144467931515e-16
1.6182866360296488e-16
1.5169987651894978e-16
1.6663900780145433e-16
2.1344150909797207e-16
1.9996272905243746e-16
2.195602804043636e-16
2.809919957788147e-16
3.0816568469804897e-16
3.288661823025175e-16
3.164972698497354e-16
4.0597667460363866e-16
3.804452807508359e-16
4.1708566955881285e-16
5.342872475725531e-16
5.007782673318467e-16
5.514270840968412e-16
7.0474050816140435e-16
7.709467686608565e-16
7.799419560054109e-16
9.222148729299658e-16
8.653221862118717e-16
1.1030392955408192e-15
1.2096523028326688e-15
1.3177831630691108e-15
1.4391660254151635e-15
1.3436272196579367e-15
1.7121797386446946e-15
1.8651530197084258e-15
2.0284375330320267e-15
1.883540691624774e-15
2.0382903163537936e-15
2.205091632290121e-15
2.7762253228786487e-15
2.5542338910085687e-15
3.1991753924953095e-15
3.0111424704042816e-15
3.615944468359841e-15
3.796701703772234e-15
3.4341006549913898e-15
3.589810137877719e-15
4.147526533120189e-15
3.815535171409606e-15
3.950348614805584e-15
4.604027437909903e-15
4.619636353989969e-15
4.5991026402477375e-15
3.880011799076065e-15
9.748841303586439e-15
9.511860186050733e-15
9.8764812956986e-15
8.874157673348688e-15
8.834456544452565e-15
8.358075670308818e-15
7.865373170344805e-15
7.043204909345031e-15
6.879209101744645e-15
6.1147689613332135e-15
5.705024142076667e-15
5.277111883378213e-15
4.842325923982471e-15
4.4574550098043875e-15
4.1421451458473744e-15
3.763760450751881e-15
3.4558926147827313e-15
3.3152200888503775e-15
2.8995807491203344e-15
2.7814574527788932e-15
2.9411555571217154e-15
2.342338795705378e-15
2.123695489065364e-15
1.8512408235834495e-15
1.7689537233029062e-15
1.6162833021990426e-15
1.408437221121137e-15
2.1116377631742806e-16
1.212555955606134e-16
-3.3075643206649213e-18
1.7630377307637285e-16
1.7800814990266136e-16
1.638870393757233e-16
-2.3721580820041396e-18
-1.583349916689674e-16
-1.6158528972573398e-16
-1.497839890909613e-16
-1.4655565359164552e-16
-1.3293168700527938e-16
-1.2972051354342757e-16
6.5597491767302e-17
-1.0254528687053719e-16
-9.697117981706049e-17
-8.643334631663745e-17
-7.853455806997245e-17
7.454970472892261e-17
2.3863554625225322e-17
-2.7275640076136934e-17
9.859704845881722e-18
2.8439603434125324e-17
1.2656875637764283e-17
7.709108467522866e-18
6.8489292082577185e-18
2.8066443777785617e-18
5.800499177374568e-18
1.5978716841085042e-20
1.7620364303160955e-20
1.915209939885616e-20
2.1079269790483757e-20
2.3088617264339487e-20
2.531747843420238e-20
2.7771985979076205e-20
2.6047116059790616e-20
3.3410854439709234e-20
3.752490863230787e-20
4.012195954475239e-20
4.4035102486623283e-20
4.139240829739338e-20
5.2900438870319656e-20
5.849846040943075e-20
5.444921758605669e-20
6.968338736198552e-20
7.645786113631066e-20
8.401919404926888e-20
7.866675579245456e-20
1.0079473624937062e-19
9.455232640711454e-20
1.222293639378042e-19
1.329395743046544e-19
1.356302599255737e-19
1.3677996981022104e-19
1.7503112876929405e-19
1.9205053794019643e-19
2.1069027326461996e-19
2.3092172190838774e-19
2.1659917678476414e-19
2.9571763679823356e-19
3.0439793515638837e-19
3.335389184878296e-19
3.657936909468119e-19
4.04369837235725e-19
4.660184002885369e-19
4.834024561906549e-19
5.359072319796598e-19
5.089397177456185e-19
5.284581482394654e-19
6.993034025435281e-19
6.541550421106688e-19
8.84843333218353e-19
9.130352676235652e-19
8.671540098296389e-19
1.1070355904726672e-18
1.2134573450994867e-18
1.334937685595609e-18
1.490194623988746e-18
1.60106514752589e-18
1.4982455877013902e-18
1.6437745703975312e-18
2.1074944905826075e-18
2.3108148120272083e-18
2.5316864959780133e-18
2.3733710120983983e-18
3.0579512521400534e-18
3.335905701592788e-18
3.1308065507832153e-18
4.06499082607416e-18
4.398664408995756e-18
4.123992199484771e-18
5.289619244208147e-18
5.803985357993006e-18
6.3590690025710896e-18
6.973564031553534e-18
7.643927098795204e-18
8.474004933624099e-18
9.19277214677358e-18
1.0077190537766073e-17
1.1055188772514061e-17
1.2210066105984417e-17
1.3876779735874447e-17
1.2497850891942942e-17
1.6107024940224207e-17
1.7538732568738582e-17
1.7442509170500535e-17
1.979235052402388e-17
2.3091567240369647e-17
2.165657317098375e-17
2.7134094147719524e-17
3.0421145159963397e-17
3.341856780487507e-17
3.1300618904030815e-17
4.02954458484349e-17
4.398872931674799e-17
4.825500666624113e-17
5.138089703804054e-17
5.79987996721606e-17
6.354293948100402e-17
5.968868028049753e-17
6.93244809494422e-17
8.579553014497666e-17
7.855434821386277e-17
1.0078477539283918e-16
1.111300325673148e-16
1.0377908291202629e-16
1.138447849006436e-16
1.5928826836570583e-16
1.5970720915410565e-16
1.9059163806227107e-16
1.6460786046436309e-16
2.1181831562146215e-16
2.3117135129727675e-16
2.1642609036689187e-16
2.315788229488768e-16
3.2308990978739327e-16
3.332687674096899e-16
3.126080346449791e-16
4.002998071830499e-16
4.3980669957739804e-16
4.813506501918803e-16
4.511863985774717e-16
4.901011818088034e-16
7.027109546617908e-16
5.371513309780543e-16
7.88545237818316e-16
8.310356725831516e-16
9.764996331155924e-16
9.957684211121926e-16
1.0890811691932319e-15
9.320163413516617e-16
1.3050505505901215e-15
1.2138539442178823e-15
1.5474374917690687e-15
1.6867433908455095e-15
1.842180562772139e-15
1.9919140292379794e-15
1.8517460388120446e-15
2.2832234162201247e-15
2.533882003637769e-15
2.3327328867543657e-15
2.5432125908921363e-15
2.677100683718536e-15
3.3420574787629598e-15
2.5108445303011894e-15
3.730310629888407e-15
3.3459648170854315e-15
4.081262330793549e-15
4.254183388475659e-15
4.325790648979679e-15
4.3051596364780745e-15
4.4509383939606844e-15
4.459099033387861e-15
3.787946950475475e-15
4.36689853421005e-15
9.73527155542142e-15
9.01516251774022e-15
8.71589610210656e-15
7.87965415332685e-15
8.31266737414735e-15
7.809116756524216e-15
7.0286611754345944e-15
6.86881308305795e-15
6.404968709379965e-15
5.681829644328007e-15
5.261225550996521e-15
4.956474002795085e-15
4.699526639502056e-15
4.133224670396612e-15
3.802999651470112e-15
3.656889758823688e-15
3.615470472992529e-15
2.927795255440151e-15
2.68439643853245e-15
2.4654022530734322e-15
2.244901805252353e-15
2.1507021963201213e-15
1.8786348486777956e-15
1.7958137120163774e-15
1.5613427031994232e-15
1.4280440191396883e-15
2.6186750784165335e-16
2.1051413937813739e-16
2.1213384085823608e-16
1.9733640179154877e-16
-2.8872890683144542e-18
-2.759762207970224e-18
1.4102182963984147e-16
-1.8163911558001485e-16
-1.8915050580812098e-16
-1.8194617394441142e-16
-1.495166770188664e-16
-1.3671065652497592e-16
-1.2552935143351487e-16
-1.464872891375854e-16
5.751867642733843e-17
5.403764098024044e-17
-1.0217968986206104e-16
-8.199889099226829e-17
8.98217894774588e-18
8.333594525320963e-18
-2.8766490936931336e-17
1.6708172337987976e-17
9.163199716066588e-18
8.581405323080272e-18
3.652053979225819e-18
3.2405669064102616e-18
6.822528875100297e-18
2.7157669970454938e-18
1.2364007694887377e-20
1.4467315591739043e-20
1.5890517007423213e-20
1.617277410424621e-20
1.9100863453601554e-20
2.094953200170632e-20
2.294361984846279e-20
2.2295629381375485e-20
2.762250586457776e-20
2.6814786016977986e-20
2.838924922342373e-20
3.635721885062813e-20
4.077040756575605e-20
4.374385191492342e-20
4.79928362948258e-20
4.732671619565582e-20
5.752586021268792e-20
6.212735218523796e-20
6.145498566413179e-20
7.600096985776764e-20
7.400424607562729e-20
8.103936197480592e-20
1.0045567931458459e-19
1.0976243303303256e-19
1.0292775876147248e-19
1.319297418968218e-19
1.4459987669667129e-19
1.5873879050114215e-19
1.740239931145844e-19
1.9069365794937752e-19
2.0915805945404309e-19
2.2925983340105157e-19
2.5149069191142597e-19
2.757053263952428e-19
3.0263282770989355e-19
3.3150902873422584e-19
3.6340275554788304e-19
3.9842030547864075e-19
4.368495441004408e-19
4.794588471607975e-19
5.253832843727744e-19
5.762115616539552e-19
6.321999610006429e-19
6.151313918190294e-19
6.738568490052237e-19
8.330354190416814e-19
8.752708696230398e-19
1.0036950562731824e-18
1.1045956955866528e-18
1.2043710475775168e-18
1.3500798027625675e-18
1.4487441884979502e-18
1.5875112715640792e-18
1.544972529263301e-18
1.6811508976456633e-18
2.091911547733437e-18
2.2935503503274076e-18
2.5192352705809113e-18
2.446198429679476e-18
2.6931199468067103e-18
2.943844067944384e-18
3.632057814429779e-18
3.984482655940691e-18
4.371695029451559e-18
4.7905641552875985e-18
4.90931776762301e-18
5.821379753085563e-18
6.319319063030731e-18
6.925046334504461e-18
7.593740238100353e-18
8.329290862277474e-18
8.16269448914965e-18
1.0013192432587702e-17
1.1000719698724412e-17
1.1596073464306247e-17
1.3209670940528824e-17
1.2866014282579304e-17
1.5868455166840822e-17
1.7430206325074642e-17
1.9116985382881985e-17
2.0953912332709246e-17
2.0376823655350166e-17
2.512162161741495e-17
2.7613867680639922e-17
3.040488487189654e-17
3.3533200757490085e-17
3.6434798474196737e-17
3.9923687396313687e-17
4.3725572749544826e-17
3.930016693006005e-17
5.260685868147481e-17
5.781442172666368e-17
6.318873008759407e-17
7.172023939564266e-17
7.617041526580966e-17
8.051776030398889e-17
9.135784867101885e-17
1.0011726772780518e-16
1.1238110920186114e-16
1.2032985349616544e-16
1.3598923108947305e-16
1.2861380498663454e-16
1.584139650992014e-16
1.738808320142194e-16
1.7092130128010297e-16
2.087008138270013e-16
2.2916895862074043e-16
2.519181647764313e-16
2.445101477157183e-16
3.0262264167328476e-16
2.828544856010651e-16
3.217731186091796e-16
4.044865033079205e-16
3.7809427261732217e-16
4.2364461145455743e-16
5.356385618332874e-16
5.732890853831056e-16
6.280456589210946e-16
6.108037255504113e-16
7.522765856602417e-16
8.230742429817021e-16
9.091953976881663e-16
9.858088607939332e-16
1.0828870939951798e-15
1.1771592846714855e-15
1.3066674103341107e-15
1.4040726241358497e-15
1.5260585319790243e-15
1.4730178906806533e-15
1.8032452472481683e-15
1.733370218734696e-15
1.9355017667604473e-15
2.0370862332860443e-15
2.4712015346709856e-15
2.6357322073623406e-15
2.851202281197212e-15
3.0023610927344778e-15
3.1804616278415524e-15
3.3105053609075985e-15
3.3988758704665245e-15
3.675020779635278e-15
3.672854035577673e-15
3.2116462652623747e-15
3.913117862274525e-15
3.9565905231642905e-15
3.938372020593983e-15
3.925087142815645e-15
3.83770184571512e-15
8.905084315867702e-15
8.626001991877436e-15
8.279920542563137e-15
8.402576967935869e-15
7.507095973998554e-15
6.966284433138587e-15
5.623402862335025e-15
6.120568000375111e-15
5.786967757901054e-15
5.38601714472142e-15
4.977035300561011e-15
4.621562260280127e-15
4.304670295316541e-15
3.9077746720525695e-15
3.5863910070625156e-15
3.2442945692105377e-15
2.9908618303704707e-15
2.764121250223027e-15
2.4961669348812802e-15
2.283549536740162e-15
2.1171848641920934e-15
1.9454496978529827e-15
1.7450837067698785e-15
1.5957016650674182e-15
1.4524251302998418e-15
1.3260320382246668e-15
2.3978311152586175e-16
2.0040218594071935e-16
2.01584559100505e-16
1.8861112805381195e-16
1.7396292432696312e-16
-2.526620080905617e-18
-2.715865671244743e-18
-1.7023580177660513e-16
-1.7076821082772797e-16
6.637977961146601e-17
-1.7208479700631187e-16
-1.285325177368335e-16
-1.1958424454837315e-16
-1.5062713734345412e-16
5.334110899119535e-17
-9.314331581677301e-17
-8.32300325515922e-17
5.2540266699594227e-17
7.299176513311338e-17
6.85458565869596e-17
1.7422815926796106e-17
2.5882540400909265e-17
1.1416632180624099e-17
5.540941198554004e-18
5.146904756729797e-18
1.3544776094139346e-17
4.083208777853207e-18
1.0101843695970618e-20
1.1061688351756733e-20
1.2141223794418208e-20
1.3353838591974482e-20
1.5238566756814097e-20
1.630526904838141e-20
1.837810841552512e-20
2.058353434625656e-20
2.1102842049779618e-20
2.3386517400133697e-20
2.5422195607658088e-20
2.9033228255612494e-20
3.190669063255635e-20
3.486587207705395e-20
3.6648061237457686e-20
4.1952626097023776e-20
4.4651979459516274e-20
5.043564311667053e-20
5.297554136360215e-20
6.066384590904577e-20
6.369514005085251e-20
7.290609453058302e-20
8.002381634228472e-20
8.399021318509207e-20
9.60282872036466e-20
1.0140395640565082e-19
1.0898573766645054e-19
1.2151806094694385e-19
1.2722685737544105e-19
1.5252743129845052e-19
1.6803861450535078e-19
1.7562132486154524e-19
2.0076589576865052e-19
2.0173559764234107e-19
2.3106266689163404e-19
2.542491771621659e-19
2.8981233056619643e-19
3.1855521840624407e-19
3.489482832519998e-19
3.6683408135671193e-19
4.0209371048767955e-19
4.42397203342826e-19
5.047319165266199e-19
5.314230961349297e-19
5.802748897318829e-19
6.37148874803077e-19
7.290636810769957e-19
7.65738791767116e-19
8.401072966015489e-19
9.604998299330337e-19
1.0105032054485607e-18
1.1080914199399808e-18
1.214912558146497e-18
1.4886210913836576e-18
1.4599586410986946e-18
1.6703712625341772e-18
1.754409093035012e-18
1.9646070216376122e-18
1.9040843692709326e-18
2.4127689224731862e-18
2.5379247956788706e-18
2.9445760255570433e-18
3.183365833184136e-18
3.344006073618266e-18
3.664487110856029e-18
4.200159409583585e-18
4.405254137569319e-18
4.837608690399432e-18
5.326159385889703e-18
5.851925863206407e-18
6.65795497357661e-18
7.296710122832418e-18
7.662182349488597e-18
8.76231387985153e-18
9.21052122608539e-18
1.0091958778240242e-17
1.1081064615772097e-17
1.212264243850916e-17
1.3306022276223016e-17
1.462068695883965e-17
1.6007323796079767e-17
1.723795004107727e-17
1.9236328938109917e-17
2.1105994023100875e-17
2.3136359641495602e-17
2.646730935406872e-17
2.7815454737028675e-17
3.0502782644135957e-17
3.3522833106575724e-17
3.588196459366288e-17
3.897431576081342e-17
4.653400453368957e-17
4.8268333179173566e-17
7.038987592338789e-17
6.07020569602125e-17
6.366000143201576e-17
7.28830067172594e-17
7.99242304005466e-17
8.396314939105541e-17
9.222764785675282e-17
1.0098710606411386e-16
1.1414298401930683e-16
1.272858253542536e-16
1.3297889312467844e-16
1.501247438033712e-16
1.6688265936779334e-16
1.3468357161347656e-16
1.9226570850257678e-16
2.1999181292189282e-16
2.3101663913293174e-16
2.531948133898301e-16
2.77251637520524e-16
3.187877082259446e-16
3.4790061064033115e-16
3.687863081920793e-16
4.004673606328009e-16
4.385948205166456e-16
5.031947597198043e-16
5.282598327676903e-16
6.016710772786037e-16
6.296420384481423e-16
7.1938654065349e-16
7.564006989649911e-16
8.60798280055106e-16
9.428429206078998e-16
1.012667061335773e-15
1.014338292219788e-15
1.2236497775550685e-15
1.3327695001897203e-15
1.3906501176314593e-15
1.5731471930343774e-15
1.6371659284187771e-15
1.8293356974966776e-15
1.9899479869331947e-15
2.1479550842320305e-15
2.1989804900652857e-15
2.3470329470122304e-15
2.4949937391645806e-15
2.7529921576584587e-15
2.964246031857554e-15
3.1592175950493986e-15
3.011247582049546e-15
3.1044429201409855e-15
3.17360582100428e-15
3.217621374008807e-15
3.117512484253883e-15
3.2231822291330904e-15
3.1955242847027725e-15
8.298558707571846e-15
8.362987088858004e-15
7.989088483896366e-15
7.766757491815126e-15
6.8193250518978136e-15
6.7853143907369466e-15
6.596637655828218e-15
6.200289480285053e-15
5.683939024500715e-15
5.38104830085772e-15
4.994592144084942e-15
4.598535370767517e-15
4.2641906658222465e-15
3.797088336251089e-15
3.628418133803295e-15
3.3244056354148098e-15
3.2185233541844025e-15
2.7988114365779103e-15
2.468639593230525e-15
2.348646255308438e-15
2.145926185725899e-15
1.9587294214240985e-15
1.7287017062238904e-15
1.635737412893484e-15
1.497650972646795e-15
1.3194609479710911e-15
1.2457405894548382e-15
2.3853875286436135e-16
1.8794783538009667e-16
2.0473424656683575e-16
-7.691907014302868e-19
1.6273020703425063e-16
-2.394647614175806e-18
-2.5318322453387117e-18
-1.7246932445665696e-16
-1.5004353281107275e-16
-1.404563751698813e-16
-1.3752584073425363e-16
6.56222825189793e-17
5.968293978920298e-17
-1.018594565148607e-16
-9.457594121897118e-17
4.693484466876636e-17
7.198880389256344e-17
-7.259910696378676e-17
6.778782676501987e-17
1.8858355462711726e-17
-2.5402136476725195e-17
-2.3797834808465254e-17
-4.2583340795588175e-19
-4.401276790925469e-18
-4.081727523753276e-18
1.80087369995594e-18
9.496141471139518e-21
9.957636994563783e-21
1.092453655626481e-20
1.1988311357038437e-20
1.3712747525872022e-20
1.4393509831557023e-20
1.692519683931619e-20
1.8111684218521205e-20
1.905788249219999e-20
2.1371331225966377e-20
2.2822267140164616e-20
2.5002974991728232e-20
2.8652732834511743e-20
3.140076060406373e-20
3.3212964679783604e-20
3.775638119502733e-20
3.9662535471089435e-20
4.3585212581211014e-20
4.7615631641600777e-20
5.2300339722422395e-20
6.414465268689812e-20
6.278408488912476e-20
7.011730740722328e-20
7.583137773562923e-20
8.403293921317468e-20
7.796958932044911e-20
1.0402893434319198e-19
1.0928459968249594e-19
1.1983201983430964e-19
1.3037521433001727e-19
1.4406572327218647e-19
1.5777237292018726e-19
1.731460127295048e-19
1.8993072035252557e-19
2.086320769736629e-19
2.2820365099493727e-19
2.504385811082732e-19
2.749112173373649e-19
3.009593432160408e-19
3.445072264636975e-19
3.4075948322337826e-19
4.002518699805038e-19
4.369735890083417e-19
4.764477091488662e-19
5.233934035036586e-19
6.178062136673796e-19
6.322069251730688e-19
7.666769320286341e-19
7.88694121819049e-19
8.285651493184171e-19
8.785169827437407e-19
1.040651154678595e-18
1.1400757143845087e-18
1.2029625281724097e-18
1.3139413014868313e-18
1.3268181835194073e-18
1.5897601850246798e-18
1.733078592999546e-18
1.983140516075255e-18
2.172431170289414e-18
2.283440967248396e-18
2.5136785889546486e-18
2.744390318874367e-18
3.01057339637173e-18
3.3044846281596244e-18
3.7781923986094114e-18
3.8515762872114256e-18
4.156346407508155e-18
4.771683162902411e-18
5.451651561923944e-18
5.734245579687883e-18
6.294595192390728e-18
6.8930450279619065e-18
7.558908834615352e-18
8.30331215853531e-18
9.48261847216418e-18
1.0064789963944072e-17
1.0959702838718046e-17
1.197989959668386e-17
1.3706524669157823e-17
1.443209941623523e-17
1.6656202689291447e-17
1.5220999016250086e-17
1.900894177002639e-17
2.1706544873911812e-17
2.284844682906651e-17
2.612842187450387e-17
2.7464759156104217e-17
3.0497762178562605e-17
3.3006292124577855e-17
3.614901011771835e-17
3.9694424569303284e-17
4.3478179721405434e-17
4.8644358051628803e-17
5.2281444230759176e-17
5.990221682821133e-17
6.564999394163426e-17
6.887072892943015e-17
7.921752645767917e-17
8.322445974835156e-17
9.083410984181836e-17
9.968667227478808e-17
1.09250658005424e-16
1.2493907062554339e-16
1.380176935736814e-16
1.5023593937254775e-16
1.5803695532957584e-16
1.73194504833104e-16
1.8961576087061121e-16
2.0807344947154106e-16
2.569240740386851e-16
3.04499201695814e-16
2.8574294918250063e-16
3.0020822500339666e-16
3.3389080732039727e-16
3.6048452463714515e-16
4.1206150811380588e-16
4.513512923945479e-16
4.744606649310924e-16
5.425842314433876e-16
5.741999417943349e-16
6.22103980493807e-16
6.817047477379893e-16
8.307863184271388e-16
8.499366666262427e-16
9.281928280436422e-16
9.710792335141398e-16
1.0210414690375872e-15
1.1746068514384894e-15
1.3119431659472971e-15
1.426441812329607e-15
1.4833863688536694e-15
1.900639323757123e-15
1.7385734165719138e-15
1.9525136003749306e-15
2.0110475071984085e-15
2.2191946912007453e-15
2.397347810111921e-15
2.5437546181393066e-15
2.576314508775382e-15
2.82580654878596e-15
2.8236520081318867e-15
3.0562345395928842e-15
3.0100073748743308e-15
3.2073510696323933e-15
3.2457250228508953e-15
3.1193387230109493e-15
3.238107218320141e-15
3.195617151459555e-15
8.233277744091997e-15
7.99947455554953e-15
7.452128916197713e-15
7.131767497083211e-15
7.027864171826396e-15
6.434604553710634e-15
9.397358587207863e-15
5.856821841124758e-15
5.290468821579856e-15
4.918662616991366e-15
3.714049601423187e-15
4.216767313459807e-15
4.384252514786585e-15
3.581611026915034e-15
3.7938237903919115e-15
3.2054787696814304e-15
2.876057501751483e-15
2.5957391882842547e-15
2.4131095588019553e-15
2.1343330419613066e-15
1.9789127281703045e-15
1.847049414236824e-15
1.6887160178562666e-15
1.4882484935386468e-15
1.4084398514844133e-15
1.2865573715440572e-15
1.135134803824774e-15
2.1582847452372659e-16
1.983168267046014e-16
1.79653044422539e-16
-2.7339723128671057e-18
-2.4474911851527246e-18
-2.019533298431142e-18
-2.0614028150598478e-18
-1.7156842407788467e-16
-1.3989545055044054e-16
-1.3105159966377354e-16
1.3736079759302774e-17
-1.148038200949233e-16
-1.0585782071168444e-16
-1.1442369292019997e-16
-1.017085660016548e-16
4.459910479382512e-17
-9.16319415985961e-17
-3.8040006483456196e-18
7.213757552285239e-17
1.7036889811539904e-17
1.5192108996968295e-17
-5.220711600961387e-18
-4.655275870226387e-18
-3.6236207951092735e-19
-1.422564182175373e-18
7.319530398061532e-21
7.717139837947196e-21
8.78848660035448e-21
9.654286021208301e-21
1.171686386579859e-20
1.1693706899044774e-20
1.2740149937192063e-20
1.5447188753384166e-20
1.5466439787806348e-20
1.67675460862055e-20
1.8381308225263678e-20
2.014719662883998e-20
2.3013189177766445e-20
2.757945837763147e-20
2.6588898235817514e-20
3.222584415769175e-20
3.196564078874668e-20
3.5127326122611683e-20
3.836946791232566e-20
4.6649505145709856e-20
4.616653775803823e-20
5.607222827040912e-20
5.551433092736811e-20
6.087139170407099e-20
6.874843093467901e-20
7.324878065422614e-20
8.025331261528163e-20
8.789135408367946e-20
1.0735616225694287e-19
1.1730494907898074e-19
1.1610100073412896e-19
1.2707722671986236e-19
1.504995039175954e-19
1.5289417691584615e-19
1.6771956420144946e-19
1.8477944173233917e-19
2.0208403267140752e-19
2.208426719851006e-19
2.7985638113271375e-19
3.0152313966245684e-19
2.9272698427270566e-19
2.9343143142207356e-19
3.503117220331326e-19
3.8879451411682897e-19
4.214883134664059e-19
4.711591978755884e-19
5.611951129417817e-19
6.141251046329845e-19
6.088323105859887e-19
6.698011908602911e-19
7.311167080757101e-19
8.535852203768075e-19
8.804838660482376e-19
9.648175997122892e-19
1.0630399839398681e-18
1.1594687449010927e-18
1.271958029900251e-18
1.3947251843974872e-18
1.6926183234647475e-18
1.8750343857360784e-18
1.8395699588993255e-18
2.23199399957567e-18
2.4335828337732944e-18
2.705462759276374e-18
2.4776765342409546e-18
3.22740236490446e-18
3.537526561443308e-18
3.4984649201041094e-18
3.867869608469284e-18
4.676132159114277e-18
5.110311828167159e-18
5.064853063817587e-18
5.551873057120727e-18
6.079811374488833e-18
7.390570732025394e-18
7.324243021277579e-18
8.888894778418218e-18
9.744411449701156e-18
9.648462429975264e-18
1.1707105552015129e-17
1.3177412478554352e-17
1.4556908726862314e-17
1.5429832363656342e-17
1.530715049175825e-17
1.5492571484067507e-17
1.8390421449918837e-17
1.9836976043993882e-17
2.4541366411240387e-17
2.6777625813431608e-17
2.947686854248971e-17
2.923264310402851e-17
3.1937822256111096e-17
3.7547188897759375e-17
3.648218532862174e-17
4.211244243735318e-17
4.617271695404498e-17
4.84665670715991e-17
5.5510098850672415e-17
6.528553375911166e-17
6.68008077620048e-17
7.340916663232249e-17
8.050509020782681e-17
8.796639898574697e-17
9.638643950549115e-17
1.0559332012326757e-16
1.2879563327691786e-16
1.2691853726847575e-16
1.3952155380424685e-16
1.692122206137536e-16
1.855657817593188e-16
2.0992145044498653e-16
2.2273573385266376e-16
2.2072691410675133e-16
2.67982210484235e-16
2.9353355994518724e-16
3.2550830426204266e-16
3.6428013588189157e-16
3.4895891075261916e-16
3.8232782747034893e-16
4.1823265005747454e-16
5.089801103970589e-16
5.571792943991778e-16
6.082513818589988e-16
6.011478584183725e-16
7.271818906031502e-16
7.181578181261354e-16
7.850790389529874e-16
9.495428109600003e-16
9.365425758593203e-16
1.0193530243355379e-15
1.2158562431837494e-15
1.2478218194101335e-15
1.4528845609222818e-15
1.5679550775845898e-15
1.7061650805903352e-15
1.82443868036721e-15
1.930113500511297e-15
1.935772402247217e-15
2.231616827821493e-15
2.1369819235074976e-15
2.4979192742796733e-15
2.4313031157068013e-15
2.72373775951694e-15
2.8180882088999543e-15
2.574571750042846e-15
3.252674673068735e-15
3.056224767480455e-15
2.9810863212451065e-15
2.6712547544816637e-15
2.6269956818468436e-15
7.48666255190472e-15
7.690939882285008e-15
7.221239324804784e-15
6.902577468193384e-15
6.337110179306236e-15
6.018487437776005e-15
5.827566999513917e-15
5.266030599025784e-15
4.9168172288507486e-15
4.6184294164947436e-15
4.382506381114167e-15
4.0487447207331156e-15
3.741434497895615e-15
3.3185184975676176e-15
3.053377381052406e-15
2.8018718373575546e-15
2.5793847610954214e-15
2.440629047811887e-15
2.155532922469535e-15
2.0907215693074573e-15
1.8688950431606124e-15
1.7088364845876062e-15
1.4907783163199038e-15
1.424608292276916e-15
1.3020515618986484e-15
1.1895851558598692e-15
2.4315683860101885e-16
2.0471491159979417e-16
1.872449880928131e-16
-2.697963596941586e-18
-2.623206982919568e-18
1.2556673445170534e-16
-1.302177261095309e-18
9.719543768407398e-17
-1.455548814116735e-16
-1.3193674717789687e-16
5.4124729737218036e-17
6.390408037557881e-17
5.905352939142112e-17
-9.944928525793258e-17
-9.586787113564009e-17
5.20487324454068e-17
-7.87999871218632e-17
3.7756219911242405e-17
5.416287192350938e-18
7.150205846504036e-18
1.579880365270489e-17
-2.302112019553946e-17
7.26227957809841e-18
-2.802507997457382e-19
-3.272097418481025e-19
6.586059448275932e-21
7.222071558417093e-21
7.922222974598757e-21
8.692948615811588e-21
9.520045848875931e-21
1.1553888710638383e-20
1.2217606768171804e-20
1.39629591138329e-20
1.5258754935924365e-20
1.6876466648801532e-20
1.654548011763669e-20
1.9140515498535176e-20
2.0022841569152093e-20
2.4442608283743612e-20
2.390767883692931e-20
2.6346290691500284e-20
3.199771103142684e-20
3.194268705022182e-20
3.8278093432404536e-20
4.2001448177828283e-20
4.1729656343857484e-20
5.055559855890724e-20
5.538108753085479e-20
5.473755838554949e-20
6.655222751059745e-20
6.671827193934831e-20
7.262712364882101e-20
7.919538068183628e-20
8.67407246735995e-20
9.512032977737492e-20
1.0499865855687814e-19
1.1445032568640508e-19
1.2551230748906435e-19
1.3804491469709673e-19
1.5180455303301557e-19
1.667522245032566e-19
1.7191634868275566e-19
1.987279564679871e-19
2.179916455721964e-19
2.6480646084020827e-19
2.6229671598698907e-19
2.872845707286356e-19
3.1526621329888967e-19
3.4591587897961653e-19
4.200534494952767e-19
4.623916286920016e-19
4.556558645529446e-19
4.998783781149304e-19
6.212481473760631e-19
6.000110795601635e-19
7.301111583271996e-19
8.001110526053659e-19
9.02912972053171e-19
8.826456166308066e-19
1.054339394057215e-18
1.0438097375124598e-18
1.266703836538677e-18
2.1756017636500583e-18
1.3807371258654806e-18
1.6735175154660072e-18
1.833560395817883e-18
1.816245808375058e-18
1.989023151487361e-18
2.4119057236092837e-18
2.393394837695526e-18
2.9025350996083707e-18
3.0408587169666667e-18
3.1525412763532458e-18
3.520407874820799e-18
4.203578484175969e-18
4.175700638917891e-18
4.566234130815581e-18
4.991492424577551e-18
6.066179897370788e-18
6.032759019408049e-18
6.581334444566069e-18
7.996594805584468e-18
7.919018098623461e-18
8.68545938190171e-18
9.517161307971073e-18
1.0482039393733426e-17
1.2707679001174529e-17
1.2839932386278555e-17
1.3763941965489598e-17
1.6793808035304468e-17
1.6543341489339587e-17
1.829671826887487e-17
1.8968911090821883e-17
2.4194503556354287e-17
2.3925186023204335e-17
2.622908467895617e-17
2.872663565997635e-17
3.1572544180980756e-17
3.831571938428113e-17
4.201859471943863e-17
4.163384858006267e-17
7.634220367902622e-17
5.003957785692046e-17
6.072317627001148e-17
6.011817204709756e-17
6.599851504684041e-17
8.005963800306046e-17
8.766482571680911e-17
8.703661242043661e-17
9.563635871817592e-17
1.0471781450201951e-16
1.1733149283017926e-16
1.254117081133291e-16
1.521949839579009e-16
1.5126271138926737e-16
1.652689754534116e-16
2.0059078763961337e-16
1.985124495064776e-16
2.1783513695830851e-16
2.3866773258101237e-16
2.767636465442826e-16
3.1732858570127765e-16
3.493289252054419e-16
3.4361577327937695e-16
4.1816346492428157e-16
4.572295918296781e-16
4.559729149597362e-16
5.567151819864491e-16
5.430195339384726e-16
6.5787725185136e-16
7.553397822841302e-16
7.086124516947244e-16
8.580707366108145e-16
9.351879629605826e-16
9.245582067879843e-16
1.1125655682706692e-15
1.2097753358989233e-15
1.1918985600876968e-15
1.2879763172287777e-15
1.5396481870835803e-15
1.661041619863636e-15
1.6199852783282698e-15
1.734572917290377e-15
1.8533755514955345e-15
1.9725433570360024e-15
2.090202214714123e-15
2.19672741345804e-15
2.3075464983548547e-15
2.4039541315652546e-15
2.4764871160852248e-15
2.5352823276015643e-15
2.389161969041606e-15
2.9068608086708304e-15
2.5721605548196304e-15
2.5667659105872486e-15
2.5281586000830464e-15
7.404829979165174e-15
6.925564225927416e-15
6.652038793723927e-15
6.5852709091132955e-15
6.049200543609763e-15
5.883280626303491e-15
5.3926884738322066e-15
5.1735864822369275e-15
4.656902430715902e-15
4.483498455502535e-15
4.384791495207488e-15
3.696579991505207e-15
3.4274118174046215e-15
3.5181066113624252e-15
3.0319880790917313e-15
2.5389994307316446e-15
2.5127579008125376e-15
2.2288661552911565e-15
2.0163868996796343e-15
1.859845971479693e-15
1.7608232621574597e-15
1.577770652682853e-15
1.420366493602031e-15
1.345557077295187e-15
1.2289687896518037e-15
1.120319023450174e-15
2.0727733249806384e-16
1.9062425506947508e-16
1.7395815815700483e-16
1.60171625393344e-16
1.489721636877305e-16
-2.2067436372355066e-18
1.2903057936731101e-16
9.219441457525333e-17
-1.4910049363448915e-16
-1.2431400044888802e-16
-1.237573818867759e-16
-1.1124990137958897e-16
-1.0129316235343345e-16
-9.339880276301588e-17
-6.839989991898203e-16
-7.928715043411944e-17
-7.373389162424871e-17
3.5803087373043915e-17
7.289130011658907e-18
6.168432628300549e-17
-4.4833829990875046e-18
-2.135239765355854e-17
-3.85782784836252e-19
6.166719765794824e-18
6.215722428075604e-21
6.1329905851576376e-21
7.949270231679073e-21
7.375485491853509e-21
6.7551121550769424e-21
8.85927012131894e-21
1.0804354248203214e-20
1.184512584493393e-20
1.1660405776440536e-20
1.424751357618031e-20
1.4011345403203504e-20
1.5457414000808915e-20
1.8775548247136416e-20
1.8444510157523472e-20
2.0897232957930293e-20
2.4747473413109705e-20
2.4369075289593576e-20
2.6754513412894424e-20
3.296067683087182e-20
3.5792500722719384e-20
3.9214793116662306e-20
4.301103120292852e-20
4.7134977564518424e-20
4.658400133635041e-20
5.67554569034786e-20
6.214248082178286e-20
6.814115920587559e-20
6.713379685924237e-20
7.360063176812359e-20
8.983732344501922e-20
9.844944624291395e-20
9.717897831408313e-20
1.0163671988671488e-19
1.1700957597619283e-19
1.4254004218174047e-19
1.562317553410881e-19
1.536544972585777e-19
1.8783220960509405e-19
1.8463622606998878e-19
2.265273588028625e-19
2.221153596261676e-19
2.4350283137483334e-19
2.6744434097332e-19
2.9235804049814626e-19
3.4578571312994374e-19
3.53129964592768e-19
4.2975164813116396e-19
4.2401831111303566e-19
5.168165611445248e-19
5.087368248164277e-19
5.689586138296635e-19
6.265220357503911e-19
7.472273174674484e-19
7.357236961404911e-19
9.191641483522941e-19
9.876906801099375e-19
9.03104726276126e-19
1.006436667395766e-18
1.1686161500523065e-18
1.4493387701630319e-18
1.4064175343891983e-18
1.4232473083739718e-18
1.7326774023237273e-18
2.0585877623107454e-18
2.1801857759332173e-18
2.4730573363426415e-18
2.4684155338896205e-18
2.6692597294883374e-18
2.9277176885041074e-18
3.2085696386091545e-18
3.930008566254784e-18
3.863656430582896e-18
4.73804752781659e-18
4.729866304922099e-18
5.0886456106706724e-18
6.215863785104477e-18
6.193267793342454e-18
6.799859084497288e-18
7.497916716643527e-18
8.18411209476315e-18
9.954108875448436e-18
1.0754394107994476e-17
1.1888878022059737e-17
1.300576967109303e-17
1.4256153703924048e-17
1.5733474268355995e-17
1.7114839953447866e-17
1.684109646840331e-17
2.064109247074371e-17
2.1518736864715613e-17
2.4757661266113735e-17
2.4721209620470636e-17
2.6800781664686965e-17
2.9327861661121156e-17
3.775722764258361e-17
3.517043724104601e-17
4.299213320598524e-17
4.1845001977859196e-17
4.653780724109903e-17
5.086594662775828e-17
5.577796376472489e-17
6.11080474034226e-17
7.476716069851822e-17
7.354892292566312e-17
8.97948010045374e-17
9.844209062812079e-17
8.678435375434262e-17
1.1834839512973398e-16
1.297191288696923e-16
1.3702923824296487e-16
1.5574221985967798e-16
1.6024698119901382e-16
1.7199575814197676e-16
2.0842561864921527e-16
1.9769501592860648e-16
2.2183886678898658e-16
2.334646849663208e-16
2.6687448971856763e-16
2.916232369124643e-16
3.5643140202659106e-16
3.9000725565115064e-16
3.832076701190495e-16
4.194047304262757e-16
4.637040124902235e-16
5.603829127581759e-16
6.138910852631747e-16
6.70078734445611e-16
6.613592025327971e-16
8.01860494401215e-16
8.721780261144124e-16
8.257527992822079e-16
1.0403124680509039e-15
1.1439666191432144e-15
1.1082653432264439e-15
1.1908466112506301e-15
1.289662005032563e-15
1.3905314033080082e-15
1.6658476574473491e-15
1.7833532066059365e-15
1.9087890543623252e-15
1.821662222478275e-15
1.6984229673391974e-15
2.3784662392444354e-15
2.3549771646185005e-15
2.4416046279202164e-15
2.260574908844102e-15
2.695588367934151e-15
2.615325819395492e-15
2.626307726418678e-15
2.617458113568938e-15
2.3281071477364177e-15
6.126136316146348e-15
6.702741836890563e-15
6.8547305469116994e-15
6.566737737430593e-15
6.271298057506932e-15
5.926340993360493e-15
5.405562664228897e-15
5.258431940936239e-15
4.905649970616963e-15
4.5610686006056346e-15
4.236705199385433e-15
3.704182449000123e-15
3.6165278298488274e-15
3.3435515528346054e-15
3.0674608469644686e-15
2.8192318856604295e-15
2.4441459184024983e-15
2.2625850939869516e-15
2.4304418846158474e-15
1.985225947020272e-15
1.8194402592971752e-15
1.7778992536045943e-15
1.4362981120666044e-15
1.386989505801339e-15
1.2597410334978992e-15
1.108992544883512e-15
1.0551773396759377e-15
1.9735099466045717e-16
1.8248256248643937e-16
-2.601498140211981e-18
-2.4100981432256035e-18
-2.2264650344809875e-18
1.3231503704657543e-16
-2.035909509495778e-18
-1.418873362569023e-16
-1.2731418674239867e-16
-1.170942262679018e-16
-1.2406361537766235e-16
-1.0485733755600345e-16
5.283799581604965e-17
4.91010636437407e-17
4.463222709552307e-17
4.0600040302139053e-17
-1.0899026100750043e-16
3.482033147446802e-17
1.6613077497136275e-16
-2.4004549854894447e-17
-2.376390631974704e-17
-3.2613130518942623e-17
4.897507994896385e-18
4.896669579950114e-21
5.36797569884685e-21
3.1845551996111894e-21
3.514042476581056e-21
3.882515039774049e-21
7.967970547391853e-21
4.604592692950988e-21
5.0502726628274864e-21
1.0231277428348442e-20
1.1221168132207868e-20
1.2293722716449333e-20
1.3483335222033561e-20
1.4923846557507113e-20
1.6205184992659735e-20
1.776126881264555e-20
2.0026813235838732e-20
2.5365347087001122e-20
1.270802741978672e-20
1.391613566806366e-20
2.834356638976923e-20
3.088277917984123e-20
1.832610815940659e-20
3.713253117561699e-20
3.972000489109177e-20
4.465925911449061e-20
2.6488962355125018e-20
5.358176041810549e-20
5.888874578315294e-20
6.46081231675267e-20
7.075568272969824e-20
4.20236036645085e-20
8.505704271361448e-20
5.0485164249275434e-20
1.0234870831240258e-19
1.1222147107612678e-19
1.229546531820847e-19
1.3483719906105525e-19
1.4183728618739486e-19
1.622199059883996e-19
9.615414372508236e-20
1.9488130753128348e-19
2.250130999628416e-19
1.2680395507608732e-19
2.5673753088864583e-19
2.8172592452482316e-19
1.6699560377199231e-19
3.3934148846380367e-19
3.724436258519065e-19
4.0690901819961053e-19
4.523957036731877e-19
2.514292124939833e-19
2.9038516670456306e-19
5.876550660484648e-19
6.541589783390798e-19
7.067812503034986e-19
8.1799540563645195e-19
8.513435537822787e-19
5.072319657886825e-19
9.373695733912957e-19
1.121507121601335e-18
6.651441058928743e-19
1.3445169709894683e-18
1.477557578260907e-18
8.769454804864532e-19
1.777227576511848e-18
1.9496304160915712e-18
2.425779990218705e-18
2.3723847413049377e-18
2.449204110932189e-18
2.8284842920032833e-18
1.6705163126188916e-18
3.4181341211989774e-18
3.720344070072296e-18
2.2028677933277515e-18
4.481364017405327e-18
5.0104993335946645e-18
5.379475676063519e-18
3.1850897024898934e-18
3.499658238238163e-18
3.829676639695468e-18
4.1988013669735624e-18
8.554808612396352e-18
9.316687113666724e-18
1.0221559443777685e-17
6.068468697062098e-18
1.229711598907047e-17
1.353397969228939e-17
1.4773900860542336e-17
9.835231578454384e-18
8.246783872130135e-18
1.9492429622962236e-17
1.126030445720638e-17
2.2973022123680584e-17
2.5776793236549882e-17
2.8794203116781206e-17
2.779031893271758e-17
3.385668535945921e-17
3.7130075300282693e-17
4.0833333924077184e-17
4.041175835617399e-17
2.6513659667718544e-17
5.55714074350787e-17
5.888509252388346e-17
6.452791658860994e-17
7.067989079976986e-17
7.755872492709795e-17
8.513581068839936e-17
9.432126206799521e-17
5.540468559691977e-17
1.121471250484341e-16
1.227714596882136e-16
1.3512012458581432e-16
1.4860965991741023e-16
1.6184728505944883e-16
1.7750955316826232e-16
1.0522793449183967e-16
2.1315214813663915e-16
1.3838456930444412e-16
2.558731889456743e-16
1.5170717786909364e-16
3.075019420896081e-16
3.290408714593037e-16
3.686033854141243e-16
3.841919807684312e-16
2.3521491768900913e-16
4.840315827766419e-16
5.289723641116158e-16
3.1597055394906874e-16
3.419138884501003e-16
3.9245138632745973e-16
7.535439092310353e-16
8.199768342426508e-16
8.93020934596977e-16
9.393150104120841e-16
1.0546023882009487e-15
1.1415636157008853e-15
1.235417534180462e-15
7.203431553980948e-16
1.4344396996485074e-15
1.536447639254614e-15
1.637404291837182e-15
1.7346935868919207e-15
1.834823445190652e-15
1.9234808653704188e-15
2.005268430464773e-15
1.1248056963851297e-15
2.136392081023007e-15
2.180398355292053e-15
2.2063663169089387e-15
2.217692051219213e-15
2.224712620908894e-15
2.174270834448749e-15
2.294451370257761e-15
1.8583892884751184e-15
2.145446834867595e-15
2.0577278724411506e-15
1.9554296691740508e-15
1.8506752009868555e-15
1.7492128144426593e-15
1.3732454272702206e-15
1.5269046538945424e-15
1.2311204547868919e-15
1.3144169941115917e-15
1.0144082900384763e-15
1.1219662167839853e-15
1.0313898100173731e-15
1.0697251405946694e-15
8.738775181393843e-16
8.000343734945662e-16
7.382211470917784e-16
6.722863891570602e-16
6.169212623563283e-16
4.693692031210038e-16
4.1590996929408357e-16
4.697930238478259e-16
4.287037040919733e-16
3.2762543275893373e-16
3.580174108265717e-16
2.724518111889485e-16
2.0126437069415006e-16
1.726808695088182e-16
-2.470589078313008e-18
-3.962809386007375e-18
-2.082153418181864e-18
-1.9424639284968353e-18
1.141527439370704e-16
-1.3199331174427598e-16
-1.2550803648279064e-16
-1.1443930640177986e-16
-1.0745579709728704e-16
-1.3403862561091862e-16
4.920086826391588e-17
-8.405723813511791e-17
-7.736918169903123e-17
3.849243103213296e-17
3.4718835766928e-17
3.188168261425741e-17
5.61785054085961e-17
-2.2226562369996834e-17
-3.7143331071305825e-17
4.967924489275823e-18
4.400571313456153e-21
4.825799240364498e-21
5.293190301043817e-21
5.645215085395343e-21
3.442836092884313e-21
3.781828167561204e-21
4.156657456288687e-21
8.397176969622004e-21
9.220998636334776e-21
5.510335111634128e-21
6.006889194247321e-21
1.213069002568235e-20
1.3325667910892815e-20
7.88282722706671e-21
1.598112142161797e-20
9.551880972886754e-21
1.0407608375990699e-20
2.1987568314768622e-20
2.3110370111115025e-20
2.5333162528437315e-20
1.506261297539818e-20
1.65318174561132e-20
1.8200970261992396e-20
1.9828389381404052e-20
4.019307998158097e-20
2.3869351429380736e-20
2.6125824936537237e-20
5.2922240240044494e-20
5.809004738605461e-20
3.436837817031595e-20
3.7787550039706644e-20
7.657608253283969e-20
4.5426293751396836e-20
9.248598396491627e-20
5.352364065788938e-20
1.1074552403385523e-19
1.2134238020470993e-19
7.220082474232405e-20
8.165609162550046e-20
8.682324284213686e-20
1.7518834678278466e-19
1.9273781484103858e-19
2.1100745055414123e-19
2.4919032771280835e-19
2.534301937550042e-19
1.525781384424596e-19
1.655527883599845e-19
3.3469895831490693e-19
3.66404455892107e-19
2.173404440559251e-19
4.414608151718223e-19
2.5064898013774095e-19
2.867606388912541e-19
5.851474124272781e-19
6.069602637943123e-19
6.973849243699762e-19
4.148258907408879e-19
8.402399574705958e-19
4.9849051832415e-19
5.479256071754628e-19
1.223580934937434e-18
1.2129654059797344e-18
1.3316155457514225e-18
7.929684075789465e-19
1.5996807778311175e-18
9.55506598112097e-19
1.0394311713401785e-18
2.1067715151920176e-18
2.310998632790742e-18
2.534555177796205e-18
1.5039468494468828e-18
3.0442164923245532e-18
3.3391318708880905e-18
3.666529257660154e-18
2.1736405984760367e-18
4.402420203468795e-18
2.6203150555033838e-18
2.8699454557226057e-18
3.1432142860720654e-18
3.37275868831701e-18
6.980585058937221e-18
4.1432086854136454e-18
4.661034672048732e-18
9.21824376845087e-18
5.461195904083327e-18
6.001693932940038e-18
6.568457199618686e-18
1.3408222636482944e-17
7.90660610677864e-18
1.6015935879327142e-17
9.489736900191514e-18
1.9241112295382182e-17
2.1076660419277863e-17
2.315988692999602e-17
1.3720383440052763e-17
2.7781439891177986e-17
1.6721221632649344e-17
3.2434580795005884e-17
3.668795587849873e-17
2.1755220755585115e-17
4.401436598292693e-17
2.5411560842193547e-17
2.929636947676972e-17
3.146986357673782e-17
3.450632523955907e-17
3.7781147817100585e-17
7.198216444686963e-17
8.396352596653176e-17
4.981641223935337e-17
1.0078665176081733e-16
8.623715112255308e-17
1.2158392210079901e-16
7.189826799781368e-17
1.454417290292121e-16
8.641313286667201e-17
1.7541159198550468e-16
1.9213206850731397e-16
1.1383914687135913e-16
2.3264715928780214e-16
1.3688968165239166e-16
1.497925939423846e-16
3.0366779489984663e-16
3.3227957465934454e-16
1.9673187480900223e-16
2.1538122408522843e-16
4.369304507234348e-16
4.776729342654723e-16
2.839967088079163e-16
3.088979301074417e-16
3.3714558585288695e-16
3.675288261241932e-16
3.9033933738753173e-16
8.075736893505392e-16
4.760452789883909e-16
5.311997772565237e-16
1.0451511521686593e-15
6.125080510147321e-16
7.43596537015577e-16
7.062401563651244e-16
1.4035292444411407e-15
1.5019874426114434e-15
1.596564606075452e-15
9.172620801306794e-16
9.696926830922084e-16
1.871689570098068e-15
1.0777808938403918e-15
2.0192013083650336e-15
1.1215341696513205e-15
2.135790078587419e-15
1.2269875254369127e-15
1.154187436668511e-15
2.129605399234501e-15
2.0876051200331173e-15
2.1938648985338302e-15
2.1290282296255744e-15
1.7094291032346987e-15
1.9658409155758494e-15
1.84466277783332e-15
1.619592946369415e-15
1.6544806883231843e-15
1.4806530142640553e-15
1.4460756079857013e-15
1.3400209748485413e-15
1.0386357674443392e-15
1.1480331558167139e-15
1.0609782292692425e-15
9.763175019052357e-16
8.997961704759232e-16
8.036974587614076e-16
7.645157173835552e-16
6.954053379264078e-16
5.288881964591581e-16
6.0848778988285145e-16
5.30465526830325e-16
4.531008946601058e-16
4.4307028913900823e-16
4.0454758700429877e-16
3.693853545672036e-16
2.820869597140095e-16
1.9235864555239833e-16
1.7581615987422901e-16
-1.2049497700184787e-18
-1.1126436689032934e-18
1.381739517740689e-16
-6.336662517682838e-19
1.1664376354267253e-16
-1.3086985042577823e-16
8.230628274349441e-17
-1.138964971568152e-16
-1.6515386346267494e-16
-1.0431296197522877e-16
-9.40546072255388e-17
-9.022956450361166e-17
-7.898781524644006e-17
-7.320578233886072e-17
-6.819315983046477e-17
3.3159452785069444e-17
5.871233823165321e-17
6.83927940215078e-18
-2.4150559054221887e-17
1.3419650210039361e-17
3.7113043585014844e-21
4.206851486894015e-21
2.2807001700536673e-21
4.891226262467897e-21
2.7355717494825952e-21
5.9245037463918934e-21
6.450420085746141e-21
3.608692132905844e-21
7.75439037267469e-21
8.49919218924309e-21
4.75134884230757e-21
1.024444920358328e-20
1.1201384746489652e-20
1.2292355973608205e-20
1.3482059463992619e-20
7.5600013674447e-21
1.703215620666608e-20
1.7773244660649656e-20
1.9461756912887678e-20
1.0887587333941359e-20
1.1932113015585552e-20
1.3104904569309686e-20
2.81225371103645e-20
3.086640644440547e-20
3.424470382482522e-20
3.7414007254135065e-20
4.0647419109465304e-20
4.45766911216752e-20
4.8646752451753115e-20
5.363941634029377e-20
2.9937237530266355e-20
6.445103700790051e-20
7.071565127938094e-20
7.76329591091034e-20
4.3685071939234964e-20
9.320558326249151e-20
1.0259297674226416e-19
1.1208089709241682e-19
1.2331641604179608e-19
6.937513320940815e-20
1.4786163860164573e-19
1.6331184607599644e-19
9.053693915907441e-20
1.9467856159228293e-19
2.4010851706884896e-19
2.345423208638148e-19
2.5690920665849627e-19
2.8149240241779697e-19
3.1056977381651215e-19
3.387192561742175e-19
1.8940910181703755e-19
2.0802704565769069e-19
4.461976324938539e-19
4.89540309139764e-19
5.370605021507695e-19
3.049659413768597e-19
6.324121360313689e-19
7.321771431687483e-19
7.765827595529868e-19
4.342178417367413e-19
9.314436306849679e-19
5.208038696201642e-19
5.365108718360354e-19
6.269369496380704e-19
6.872356677452555e-19
7.468301168119914e-19
1.6252039581083821e-18
1.775123258914525e-18
1.946597769116378e-18
2.1370610996120297e-18
1.1936725354596307e-18
2.5724354504628596e-18
2.814418606085826e-18
1.5828717884779317e-18
1.7259307654100964e-18
3.71356089762133e-18
4.0761758268212385e-18
4.54088802554787e-18
4.888252155458418e-18
5.364090096625172e-18
5.9055047187506776e-18
3.3790832467519747e-18
6.498507798352859e-18
7.7611581784907e-18
8.49865449879106e-18
9.328058910481504e-18
1.023642604060105e-17
1.1497229717122696e-17
6.133033027521725e-18
1.3515050309863862e-17
1.475698719342477e-17
1.6256425425582823e-17
9.056309019020162e-18
1.8831930811129142e-17
2.1391128819499488e-17
2.3867586918975547e-17
1.3092464957468714e-17
2.822466578952423e-17
1.5777055483459597e-17
3.3934387722631156e-17
3.9422010917347614e-17
2.0772574409058784e-17
4.5688530696871277e-17
2.4981623293784872e-17
2.6894556369896137e-17
3.011329389616208e-17
3.2847239682702214e-17
7.086241653900872e-17
7.755813642221993e-17
8.984939069084843e-17
4.7531769114192275e-17
5.207164153357877e-17
1.1196753907656872e-16
1.227601403925124e-16
6.76371062792643e-17
7.578042120620671e-17
8.254940012566354e-17
1.771829853972344e-16
1.944349487464935e-16
1.0854187403460733e-16
2.3691090636190117e-16
2.557682863708782e-16
2.8004080097148513e-16
3.077073181005196e-16
1.7338195388903579e-16
3.702740237695282e-16
4.0367581030535647e-16
4.3996728965250305e-16
2.454100587887028e-16
2.6384955238902958e-16
5.747046249655387e-16
6.280330297108898e-16
7.067720303242575e-16
3.849702561891941e-16
8.093275424065505e-16
4.409479632800539e-16
9.540564201483546e-16
5.29452437338688e-16
1.0951855784431565e-15
1.2003594732358245e-15
1.6049051322869586e-15
1.5325073164921693e-15
1.4677244277841153e-15
1.5515531218416833e-15
1.4289967537711314e-15
8.714931064709047e-16
1.7784798787972755e-15
1.8394080452390087e-15
1.8817539956296375e-15
1.8957361262434686e-15
1.927335928063788e-15
1.9530327370095277e-15
9.725259339374783e-16
1.8736051589771675e-15
1.6726128399025103e-15
1.5771074564441191e-15
1.953648154449096e-15
1.335726733192406e-15
1.7919699534754035e-15
1.669852123417021e-15
1.5688951856759301e-15
1.5403622823430727e-15
1.0670073761866127e-15
9.856573628670248e-16
1.0193043852328804e-15
8.44504369465747e-16
7.697881836937634e-16
7.162276245003321e-16
6.606581246302639e-16
7.791930703837674e-16
5.525985942795716e-16
5.058348552449114e-16
5.983062252407702e-16
5.470158486709499e-16
5.031539959326111e-16
4.624271091981327e-16
4.17482854386252e-16
2.960401392741661e-16
2.7866404823661666e-16
3.009459612684013e-16
1.794614910392172e-16
1.6585893364696238e-16
-1.1194666786719879e-18
1.4075188495229112e-16
-9.658777242236744e-19
1.28240956948734e-16
1.1055312108630703e-16
-1.27689449811852e-16
-1.7979433785842119e-16
-1.0879934168254181e-16
5.611388071247768e-17
5.205412298371326e-17
-8.931464357774711e-17
-8.116633316214014e-17
3.969517774504689e-17
3.7765681045904067e-17
6.483629099906929e-17
3.131671763020661e-17
5.448815282682395e-17
1.3100401684010263e-17
-1.5643688728299162e-17
3.3542611305827314e-21
3.668076744068378e-21
4.061257827638583e-21
4.403451840124639e-21
4.871259885965517e-21
2.7082815182243005e-21
5.837113380404832e-21
3.2468362879537458e-21
8.096227522286153e-21
7.650350192884792e-21
4.2798052012631625e-21
4.687627747119707e-21
1.0893662617181542e-20
1.0319580199397425e-20
6.176447435889558e-21
6.781189248396949e-21
1.4582078704261466e-20
1.6030136931981078e-20
8.952855146245762e-21
2.062790132155724e-20
1.0741925809629044e-20
1.1771577624771162e-20
2.5323520415801136e-20
2.7777050343105294e-20
3.0484147544821077e-20
3.370091261918858e-20
1.8686418523984314e-20
2.0474694500572115e-20
4.4026215212544244e-20
4.845705860840253e-20
5.512921116542653e-20
5.818346549007763e-20
3.244136085076671e-20
6.970774510440573e-20
3.9040842223231393e-20
8.697564444735848e-20
9.19208871529194e-20
1.0072049971672832e-19
5.291995559150345e-20
1.2134299487325464e-19
1.3306574142325618e-19
1.4577132742598798e-19
1.6002638118295207e-19
1.6327026751497346e-19
9.804668858452845e-20
2.1542176963218928e-19
1.1785328050760343e-19
2.909088943024059e-19
1.4163289290588715e-19
3.04539884096865e-19
3.3926727511011057e-19
1.8669834469011056e-19
2.0436952885240627e-19
4.445999593364507e-19
4.824564285762211e-19
5.293969498069936e-19
5.864358987578048e-19
6.386008132937541e-19
6.972394554105058e-19
3.903968466517799e-19
8.312231881580912e-19
9.194773765117335e-19
5.143742285696088e-19
5.641240666752976e-19
1.2132144116550867e-18
1.3295720747074859e-18
7.442214427207879e-19
8.152483626298029e-19
1.4101076189923732e-18
9.790901009461702e-19
2.1078598320837723e-18
1.178296872727023e-18
2.531075936015299e-18
1.4155781206840379e-18
2.746224778701666e-18
2.9857093193053463e-18
3.661095961894642e-18
2.0492466485051e-18
4.429289032607355e-18
4.834735547768702e-18
5.288875598409206e-18
3.011267708545423e-18
6.470171006833867e-18
6.977116289104846e-18
3.905397700668159e-18
4.169113192308732e-18
9.196412559400398e-18
1.0297696392710566e-17
1.1202545400954366e-17
9.802302018790007e-18
1.3268948511901625e-17
1.4576045406532588e-17
1.5985781895814493e-17
1.7606805079922478e-17
1.9243957264728868e-17
2.110654100511657e-17
8.607121355410254e-18
1.2927280255135645e-17
1.4153651524471504e-17
3.0474851469707574e-17
3.3381456481698705e-17
3.6612378369553884e-17
2.4254007336216032e-17
2.2442055856037207e-17
2.4600432539349313e-17
5.2932585595559114e-17
2.977250474230768e-17
5.892792739940008e-17
3.5566238371153424e-17
7.652844372231362e-17
4.397704340947205e-17
9.195742911774657e-17
9.67661283398401e-17
1.1035672778588751e-16
6.174616572985214e-17
1.3265654434155605e-16
1.455447106796914e-16
8.13964334283769e-17
1.748676323905123e-16
9.769691285498136e-17
1.0707604422370988e-16
2.306227340540303e-16
2.5218151871071977e-16
2.768049789378162e-16
3.0271349623081673e-16
3.382935775717885e-16
3.6283484641656654e-16
2.0254419854118533e-16
4.340134841409099e-16
2.4233258284271136e-16
2.648429658749698e-16
6.76388528951563e-16
3.1737799971379994e-16
6.737778202720412e-16
7.597090328295492e-16
4.0703944997600256e-16
8.697729242845183e-16
4.797038333827148e-16
1.017271235593934e-15
1.1513682141141523e-15
1.1877207666927647e-15
1.2641496366907239e-15
6.888952218432381e-16
7.333624414153872e-16
8.096156291805373e-16
1.51197402379415e-15
1.6725346521166607e-15
1.736215628305824e-15
9.111800946897952e-16
1.8977311646673424e-15
1.8666761607574387e-15
1.8900660346000983e-15
1.855255629085123e-15
1.8354578497256595e-15
1.0697102357135893e-15
7.009576761254854e-16
6.771847602393286e-16
6.577591300862461e-16
6.282981137408537e-16
6.174312424857532e-16
5.524991310942796e-16
7.740895833334568e-16
9.929640433166763e-16
6.698086775984717e-16
4.1849398622399963e-16
3.866180309176504e-16
5.302364342127414e-16
4.890586544140842e-16
3.047750143974949e-16
2.78348108063977e-16
3.1652627726738974e-16
2.3465850804926366e-16
2.144206573321962e-16
2.9158070195780645e-16
1.7946701850310616e-16
1.6404332370182374e-16
2.2316377083969946e-16
2.1016122689037332e-16
1.8609573467445393e-16
1.696292345836415e-16
1.0449199106161686e-16
1.7085575505328517e-16
1.2612975326036307e-16
1.44760255400457e-16
1.3818038908815266e-16
-9.206834291393876e-19
1.1445121235527631e-16
1.7339148564102365e-17
-1.2134273869784029e-16
-1.1113961160630896e-16
8.154127727387501e-17
-3.1000194833539934e-17
-9.063506732493527e-17
-1.0825741195590064e-16
-8.552943053109985e-17
3.925071390555731e-17
-6.519307658286083e-17
3.272905989882815e-17
-8.339487426624864e-17
3.68502216434764e-18
1.371637289677748e-17
1.771274449616843e-21
2.5021141083912304e-21
1.8448378646360457e-21
2.7854525445942354e-21
2.214961886019935e-21
3.3461624319879747e-21
3.6687683304332004e-21
2.9205253344715508e-21
4.412441154431519e-21
4.937970746221479e-21
5.2878441089200474e-21
5.877100483014374e-21
4.625424013353033e-21
7.018308942311124e-21
7.675657744197804e-21
8.412377158256934e-21
9.217613016824795e-21
1.0105890642174994e-20
1.1071195392491455e-20
1.2156312907290177e-20
1.33873743551836e-20
1.0773718886495943e-20
1.515826045099113e-20
1.7569709907847606e-20
1.9236350038529828e-20
2.1368059194740965e-20
2.3173437447552613e-20
2.334239611509392e-20
2.7815470053807987e-20
3.051496640175598e-20
3.349787818191043e-20
3.6665552064294826e-20
3.1702858894627625e-20
3.204113035937332e-20
4.834229539055578e-20
5.306160807635552e-20
4.219628424111119e-20
6.379358254207256e-20
7.046194978185567e-20
5.4202580395220585e-20
8.434975296928888e-20
9.213496305293711e-20
1.012274267871163e-19
8.037006406484297e-20
9.942026509652443e-20
1.2753937544156562e-19
1.4606891082192975e-19
1.6095840797096317e-19
1.2788736197656783e-19
1.3973261081730557e-19
2.1097049577886255e-19
1.6791973274147876e-19
2.4260236104069896e-19
2.0290058102812617e-19
2.236374434591428e-19
3.338982920963183e-19
3.6921990783967773e-19
4.0222933878568425e-19
4.4091789212065e-19
4.525191738398348e-19
5.308535708153142e-19
4.221306959770244e-19
4.633834705684385e-19
6.998786226558175e-19
7.674200091554583e-19
6.466919171371934e-19
9.208028177431022e-19
1.0096203732306916e-18
1.1111872981874147e-18
1.2130576709053613e-18
1.3320520750277048e-18
1.463246309682475e-18
1.6005864760007437e-18
1.755137121229707e-18
1.9202660213839578e-18
2.1243629340985295e-18
2.316522583317942e-18
2.533647347075565e-18
2.7821127773139625e-18
2.328036600710458e-18
3.3445951199859633e-18
3.666285648144372e-18
2.91569758757157e-18
3.545964889942701e-18
4.861382592693215e-18
5.3022157453171304e-18
5.82129627571954e-18
4.62445620933803e-18
5.029454730689232e-18
7.655962396071265e-18
8.112709802707542e-18
9.002956430862536e-18
1.0104973346074007e-17
8.044081576252465e-18
1.215518275760612e-17
1.3323091831517403e-17
1.0611046086512111e-17
1.1646387996932562e-17
1.755092538718669e-17
1.933058033828595e-17
2.127845639874434e-17
2.3141625528415194e-17
1.8410775549402087e-17
2.80480334893376e-17
2.8301444154639525e-17
3.3847321968825624e-17
3.6676756166530483e-17
4.056171868328799e-17
4.3997771974251256e-17
4.828950058791241e-17
3.645074958699382e-17
5.814178882300631e-17
6.382463062107242e-17
6.987906970303983e-17
7.751928342389906e-17
8.418688368690196e-17
6.679110706478617e-17
1.007370175264191e-16
1.1053924905614524e-16
8.430844459696128e-17
9.664795510331607e-17
1.0571265025337038e-16
1.630984159137694e-16
1.7459745532978853e-16
1.7638162062749117e-16
2.0985756962331504e-16
1.6652252682627007e-16
2.536800135932225e-16
1.999351309334e-16
3.007306926413333e-16
3.2896706041701395e-16
2.6121471700545e-16
2.847081518838081e-16
4.274731974642239e-16
4.660130740545088e-16
5.075243914372107e-16
4.047333340563428e-16
5.580000122585852e-16
6.488569998606394e-16
7.0078073740340525e-16
7.568051312642439e-16
8.122950079166806e-16
8.721662732336088e-16
9.31544952595085e-16
9.843607454713282e-16
7.558780722490091e-16
1.0917596296506215e-15
1.1406794527285937e-15
1.180259497001342e-15
1.013371671427959e-15
8.999907974022855e-16
1.254414683747041e-15
1.2556148467928188e-15
1.2806144137307986e-15
1.2367849497110754e-15
6.901084851548064e-16
6.700288400230698e-16
6.514087203936892e-16
6.188415837722603e-16
5.88414359057001e-16
5.572481123299308e-16
5.244626331718155e-16
7.311033668612862e-16
6.82439416404751e-16
4.2699456901997614e-16
5.875252063523405e-16
5.437544826862549e-16
3.5496227883382454e-16
4.614736239781374e-16
2.857446421279251e-16
2.6682439042002166e-16
3.573637834222093e-16
2.206835979245021e-16
3.0049718023831e-16
2.74843429813724e-16
1.6933715456420481e-16
2.4493091330279056e-16
1.415103702694796e-16
1.2915969889061603e-16
1.7533533430863832e-16
1.0776503457277008e-16
1.4654261035757e-16
1.6473527271644137e-16
1.189048004279566e-16
2.091545013557733e-16
1.257640186807861e-16
1.1484654539501753e-16
1.0769791829162459e-16
-7.605951371041422e-19
-1.1354839351608976e-16
-1.0463806034874657e-16
-9.623042247659149e-17
-9.625833245880749e-17
4.663865804381308e-17
-1.8290900987912797e-16
-7.374277214926091e-17
4.8915253395639145e-17
1.2516029539541797e-17
3.0291365282582317e-17
-5.1436008024436814e-17
3.4794198914442465e-18
1.897624721479423e-21
2.0827023017992624e-21
1.6583118705960246e-21
1.8194406198291642e-21
1.9939658707317288e-21
3.009721955905268e-21
2.400741763519455e-21
2.632226829022909e-21
3.970553837593051e-21
4.34750622504706e-21
3.471861012545725e-21
3.804577325117205e-21
5.73652015879214e-21
6.286107673028502e-21
5.006287546876588e-21
5.068859719088926e-21
6.097766132033836e-21
6.619181372364475e-21
1.0337031252848082e-20
1.0967115244548795e-20
1.1985909826874691e-20
1.1508662011052967e-20
1.4453516496656393e-20
1.5818053784053736e-20
1.8487768409327784e-20
1.38092366463762e-20
2.0855533475291857e-20
2.2849058850579904e-20
1.8154341263734447e-20
1.9934819060722365e-20
2.1845829854417116e-20
3.305614386614596e-20
2.637573357412868e-20
3.969961610370342e-20
3.165675077541171e-20
4.772098795049802e-20
5.22827506967618e-20
5.780699327113426e-20
6.294213203257301e-20
5.011980096003423e-20
7.564100516164388e-20
7.740010879188269e-20
6.798308301486597e-20
7.235549031553057e-20
7.946538425814438e-20
1.192904402622814e-19
1.315588559444975e-19
1.4887392248252791e-19
1.5802598057627141e-19
1.792079308694216e-19
1.9046979560538637e-19
1.555086693878783e-19
1.6585285633320102e-19
2.504382788417324e-19
2.7439379263177216e-19
3.0148134769728698e-19
2.399809234447674e-19
3.61963798295041e-19
3.9823358594079997e-19
3.1557449532038462e-19
3.4597958657633204e-19
3.791940583203186e-19
5.6897249479870355e-19
6.287636893690775e-19
6.892315827112269e-19
7.564064131223094e-19
9.023254274500373e-19
8.750422633463967e-19
9.649981344190135e-19
8.002575996473259e-19
8.2754328975971225e-19
1.317480339834933e-18
1.4410085943095255e-18
1.1337435719472915e-18
1.2565067707389338e-18
1.4004562741563205e-18
1.5153814469431455e-18
1.6573012140602101e-18
1.953679530161178e-18
1.9956048933017973e-18
2.18134109398474e-18
2.3973580857104135e-18
2.6336088191139447e-18
3.975035876904344e-18
6.551608070953033e-18
4.7745893352253516e-18
5.4890195457075595e-18
4.238493164153149e-18
4.567654015780238e-18
6.8970736705200245e-18
7.557135960168195e-18
6.019930059642751e-18
6.599360609417304e-18
7.237577466036414e-18
1.1802165861729239e-17
1.197354542071193e-17
8.91269430568691e-18
1.441373594078127e-17
1.1494497915452857e-17
1.7340700184256293e-17
1.3847719195843814e-17
2.0829215318894337e-17
1.656583927080321e-17
2.5036033814776212e-17
1.9948225686180463e-17
2.1853519029139086e-17
3.30097910225306e-17
3.886968404219833e-17
2.885156612860125e-17
4.349545835582442e-17
4.7696564962127287e-17
3.7977319915930765e-17
4.2182389480774794e-17
6.287102169922723e-17
5.002247821286061e-17
5.486230546355383e-17
6.012380296950966e-17
9.132170874367542e-17
1.0281545916015874e-16
7.90861350980375e-17
9.210940088930506e-17
1.3099142572690367e-16
1.4361383521849194e-16
1.14103143179743e-16
1.7219640308459568e-16
1.9510448285698523e-16
1.5007521524298712e-16
1.6625099185859062e-16
1.7548184488610585e-16
2.710987928924261e-16
2.4060413690543287e-16
2.3749846669208765e-16
3.542654934262037e-16
3.8651184937104165e-16
3.0602622438279804e-16
4.784547296402952e-16
5.010280073964948e-16
3.9878072528222876e-16
4.298265960879157e-16
6.378843515660893e-16
5.032262214286164e-16
5.392673478255985e-16
8.039792622872625e-16
8.526502246675563e-16
9.080725792201476e-16
9.670990649145696e-16
1.029966297031521e-15
1.1253777492276799e-15
8.069257940931225e-16
1.1397472625995798e-15
1.1882632502518272e-15
8.699485714390094e-16
9.088270346279605e-16
1.2132169176922525e-15
8.745857894311539e-16
8.760999729305829e-16
7.288001581614118e-16
7.053205186692777e-16
6.803445689783081e-16
9.867612518560803e-16
8.429079432265531e-16
5.832223858373658e-16
7.950183385399344e-16
6.609835820735094e-16
6.900268115571355e-16
4.452006536255725e-16
3.9559300597441794e-16
3.806294130454382e-16
3.5156681860703503e-16
3.235374688334396e-16
2.979941147136239e-16
3.935540839389408e-16
3.617411589361635e-16
2.298379688336787e-16
3.0332300708359086e-16
1.9221972377885828e-16
1.7621746212135615e-16
2.3165507298620875e-16
2.0752415793772877e-16
1.9374996890424868e-16
1.2246849325941504e-16
1.609864654260248e-16
1.6356749459729385e-16
1.3652765580653686e-16
-1.0596126185857569e-18
-9.59769199506727e-19
-8.891924271255858e-19
1.0957159822486478e-16
-7.507546513021969e-19
-1.3461828354114145e-16
-1.0833828667249243e-16
-1.0362213256740744e-16
1.253433560107645e-16
4.828320141572399e-17
1.0456443203806028e-16
9.533161594130087e-17
3.9365260749529566e-17
3.5907314988966194e-17
7.470196738401346e-17
6.959846791104755e-17
4.939740884154194e-17
1.543596111325491e-21
1.2442262297849308e-21
1.8808727877328303e-21
1.4231008196422805e-21
2.2287392668814966e-21
2.4117322609123494e-21
2.6975144825710333e-21
2.0431569113656907e-21
3.273146377464586e-21
3.537774226118338e-21
3.879310071912512e-21
2.858499249267236e-21
4.662300132222052e-21
5.1120029065857726e-21
5.6020017262646345e-21
4.2753525128567804e-21
6.757871546720244e-21
7.439685792341857e-21
5.640592291255035e-21
6.211289475466927e-21
9.71555005999264e-21
1.0786507701416942e-20
1.1782784604146121e-20
8.939166116157337e-21
1.4154247241236494e-20
1.0751148045608499e-20
1.6910113523549308e-20
1.8862946418094113e-20
2.0390972850373906e-20
1.5712595882981738e-20
1.7078298148686952e-20
1.867260175131161e-20
2.0512489291228767e-20
2.2120327947479123e-20
2.4641357910697196e-20
2.699694222485549e-20
4.252033170794074e-20
4.666654787548197e-20
5.15900815668118e-20
3.9003141264278527e-20
6.146389895339313e-20
6.72338845945797e-20
7.388542901789502e-20
5.642550256035189e-20
6.195048903204492e-20
9.772129852030142e-20
7.442510714039148e-20
8.16488577164624e-20
1.3675179882849672e-19
1.4139996488531514e-19
1.0725099862027963e-19
1.6917249238536247e-19
1.8587573821367103e-19
2.0331503031829702e-19
2.2053435289595183e-19
2.4493978809610426e-19
1.7856624272510513e-19
2.0479383254134735e-19
3.2240255797586183e-19
2.4610290611526604e-19
2.7537001968815123e-19
3.436488400837592e-19
3.15423593732016e-19
3.5565112225768004e-19
5.598749161749534e-19
6.223678435843165e-19
4.70479840148345e-19
6.812975998555186e-19
5.649212708042398e-19
8.677880946511017e-19
9.739529622541416e-19
7.917652308134551e-19
1.1703080590776507e-18
1.2817266356492382e-18
9.801163768377272e-19
1.541255656877285e-18
1.6993571765458002e-18
1.8663399847444905e-18
1.4166660662442912e-18
2.2356830467416686e-18
2.4493025764398884e-18
1.8657382703737664e-18
2.947847688940101e-18
3.229021280165484e-18
2.4597773717754747e-18
2.7022611566614738e-18
2.8211854419248215e-18
4.659725623109369e-18
2.870714414747439e-18
5.5872953664268716e-18
5.637178098760997e-18
5.174590188934089e-18
7.384069322412227e-18
8.103817393952442e-18
6.229600357757928e-18
9.73861858845457e-18
7.433872481645455e-18
1.4559408781394625e-17
8.933306320514808e-18
1.4077161529966888e-17
1.0745689299533102e-17
1.1778883591391763e-17
1.2978877089096231e-17
2.0342003885873166e-17
1.555312291869145e-17
1.70217654630361e-17
1.8664360598386343e-17
2.0479801073839614e-17
3.369904395796264e-17
2.5250370722101806e-17
2.703528573328556e-17
4.256205011617547e-17
3.2467904598252914e-17
4.9134023586664506e-17
3.9181835646216536e-17
6.142294844427455e-17
4.6913491663183335e-17
5.1361671124081836e-17
5.630717385094423e-17
6.180229602497319e-17
8.660162012714884e-17
7.441371885009327e-17
1.168528768193833e-16
1.2849050522107805e-16
1.4027993177959831e-16
1.7212750133875783e-16
1.1714587155265895e-16
1.282187240168588e-16
1.4028627916562486e-16
2.2087068931785208e-16
2.4133612164278346e-16
1.837958098000078e-16
2.009248461399438e-16
3.1476302530439377e-16
3.748061114537093e-16
2.6597983638776205e-16
2.84502142620027e-16
2.734114041678954e-16
4.825173459271328e-16
5.246849317638585e-16
5.277007121587269e-16
4.258723348064342e-16
4.59193172198886e-16
4.92258166389354e-16
7.546890828944324e-16
5.593233923721812e-16
5.91839873106761e-16
8.951119791403003e-16
9.401347660531669e-16
6.791241604650093e-16
6.979446012748947e-16
1.0297647139331202e-15
1.057229614323355e-15
7.360116820276904e-16
1.054972484386637e-15
1.0460822288598383e-15
1.0288262027904056e-15
8.975568807704766e-16
6.741767143037356e-16
8.34778663792472e-16
7.636902536453297e-16
5.872907542288888e-16
7.252881360143415e-16
5.211462240110673e-16
4.867083134751633e-16
5.822466930278385e-16
4.209147406822369e-16
5.033950456000594e-16
3.601582974907595e-16
3.2973139465507e-16
3.929423421420636e-16
2.8083384379723716e-16
3.3178218951069457e-16
2.362283389848815e-16
2.1698807761811122e-16
1.3462760827920216e-16
1.8121914067178707e-16
1.6598551783619507e-16
1.9513029676203332e-16
1.3466858196791008e-16
1.2656617500209975e-16
1.1752179934264897e-16
1.0263895183783132e-16
1.5444862473821116e-16
1.4347009602229934e-16
1.7306508457583843e-16
-9.07609525314103e-19
1.1309849549412258e-16
1.0527473728800676e-16
9.645262865147487e-17
6.892199899326931e-17
-1.0765972491264272e-16
-9.434233345794607e-17
4.967059831484668e-17
4.552947198196932e-17
4.2117891812654404e-17
3.8572863825464393e-17
3.5703540409876925e-17
9.174353368791261e-17
3.0441574770256096e-17
2.712019632092904e-17
1.392692214502929e-21
1.058829421533616e-21
1.6720102227366419e-21
1.2777638867076698e-21
2.028662111185432e-21
2.2562288097154406e-21
1.6799324046039165e-21
1.8474396777078238e-21
2.9075245896782096e-21
2.948713082813648e-21
3.502471090890481e-21
3.8434239547178116e-21
2.8650612368266386e-21
4.609206403078575e-21
5.0358487252775875e-21
5.5372271908892616e-21
4.2203605747079e-21
4.643703603540784e-21
7.307588799103496e-21
8.031433836547234e-21
8.760769930081058e-21
6.6866492011954976e-21
1.0716554178401329e-20
1.1585979997805552e-20
8.846160340434658e-21
1.3901552351964563e-20
1.538687622050046e-20
1.668623857535427e-20
1.8299955227922444e-20
2.1348097543853806e-20
2.2137053667432202e-20
2.430465202864373e-20
2.6465931284190404e-20
2.903381807375825e-20
3.182460424005448e-20
3.542859601069628e-20
3.831878973898882e-20
3.918573283396384e-20
4.602690432964649e-20
4.130237717916103e-20
5.546547980360217e-20
6.061219652641459e-20
4.644656493953623e-20
7.289188010856525e-20
7.994250047243787e-20
8.767453699918745e-20
9.613865976332584e-20
7.449952993721227e-20
8.045050111186043e-20
1.2735849627962374e-19
1.3890519460901985e-19
1.0603838104051724e-19
1.668873376642176e-19
1.7016890954396833e-19
2.246359093153932e-19
2.199837397984308e-19
2.428609056906741e-19
2.660588930432821e-19
2.906067900306793e-19
2.090083316616286e-19
2.429356581895028e-19
2.6632132483597768e-19
4.1946068510722636e-19
4.593415214815821e-19
4.955861184368406e-19
5.586172241194012e-19
6.064669578871896e-19
4.632765016954584e-19
7.40332017090366e-19
7.981575563586325e-19
8.794047434918235e-19
6.689183282079689e-19
1.0667436471232139e-18
1.1544306127985045e-18
1.2666193733144134e-18
1.3976041477986078e-18
1.5236404757007508e-18
1.6681972675428713e-18
1.3253514994937045e-18
2.0086207387985712e-18
2.2048767308149774e-18
2.416783348632935e-18
2.1425039237646415e-18
2.017440395243281e-18
3.217170924232784e-18
3.51965812272123e-18
3.823552542363729e-18
4.210747958735902e-18
3.2801492950539477e-18
3.513608083942768e-18
3.866087584814919e-18
6.064161467102467e-18
3.9933222990158104e-18
7.281762955752339e-18
8.356386716091656e-18
8.763148040827433e-18
9.596805676500506e-18
1.053753857277758e-17
1.1133730080749724e-17
1.2653059342518147e-17
1.391259270165051e-17
1.5269347376500322e-17
1.667086232997257e-17
1.7634183840929135e-17
1.9173786733211128e-17
2.2017856848717607e-17
2.4092761769620958e-17
2.6681531835599952e-17
2.784293225420348e-17
3.058851589017627e-17
2.427390068380534e-17
2.668655809764489e-17
4.2022680046860336e-17
4.7345069263223595e-17
3.520111000922656e-17
5.569114112376871e-17
6.057956947695286e-17
6.643709631314536e-17
5.1886832560507296e-17
5.554321406698305e-17
6.107370676280083e-17
9.613827322809866e-17
6.989128525777538e-17
1.1516050880875733e-16
1.262909111844103e-16
1.3829238076210702e-16
1.534102975800773e-16
1.6696146706005704e-16
1.2651941800358133e-16
1.9945573742554252e-16
2.1739707054388669e-16
2.437244518202243e-16
1.8122564407043077e-16
1.9797781808017e-16
3.1066974607406866e-16
3.418969760267152e-16
2.577352982591788e-16
4.0222024358850633e-16
4.56008833281456e-16
4.746341781291481e-16
5.154606521607004e-16
5.571280104762754e-16
6.008951217707671e-16
6.459169544275231e-16
6.92413269194525e-16
7.394224335352882e-16
7.857898798958824e-16
5.807789699837836e-16
8.737202089614462e-16
9.095281529431779e-16
6.074535319209384e-16
1.1635921084975553e-15
6.956991328554115e-16
8.063963148431947e-16
1.060104587813586e-15
1.016796898958441e-15
1.003950703714138e-15
5.799246944104879e-16
5.641532523919458e-16
7.312243237217648e-16
5.227092460921819e-16
6.656253328411082e-16
6.635785528678699e-16
5.057950517509938e-16
4.170804754340893e-16
5.215238675142167e-16
3.62824219801049e-16
4.511683816466918e-16
2.8631869443524055e-16
2.887142085133414e-16
2.6546983008685623e-16
2.435385204491008e-16
2.2411983124885966e-16
2.0560820729302714e-16
1.937420707692517e-16
2.427410649266532e-16
1.5461659878931908e-16
1.446753244139158e-16
1.765839843274125e-16
1.2076210700141265e-16
1.1024208108681527e-16
1.0375998507913859e-16
1.2319708146509939e-16
8.402390703076332e-17
1.4844561064902217e-16
1.3749475856962244e-16
1.2363679126908576e-16
1.1426018629589082e-16
1.0704614251594882e-16
1.0177388599894714e-16
-7.8148728194180515e-19
-1.0450069776247294e-16
-9.758716320288504e-17
-8.863437750750271e-17
1.102799655065744e-16
2.5115960317532488e-17
6.844997403531344e-17
3.5932428240624593e-17
-2.0525982196487683e-17
3.064934834708902e-17
1.859820875961882e-17
8.774321212521659e-22
1.2784405617572945e-21
1.3439923265640007e-21
1.4772661170733696e-21
1.6127812040021226e-21
1.3799228024611169e-21
1.7688858927141227e-21
1.6565334987736976e-21
2.3339242377005153e-21
2.1480444103890385e-21
2.8055874101074473e-21
3.231017470904495e-21
3.3722268469079213e-21
2.8531534554051e-21
4.066117756819003e-21
4.444467057402677e-21
4.8593705634476416e-21
4.169492436305991e-21
5.8597580170859785e-21
5.021319445266972e-21
7.042360875373182e-21
6.04037131894074e-21
6.633517934392065e-21
9.278894215301107e-21
1.0148722634451675e-20
1.1157441020868742e-20
1.2239140980562291e-20
1.3433707263696469e-20
1.2698716297662676e-20
1.258296565244554e-20
1.2327176210959934e-20
1.9400861544227443e-20
1.6999521026699052e-20
2.331201378178451e-20
2.3466580143475826e-20
2.802667909520669e-20
3.112349363148205e-20
2.631415140003489e-20
3.6937031276907316e-20
3.1578614551527284e-20
3.4673029419742317e-20
4.757172902537039e-20
5.3484609391748323e-20
5.894244554453931e-20
6.701577045934501e-20
6.891688825891151e-20
7.701954942327938e-20
8.450152399459824e-20
7.254468060623513e-20
1.0200849936691643e-19
8.438092924352264e-20
8.012311911985394e-20
1.342052307428419e-19
1.1658976101765057e-19
1.6179926234617953e-19
1.7675685108516272e-19
1.938345274736586e-19
1.86772426490836e-19
2.3957485429687637e-19
2.577309885576054e-19
2.806527659969653e-19
2.41543583239396e-19
2.6302902275429007e-19
3.851627081049089e-19
4.0427982836650236e-19
4.441896455919951e-19
3.719978896446286e-19
4.1614040068685724e-19
5.865796687806456e-19
6.416641306247246e-19
5.50328431210614e-19
8.202945045665345e-19
8.480421679431518e-19
7.2352620948696125e-19
1.0172294812188829e-18
1.1151280928194394e-18
9.566320855077533e-19
1.3150961313960405e-18
1.470417212665552e-18
1.6134022479223411e-18
1.7709931119345133e-18
1.5125428125708735e-18
2.1224387412171496e-18
2.346149148897548e-18
2.5974319614014576e-18
2.19440530393342e-18
3.07117818662436e-18
3.36941271978347e-18
3.689163082042553e-18
4.052739134017625e-18
4.435872722861896e-18
3.8049888558620465e-18
4.17397877719238e-18
5.854455724628822e-18
6.4216145280901216e-18
5.512451407901459e-18
6.639590450957091e-18
7.333638525712565e-18
9.280801810061185e-18
1.0223544092098914e-17
1.0653083511641595e-17
1.2228970663536e-17
1.0178144966472414e-17
1.4714369458624576e-17
1.6145496876080836e-17
1.3778996830069291e-17
1.5225925655346687e-17
2.1255208529710157e-17
1.8368777194597432e-17
2.551927397137819e-17
2.0856621121338324e-17
2.8985319994098725e-17
2.6291034666144583e-17
2.878616391716673e-17
4.050366855960694e-17
4.45684660689529e-17
4.865387660885919e-17
4.179015183662441e-17
4.5706504865382546e-17
6.492918166214694e-17
7.11377636915624e-17
7.724427001835567e-17
8.732041942251696e-17
9.244637885342361e-17
1.0138718413049062e-16
1.1167586251175428e-16
1.2165009591382387e-16
1.0409652368056064e-16
1.1584478043461646e-16
1.2509091115054763e-16
1.3641839545197544e-16
1.914975800619965e-16
2.0945127255193254e-16
1.7837555781966102e-16
1.95824628967563e-16
2.1354734999945652e-16
2.975897866986066e-16
2.5691231220857116e-16
3.472744260732352e-16
3.844698815187904e-16
3.2504912448269483e-16
3.5279716281680284e-16
4.881579482618636e-16
4.2142224566427767e-16
5.654900441240307e-16
4.731187003231973e-16
6.454745458099343e-16
4.680456081494801e-16
7.253209379557841e-16
7.51306307566059e-16
6.191316610326657e-16
8.23569261877902e-16
8.491846671061382e-16
8.654893523615619e-16
6.835075905882627e-16
9.415142795453513e-16
6.80466206293269e-16
6.727824628289776e-16
5.557677527604905e-16
5.402468065161788e-16
5.200724072688933e-16
6.668544405577517e-16
6.390146409489726e-16
4.483215685656084e-16
4.221586814192903e-16
5.314662119266808e-16
4.301084521134255e-16
3.4383951003474525e-16
3.1804163144519687e-16
2.9429394506813508e-16
2.718223310502125e-16
2.5064031380824984e-16
2.3034718497792624e-16
2.8512940543072157e-16
1.1273797641772285e-16
1.7780391814697141e-16
1.7851409356654287e-16
1.492688373736867e-16
1.343588692077874e-16
1.246979735633377e-16
7.48011036254406e-17
1.0406722069604035e-16
9.500242387783126e-17
8.70467612469971e-17
1.0603589961642253e-16
1.3396000454350681e-16
1.2986058017695513e-16
1.183646914218613e-16
5.062753457739197e-17
1.0051758651744791e-16
9.483344284764208e-17
8.786343720019548e-17
7.785481369663649e-17
-9.16445254912869e-17
7.133151763487439e-17
4.7922272403957554e-17
4.1270234425046326e-17
9.14788038102068e-17
8.085237558380766e-17
7.615185155671614e-17
6.785271704005082e-17
8.825113034813489e-22
9.713254085603042e-22
7.971115095877707e-22
1.16276454925666e-21
9.589278589439864e-22
1.398361313915006e-21
9.553022108293757e-22
1.2773285254140491e-21
1.864140572996466e-21
2.0255014317202816e-21
1.6667854948424567e-21
2.4426095006538608e-21
1.9974763704547376e-21
2.9293831198223998e-21
3.3086562432084484e-21
2.640013907158333e-21
3.85068074584218e-21
3.1825511370862108e-21
4.6301053973153054e-21
5.2453509568432854e-21
5.571663889402347e-21
6.88690578063556e-21
6.691458730565888e-21
5.5120703073385266e-21
8.032266686751833e-21
6.6332406505307715e-21
7.257972147011945e-21
8.73863394129984e-21
1.1621059896304572e-20
1.3510182205241586e-20
1.3976351198036704e-20
1.5335825496624566e-20
1.6809470643202287e-20
1.8445907378726196e-20
2.0207012317644787e-20
2.2149560027919363e-20
2.746014359594415e-20
2.6667776283622362e-20
2.9389334794769775e-20
2.4007384643709746e-20
3.5147095484051414e-20
3.8601633950108645e-20
3.171151412232495e-20
4.63096218709446e-20
3.814864500319381e-20
5.583030585169562e-20
6.126741433697831e-20
6.699029860566238e-20
8.920875191637452e-20
8.045523899675074e-20
8.854285286520399e-20
9.676897804996294e-20
1.0594868642994772e-19
8.715324155389646e-20
1.2776606749756192e-19
1.412383168276922e-19
1.1506716183159551e-19
1.2719497564579054e-19
1.8444180964598067e-19
1.5173248748716098e-19
1.6606147986950421e-19
2.4369731489802796e-19
2.66970409114879e-19
2.1881174730779057e-19
2.406968261789307e-19
3.5108249374700243e-19
3.857932246978547e-19
3.840849581370607e-19
3.4766173242955216e-19
5.079305414017869e-19
4.1710903915553716e-19
6.105691418047388e-19
8.688715148561913e-19
5.511885505829761e-19
6.030349971799856e-19
6.676136605243979e-19
7.274492065823223e-19
7.957066306887351e-19
8.741519086779582e-19
1.2057652661419133e-18
1.3992179957848651e-18
1.5390876817488376e-18
1.2616924268013718e-18
1.845380580657056e-18
1.9724716254496267e-18
2.2218379086681407e-18
2.4311028595859207e-18
2.6739131190471147e-18
2.192425923355785e-18
3.2042885649850138e-18
3.515435995045023e-18
3.8516864236364345e-18
3.321242090809428e-18
3.5716014795298896e-18
5.09940460496507e-18
5.564474177185316e-18
4.580883620962405e-18
6.778094454890703e-18
5.506597043197857e-18
8.060078320461233e-18
8.116138288196126e-18
7.29864056256867e-18
8.00374540380602e-18
8.744665576356161e-18
1.2755363861134727e-17
1.0483546237604016e-17
1.5343873792926164e-17
1.687290481296047e-17
1.3834353124355661e-17
2.0185546180387353e-17
1.6667067277515102e-17
1.889633971125789e-17
2.6637649940441496e-17
2.925385189724744e-17
2.403262512761539e-17
2.6323983831481975e-17
2.885012062067534e-17
3.166708089017198e-17
4.6374341839125537e-17
5.070615983481036e-17
5.559162399427096e-17
4.581148778137955e-17
6.67125111752831e-17
5.487552636709442e-17
6.092918846050392e-17
6.584931773942058e-17
9.640639477339117e-17
7.909114028627789e-17
8.786179241563676e-17
8.754349515749514e-17
1.0402053271567789e-16
1.1386035510319676e-16
1.2453821711092663e-16
1.3607674085337664e-16
1.985272193504435e-16
1.6888598147889475e-16
2.3714602219217276e-16
2.583400382279183e-16
2.1099998069964676e-16
2.2979011667556616e-16
3.1869688428884086e-16
2.719881836513062e-16
3.9159876435405315e-16
3.16423633399988e-16
4.548554147271034e-16
3.664004082292345e-16
5.214078082443323e-16
4.1753689664879526e-16
5.902959815108675e-16
4.665423637414315e-16
6.54184355010497e-16
6.822288694170902e-16
7.048274560576531e-16
7.217470890790014e-16
5.650533244056535e-16
4.954833826092939e-16
8.225765023473849e-16
7.491930593653734e-16
7.282627110235161e-16
6.881665935049926e-16
5.253228508331498e-16
7.256662611617949e-16
4.747502485566171e-16
4.0326287382595685e-16
4.282591225673289e-16
4.004084875483332e-16
3.976711530588824e-16
4.672881006679369e-16
4.353364831336754e-16
3.0407820528863255e-16
3.733613866444701e-16
2.5692776995399025e-16
2.3706180983907664e-16
2.190872291260712e-16
1.84172964571997e-16
1.8270927829879094e-16
1.6993270962494953e-16
2.056550359284622e-16
1.9004779888190018e-16
1.6133084485520884e-16
1.1719777019285339e-16
1.4369353708637994e-16
1.0937126158488315e-16
8.947449535434752e-17
8.194547514257947e-17
1.2840025311659536e-16
1.3274148144121867e-16
1.2010199460957938e-16
-8.3064831834513945e-19
1.0278766486871698e-16
9.638462362555722e-17
8.760721029784684e-17
-1.0128273647970964e-16
-5.489450073354066e-17
-8.59206820709601e-17
1.0745911349217671e-16
1.008280849087999e-16
3.8604036017163256e-17
8.506316089584832e-17
7.483449975935934e-17
2.9495309162161456e-17
7.9466597598862935e-22
8.78914018567551e-22
9.546649598909012e-22
1.0514444634356076e-21
1.1483053964579588e-21
1.2615493011250536e-21
1.3878479150506205e-21
1.5143702973313278e-21
1.6601401934710274e-21
1.8220605478258564e-21
1.999891139664757e-21
2.2282666884854687e-21
2.399380014341559e-21
2.627443811780389e-21
2.884215673139808e-21
2.3761172505071347e-21
3.496828831094156e-21
3.797345977166702e-21
3.1272891223714346e-21
4.570335197698764e-21
3.759512041661122e-21
4.129591110089224e-21
4.6537500022489436e-21
6.608544202502935e-21
7.242612728493375e-21
7.977492178743113e-21
8.702189470593986e-21
7.163216521510412e-21
1.0475448769303335e-20
1.1511302646138311e-20
1.2687200857889663e-20
1.2653021089276756e-20
1.1903679579569265e-20
1.6591195236313713e-20
2.1754733616513534e-20
1.9938206527700712e-20
2.187852192843748e-20
1.7985947669325938e-20
2.6322177152240542e-20
2.882072040459426e-20
3.1685976036918854e-20
3.5102271371289816e-20
3.807773304611692e-20
4.176375817288446e-20
4.8914752849082245e-20
3.7718360514409777e-20
5.504920639153505e-20
6.025359938049498e-20
6.791080354888712e-20
7.241819959532489e-20
7.942399268183848e-20
6.528215770855401e-20
9.547847965877624e-20
1.046882213112186e-19
1.149343086196535e-19
9.476103341844316e-20
1.4416427997727176e-19
1.5131849924132332e-19
1.6590633269919052e-19
1.8295651577822718e-19
1.503114338262287e-19
2.190496423980906e-19
2.401721142196443e-19
2.756321404958352e-19
2.1640499402889993e-19
2.3723477679643597e-19
3.058955369369352e-19
3.838157705926166e-19
4.1710801771411504e-19
3.4684076848382977e-19
5.014290468275055e-19
4.127547612164712e-19
6.0285803257404e-19
4.955206278137188e-19
7.275499929475061e-19
7.942458350674643e-19
8.708729538419494e-19
7.341607400331987e-19
1.0533375872874854e-18
8.78180288880102e-19
1.2588181377395904e-18
1.3803627823659554e-18
1.1814151847257537e-18
1.2447550114361373e-18
1.8330112659406118e-18
2.0009148786183765e-18
2.1916142152763035e-18
2.394117211285513e-18
2.6276128975954183e-18
2.8805896211281507e-18
2.37900414866257e-18
3.4627810298277855e-18
2.848923219533328e-18
3.1465316121072818e-18
4.610675582315742e-18
5.018808138221136e-18
5.493417802337534e-18
4.515813317936762e-18
6.617209169830456e-18
7.2285881151721e-18
7.94529866167139e-18
8.925110815769057e-18
9.55221068965633e-18
1.0464281194926344e-17
8.615121055607286e-18
1.2588827424680874e-17
1.3878712990259304e-17
1.513716386058059e-17
1.2786183380182159e-17
1.817551888654072e-17
1.4952541809466147e-17
2.1875089700353358e-17
2.396190813449956e-17
2.628418985044276e-17
2.1598053278513397e-17
3.161638103410153e-17
2.596683625357402e-17
3.246527714883048e-17
3.122861124957539e-17
3.422165167311661e-17
5.005405678751795e-17
4.11823170619886e-17
6.016039809859906e-17
6.787109217054592e-17
7.225024221824334e-17
5.946802690311424e-17
8.681010317741857e-17
9.509448376625995e-17
1.0417212229372007e-16
1.767012271719774e-16
1.2521231316182111e-16
1.3664443547633946e-16
1.120009209699783e-16
9.933172947577248e-17
1.7900989092917381e-16
1.9613924855958875e-16
2.1417053580321843e-16
2.347144414125819e-16
2.5440167975756485e-16
2.5726273206820477e-16
3.0157444689163907e-16
2.4615337578698706e-16
3.552514897523462e-16
3.8505721000225757e-16
4.1575387244677525e-16
3.4679771547033115e-16
3.4316962411792855e-16
3.855417225988105e-16
5.534585238852702e-16
5.772506170688413e-16
6.092304943732262e-16
9.506622098811744e-16
4.969686690277147e-16
5.124791518827899e-16
7.002307031367941e-16
6.713363777233978e-16
7.193166262981579e-16
7.166408938213307e-16
5.327582700062767e-16
7.002913917375516e-16
5.110847191555631e-16
4.932146422214122e-16
4.736678885924805e-16
4.521117817955536e-16
4.2991147301510034e-16
4.0499834996597197e-16
3.8012686000214797e-16
3.6213743972532625e-16
3.3174709982719316e-16
3.0762581554090323e-16
3.021611578053933e-16
2.6279669760665094e-16
2.4291377298892736e-16
2.2420832192526953e-16
2.0561268659157252e-16
1.8926537660996025e-16
1.728385280610028e-16
1.5886306736818797e-16
1.9393269777912123e-16
1.7752168393825447e-16
1.2416551020963429e-16
1.4883512538117247e-16
1.3550141169993532e-16
9.241719182975029e-17
8.443807918494539e-17
7.699910373511415e-17
1.351438974426136e-16
1.2561915916854981e-16
1.1669469410245373e-16
-7.84455338808457e-19
9.73057893638608e-17
9.343063470278263e-17
5.455357608784819e-17
5.960340468869352e-17
-1.0722556816788449e-16
5.056887729563763e-17
1.016205972589156e-16
9.945203222699066e-17
8.431000280272517e-17
3.306639114622413e-17
6.428696130541632e-17
7.132885921815309e-22
6.100306029949275e-22
8.591197078749715e-22
9.427474957552589e-22
7.7532287240666265e-22
1.135264223506197e-21
1.2462922000369861e-21
1.0222002701016395e-21
1.4946425306376925e-21
1.6948027619565445e-21
1.7953936943226286e-21
1.9694423584747863e-21
2.162319931393715e-21
2.3679283590999345e-21
2.595255823749647e-21
2.8443808669167642e-21
2.3409185242376383e-21
3.4108783867485505e-21
3.747708143763942e-21
3.086982696377505e-21
4.2958732098495194e-21
3.773725680634677e-21
5.429284255920078e-21
5.973509967943007e-21
6.518680569380746e-21
7.176432261376206e-21
8.004277441313643e-21
8.605917209897782e-21
9.440736708260697e-21
7.111543067467426e-21
1.1329485021687605e-20
1.2420750671991832e-20
1.0224206428517777e-20
1.4945666591376033e-20
2.3290241199771078e-20
1.863856930624288e-20
1.9725922759546188e-20
2.1629623482140724e-20
2.371138136847208e-20
1.961822266364419e-20
2.843428077274589e-20
3.125234851959609e-20
2.5664562037570885e-20
2.814225249698796e-20
4.1137131300281105e-20
4.5112165093752334e-20
4.9729423815677516e-20
5.423928276480153e-20
5.963575195050627e-20
6.513989711873474e-20
7.15341047753049e-20
5.884169302634041e-20
6.469990642188578e-20
9.453931567602706e-20
1.033070428636309e-19
1.132856960129664e-19
1.2447129726307153e-19
1.3625087336182226e-19
1.5038279222425046e-19
1.330615138674559e-19
1.7965039141535927e-19
1.4773385377065164e-19
2.159489354514691e-19
2.372362144341399e-19
2.5934966740435955e-19
2.133617407040741e-19
2.940914048134851e-19
3.4258805084555663e-19
3.752155475233663e-19
4.1034676847792953e-19
3.420713685010621e-19
4.9544476975278605e-19
5.28259948310002e-19
5.971332367801104e-19
4.892622525270448e-19
7.149137223095323e-19
7.838718130166041e-19
8.602803267960704e-19
1.1288281582215233e-18
7.1414878176285e-19
1.0364773763811197e-18
9.412808021898335e-19
1.0253915521554261e-18
1.4935347271586917e-18
2.5669598369881707e-18
1.347348616942689e-18
1.9670049132979025e-18
2.4318705271156552e-18
1.8234393957845825e-18
1.9724364718288098e-18
2.8422096171574113e-18
3.120053252400364e-18
2.5868782692453676e-18
2.814582878349731e-18
4.119578990620881e-18
4.699008807560093e-18
4.952641402347315e-18
6.597994209047772e-18
6.002080143948394e-18
6.516099551608909e-18
7.161303787109596e-18
5.889385730501395e-18
6.479195738136721e-18
9.454638259711999e-18
1.1714374171314743e-17
1.14510535067847e-17
1.244236816305869e-17
1.3657583267511542e-17
1.4958135564198577e-17
1.6389293811657206e-17
1.3481164205095498e-17
2.000905390602824e-17
2.168807498438312e-17
2.3661600459315227e-17
1.9464073161341792e-17
2.856263782747671e-17
3.227767112748194e-17
3.41564708369513e-17
3.742089816689322e-17
3.093780460263764e-17
3.385122375344969e-17
4.38433196793469e-17
4.06742105673463e-17
4.386021347918775e-17
5.924471011570835e-17
7.143037497790917e-17
6.004321718727226e-17
8.559870565752841e-17
7.034055758559968e-17
1.0506125321276043e-16
1.2020064843101952e-16
1.2346949493567168e-16
1.3476821703529037e-16
1.1065723679240576e-16
1.6147542348578768e-16
1.770336071274244e-16
1.9327243210378198e-16
1.581336268418429e-16
2.1734297196254596e-16
2.5091497653009286e-16
3.1599349244153475e-16
2.9687889118819926e-16
3.229831114315025e-16
3.48969206059446e-16
3.777999396471994e-16
4.084856630188042e-16
4.021624109987927e-16
5.443461922464797e-16
5.052681076857043e-16
5.329947537730484e-16
4.286851166652075e-16
5.934204349103431e-16
6.199740486733618e-16
6.734667270067474e-16
4.976483492470979e-16
7.159835988160146e-16
6.875943248487251e-16
6.909882745558166e-16
5.186650864649202e-16
6.248454955924833e-16
4.129307243350284e-16
4.746821352834469e-16
4.586264526869744e-16
3.698668197881568e-16
3.475988708514968e-16
3.3363637970708756e-16
3.1426820008323484e-16
2.9488841094948293e-16
3.2794913830261375e-16
2.5639370733184235e-16
2.399923994697248e-16
2.2382143016780585e-16
2.420647872070003e-16
1.8769198639620545e-16
1.7246806720829348e-16
1.583196149815167e-16
1.449800758126646e-16
1.3332134731196948e-16
1.4778959429307463e-16
1.3297080538010644e-16
1.0230698444004902e-16
9.335068428995121e-17
8.561742176406787e-17
7.78342091762129e-17
8.503328955070893e-17
6.499126564308298e-17
5.929430402253632e-17
1.2829541460568302e-16
1.1937483781529505e-16
1.0799032842889893e-16
-4.0257110472389113e-19
9.214834043993018e-17
-6.329888846809869e-19
1.336314586336609e-16
-9.065579781555296e-17
-1.0490711906314279e-16
-5.96823727944271e-17
9.592050845756274e-17
8.846355960993968e-17
3.460660070431594e-17
3.1983356824086015e-17
6.429175818465999e-22
5.360161379853832e-22
5.797519804550781e-22
8.480654064331289e-22
9.302086943536046e-22
7.658398211058375e-22
1.1169969316813346e-21
1.2272783907847649e-21
1.3502795463996755e-21
1.4795291149100184e-21
1.6457116316874548e-21
1.7726415114294016e-21
1.941494674930514e-21
2.1359496082309207e-21
2.3339195154667846e-21
2.5553349318050362e-21
2.8108680422521925e-21
3.0775862270703907e-21
3.3749742822601725e-21
3.705606176144101e-21
4.05867809899453e-21
3.255203264108659e-21
4.88145654749173e-21
4.09134912721303e-21
5.887710934502223e-21
6.884277738787009e-21
7.046855625760868e-21
5.806467903687899e-21
8.474240631073379e-21
9.372433315186751e-21
7.64994133783248e-21
1.1200706399179707e-20
1.2405036546507217e-20
1.2167532056313828e-20
1.4718813701831904e-20
1.616887204660928e-20
1.7726704084424963e-20
1.9429487814001834e-20
2.1278685837977893e-20
1.749813365395517e-20
2.565114534814529e-20
2.810238586030779e-20
3.080067222406521e-20
3.371648777093493e-20
3.930980225985664e-20
4.0956905497634803e-20
4.493778915917268e-20
4.882911154578201e-20
4.014980552816127e-20
5.868102639118506e-20
6.31389145929808e-20
5.292885459044053e-20
7.696861627912433e-20
8.480607382568509e-20
8.388613981045366e-20
1.0373085604254686e-19
1.1205512238867178e-19
1.225862929279814e-19
1.3482285100461886e-19
1.474155550723079e-19
1.6157141429007508e-19
1.78007028679862e-19
1.9392132114456196e-19
1.6002476421683076e-19
1.7163156426210285e-19
1.9202924138975926e-19
2.862370319668506e-19
2.3203120764279037e-19
3.3872225211547496e-19
2.777810902115421e-19
4.965606272744822e-19
3.337921788754172e-19
4.87993622076997e-19
4.0150256232585457e-19
5.875807512990408e-19
4.584994326383833e-19
5.307468946483854e-19
5.797306166275994e-19
8.76839696359586e-19
9.29806253856421e-19
1.0265080110889186e-18
1.09821055929857e-18
1.2359640155533169e-18
1.3444972163015562e-18
1.4738064313873158e-18
1.6157735199346352e-18
1.8008595424225824e-18
2.6146279134003402e-18
2.128711736846628e-18
2.3354051298805995e-18
2.5651139955303866e-18
2.1059941648095357e-18
2.3152229990780767e-18
2.5339319705221005e-18
3.703660376979386e-18
4.181109132332812e-18
4.460559377182387e-18
5.077546063388861e-18
5.3509664296006666e-18
4.4167555484354714e-18
4.834568364074752e-18
5.297221680848523e-18
7.735310498555207e-18
8.490414523825455e-18
7.35306690951634e-18
1.0194969212178073e-17
1.1477636174682524e-17
1.2314597546305592e-17
1.3404832851266736e-17
1.472815664058162e-17
1.6133588875985087e-17
1.7708265821483336e-17
1.938952241341149e-17
2.0364511881950334e-17
1.7527131215350752e-17
1.9345088322216187e-17
2.814961738001798e-17
2.31489066373431e-17
3.369251657252045e-17
2.7693209883238967e-17
3.068571231233928e-17
4.719734721316184e-17
4.8791778156702964e-17
5.338396373487533e-17
5.855479300373317e-17
4.854260389129592e-17
7.037680162799269e-17
7.698059420938501e-17
8.444126961932901e-17
9.277053196511674e-17
7.617292695675369e-17
8.332260070586978e-17
9.136787997893493e-17
1.023998891405149e-16
1.4529607324006752e-16
1.5991101822144166e-16
1.313046476207373e-16
1.3303821702377018e-16
2.1063533702811175e-16
1.5769890196177584e-16
2.4711676398690716e-16
2.693829901717336e-16
2.9494030108793376e-16
3.16760989115502e-16
3.4435682849052227e-16
2.88948176150628e-16
3.0685358201599463e-16
2.8926208119373155e-16
4.631602374955881e-16
5.128061175171146e-16
5.224395355202845e-16
5.520596150951132e-16
5.772574901780538e-16
6.085246553381028e-16
4.703546230635219e-16
6.761825570718433e-16
6.564934742646823e-16
5.013203185162543e-16
6.662007033592666e-16
6.643058993192625e-16
6.546378140741985e-16
3.9317962750977663e-16
4.545400491795245e-16
4.375276968778438e-16
3.534621841270846e-16
4.0125301568227545e-16
3.773238909201433e-16
2.9856649048050906e-16
3.333502424074987e-16
2.607886873576225e-16
2.8901252187681574e-16
2.67692696655917e-16
2.486906606065634e-16
1.9255185168193005e-16
2.1177473611623966e-16
1.6110146165532144e-16
1.4927198305043607e-16
1.3711510789707912e-16
1.2583992970211153e-16
1.3680476863237133e-16
1.0593647489429806e-16
1.152748339676831e-16
1.0482589016537199e-16
8.049911479912005e-17
8.752388047594088e-17
6.749926632859915e-17
6.127221048423642e-17
5.603442847640778e-17
1.2151039475779843e-16
1.1355511939537069e-16
-7.602964872105562e-19
9.403504079305222e-17
-6.538204141933352e-19
8.100827567374052e-17
-5.79745304550403e-19
5.915069237603319e-17
4.9741731554935155e-17
4.5140712684955335e-17
9.181306795360102e-17
3.1137729757813663e-17
7.715871961149365e-17
5.011108838623919e-22
5.49110727688931e-22
5.228212580034564e-22
5.731497720893771e-22
6.275012389350816e-22
6.871688944135823e-22
8.688242998410092e-22
8.292231355153124e-22
9.558268679245554e-22
1.1450651810796801e-21
1.2569805085098317e-21
1.1967786969738723e-21
1.5483176756836779e-21
1.4434124681733448e-21
1.5770089539796802e-21
1.727113030671658e-21
2.1796980059910038e-21
2.5663476280598856e-21
1.8844651050021704e-21
2.8735174038807955e-21
3.153754208063253e-21
2.8423905880564955e-21
3.1900860978476986e-21
3.62393300879856e-21
4.547523754550913e-21
4.988916279156289e-21
4.7798467860727695e-21
5.246405044038028e-21
6.580718519334729e-21
8.254412304881467e-21
7.914045560549704e-21
8.671238153168394e-21
8.26339644968561e-21
1.0488984583014118e-20
9.940833926231388e-21
1.295451693848652e-20
1.3761545006074866e-20
1.5116228966970778e-20
1.6529726381620886e-20
1.620103894324698e-20
1.9890749936618516e-20
1.9952650088257857e-20
2.079943903951524e-20
2.3151743052001966e-20
2.8934613395578183e-20
2.746600418769471e-20
3.611477985845149e-20
3.8570575663016925e-20
3.627263188924594e-20
3.970299940749662e-20
4.996171057130488e-20
4.785869443137331e-20
5.1317632695201614e-20
5.726753411741675e-20
1.4035796721507726e-19
7.904302567705438e-20
8.695898256951272e-20
9.513916257503872e-20
1.0468081107681153e-19
9.953840853239675e-20
1.0918721731440693e-19
1.1950286292933228e-19
1.512677675939874e-19
1.6538123549665066e-19
1.5810359783564672e-19
1.9270354135378652e-19
2.180241371532897e-19
2.0835418678184466e-19
2.6251032877074215e-19
2.8752383280114727e-19
2.7409232795962306e-19
3.461155887938771e-19
2.4883872621532253e-19
3.654982459472783e-19
3.900577020198446e-19
4.363931687998021e-19
5.4891709364686405e-19
5.233540281221967e-19
5.7102185125743445e-19
9.240850009005798e-19
6.88703185772709e-19
8.761894776444835e-19
9.525211128865857e-19
9.913120149731518e-19
1.0440657060067437e-18
1.2547678796300428e-18
1.375800491942377e-18
1.3982403553445546e-18
1.4514592401369896e-18
1.590820836521358e-18
1.735553166872743e-18
2.226562994001552e-18
2.0841403902918214e-18
2.3551575802646584e-18
2.873022705514008e-18
3.1632466767946064e-18
3.00073396275137e-18
3.78325656650265e-18
3.4836200174183646e-18
4.583994797658733e-18
4.20067585938437e-18
4.917321568507461e-18
5.234365258445845e-18
6.286314377258069e-18
7.291670996901353e-18
6.881229336587507e-18
6.012019211433261e-18
9.516651604256082e-18
9.075624959575422e-18
1.1503969726105947e-17
1.1346068370702488e-17
1.2013034995704665e-17
1.508608210992382e-17
1.6541126288546992e-17
1.58149333427489e-17
1.983240378478903e-17
2.1786101481508543e-17
2.0769984124962764e-17
2.6180248859968014e-17
2.4986906430021953e-17
2.7413365130920095e-17
3.510612732083679e-17
3.108726242352888e-17
3.6142143678550664e-17
3.949898455418669e-17
4.340313260879938e-17
5.587320650896533e-17
5.988052305078296e-17
5.701591976245842e-17
8.260250616993041e-17
6.847570943140075e-17
7.505247973325824e-17
6.355206875342674e-17
9.009500824883766e-17
9.836058984380427e-17
1.0779021663589495e-16
1.1785898693816487e-16
1.4795893686132235e-16
1.3389973793125878e-16
1.7628276422645645e-16
1.6840294116750314e-16
1.8300974260496705e-16
1.987952906933696e-16
2.1590138190188888e-16
2.689510829211311e-16
2.0410845741812645e-16
3.1488194842011493e-16
3.0391350362487266e-16
3.7385039351829807e-16
3.8373273911824153e-16
3.528692242835737e-16
4.403352007923601e-16
4.638882826731782e-16
4.250932963615943e-16
4.403096960159947e-16
5.243157213051558e-16
4.181481081187727e-16
5.475659070476427e-16
5.526741855958085e-16
4.822500220353248e-16
5.501909144421555e-16
4.740801375352877e-16
3.769438476589344e-16
3.648856336959146e-16
3.50493919413663e-16
2.5767957700302547e-16
3.7994415096017616e-16
3.013318896966462e-16
3.3691389738655083e-16
2.6427673410582017e-16
2.943484490393969e-16
2.7402992100449323e-16
2.5619161316681287e-16
1.9727317244592353e-16
1.8154247974077127e-16
1.668609910866131e-16
1.5395761837398141e-16
1.6778051254371768e-16
1.5407463981373826e-16
1.1842493032641335e-16
1.0851303461203513e-16
9.924573727737241e-17
1.0397231840831088e-16
1.2007825753457473e-16
9.03666409079818e-17
8.278249529739783e-17
7.293749165930433e-17
5.788209673903961e-17
1.1634054211200102e-16
1.166494640542685e-16
1.0320247842448114e-16
2.672295141689494e-16
8.914691149446153e-17
1.3475883708061732e-16
-5.66824422778303e-19
5.474977804416968e-17
-8.05716221370811e-17
-7.406292490244265e-17
4.931831690908944e-17
-2.845241895415131e-18
3.3012810949803807e-17
3.193330753094536e-22
3.5116202530818263e-22
3.8600555326437277e-22
4.229501799703843e-22
4.605369705091022e-22
5.984763392929582e-22
5.5673114288649895e-22
6.081012673852576e-22
7.900707666728329e-22
8.647965926698019e-22
8.022466834731782e-22
1.0476229875523447e-21
1.1422395388660219e-21
1.0655849203491503e-21
1.3835175675774299e-21
1.2883753461589436e-21
1.6464296383079394e-21
1.5338096106109883e-21
1.6763606985167683e-21
2.1745408602358028e-21
1.490885969082775e-21
2.2091056210643686e-21
2.7805728968824654e-21
2.657150350535258e-21
3.449178322462284e-21
3.779020076419601e-21
4.1392778787249655e-21
5.127126612703045e-21
4.253154359806281e-21
5.467070900993432e-21
5.993437142483699e-21
6.564473654586657e-21
6.108236462888432e-21
6.662590176188284e-21
7.338888460118738e-21
9.517380449271944e-21
8.78898438321494e-21
1.0492162650302508e-20
1.0574694561500613e-20
1.3754766482659846e-20
1.509416170286032e-20
1.7274327867935184e-20
1.8148620351676794e-20
1.67614382113342e-20
1.8388094816391182e-20
2.0139785557025535e-20
2.622187099206205e-20
2.8659287607177264e-20
2.6511128742863814e-20
3.4393741554864383e-20
3.781294681329519e-20
4.8347024138538296e-20
3.84732667239762e-20
4.204921516195658e-20
5.46166876547199e-20
5.999961222268257e-20
6.591101490357664e-20
6.089958264913099e-20
6.70059508819505e-20
7.316320464512466e-20
7.947981742116334e-20
8.773825892475109e-20
1.143853651484514e-19
1.0615100258699837e-19
1.2656278052087608e-19
1.271658381953155e-19
1.4038119610057552e-19
1.8820063908250869e-19
2.0030022860736192e-19
1.86652941144868e-19
2.0164219244586717e-19
2.2434483768360826e-19
2.864766013030798e-19
3.128625276965109e-19
3.4401780735622445e-19
3.7790435628031065e-19
3.6979558111011092e-19
4.529572329493526e-19
5.090739919742529e-19
4.608943371567981e-19
5.239332697227907e-19
5.540300018040611e-19
6.280430242170286e-19
7.896901446608808e-19
7.945416193543517e-19
8.024775565769065e-19
1.0427359179100667e-18
1.1415028123846205e-18
1.0569906111785591e-18
1.1597151343877968e-18
1.5040922708072258e-18
1.6878272367527062e-18
1.1337359961037541e-18
1.677536739866622e-18
2.2369863128158224e-18
2.069023213015064e-18
2.3210934351073217e-18
2.881375257491257e-18
3.2581722190068204e-18
3.4687850017116282e-18
3.803754322563239e-18
4.140034728810918e-18
3.2350075728181365e-18
4.212969971886981e-18
4.613464179566873e-18
6.040635353251361e-18
6.5815559893601734e-18
7.191259132986803e-18
6.025156909865858e-18
8.653269290099462e-18
8.024983527618527e-18
9.430035541905298e-18
9.861694951737155e-18
1.058776346376267e-17
1.1775377393751975e-17
1.501224064670832e-17
1.3945644404424092e-17
1.525282182529595e-17
1.9834297739720805e-17
2.0382963370197772e-17
2.023485418160506e-17
2.6164050110500207e-17
2.4766193689473332e-17
3.14574173179884e-17
2.908101786405672e-17
3.776683206081428e-17
4.1230126063787845e-17
4.069544969251895e-17
4.207469825467978e-17
4.587938732732987e-17
5.0558502891922843e-17
5.5266174105815435e-17
6.264112084984159e-17
6.627698377034526e-17
7.261159078487207e-17
8.18370098625332e-17
1.0321449441896826e-16
8.420014551186197e-17
1.233499659548951e-16
1.2698807844156536e-16
1.138116583071987e-16
1.3508486095207438e-16
1.7381418988571927e-16
1.8893298591825194e-16
2.1000899011449497e-16
1.8825432740808046e-16
2.0431641025071342e-16
2.601155756153093e-16
2.8052900634099937e-16
3.004289743904438e-16
2.714222402697583e-16
3.6934611545560936e-16
3.6607780587198084e-16
3.2619853347567793e-16
3.991105418836124e-16
4.151322968294887e-16
4.396727863677591e-16
4.3890260147627215e-16
4.461105392565744e-16
4.499297866374725e-16
3.8005610643681623e-16
4.6145403399588e-16
3.708458700651715e-16
3.6526815700305155e-16
4.1487290457899336e-16
3.98833053025101e-16
3.1895640658709453e-16
3.036948632570105e-16
3.4077309979809795e-16
2.738049791067439e-16
2.9967863348182547e-16
2.789890658640808e-16
2.181122966494346e-16
2.0122040117176533e-16
2.2157872492589419e-16
1.7193120507783185e-16
1.580701984090165e-16
1.4590153430497418e-16
1.5849625590005e-16
1.4396255340527948e-16
1.1185587413724217e-16
1.0264191399684262e-16
9.662681470688327e-17
1.0203948008370884e-16
9.436476119808294e-17
8.526537893299334e-17
6.556754568655842e-17
5.959589779342114e-17
5.457507439269498e-17
5.411481731753096e-16
1.0962420852738458e-16
-7.360639447592782e-19
9.008388910260394e-17
8.554231345384828e-17
2.8824468460710444e-16
-5.64018426969578e-19
-8.771116190578239e-17
4.73219500605779e-17
4.8264369816661246e-17
3.605538682155568e-17
3.3293407509491036e-17
2.914503243536067e-22
3.153934584006494e-22
4.0954456483168467e-22
3.7907601167482857e-22
4.93239776082123e-22
4.552805474993465e-22
5.918357698990038e-22
5.61451016862797e-22
7.112815658500595e-22
7.789548769439764e-22
8.561690561452773e-22
9.379780345069915e-22
1.0284587141144414e-21
1.0125515735928966e-21
1.2344620821486056e-21
1.3581198006396957e-21
1.2933264457624621e-21
1.3751810767612461e-21
1.7842515976801422e-21
1.6542062119966777e-21
2.1474553084673824e-21
1.984821741257799e-21
2.58100947331456e-21
2.8284989614952477e-21
3.1013404685943664e-21
2.7140270572441e-21
3.7363711527963696e-21
4.1088816907222854e-21
4.482779002730846e-21
4.154261433080045e-21
5.401411538068962e-21
5.499804965108301e-21
5.557356375797483e-21
6.0101558335425754e-21
7.797037529697084e-21
8.569288543555046e-21
9.371423118902075e-21
8.680878499096559e-21
1.127670080874703e-20
1.235181684648335e-20
1.355245556280655e-20
1.484156909227718e-20
1.2504438493501908e-20
1.507401374564561e-20
1.9547787971180128e-20
1.8185680668974712e-20
2.3342488457280253e-20
2.5832184118371886e-20
2.8350051399836774e-20
3.097362332104397e-20
2.911178199653766e-20
3.737763981649148e-20
3.4553671755122114e-20
4.028568145622125e-20
4.9152490950648253e-20
4.555921468773966e-20
4.999468413317101e-20
5.47820166333181e-20
7.123046462050244e-20
6.58188360400178e-20
8.543994924067013e-20
9.364803173390035e-20
1.1763691038924404e-19
9.518471100346164e-20
1.0592189871462448e-19
1.1766593027459405e-19
1.4846525747040419e-19
1.6344795917571293e-19
1.7977482694158099e-19
1.9540408700990594e-19
1.8133024910187263e-19
2.3566162780087826e-19
2.1875893404851765e-19
2.3909790387831117e-19
2.2317966075929135e-19
2.874940814260197e-19
3.7991045334215113e-19
4.1874908096083403e-19
3.797165000382327e-19
4.916581009853502e-19
5.068064058471531e-19
5.004964788023099e-19
6.470430819903881e-19
7.096400095706411e-19
6.585703624161353e-19
8.557802373460934e-19
7.975069523360082e-19
1.0271806229011724e-18
9.551216621957345e-19
6.682021685082783e-19
1.3558855420624265e-18
1.6943831935033981e-18
1.6269952189018435e-18
1.435222924336628e-18
1.960527143990857e-18
2.144420882436271e-18
2.3526709762985344e-18
3.161302675966963e-18
2.391943767650728e-18
3.1025627924085695e-18
3.0967440193539962e-18
3.1597407593002895e-18
3.669035396272923e-18
4.48746707934878e-18
4.1510450241730286e-18
5.418472774490019e-18
5.912312163715761e-18
4.3633021926344585e-18
6.026461371885247e-18
6.582714142788085e-18
8.593052919657983e-18
9.388115473924076e-18
8.67899044898419e-18
1.1342183430934604e-17
1.0457280391944357e-17
1.1442740912850729e-17
1.4843787616014393e-17
1.6384361933581952e-17
1.7844141615529197e-17
1.656293237732637e-17
2.1462014797804583e-17
1.9854022916578926e-17
2.1810992094127493e-17
2.208463168302895e-17
2.6669214263990153e-17
3.3998961569745176e-17
3.722334592396604e-17
3.44935876688532e-17
4.5377757116974794e-17
4.8990165441412275e-17
4.538135244920915e-17
4.971843759467195e-17
5.449055775466339e-17
7.060947783362288e-17
6.524219884802625e-17
8.073689228675119e-17
7.814576003108607e-17
1.013641671303342e-16
9.351377106535948e-17
1.2122676138917638e-16
1.3240187412027107e-16
1.4425958949649111e-16
1.5722617009186178e-16
1.4465177333701327e-16
1.8619674978386722e-16
1.7079650546278591e-16
2.328494991388629e-16
2.3740809865536296e-16
2.555537281240061e-16
2.3580504033786995e-16
2.313336900255375e-16
3.147482884645659e-16
3.346881156469408e-16
3.5436782892229607e-16
3.1537388388179827e-16
3.3313839750095134e-16
4.0687746109272123e-16
4.237617883223513e-16
4.254768702168874e-16
4.312596194460106e-16
4.426259472413229e-16
3.651400915604899e-16
4.280612374984788e-16
3.4358124081884775e-16
2.6703657267137014e-16
2.5778267221333567e-16
2.4789302737815434e-16
2.941847630311444e-16
2.6938199802379283e-16
2.1100191898268315e-16
1.974463545614707e-16
2.0158574303200934e-16
1.7192633081241763e-16
1.5966770633901229e-16
1.4801787692334467e-16
2.1852647274361614e-16
1.2563443961065464e-16
1.1600220630730257e-16
1.3235643221102e-16
9.801048029670222e-17
8.949195462669138e-17
8.164386458512649e-17
7.520581923690468e-17
6.867908042502424e-17
7.8217637337868e-17
5.735363170295855e-17
5.2393497816339914e-17
4.780860959519736e-17
5.4728663604886847e-17
3.98568497543771e-17
1.1903677883497168e-16
1.0306156234570455e-16
9.319065099731477e-17
-1.5734898431038563e-16
-5.953523624842028e-19
-6.120965255937505e-19
-5.035773058026692e-19
4.915793922162459e-17
1.0888234140954266e-16
-6.733297101731618e-17
8.600482410656754e-17
3.065100883638642e-22
3.3502109487238037e-22
3.680785327815247e-22
4.046468025330378e-22
3.7403318604065854e-22
4.146036341980054e-22
5.320395311455036e-22
5.84088330919471e-22
6.392013129660358e-22
7.046008313060902e-22
6.501586288704616e-22
8.470921458511598e-22
7.841642604408669e-22
8.566890158434674e-22
1.1109259574203409e-21
1.0308311286296523e-21
9.647626410786616e-22
1.4622547635196874e-21
1.3562534579793722e-21
1.4886115344854439e-21
1.6336361197937223e-21
1.7892871432626858e-21
2.321091881617089e-21
2.555847367752062e-21
3.1732231188139807e-21
3.0643949245709005e-21
3.3541052304567623e-21
3.1063855722147295e-21
3.500606128563525e-21
3.744678231590849e-21
4.865147238628266e-21
5.3332113685601165e-21
4.938801554350519e-21
6.3859627877535806e-21
5.926866899052197e-21
6.519366195975278e-21
8.447414106753897e-21
7.80987144015805e-21
1.0168337320948907e-20
9.494477955730606e-21
1.0622508345505746e-20
1.3506222144956076e-20
1.237860608986263e-20
1.611805322674449e-20
1.4168896741207624e-20
1.9346424181063593e-20
2.1188608433836253e-20
2.318927456879497e-20
2.54539734214489e-20
2.3623908466657195e-20
3.05981775669667e-20
2.832343475290573e-20
3.1095611254151566e-20
4.044072023857754e-20
4.425401821463613e-20
4.094683929076217e-20
5.3246387934495034e-20
4.9310294092698985e-20
6.395259017930815e-20
7.046309499209017e-20
6.500073114923511e-20
6.750862528577595e-20
7.807430639738947e-20
1.0136050441196135e-19
1.1145138210174755e-19
1.217759497369375e-19
1.3366029746210683e-19
1.2367943062448613e-19
1.6054958516361407e-19
1.7616752531797735e-19
1.9349116463956635e-19
1.7848198663006683e-19
1.9631194806172633e-19
2.150122528927014e-19
2.7953348152803863e-19
2.5871427599167606e-19
3.360706590023781e-19
3.113345578838716e-19
3.414670386834244e-19
3.7341640535176925e-19
4.1055965738033937e-19
4.497115545810162e-19
5.838725151743801e-19
5.466059889702927e-19
7.04371184467853e-19
7.710840198877501e-19
7.922741076280535e-19
9.24274091040834e-19
7.81589796456169e-19
7.641796477923183e-19
1.2186455440301895e-18
1.0261105157009803e-18
1.476693270987582e-18
1.3572898497338782e-18
1.762058929759328e-18
1.9143002679830875e-18
1.8042238205813276e-18
2.326051016821621e-18
2.151778046815621e-18
2.3646223639714254e-18
3.0595091246119838e-18
3.3625436056282094e-18
3.12781240272692e-18
3.4184981331016322e-18
3.7446197062413464e-18
4.10954095209594e-18
5.307224136209093e-18
5.836865915565349e-18
6.412017138913407e-18
7.291617794607537e-18
5.7731602468105945e-18
8.430691419652011e-18
7.814534337198352e-18
1.0116156123267203e-17
9.384526444224876e-18
1.221190725396057e-17
1.3394839652832239e-17
1.4675315997147062e-17
1.3575135014981078e-17
1.4891055025443502e-17
1.630309990528352e-17
2.1243987789665294e-17
2.3186831317502628e-17
2.1538045321397847e-17
2.3561777056956757e-17
2.590556063620855e-17
2.309364379502899e-17
3.673335575783454e-17
3.400537312606701e-17
3.7297389792478915e-17
4.854694636406914e-17
5.315851530466106e-17
4.917992055594421e-17
5.3810324440660526e-17
6.953697617045726e-17
7.628144766175459e-17
7.064514515973112e-17
7.699877366614096e-17
1.0362488269172885e-16
1.1029305179234593e-16
1.198236516567188e-16
1.3033073895783074e-16
1.2005238806059553e-16
1.5490409412778454e-16
1.6858178519369061e-16
1.555615686242168e-16
1.990287368948314e-16
1.8245970146880866e-16
2.3274671339309856e-16
2.5087977609058875e-16
2.698159694035838e-16
2.44618717944431e-16
2.4472776352370464e-16
3.76155714357138e-16
2.9459802399498973e-16
3.63075901332312e-16
3.8424957684914115e-16
3.198278865050829e-16
4.0412176924916606e-16
4.1172637915241303e-16
3.523728133717435e-16
4.191696072797529e-16
4.229901404316208e-16
3.480697047646817e-16
2.6382880541566704e-16
2.564325830870666e-16
3.081324449549937e-16
2.3635895670100544e-16
2.2373087992994775e-16
2.1286961950493315e-16
2.4981939266134725e-16
1.8787691558079923e-16
1.7510548380193187e-16
2.02715231693039e-16
1.658242550772315e-16
1.3975741497871532e-16
1.211048890377123e-16
1.1882006512137078e-16
1.0931471587560867e-16
1.2500679489241105e-16
9.197982237409241e-17
7.668391798534854e-17
7.513389109194056e-17
8.81701793286898e-17
6.465892473718348e-17
7.331697237432866e-17
5.564508307324666e-17
4.9398994655267625e-17
4.505110977657277e-17
4.1678421420726985e-17
3.762539837836765e-17
1.0328049093137702e-16
1.3113325394705899e-16
-6.56907643160793e-19
-6.144535884376404e-19
7.512785511754032e-17
-5.176743457157892e-19
-4.8189331942541615e-19
-7.438412943615646e-17
-6.651241179627265e-17
-6.27514007876204e-17
2.330667885974265e-22
3.020117196025025e-22
2.7977439402758625e-22
3.6277589953140563e-22
3.367815618889508e-22
3.686652280098475e-22
4.789420890278889e-22
4.467478849702503e-22
5.737348603067844e-22
6.336853015339568e-22
5.840989537307726e-22
7.731122679191564e-22
8.321342051612192e-22
7.696357985795577e-22
8.458195136556341e-22
9.27084732421897e-22
1.2012241957226906e-21
1.1159924400614573e-21
1.4477593434698116e-21
1.5845603199298023e-21
1.1916997214428515e-21
1.9039413145069494e-21
1.7781922773825074e-21
1.940254887823292e-21
2.0449475713274292e-21
2.328517969574597e-21
3.0053963757235693e-21
3.3116834342405553e-21
3.630727370999796e-21
4.052279290274528e-21
4.373078263350204e-21
4.816270950225168e-21
4.196704020578561e-21
5.9089602965790284e-21
6.310417341681039e-21
5.859582244643886e-21
6.420677128244665e-21
8.313126831026533e-21
9.211857689265027e-21
1.0003460267797862e-20
1.0257218304407876e-20
1.2074443276571248e-20
1.1142335385884042e-20
1.4468948056827976e-20
1.3399587040367102e-20
1.47095941778891e-20
1.9032221619328614e-20
2.0958471790374342e-20
2.2903013379842008e-20
2.1218755706165645e-20
2.3386400003832594e-20
2.5616736052277458e-20
2.794567469570276e-20
3.6510390853820005e-20
4.0585467708873097e-20
4.360951084364827e-20
4.0548847536438356e-20
5.2500247800224594e-20
5.766287687887246e-20
5.329240236337447e-20
6.95989586969096e-20
7.593168311330671e-20
7.033441992709675e-20
7.703544672411208e-20
9.991833404038443e-20
9.271422792683685e-20
1.2637429834687505e-19
1.3179038127552666e-19
1.4434971055489248e-19
1.5850673233872645e-19
1.4524403283654763e-19
1.9047924402584648e-19
2.089843933781914e-19
1.7643039125157762e-19
2.508672929003846e-19
2.7537333197326253e-19
3.0248979515722666e-19
3.3206569171596893e-19
3.65755335235156e-19
3.368398832093794e-19
4.364047986491993e-19
4.1608084145623285e-19
4.493676990692142e-19
5.763076513669746e-19
6.343507146623386e-19
5.84625061387916e-19
6.403614694975832e-19
7.030601948554082e-19
8.734750864875595e-19
8.453649891635641e-19
1.0943985071961695e-18
1.1007065918737179e-18
1.284874377835217e-18
1.4511133969362935e-18
1.3384622945426903e-18
1.73949801383301e-18
1.608024998850225e-18
2.0893397090841437e-18
1.936445186261181e-18
2.5184719833273673e-18
2.507606609318232e-18
2.891086849784751e-18
2.7951543566276715e-18
3.6317888681338294e-18
3.362064219657533e-18
3.76554817028871e-18
4.052995611350598e-18
5.243053627472998e-18
4.8779155989974786e-18
6.299802290330589e-18
5.770147985236249e-18
6.411005886175089e-18
8.457673707957195e-18
9.124589714119375e-18
9.154282424900896e-18
1.0980280008176373e-17
1.0120655072689512e-17
1.1129805202238118e-17
1.4444277096274652e-17
1.651516290102025e-17
1.7373191505500992e-17
1.9050316220336397e-17
1.7645114417848726e-17
2.3428071286933954e-17
2.5111240549886268e-17
2.7648327182875142e-17
3.016451109870482e-17
3.3063201359459287e-17
3.103491619003042e-17
4.024980827071682e-17
3.681413558255084e-17
3.883925795704227e-17
5.266315844072652e-17
4.842347202204398e-17
6.279584807610237e-17
5.805950734461353e-17
7.84750014405127e-17
8.231521264967722e-17
8.999576483778155e-17
9.854618843069207e-17
8.797184109206474e-17
1.1943610803191437e-16
1.1053901817710976e-16
1.1836546646031753e-16
1.522742773101833e-16
1.673660003443868e-16
1.8029265908725915e-16
1.6538100843534336e-16
1.796112318623039e-16
1.572168992823012e-16
2.4734555494115584e-16
2.6503936206369526e-16
2.868089844996453e-16
3.020278184082831e-16
2.707552764252971e-16
3.3789782071574417e-16
3.5513236659783646e-16
1.926659747404416e-16
3.4254809505504756e-16
3.37052889292404e-16
3.8314304644352015e-16
3.4101160485136855e-16
4.0303754434390486e-16
4.526965424584732e-16
3.935358263189064e-16
2.5363106028707886e-16
2.4481299112463016e-16
-1.4544468735803048e-18
-2.243976765906092e-18
2.1430430391182445e-16
2.0273685517718636e-16
2.0022709333903826e-16
1.7749988695671285e-16
1.6760007908357628e-16
1.5426621534984185e-16
-1.4113614151854264e-18
-1.3065838665887465e-18
1.2348277182455578e-16
-1.1040854437205057e-18
1.0331857653331952e-16
9.470857684751414e-17
8.687040963005591e-17
-8.304153492984464e-19
7.28931862004563e-17
-6.94991580655531e-19
-6.005082146462506e-19
5.572883268237651e-17
5.101531002819291e-17
-4.595145641014364e-19
4.2482031613516356e-17
4.528744197311591e-17
1.1543005527912753e-16
9.096374929129665e-17
9.142076646034941e-17
8.34006257313762e-17
7.601384709025751e-17
-1.1698646091269356e-18
-4.951210449640715e-19
-7.72840239986062e-17
6.267939233911605e-17
-6.456570853876616e-17
2.086667471987653e-22
2.2968048333617304e-22
1.09012998121733e-22
1.1909467511267528e-22
3.029226211922913e-22
3.3092908005542506e-22
1.5772444420531912e-22
1.719176167711986e-22
1.8975788537629392e-22
2.0717820863537074e-22
5.257658056828752e-22
2.496077335161808e-22
6.324436121987883e-22
7.002335901307402e-22
3.2794235988093743e-22
8.539253793868989e-22
9.163829406920878e-22
1.1468516748285925e-21
4.741053414627019e-22
5.199227096871253e-22
1.3252746062117387e-21
1.4573435464169036e-21
6.854381661635634e-22
1.7438640516439882e-21
1.919283571593128e-21
9.021578101075638e-22
9.902876389634882e-22
1.0854386588096658e-21
1.1620537572810557e-21
1.3641002678105364e-21
1.491379063262495e-21
1.5698262411153972e-21
3.821470663846789e-21
4.395960721932285e-21
2.0700268279597298e-21
2.2734045782370444e-21
2.487062207603916e-21
6.331531781019622e-21
3.063002519586779e-21
7.600014923492104e-21
3.595437353025787e-21
3.962643134017045e-21
1.0050905186703805e-20
4.8392848614107345e-21
5.1915058146320915e-21
1.3206342167141122e-20
6.2593317033917655e-21
6.8558061332692e-21
8.387145243553913e-21
1.872908403929419e-20
9.06993527306471e-21
2.2970333253487133e-20
2.516208345883172e-20
1.1969746625808514e-20
1.4154419312083227e-20
3.322168055103478e-20
3.637143326122476e-20
3.993574025732659e-20
1.8922086749644578e-20
5.116226899639006e-20
5.262621562444615e-20
5.761622418381326e-20
6.328050068469861e-20
2.989882435455941e-20
7.635137014236346e-20
3.596215171173845e-20
3.950211923252782e-20
4.6055084198222564e-20
4.740865817212079e-20
5.205724712660885e-20
5.700062392647136e-20
6.263599766450338e-20
6.842401740633358e-20
1.5142847746917788e-19
1.9081298129634573e-19
2.0952294308284065e-19
9.885832002153329e-20
1.0871318738766073e-19
2.7588244551353673e-19
3.0284926979657744e-19
1.4363759640007382e-19
3.6330308277575733e-19
4.0346499984368e-19
1.8935214651246227e-19
2.069407742024873e-19
2.2788403197329835e-19
2.4916888647176634e-19
2.734633165673046e-19
6.953781993311004e-19
7.60694731229683e-19
3.818983071571119e-19
9.216098800719844e-19
1.0055718707414898e-18
4.750518949792853e-19
1.2060076646000522e-18
1.3253235736033408e-18
1.3647046304193467e-18
1.6017873164235422e-18
7.526369167597972e-19
7.346895012716106e-19
9.033558546129674e-19
2.3009053395807537e-18
2.5169241117288054e-18
1.2064124587082073e-18
3.1873137666686088e-18
3.316400357515592e-18
1.5696579889785037e-18
1.7207870968890476e-18
1.8881776183388643e-18
4.796171838013836e-18
4.126756831537199e-18
5.822973490432084e-18
6.51961128817569e-18
2.9962341190214913e-18
7.631969229016244e-18
8.357389319357e-18
9.132405405817133e-18
4.318967538440421e-18
4.729636242575854e-18
1.446221827264455e-17
1.3215870431114988e-17
6.25721732157886e-18
1.608198502606326e-17
7.505986522248607e-18
1.9153678418746734e-17
2.093434615459562e-17
2.2950549329275858e-17
2.5142810119294307e-17
1.191615293574891e-17
1.3011592699293296e-17
3.313934271489388e-17
3.620667838013299e-17
3.977919721478006e-17
4.38478023025797e-17
4.781660255806569e-17
5.22618497428731e-17
5.775312831821716e-17
6.270167112148895e-17
2.9632144556629926e-17
3.2396681878206294e-17
3.538898865731462e-17
8.973804893858549e-17
9.992723078964581e-17
3.53158373759333e-17
5.022157789412113e-17
1.2693394070789043e-16
1.3808134424429519e-16
6.536898278309829e-17
7.028859722737623e-17
1.7610995492673072e-16
1.2183083926055652e-16
8.81750429779799e-17
9.49354444445089e-17
2.3438552507111785e-16
2.496402178977686e-16
1.140431419270875e-16
2.790172971267954e-16
1.2574861044033622e-16
1.307505233820835e-16
1.349820190046893e-16
1.3895199438381323e-16
1.442677590521543e-16
3.3746593503592254e-16
3.2881627008349626e-16
1.4053779096527292e-16
1.3820821320327547e-16
2.315858630058907e-16
2.467392589667208e-16
2.246619314255931e-16
2.1601840828714368e-16
2.0315026805747223e-16
1.982497452977541e-16
1.6283640048819005e-16
1.688905782796961e-16
1.569841879901796e-16
1.4598918108188724e-16
1.910600654310067e-16
-1.2553981480081941e-18
-1.1367896685778971e-18
-1.0508809221901357e-18
9.753676536490267e-17
8.952436006572592e-17
-4.570286733639201e-19
7.50766238870232e-17
6.887223276809051e-17
6.323098744949085e-17
5.757618814042328e-17
5.263572923776141e-17
5.0802852678992064e-17
4.3851324839693094e-17
3.998195131440681e-17
3.661859669420009e-17
1.0067983361705856e-16
2.84834656804951e-17
-6.325726677661877e-19
7.954713615421867e-17
-5.371259314830281e-19
6.751325592382321e-17
-4.628601731511381e-19
-7.099119437407294e-17
9.358892271252449e-18
-3.2666433665254266e-24
-3.5796241312211906e-24
-3.930504873946029e-24
-4.305001598611848e-24
-4.721418894871694e-24
2.3189066808276725e-22
2.5437980635895857e-22
-6.3622740683155386e-24
-6.82366488015389e-24
-8.198067847141077e-24
3.668150325889296e-22
-8.998581050517949e-24
-1.0293653851554202e-23
4.876983091933407e-22
-1.1867149607534885e-23
5.83879595214779e-22
-1.4280567337213622e-23
-1.5618232513783494e-23
-1.7146620279889475e-23
-1.880582031145794e-23
9.44443744932609e-22
1.012216231980487e-21
-2.477798672574895e-23
-2.722453647637283e-23
-2.982549632537453e-23
1.4653241135339683e-21
-3.594938200928114e-23
-3.9264833128915164e-23
-4.4178258391405544e-23
-4.712573525621535e-23
-5.1692010287779495e-23
-5.684001591907355e-23
2.8636418124943893e-21
-6.826665364664311e-23
3.3594836932912806e-21
-8.198646458141251e-23
4.036235202564841e-21
4.424975416717447e-21
4.844903914990632e-21
5.316185132674955e-21
-1.3014372671167365e-22
-1.5683058149359097e-22
-1.560153751691317e-22
-1.7197024554069262e-22
-1.8785497362647648e-22
9.236641908918726e-21
-2.2401464917760236e-22
-2.479856749556128e-22
1.2201206940968687e-20
-2.976089153773687e-22
1.0924534597457768e-20
-3.5790634313989533e-22
1.759308115115313e-20
-4.381217249211566e-22
-4.720914179825821e-22
-5.176333716235394e-22
2.5429977715935658e-20
-6.251156203639627e-22
-6.820129131056735e-22
3.344070667883035e-20
3.676252205283408e-20
4.019094803098759e-20
-9.879931862666803e-22
-1.0830218236935218e-21
5.3364770031160177e-20
-1.3931046683262897e-21
-1.436777475314381e-21
-1.826433850146207e-21
7.624297141049031e-20
-1.8788626866657336e-21
9.238926938352012e-20
-2.260102599311975e-21
1.1126795191001555e-19
-2.7155245959095833e-21
1.3373303192599798e-19
-3.273869880236814e-21
1.771214622228339e-19
1.7554152540565392e-19
1.9299495565994177e-19
-4.436198017736888e-21
-4.756520843670574e-21
2.5559386904707285e-19
-6.222981619407314e-21
-6.825289288921442e-21
3.377204698842249e-19
-8.20747096389343e-21
-8.964338632865376e-21
4.41413479847539e-19
-1.0816532727202744e-20
5.305128692253309e-19
5.569176520136723e-19
-1.4379473456579337e-20
-1.5644005712383125e-20
-1.5616494706041034e-20
-1.879947953153989e-20
-2.071909896172534e-20
-2.2593767416341933e-20
-2.469244793141981e-20
-2.718158777977041e-20
-2.9769820415087285e-20
-3.2639501494847244e-20
2.4601670610478417e-18
1.2103548113775707e-18
-4.30086014310903e-20
2.110506439270728e-18
-5.182333219897861e-20
2.5675011563006584e-18
2.791339501546359e-18
-6.818674023405796e-20
-7.509966738404105e-20
3.675667259158671e-18
-9.256458273586588e-20
-9.876904159536593e-20
-1.0918762481510811e-19
-1.1816671409355553e-19
-1.313606419305208e-19
-1.4238982148171397e-19
7.22538732617742e-18
-1.7070181160458612e-19
-1.877311361452801e-19
-2.082000566441768e-19
1.010173667358141e-17
-2.5192782088834395e-19
-2.721079628745357e-19
1.3339727345333542e-17
-3.5730903170847695e-19
1.6018382324868175e-17
1.7685073922601087e-17
2.0195166431706626e-17
-4.702014304822139e-19
2.3040631619531437e-17
-3.9317725445600215e-19
-6.215583310022708e-19
3.046276036832035e-17
3.390384360547806e-17
3.810510547975297e-17
-8.956635063541385e-19
4.383047728395992e-17
4.8278088937932556e-17
-1.1678921432824073e-18
-1.2803048239453208e-18
6.281079297647818e-17
6.861699714992847e-17
-1.677665844968418e-18
8.264840243941484e-17
6.498821147134687e-17
-2.1576180487948577e-18
1.0560461729637883e-16
-2.8501035813558486e-18
-2.7778017814063918e-18
-2.9821542659890194e-18
-3.272565751597946e-18
-3.479540588764188e-18
1.7018094307514474e-16
1.7845825622517175e-16
-4.406063916441835e-18
-4.475514044898884e-18
-6.05658706593327e-18
-4.6093726052363534e-18
-5.154909577764614e-18
-5.261772373374898e-18
2.4104631172947663e-16
-5.446937963221187e-18
2.537359243145283e-16
-5.4700571969240836e-18
-5.3982721192090914e-18
2.3868017626388295e-16
-2.2886168398603415e-18
2.1731026930877276e-16
2.0693388383486537e-16
-2.0421946750949912e-18
1.9340428300249366e-16
-1.800205986983541e-18
-1.689817283315656e-18
1.5988030162623815e-16
1.492570918082017e-16
1.380807201765149e-16
1.3240032323545202e-16
-1.1656993110531657e-18
1.0936805099994362e-16
9.969677982353954e-17
-9.09707171338385e-19
-8.329294364133103e-19
8.415478343975375e-17
-7.023125190107087e-19
-8.62040664773136e-19
5.923146301427442e-17
5.43426662108636e-17
4.973988842959982e-17
3.613786617839774e-17
2.4121806549894412e-17
-3.722849102277509e-19
-3.3984371027183404e-19
1.1036228591762152e-16
8.866886826296057e-17
-6.121875648057729e-19
2.708041637735166e-16
-5.149682369156607e-19
-4.810213769569635e-19
5.912870725955765e-17
-8.653342375432654e-17
1.3159351871087144e-22
1.4486918567907372e-22
-3.5341642478287494e-24
-3.875011796410254e-24
-4.326143676882884e-24
2.0885222018088483e-22
2.2927492719852556e-22
2.516527426904231e-22
-6.1503011555399615e-24
-6.752727613610505e-24
3.307090574767536e-22
3.6395652706897684e-22
-8.87715053260145e-24
-9.881545438095757e-24
-1.0628456372537436e-23
-1.169862180634401e-23
5.74469074374587e-22
-1.405114597083774e-23
-1.5556444971419755e-23
-1.685879546791628e-23
8.469349937465786e-22
9.117109119749493e-22
9.98700066003551e-22
-2.4533041704203324e-23
-2.6827684746734056e-23
1.3385492167420968e-21
-3.227034987753106e-23
-3.557163503998655e-23
-3.8724644170723927e-23
-4.2613675534543606e-23
-4.6619995053391575e-23
-5.102508693712674e-23
2.513104865358595e-21
-6.16205794817092e-23
3.0166761875388428e-21
3.3009914691897908e-21
-8.09131667533429e-23
3.983128408366099e-21
-9.799649704873049e-23
4.780838957828702e-21
-1.1724941748835478e-22
5.749057515224962e-21
-1.4068777430063994e-22
6.918091420336645e-21
7.575805828781012e-21
-1.855632988399007e-22
-1.8483704338329765e-22
-2.2274700509629875e-22
1.0950842444642326e-20
1.1999552936954343e-20
1.3171763913112517e-20
1.44462866204694e-20
1.5806533430728832e-20
-3.8950226180021053e-22
-4.25328069254542e-22
2.117361256435606e-20
2.296545838328298e-20
-4.890509792194728e-22
2.911925175692174e-20
3.018244976264132e-20
3.308781679976349e-20
4.4141460705420465e-20
3.983855704911412e-20
4.3735366587808275e-20
-9.610316797130444e-22
5.342342262592855e-20
5.74341277935608e-20
-1.4058269488933101e-21
6.911390488486328e-20
-1.6905954500163509e-21
8.335525611601245e-20
-2.0620119618063424e-21
-2.2321265694769462e-21
1.1261033229692554e-19
-2.668619287660727e-21
-2.9302015726894747e-21
1.3496930776742223e-19
-3.547298149564611e-21
-3.755539231751736e-21
1.9305000643584295e-19
-4.712738713827858e-21
2.2931467125005205e-19
-5.5946638841702665e-21
2.740886172698199e-19
3.335152748127638e-19
-6.525958917470411e-21
3.747246325983691e-19
4.1156265848626743e-19
4.367894948368845e-19
4.783278551467333e-19
-1.1688321938357036e-20
5.735454229036457e-19
-1.41487854011761e-20
-1.53997949470136e-20
7.859914761336851e-19
-1.8552246199513644e-20
-2.0299629407010362e-20
-2.266203478170516e-20
1.0943274996215891e-18
-2.7385690034125194e-20
1.3263032571811098e-18
-3.219922372327316e-20
1.5867110647425699e-18
-3.873448819071891e-20
1.9027750495972315e-18
2.0964920488171773e-18
2.2909819117413987e-18
-5.683793051525588e-20
-6.162096823231863e-20
3.0254365521560915e-18
3.3255041316953686e-18
3.665244763136778e-18
-8.943328437433398e-20
-1.0008635080269265e-19
-1.0670504631667235e-19
-1.1745883373418343e-19
-1.280219710310538e-19
7.785365104392913e-18
-1.5420262958445495e-19
7.078067758111166e-18
-2.285341244940473e-19
-2.0340455984394968e-19
-2.2788654009033173e-19
-2.4421275541988166e-19
1.2003738402960404e-17
1.3140864394209861e-17
-3.221726554739096e-19
1.665161659925425e-17
1.6755771976398992e-17
-4.2385678081310575e-19
2.0816422770992535e-17
2.4015233223119572e-17
-5.705366191626278e-19
2.741428380789409e-17
-6.877474923562092e-19
-7.3250565198094e-19
3.612686393196833e-17
-8.804608201017324e-19
5.1251908036438705e-17
4.724342467811649e-17
-1.2828999626613024e-18
5.665918343989626e-17
-1.4242342919364442e-18
6.769696332664118e-17
-1.5611007388618881e-18
-1.797621307856032e-18
-1.958004754122157e-18
8.668622736603075e-17
-2.319499594996977e-18
1.1276929486363214e-16
1.2221288335562937e-16
-2.9569201702386257e-18
1.4244720674674074e-16
1.5559250832483503e-16
-3.662199361295358e-18
-3.90025400548275e-18
-3.347799721448999e-18
2.3317338433034725e-16
-3.9841446787811e-18
-4.838820421378207e-18
-5.01299173606715e-18
-5.11925027740635e-18
-6.39947941211434e-18
-5.278033819670106e-18
-5.296967585708131e-18
-5.282512782304408e-18
2.3280125173165513e-16
2.278459513893518e-16
-2.1865373527760368e-18
2.1317968230991938e-16
-2.754916483026611e-18
-1.9206775539598034e-18
1.896704168305031e-16
1.7358621965744994e-16
1.6503677048141524e-16
1.5175319532510979e-16
-1.5264853825904461e-18
-1.2914357740471834e-18
-1.1545943988395952e-18
-1.1410554221043442e-18
1.0263293351987395e-16
9.4493220014307e-17
8.683594391265337e-17
7.969849928178549e-17
-7.217962965581945e-19
6.72352434087163e-17
6.11459154652335e-17
-5.525229398789022e-19
5.1338568989693603e-17
4.6625118502958516e-17
-4.209138193059242e-19
3.9317854490248555e-17
-5.202632687917513e-19
-3.205819144056708e-19
-6.557503933628976e-17
7.536497147456172e-17
-5.741199335348363e-19
-2.9785655653645146e-18
-4.960512916661361e-19
6.789200068966861e-17
-4.172494961584422e-19
-2.645052255405299e-24
-2.8955908544297595e-24
-3.1799429531201915e-24
-3.492166010252523e-24
1.755912672673642e-22
-4.191547168894838e-24
2.062494017609022e-22
2.4398351651899034e-22
-5.540674218483781e-24
-6.10325485923434e-24
2.9816022319443945e-22
-7.318754106446863e-24
-7.964492568543133e-24
-8.801571569327105e-24
-9.679667259344935e-24
4.710888418144204e-22
-1.1523900051931399e-23
-1.2654335978813588e-23
-1.3966571614615895e-23
-1.5320798479604713e-23
-1.668214185836676e-23
8.229094623801698e-22
-1.9998644660064947e-23
9.907956602296536e-22
1.083892331647701e-21
-2.6426949883819705e-23
-2.901741574289588e-23
1.4264775189700832e-21
-3.3043696903474453e-23
-3.870335331777159e-23
-4.1895891208739046e-23
-4.39890788797805e-23
2.3539252491764704e-21
-5.595104349860926e-23
2.785909909863316e-21
-6.646427349939481e-23
-7.288980264198799e-23
-7.984820802848601e-23
-9.041095371706467e-23
4.301863215091205e-21
-1.0559229614911399e-22
-1.1525325890279503e-22
-1.2680344471504505e-22
-1.3865332707586316e-22
-1.5333822948304848e-22
1.2313080342230943e-20
-1.615453474082921e-22
-2.0017090257926056e-22
1.1461442686664132e-20
1.0864435019693572e-20
-2.6442035582148857e-22
-2.894903632181008e-22
-3.1854254108266e-22
1.5644313540154957e-20
-3.8240348127788364e-22
-4.191371703351055e-22
-4.568014212472192e-22
2.266211057552287e-20
-5.501915839993989e-22
2.7090102540197406e-20
-6.617567611425845e-22
3.265748223409402e-20
3.579528637812855e-20
-8.792088685788244e-22
-9.791967537088392e-22
-1.0509094054107556e-21
-1.1584997996992157e-21
-1.2639279979246823e-21
-1.3913809746755638e-21
-1.5204649369751383e-21
7.658059522526362e-20
-1.8283332055309057e-21
8.988742139045098e-20
-2.2551144239823115e-21
-2.190890601744268e-21
1.18534171341983e-19
1.3025987830118828e-19
1.429581996684949e-19
-3.5011988107492744e-21
1.7160353780619838e-19
-4.184499935541929e-21
2.0639205221349183e-19
-5.044286076776647e-21
-5.6612845527912335e-21
2.7059047038029793e-19
-6.711298779187865e-21
-7.475424800767708e-21
1.8127465577031958e-19
3.92898190269289e-19
-7.611542377241162e-21
4.715084655401471e-19
-1.1538090102571148e-20
6.074440804204327e-19
6.248509328009126e-19
-1.5208908991076877e-20
-2.1817593183514153e-20
8.199699492345801e-19
-2.0075105432754154e-20
-2.2070433052516884e-20
1.0831668854375817e-18
-1.6487061329659194e-20
-2.903369318768088e-20
1.4264924621620587e-18
-3.4809281458504113e-20
-3.820784721146118e-20
-3.7939749057679834e-20
2.5216056700082015e-18
-5.0931723516077726e-20
2.4761036143482017e-18
-6.043920592850774e-20
3.0429262453261506e-18
2.708456484453345e-18
-7.980158428928846e-20
3.934309929183599e-18
-9.59434280080021e-20
5.198625402645603e-18
-1.1584342148810733e-19
5.666126431099916e-18
-1.3872621981591463e-19
-1.3537869119537478e-19
-1.7987594065085276e-19
-1.8443148170673993e-19
-1.310980442683266e-19
9.823391429818244e-18
-2.412141976753135e-19
1.540672797462464e-17
-2.906076331361809e-19
-3.220297809157465e-19
1.5643031940301036e-17
-3.1959113044488135e-19
1.8781885176613775e-17
-5.938301995421333e-19
2.260049406230014e-17
2.4798513115789772e-17
2.7040489829743148e-17
2.962277046302213e-17
3.249198487779417e-17
3.5675426653076046e-17
3.8951355157853766e-17
-9.506516952974965e-19
-9.994541308656013e-19
-1.1429512426532615e-18
-1.2492498355057315e-18
6.10760980297735e-17
6.675124599803775e-17
7.204141221797626e-17
-1.7872927608400164e-18
8.644686106970414e-17
-2.103626009989642e-18
-2.285220355985784e-18
-2.473838655690968e-18
-2.6822519467127004e-18
-2.900237477568387e-18
-3.1931945312795518e-18
-3.3614334366537793e-18
1.5984798725576829e-16
-4.264924217236894e-18
-3.5480344958945044e-18
-3.8183960204212885e-18
-4.623646690374024e-18
-4.668502127197809e-18
-4.827334952689123e-18
-4.956005005645723e-18
-5.057925043024209e-18
-5.0939307782423416e-18
2.3419919265065e-16
2.292140193258179e-16
-4.987122568315816e-18
1.5624239087715516e-16
1.5052394306942333e-16
-6.077499881854001e-17
1.414731536098233e-16
1.3198120490032164e-16
1.2669847423376734e-16
1.178104422483518e-16
-4.5954463282704805e-17
1.0236371216160394e-16
-3.983933148688289e-17
-3.642811693556894e-17
-3.4484112331702566e-17
7.546475251909708e-17
-2.9020842109028774e-17
-2.6679526703767928e-17
5.840151078330043e-17
-2.2409294571648683e-17
4.906597341522916e-17
4.487636758747382e-17
4.1017533296462535e-17
3.740098887145142e-17
3.422325414578793e-17
3.1345542293657796e-17
2.6675932758618183e-17
2.614946665750362e-17
2.3889120803968725e-17
9.263308842066589e-17
9.994427231581513e-17
-6.044001598902262e-19
-5.380778604906887e-19
6.661381015678802e-17
1.7150774022027432e-20
-4.2266588588656555e-19
1.249940044560652e-22
1.7577828751908362e-23
1.9276266590652854e-23
2.1403610819856917e-23
1.8082731984299283e-22
2.1939076297543787e-22
2.1844249972846886e-22
2.383633175006009e-22
2.647094406399798e-22
2.8654957485128675e-22
3.1395137154683433e-22
4.488939807338397e-23
4.8506459604313165e-23
4.1514247592239e-22
3.984236507040813e-22
4.973408718026822e-22
5.464239235615814e-22
5.62041556512761e-22
8.505812989109629e-23
7.243578404722624e-22
7.886950580929659e-22
8.649213074114535e-22
9.487208856786525e-22
1.3333297310080735e-22
1.1453898362247006e-21
1.6121337799770834e-22
1.3705312956660817e-21
1.9212347356279588e-22
2.3670343192076576e-22
2.320006808566266e-22
2.5414621885906486e-22
2.7809181833375743e-22
2.3828995101819127e-21
3.756975272619818e-22
3.6842606694045067e-22
3.2930656813456366e-21
3.468174684138943e-21
4.026591141761503e-21
5.3075289015457785e-22
5.815450514169947e-22
5.120804184523889e-21
6.988542489411219e-22
5.9751133677319094e-21
6.55725398098088e-21
9.232138573478663e-22
1.302670556575616e-20
8.662438996076689e-21
1.2199933977657936e-21
9.761884103054832e-21
1.1391477907966407e-20
1.2690080548278383e-20
1.3676652776737187e-20
1.936875972444082e-21
1.6665848946964153e-20
2.3177890768279117e-21
1.9835806452870455e-20
1.8370007512333336e-20
3.1217456187521726e-21
3.3522780551956064e-21
2.8860943025518384e-20
3.137863565836426e-20
3.509943998373761e-20
2.746501593728885e-21
4.1502376817629904e-20
4.7517507048943773e-20
4.9737807660874874e-20
5.457905936489032e-20
1.0874370759491414e-20
6.568521452674822e-20
9.227006083184258e-21
9.012861185867828e-20
8.647791088049409e-20
9.4854766335668e-20
1.3397700876600761e-20
1.4665936782303795e-20
1.2508542746530003e-19
1.7575144682899883e-20
1.9272375576911877e-20
1.648626324244008e-19
1.8078220417160592e-19
1.979630585082543e-19
2.179854473987123e-19
3.0628989480081755e-20
2.625782987703801e-19
2.991550076383656e-19
3.143862574717262e-19
4.4126910565803646e-20
3.6494030361545154e-19
4.129050067402732e-19
4.540995805992388e-19
4.982517834807592e-19
5.462886035006117e-19
7.685604353045536e-20
6.602514618528751e-19
9.272551690856711e-20
1.0113792558975278e-19
8.169349078290001e-19
9.88236542332659e-19
1.333570028814034e-19
1.4624324124523254e-19
1.6043694757089982e-19
1.3846308172935133e-18
1.5009675859452233e-18
2.124374172678441e-19
1.8007485457472166e-18
1.984148664232783e-18
2.7863788543970116e-19
3.151177268676969e-19
2.6130998516963045e-18
2.7771924071969644e-18
3.963336305853294e-19
3.445411129655148e-18
3.831950233352693e-18
4.2404697347989705e-18
6.104290508330148e-19
5.6591164301386984e-18
5.473967680079915e-18
7.6479939991931065e-19
7.230078646774279e-18
7.200701800444143e-18
8.36649195591294e-18
8.900403247216702e-19
1.213468242089926e-18
1.0420954309562986e-17
1.082932066810066e-17
1.605108516380137e-18
1.3733167925261559e-17
1.9288032828841133e-18
2.1135174766320914e-18
1.8051972158397366e-17
2.5518270319032087e-18
2.1746910688711313e-17
2.3771350932486277e-17
3.3607447226180612e-18
3.659283358328357e-18
3.1336502508279664e-17
3.449797354014594e-17
3.7657668033178266e-17
5.271259656885263e-18
8.158452875869803e-18
4.7612253681315754e-17
4.941174845845593e-17
5.90994723861325e-17
6.084617777062709e-17
1.0084067858136803e-17
7.113087000469052e-17
1.0793744090784271e-17
9.42125166004633e-17
1.5815951190623675e-17
1.090211079325578e-16
1.1826196935934502e-16
1.6359791731122602e-17
1.3830097765535624e-16
1.496258485859777e-16
1.5520747293838206e-16
1.7276796846103102e-16
2.41919787555445e-17
1.9678521158943086e-16
2.0797822313117264e-16
2.5881784348491365e-17
2.9430102042318265e-17
2.395645168023827e-16
2.4598706464997987e-16
3.231595043804434e-17
4.0161561878849294e-17
2.5838698072430117e-16
2.5940523767579453e-16
2.562585152855338e-16
3.257983213684661e-17
1.6905880060544495e-16
1.4498370607499475e-16
1.258130536088117e-16
1.3239516923184105e-16
1.2519886219317001e-16
1.1836150599429317e-16
1.107367628419316e-16
-4.355915865995723e-17
9.678809154824252e-17
-4.0316933650775114e-17
8.332934949891262e-17
8.396655104848083e-17
7.085233135248453e-17
6.584743499421409e-17
6.010192831074967e-17
-2.306724446759292e-17
-2.1133950513155364e-17
4.6301463121998616e-17
4.22684187121026e-17
3.865565635202151e-17
3.546037384325545e-17
3.244030731926876e-17
3.6124536313428397e-17
2.6981804819895575e-17
2.512060947652506e-17
-9.444505314760915e-18
9.114901243678692e-17
1.919732359893066e-17
5.263434029995538e-17
-5.178769970739707e-19
-4.725294658573944e-19
-5.093024609434123e-19
1.444558414618282e-23
1.6099997421543255e-23
1.733054521498213e-23
1.921586382730756e-23
2.0805620941314556e-23
1.7824024897794925e-22
2.5305422277636042e-23
2.142848626812455e-22
3.023556110313867e-23
3.3037602361833e-23
2.8588504495725372e-22
3.0905760452472323e-22
4.3653332542705416e-23
3.82849465879503e-22
4.077665378497236e-22
4.27355269035474e-22
6.301465268072319e-23
6.928458205354578e-23
5.915911383738441e-22
7.876962365178837e-23
9.28928289316293e-23
9.981594838371508e-23
1.1218479742411785e-22
9.391326057866097e-22
1.025548048801492e-21
1.441976574319259e-22
1.2341508869959058e-21
1.7338812031141374e-22
1.4853615721176487e-21
1.6238804896016493e-21
2.276820432931736e-22
2.510293607315328e-22
2.7430566486421274e-22
3.056923837008855e-22
1.8132777811125972e-21
3.6239534231360062e-22
3.0894392720217536e-21
4.344431847895422e-22
2.569388161043259e-21
4.157126649428539e-21
6.21630508149733e-22
6.3002248454446135e-22
5.3771098482607945e-21
7.573647578789986e-22
6.457796500051024e-21
9.114771315736708e-22
9.806889459547425e-22
8.511322002690114e-21
9.369270634441551e-21
1.31588460666199e-21
1.1580758267881352e-20
1.2347654482387147e-20
1.34606116638663e-20
1.500130218968266e-20
2.0901435216069126e-21
1.784699492301083e-20
2.5069461780923273e-21
2.766049288714218e-21
1.57836362715623e-20
2.520206281690817e-20
2.847266316332672e-20
3.1110079061039786e-20
4.3540514311537555e-21
3.726410138376148e-20
5.286125738521416e-21
4.4817030076946715e-20
6.297207873329979e-21
5.41652745596367e-20
7.619589523139217e-21
7.628909421933394e-21
7.081606086300329e-20
7.801142391788799e-20
1.0942010395004291e-20
1.2003303852283676e-20
1.315975919164527e-20
1.4395014587603585e-20
1.2348839165595022e-19
1.3539379967456553e-19
1.481421215160932e-19
1.952955729242367e-20
1.795537313922843e-19
1.956130365464047e-19
2.769932003406218e-20
3.020392383654085e-20
2.5838309409829834e-19
2.838974922947533e-19
3.1131921575814096e-19
3.4204069047517255e-19
3.7319683975708733e-19
4.112113453965731e-19
4.415533431049632e-19
5.247716252990965e-19
6.893889636230886e-20
6.159168582113477e-19
8.310468147274146e-20
9.129244097763628e-20
7.798477742610927e-19
1.0990490701969396e-19
1.1989407468076868e-19
1.023913194499606e-18
1.1236728936721755e-18
1.58223354872515e-19
1.3510464345665296e-18
1.4920254619834309e-18
1.627824018772966e-18
1.782219063767282e-18
2.505741605024729e-19
2.744310350357477e-19
2.3558354274847315e-18
2.5800114035968713e-18
2.8299127918730517e-18
3.63176891651241e-19
3.3979269753087567e-18
3.734312248393183e-18
4.159809875316765e-18
7.142464957326433e-18
4.8659328907151604e-18
5.400131554244439e-18
5.91432804295189e-18
6.4574129104892795e-18
9.10122507438071e-19
9.73826960072394e-19
8.527890765284957e-18
9.368156815962228e-18
1.3277602414320601e-18
1.1275781765809403e-17
1.5833450393676273e-18
1.3522507810760843e-17
1.481498545302609e-17
2.08667287093418e-18
4.0065695182742965e-17
5.1922006301275685e-17
2.1387514428768946e-17
4.013603408592082e-18
3.299406542610455e-18
2.819289513244437e-17
3.084228596875127e-17
4.345930085153169e-18
4.562605290450182e-18
8.663510048720462e-18
5.719927551573715e-18
4.8667575874525317e-17
5.36399873267007e-17
7.993265725568671e-18
6.389628771099595e-17
6.993667467767421e-17
7.60468947172697e-17
8.365386776962895e-17
1.2046290725152887e-17
1.2698936889062156e-17
9.622578339085742e-18
1.4908811398980887e-17
1.2581198910231635e-16
1.746838776167604e-17
1.4876899367182347e-16
1.5793584792788429e-16
1.549839691627493e-16
1.80935255268312e-16
2.4636026403786174e-17
2.0252886471976968e-16
3.02514515526425e-17
2.8649581440597265e-17
2.3830496122861433e-17
3.062291861417225e-17
2.4437300921261896e-16
3.170895018425816e-17
2.4858276976320164e-16
3.0312481494632014e-16
3.366495785095686e-17
1.4641536516631704e-16
-6.002779557613087e-17
1.3876211997548886e-16
1.124014932423582e-16
1.2575374379820255e-16
1.1964984446302868e-16
-4.707392998650396e-17
-4.4028521092110604e-17
-4.1230594828773825e-17
9.139024849241932e-17
-3.771898327155942e-17
-3.299155068621469e-17
-3.050428730018552e-17
6.693895869623974e-17
-2.6378491095461496e-17
-3.317023674235498e-17
5.183210799438384e-17
-1.9951297161158776e-17
4.386045913832821e-17
4.01462882584218e-17
-1.4962589564317308e-17
3.336082392976012e-17
-1.2806293887198233e-17
2.700475924973074e-17
2.55258233157254e-17
-9.746670823360945e-18
2.1272873248134888e-17
8.450261084099812e-17
7.693259723103026e-17
7.095547853950156e-17
7.369040688912232e-17
-4.4458436570716745e-19
1.0179650033037018e-22
1.4434663017885874e-23
1.5601708939911256e-23
1.716181704644142e-23
1.882873695292823e-23
1.6043378959839742e-22
1.7693868528668791e-22
2.4761126330747466e-23
2.715060715282285e-23
2.975045211229416e-23
2.544645609233494e-22
3.5639975084222754e-23
3.9279694312142066e-23
3.3515759019847587e-22
4.771568503435461e-23
4.053019005940012e-22
4.424765443731662e-22
6.207404737247937e-23
6.814935044042914e-23
5.839910523879068e-22
6.403438026544661e-22
7.128174208758689e-22
1.004417489435942e-22
8.444319111797676e-22
1.1826920787889926e-22
1.0124286988909665e-21
1.1345890796111336e-21
1.5498086534481917e-22
1.3356837513175156e-21
2.1082122870598135e-22
2.0762897733579128e-22
2.261313892561881e-22
1.935763485717342e-21
2.8575829958166354e-22
2.3206255111719538e-21
3.3060337627432726e-22
2.786549844871175e-21
4.112472182861939e-22
4.311219738784825e-22
3.678962992041428e-21
4.030791012937644e-21
5.678070403090855e-22
4.882770069400824e-21
5.302937913522622e-21
5.840659889165181e-21
8.191064869221907e-22
9.226695144850734e-22
9.86840672053543e-22
1.0835290821169737e-21
1.1840813273061137e-21
1.2804911745859114e-20
1.110189193719519e-20
1.1114315429312657e-21
1.7159657341810253e-21
1.4646577031666918e-20
2.0782338017180422e-21
2.2596582021092946e-21
2.4827805252218636e-21
2.743274614106919e-21
2.970055793980972e-21
2.5438128129978582e-20
2.7831157194214697e-20
3.9711861293324235e-21
4.3145430460486695e-21
4.706258212955255e-21
4.043258019428663e-20
5.6688406683919195e-21
6.252271316210005e-21
6.911437198352381e-21
7.489974696006184e-21
6.382370795397495e-20
7.006132552991494e-20
9.84842373446381e-21
8.413317133808483e-20
9.255454821604977e-20
1.3219573244793313e-20
1.427213739551958e-20
1.578087916748222e-20
1.85370058589646e-20
1.4789019285828322e-19
2.0552663536509302e-20
1.7659020099349895e-19
2.318802319473159e-20
2.72061707539875e-20
2.977639881252197e-20
2.5447355694848433e-19
3.60843551341974e-20
3.910636654864629e-20
4.435611927261052e-20
4.72540166500435e-20
4.421777005923007e-19
5.674524297750289e-20
6.749669541383807e-20
6.48176282381707e-20
7.467575994541339e-20
6.432179705017902e-19
8.984338285269199e-20
8.112026851889894e-20
8.464547511403174e-19
1.1836257660809056e-19
1.3047534228171478e-19
1.434245787048818e-19
1.2152035755352139e-18
1.715389623351033e-19
1.8782063310808496e-19
3.1219490181059897e-19
1.7591558099177416e-18
2.4712035327675437e-19
2.7412578553547515e-19
2.97421538859425e-19
3.266327037265925e-19
3.0648900720970604e-18
3.9358459330095974e-19
4.369382965063093e-18
3.664820393603616e-18
3.755564536911713e-18
4.421840931790833e-18
6.79537199647786e-19
6.878246167044001e-19
5.8155981409129804e-18
8.177768108875297e-19
8.996237740429914e-19
8.822103414814513e-19
8.40373460662371e-18
9.408196672120413e-18
1.8730588129283914e-18
1.1108648205289332e-17
1.221325867615011e-17
1.3336558461696369e-17
2.4261616687606558e-18
1.5747612329306187e-17
2.2545272140453485e-18
2.462565570222875e-18
2.1071817465114616e-17
2.3085555235553726e-17
3.2762208966202965e-18
3.2615412522348316e-18
3.049119381848528e-17
4.2919258352056056e-18
4.673846761011354e-18
4.038153841361433e-17
5.620361006919506e-18
6.151649770466838e-18
6.965562442410276e-18
7.433463036961338e-18
7.875599573789713e-18
7.132012282724965e-17
7.489843497627646e-17
1.051809119229026e-17
1.1072247680576305e-16
9.747107588882432e-17
1.6608923508672734e-16
1.4644418062778697e-17
1.3749476877703924e-16
1.7239468288795687e-17
1.8674706523655765e-17
1.9893778759623788e-17
2.1388653815391306e-17
1.7801964033724494e-16
2.4205515001639234e-17
2.3843296039141983e-17
2.0861724688920266e-16
2.7936236257871473e-17
3.2119472138392467e-17
2.9997706685772016e-17
2.809866057424706e-17
2.4014317676875657e-16
3.1352067269278034e-17
3.6256553323390316e-17
3.024068622375467e-17
1.4012018798358683e-16
-1.1226514103484705e-16
-1.0857598716554683e-16
1.276940067834203e-16
1.196969502777566e-16
1.2320596562178181e-16
1.0662817965588899e-16
1.0075101176268163e-16
-7.010024357347635e-17
8.281292574829872e-17
8.0541085495017e-17
7.119392746550761e-17
-5.72684328146172e-17
6.324676405979149e-17
-4.815997555955835e-17
5.3302431632881176e-17
4.900077023800599e-17
3.5441765407708867e-17
4.110278998309873e-17
-4.1313627340312816e-17
-2.8368883862517804e-17
3.145264298692888e-17
2.6108545407942285e-17
-2.166509268557936e-17
-1.9797895644399537e-17
2.198275502960215e-17
2.0099376047077144e-17
7.873995696840532e-17
7.363318845735114e-17
-4.956739357296739e-19
-4.564522707962787e-19
-1.1154321190987812e-23
-1.1824350463556339e-23
-1.2968694227552034e-23
-1.599361005832567e-23
9.952047931884198e-23
1.087991590262016e-22
-1.8773904029994768e-23
1.3171375986358613e-22
-2.2544464423389864e-23
-2.52122759266312e-23
1.7240778719285662e-22
-2.972178106501255e-23
-3.2781335065353723e-23
2.2699674205169457e-22
-3.913641521451512e-23
2.158104074512379e-22
-4.778237228583791e-23
-5.2347865927034776e-23
3.7321728644957675e-22
-6.279566228367601e-23
-6.794379857537378e-23
4.75238359178778e-22
-8.165200183128014e-23
-8.980568017002884e-23
6.315835020847325e-22
-1.079151630683945e-22
7.538001871091852e-22
-1.451703520666721e-22
-1.4227856734485224e-22
-1.568130265320977e-22
1.087001079071238e-21
-1.8858379805894228e-22
-2.0976395828375318e-22
-2.2537649427359227e-22
1.5788187244378965e-21
-2.7147489952981104e-22
-2.9696398452268797e-22
-3.264902108121334e-22
-3.573797852085696e-22
2.494675163421276e-21
-4.289984876528373e-22
-4.710047756650538e-22
3.2832354232244532e-21
3.601781629985496e-21
-6.209941801910984e-22
3.652952423853824e-21
-7.458250908732584e-22
-8.556990089385292e-22
5.713502192093663e-21
6.268289065530255e-21
6.953267179591283e-21
-1.309762548111436e-21
-1.3013898532380483e-21
-1.4305129600089226e-21
9.919132450902017e-21
1.0893678045220017e-20
1.1961797484120908e-20
1.3188619043288514e-20
-3.1303153295449723e-21
1.5466061755422786e-20
-2.8117646035248105e-21
-1.5862828673840746e-21
2.073001255835775e-20
2.2837530694722826e-20
-3.913009375335062e-21
-4.283185557766749e-21
-4.713852539833159e-21
-5.1720634821072635e-21
-5.640804178310274e-21
-6.2090816756447875e-21
-6.802563930198418e-21
-7.460017031897678e-21
-8.189429567490628e-21
-9.045448348380266e-21
-1.01481314300401e-20
-1.082998150970549e-20
-1.1824550767602573e-20
-1.2996114754794946e-20
-1.4219250416457884e-20
-1.5572812300199925e-20
-1.7171141003432317e-20
1.1960518060833993e-19
-2.071482698830899e-20
-2.2504546291883156e-20
1.6936185781743194e-19
-2.729493115703054e-20
-2.700103052481535e-20
-3.270328447239141e-20
2.2736453871593413e-19
2.4956753345364867e-19
2.7373930929918345e-19
3.0069632909572705e-19
3.2865892035477484e-19
-5.651207065969705e-20
3.9375068684703534e-19
-6.830686439821213e-20
4.772470686271696e-19
-8.194132874074637e-20
-8.988748730789799e-20
-9.819567514846397e-20
-1.0914945226877013e-19
-1.2254439376384968e-19
-1.2968350005985852e-19
-1.5269542231922748e-19
1.0016760161693794e-18
-1.7100086141513948e-19
1.1939619547677282e-18
-2.082355881779769e-19
1.4400684909329124e-18
-2.5932018857431613e-19
1.6575725183854288e-18
1.89409504977863e-18
-3.251814874782323e-19
-3.5660363284628116e-19
2.534739128594719e-18
-4.3077907528766847e-19
4.7217359865023945e-18
3.2746076230659556e-18
-5.661989410477976e-19
3.9559308036136225e-18
-6.82307696070248e-19
-7.468580860144648e-19
5.2193155248973004e-18
5.718748159777139e-18
6.635823766142394e-18
-1.0866239664327396e-18
-1.1810939069874524e-18
-1.2935734074538903e-18
7.453575755652483e-18
-1.5555868500280692e-18
1.0880254945754133e-17
9.576661291833391e-18
-2.0715783979468003e-18
1.4323178483686104e-17
-2.4815592805810325e-18
-2.7031932213294257e-18
-2.9687730624918465e-18
2.093606299307187e-17
-3.55769073001853e-18
-3.909328438298068e-18
2.7356182945471537e-17
-4.779699531401114e-18
3.2675803119189324e-17
-5.612929390523211e-18
-6.2576531802667116e-18
-6.8764131217274065e-18
-7.328282097967823e-18
5.1000093303604357e-17
-8.738202903999539e-18
-9.537154304663606e-18
6.630360606635768e-17
7.339467030140542e-17
7.542583439104316e-17
-1.3318594760862414e-17
9.181617969664597e-17
-1.569252505304576e-17
-7.647682090675283e-18
1.2691759273763884e-16
1.3144385963841068e-16
-2.056082750994312e-17
-2.3234440250470825e-17
-2.2942133209703124e-17
-2.3983324131702212e-17
-2.6385722349869085e-17
-2.61923146591172e-17
-3.3477477368862353e-17
-2.714584524529059e-17
1.745519251554663e-16
1.754957108658385e-16
-2.7244242257982374e-17
1.733143112957575e-16
-1.1105125672115486e-16
-1.1215968384032594e-16
1.2518190383071018e-16
2.1145353410472124e-16
1.145153015089466e-16
1.0768460716904615e-16
-8.347451765310875e-17
-8.244351100884585e-17
8.879451101590126e-17
8.196996603927118e-17
-6.282265120300435e-17
-5.793681608505456e-17
6.493525712861975e-17
6.028772103131218e-17
-4.664999891739655e-17
5.0506883664142974e-17
4.624906191106787e-17
-3.479696185965251e-17
3.8796945109298014e-17
-3.1282887288547324e-17
-2.6824202617109913e-17
2.970445445977451e-17
2.748538966770811e-17
-2.0439723836379634e-17
2.2516063692259505e-17
2.065104181582838e-17
7.972278607024513e-17
7.383245091856705e-17
-5.102645679704426e-19
-4.753643869502944e-19
6.188993479781548e-23
-1.0644050695607808e-23
7.440335250237276e-23
8.126946787421863e-23
-1.4049931721573878e-23
9.782173007951859e-23
1.0719427370779263e-22
1.1781552735473545e-22
-2.0626919271400004e-23
1.4210428238408587e-22
-2.4382579846609614e-23
1.7030533449046683e-22
1.8844341629894247e-22
-3.2125560240188967e-23
-3.5238046948179005e-23
-3.8574301747880964e-23
2.700237614501109e-22
-4.650611743318338e-23
3.251795389842671e-22
-5.584077478366053e-23
-6.124415577662173e-23
4.362158241979645e-22
4.708596446628537e-22
-8.091997517733861e-23
-9.07110951080883e-23
-9.715201114062672e-23
-1.083526930516778e-22
-1.1687621423676926e-22
-1.278273328004404e-22
-1.4011766475688087e-22
-1.5400063483005935e-22
-1.6834822767060763e-22
1.1730882489551333e-21
-2.03658158722041e-22
1.416115120331262e-21
-2.4306282141421524e-22
-2.7380480233787683e-22
-2.9398569026015847e-22
-3.2522295619178204e-22
-3.5222192479449264e-22
-3.871505678207195e-22
-4.239905755994596e-22
2.9771331731349917e-21
3.255495386561305e-21
3.677298877272497e-21
-6.130829394427713e-22
-6.712037801951227e-22
4.6982607265896545e-21
3.4679490985853106e-21
-8.869465295808578e-22
-9.714870186026075e-22
6.965542242607783e-21
7.43633944304468e-21
-1.16764695803841e-21
8.910889210085264e-21
-1.9195622913354007e-21
-1.716977817275841e-21
1.216555175133603e-20
1.2926868738961738e-20
1.668191050079881e-20
1.2020047075579536e-20
1.766833045328178e-20
1.872430661809283e-20
-3.229357094030851e-21
1.472404973918483e-20
-3.979055149120498e-21
-3.716361361618316e-21
2.9593343209581164e-20
-5.2862888323181795e-21
-5.588102353475983e-21
-6.586718230159468e-21
4.296816016599574e-20
-7.512398687053492e-21
5.1374917851439766e-20
-1.3732070962327575e-20
6.172315463953441e-20
6.780315081623084e-20
-1.1684391182571058e-20
-1.3830861910137053e-20
8.932206540948705e-20
1.2230607056681814e-19
1.082616246980452e-19
1.1782230712399582e-19
1.2914453625458132e-19
1.4197058001169715e-19
-2.4369466718631805e-20
-2.6764954300198318e-20
-2.9227388115494236e-20
2.0580971036811986e-19
2.2452826443533404e-19
-3.864167148139956e-20
3.2540339665460404e-19
2.477220629270452e-19
-5.0964179952172276e-20
-4.453559631728968e-20
3.911470213133552e-19
4.265096756336334e-19
-7.348814918174293e-20
5.145873507155009e-19
-8.917808913614674e-20
6.191272255744021e-19
6.125660782264222e-19
7.456365086129051e-19
-1.9172408675474703e-19
8.993573729082766e-19
9.794755072240504e-19
9.694063418945234e-19
1.1330075696420939e-18
1.2886825818297724e-18
-2.4710402789253304e-19
-2.438766579365502e-19
1.7058374443387331e-18
1.8676079200859716e-18
2.0443667761968706e-18
-3.5327654893843474e-19
-3.856035879393429e-19
-4.237632096092025e-19
2.98207131994561e-18
3.3472267126262527e-18
3.736027200206529e-18
3.900356437156992e-18
4.2793249303895965e-18
4.687573774379281e-18
-8.079587205529251e-19
5.6281320515203485e-18
-9.803635570206174e-19
-1.0690023826694467e-18
-1.1716083400010143e-18
8.162924980334758e-18
8.905961952730332e-18
9.802269696657633e-18
1.0924945231589339e-17
7.438381366764864e-18
1.2875527826838313e-17
-2.2166813206270984e-18
1.5699483856618112e-17
1.700475180427718e-17
-2.9230711429740385e-18
-3.210527990581681e-18
-3.4923013457636294e-18
-3.842868470878572e-18
2.442235200563167e-17
1.7731040131734176e-17
3.224312440298644e-17
3.542974630975872e-17
3.8533228323023234e-17
-6.614111633925319e-18
-9.425113046329507e-18
5.012994971613093e-17
5.2784993209314556e-17
5.208009635652777e-17
-1.0219471739079293e-17
-1.1163700156046693e-17
8.34785356184924e-17
8.343226490487928e-17
-1.419324815850491e-17
-1.548000062863287e-17
1.0470658416502026e-16
1.1268721760976366e-16
-1.8870793670529716e-17
-2.012836105457614e-17
-2.1708972767259538e-17
-2.6397848601990293e-17
1.492657556940139e-16
-2.4418569453077523e-17
1.6028728507619187e-16
-3.1006418593630803e-17
1.672977073805044e-16
1.6921678668571865e-16
-2.6564948184154482e-17
1.7413057489582167e-16
-2.5626874593488505e-17
1.2879715224255523e-16
1.2422895479858452e-16
2.277510146284746e-16
1.1979662156322722e-16
-8.95349558119121e-17
1.0212599656873958e-16
-7.935417132545638e-17
8.981997366773486e-17
8.365018507153821e-17
7.623191052419379e-17
6.228272763866288e-17
-5.497741276436728e-17
6.137349044984698e-17
6.022095234560985e-17
5.186303646301814e-17
4.9920200084094625e-17
4.3631817713227715e-17
3.5080796808325544e-17
4.368317785476995e-17
3.35884847243717e-17
3.057865178654896e-17
2.8061012653231266e-17
-2.1376796511498598e-17
-1.9252580626532174e-17
-1.8049894437012407e-17
1.9456795469933846e-17
7.826383327089005e-17
9.127138162047758e-17
5.269353058197824e-20


==> data/Figure_3/resonant_8.dat <==
1.3087250159286885e-06
1.1942559234701599e-06
1.0889504587119987e-06
9.93637238472371e-07
9.059419741428757e-07
8.265987694091886e-07
7.541767715598907e-07
6.878289971716058e-07
6.272610149395429e-07
5.721596543974868e-07
5.216556015521929e-07
4.7594973055296725e-07
4.340564472318337e-07
3.9586947010965545e-07
3.609885240333323e-07
3.292825967890866e-07
3.002868206919114e-07
2.738598630487566e-07
2.497928297438595e-07
2.2778176776040995e-07
2.0777320578909782e-07
1.8947581515391048e-07
1.7281983601528275e-07
1.5760849011066196e-07
1.437367043189513e-07
1.3109719574560577e-07
1.1955610915589206e-07
1.0904204548970638e-07
9.944223800074879e-08
9.069115423676324e-08
8.271617484192945e-08
7.54347465511581e-08
6.879973439887688e-08
6.274565060493568e-08
5.722277374109614e-08
5.2188869607645045e-08
4.759676548017191e-08
4.340821058938525e-08
3.95892694737743e-08
3.6106072696073083e-08
3.29288779161307e-08
3.003136613169009e-08
2.738954157887819e-08
2.4979490195880087e-08
2.2781370448919388e-08
2.077694369811763e-08
1.8948830337150273e-08
1.7281263562855758e-08
1.576074981438388e-08
1.4374049819942542e-08
1.3109418941189465e-08
1.1955928810898034e-08
1.0903865606775992e-08
9.94447712394096e-09
9.069450677220655e-09
8.271429199253608e-09
7.543652701812971e-09
6.8799019172988e-09
6.274545349912503e-09
5.72244094048605e-09
5.218938239263546e-09
4.759723217622298e-09
4.340922694073141e-09
3.958958734854532e-09
3.610617043898576e-09
3.292917739217375e-09
3.0031808220427873e-09
2.738935166257319e-09
2.497938074382326e-09
2.2781258656476683e-09
2.0776931322370187e-09
1.8948785942060138e-09
1.7281483042276752e-09
1.576090206732089e-09
1.4374116957502074e-09
1.3109356251776127e-09
1.1955867631897038e-09
1.090388215416922e-09
9.944466675107034e-10
9.069460185261806e-10
8.271444042866428e-10
7.543581570995315e-10
6.879887956603017e-10
6.274531445838998e-10
5.722439975544731e-10
5.218927510148384e-10
4.759718712529995e-10
4.3409155955992375e-10
3.9589612486002005e-10
3.6106156596436095e-10
3.2929208746373894e-10
3.003179746576923e-10
2.738932407847775e-10
2.497914372430125e-10
2.2781251591602813e-10
2.0776925474364115e-10
1.8948781414074543e-10
1.728134589003801e-10
1.5760909464938475e-10
1.4374121305475487e-10
1.31093543282113e-10
1.1955873044331406e-10
1.0903886159309415e-10
9.944376392818476e-11
9.069456878150449e-11
8.271443389671544e-11
7.54358095855271e-11
6.879886764662209e-11
6.274531570335573e-11
5.722440809166135e-11
5.218927897093712e-11
4.7596776908975207e-11
4.3409151693297304e-11
3.958961733581375e-11
3.61061610110041e-11
3.2929210237561515e-11
3.003179658625522e-11
2.738932380316562e-11
2.497936068367121e-11
2.2781447635814264e-11
2.0776927453846335e-11
1.8948783048909065e-11
1.7281495679531104e-11
1.5760911529857926e-11
1.437399795812052e-11
1.3109355471249776e-11
1.195587435000023e-11
1.0903887198978562e-11
9.94446342306045e-12
9.069458587550108e-12
8.271444642559867e-12
7.543647312472506e-12
6.879888240300594e-12
6.2745327852892785e-12
5.722442042602054e-12
5.218929286147947e-12
4.7597202071826604e-12
4.340916555020795e-12
3.958963080616446e-12
3.610617379753638e-12
3.2928938377621988e-12
3.003180973089671e-12
2.7389337302328605e-12
2.4979373805737638e-12
2.2781460959688998e-12
2.077694063739354e-12
1.8948796379305732e-12
1.7281508986284257e-12
1.576092483515628e-12
1.4374135579151266e-12
1.3109368756212442e-12
1.1955887709224538e-12
1.090390048222477e-12
9.944476734166516e-13
9.069471875678406e-13
8.271457958195001e-13
7.543660613397505e-13
6.879901551026059e-13
6.274546088899852e-13
5.722455347118473e-13
5.21894260634996e-13
4.759733527957591e-13
4.3409298715898967e-13
3.9589763971795593e-13
3.6106306888325305e-13
3.292935626835777e-13
3.003194286518869e-13
2.7389470434665615e-13
2.4979506934887355e-13
2.278159410437426e-13
2.0777073774314882e-13
1.894892950948326e-13
1.7281642091884474e-13
1.576105792726261e-13
1.4374268684842166e-13
1.310950186588429e-13
1.195602081705328e-13
1.0904033597428679e-13
9.944609850751518e-14
9.069604994699137e-14
8.271591080863922e-14
7.543793751788591e-14
6.880034688493587e-14
6.274679228347902e-14
5.722588530031783e-14
5.2190757853608474e-14
4.759866704581568e-14
4.341063015646468e-14
3.9591095403682766e-14
3.6107638328635515e-14
3.2930687721794583e-14
3.003327433705078e-14
2.7390565048801002e-14
2.498083845151978e-14
2.278292565516603e-14
2.077840551952082e-14
1.895026110198665e-14
1.728297361449963e-14
1.5762389526417377e-14
1.4375600357313624e-14
1.3110833605489933e-14
1.3931053449202468e-06
1.2715131942263027e-06
1.1592516144117358e-06
1.0579048966981343e-06
9.64476493234399e-07
8.800586939667169e-07
8.009083294003925e-07
7.304160964220789e-07
6.661601133176444e-07
6.076627040541132e-07
5.54018354818078e-07
5.054896490704974e-07
4.6099276722156056e-07
4.204151732675741e-07
3.8337978024979757e-07
3.4971266481785166e-07
3.1891550537582386e-07
2.90847343234249e-07
2.652958033701925e-07
2.419139259119267e-07
2.2066833359563385e-07
2.012306114099406e-07
1.8354461423578877e-07
1.6738783029492084e-07
1.5265824313566019e-07
1.392332328977212e-07
1.2697555774827324e-07
1.1580813950928206e-07
1.0561265720711468e-07
9.631879220534338e-08
8.784824897161959e-08
8.0116006695833e-08
7.306887055470751e-08
6.66392808388666e-08
6.077368428235578e-08
5.542752946857546e-08
5.055055154289243e-08
4.610196224318921e-08
4.2046008307821984e-08
3.834661677802566e-08
3.49722837696828e-08
3.189516073365732e-08
2.908912325079765e-08
2.6529473328040095e-08
2.4194979703620928e-08
2.2066200787400803e-08
2.012468319558535e-08
1.835368602532557e-08
1.6738865521310668e-08
1.5266005508254448e-08
1.3922888905182274e-08
1.2697772967144695e-08
1.158047003436073e-08
1.0561549438443564e-08
9.632230525268552e-09
8.784681334603673e-09
8.011746381418801e-09
7.306805305114055e-09
6.663886825248323e-09
6.077524520046737e-09
5.542777951529084e-09
5.055052141030375e-09
4.6102780127258525e-09
4.204615340749525e-09
3.834658927549981e-09
3.497236335294968e-09
3.1895309094943267e-09
2.908888463761532e-09
2.652937761472544e-09
2.4195064650744453e-09
2.2066154130473574e-09
2.01245089868034e-09
1.8353814285176746e-09
1.6738876762463647e-09
1.526599536828364e-09
1.3922802052837774e-09
1.2697737785153878e-09
1.1580476515854776e-09
1.056152807558474e-09
9.632227150792934e-10
8.784667190048269e-10
8.011712411422281e-10
7.306790223161299e-10
6.663851700127393e-10
6.077521751311039e-10
5.542765560914726e-10
5.055047919034165e-10
4.6102725937380184e-10
4.2046176800880513e-10
3.83464588084431e-10
3.4972490445025674e-10
3.189529145189118e-10
2.9088851055107134e-10
2.652934655078966e-10
2.419505366579094e-10
2.2066148283149013e-10
2.0124567189816873e-10
1.8353824348402465e-10
1.6738884953926583e-10
1.5266000823435017e-10
1.3922798821686437e-10
1.2697743300789331e-10
1.1580480037484971e-10
1.0561523307670708e-10
9.632223080665324e-11
8.784692289547787e-11
8.011734675889481e-11
7.306767100547531e-11
6.663870658408648e-11
6.077522236084129e-11
5.542765998804154e-11
5.055062729385183e-11
4.61027199410558e-11
4.204618072454478e-11
3.8346460885752445e-11
3.497238814748144e-11
3.189529057000454e-11
2.908885041757579e-11
2.6529347522672296e-11
2.4195052379486013e-11
2.2066085499324054e-11
2.0124509179657935e-11
1.8353824587819598e-11
1.673888708839281e-11
1.5266001748883775e-11
1.3922800156571816e-11
1.2697744699474303e-11
1.1580481019637428e-11
1.0561493315239827e-11
9.632196539075325e-12
8.78469357882349e-12
8.01171238023405e-12
7.306768666622271e-12
6.663871948771235e-12
6.077523583511943e-12
5.542767509227572e-12
5.055049341938991e-12
4.610273482556709e-12
4.204619528537776e-12
3.834647468447591e-12
3.4972504702976044e-12
3.189530477109122e-12
2.908877963422453e-12
2.6529361664128652e-12
2.4195066797686003e-12
2.2066164595534984e-12
2.0124523600141883e-12
1.8353785065053487e-12
1.6738852354038386e-12
1.5266061033553209e-12
1.3922814547030998e-12
1.2697721900789016e-12
1.1580495434778863e-12
1.056153877570288e-12
9.632210961214614e-13
8.784708021367955e-13
8.011750344831861e-13
7.306804570749786e-13
6.663886380743925e-13
6.077538025453023e-13
5.542781968439553e-13
5.05507864757411e-13
4.610287932618581e-13
4.2046339796855397e-13
3.834673177710717e-13
3.497264916199058e-13
3.189544924204447e-13
2.908900956023365e-13
2.6529506148462617e-13
2.4195140224980464e-13
2.2066244267996896e-13
2.0124668083076183e-13
1.8353929556250973e-13
1.6739045998409727e-13
1.526616067066779e-13
1.3922918133555035e-13
1.2697903660146946e-13
1.1580639908762898e-13
1.0561652222105944e-13
9.632383726842648e-14
8.784826688507825e-14
8.011894823515538e-14
7.306949049881789e-14
6.664030863365328e-14
6.077682508046064e-14
5.5429264545982784e-14
5.055223135341487e-14
4.6104324221759944e-14
4.2047784708526936e-14
3.834817668581094e-14
3.497399136304378e-14
3.1896894203751853e-14
2.909036909236126e-14
2.6530951162112706e-14
2.4196656336508864e-14
2.2067754158679366e-14
2.0126172301492342e-14
1.8355428605654476e-14
1.6740491184322734e-14
1.5267650755546108e-14
1.3924404305155928e-14
1.4783311832702444e-06
1.349280802408971e-06
1.2303649633476032e-06
1.1228585414966452e-06
1.0237764015070529e-06
9.341685225305442e-07
8.523569929878073e-07
7.77443335056739e-07
7.08974849848928e-07
6.466910367745909e-07
5.896145221228578e-07
5.379727470001986e-07
4.906343721823971e-07
4.4747701125971967e-07
4.0806147185868707e-07
3.722118392182915e-07
3.3944304598654706e-07
3.0957376394284405e-07
2.8236755387532297e-07
2.5748638509642906e-07
2.348686982706115e-07
2.1418563410380757e-07
1.9536101481439896e-07
1.781653333992085e-07
1.624860671625113e-07
1.4819764063889798e-07
1.3515003626327792e-07
1.232652468073233e-07
1.1241293376916237e-07
1.0252068960011374e-07
9.35057660139752e-08
8.527472874681607e-08
7.777389859472802e-08
7.093034429052515e-08
6.468662190552906e-08
5.899669769380391e-08
5.380550692957883e-08
4.907034605690749e-08
4.4753135506466566e-08
4.081606820572521e-08
3.722424262521641e-08
3.394905021863577e-08
3.096232247521377e-08
2.8237703429474555e-08
2.575305832260673e-08
2.348706861244755e-08
2.1420465908697553e-08
1.953565167611517e-08
1.7816777597125953e-08
1.6249046023142734e-08
1.4819425520132696e-08
1.3515436538580717e-08
1.2326145112420465e-08
1.1241656785763876e-08
1.0252498085722967e-08
9.350374441975477e-09
8.527679316066639e-09
7.777305186992206e-09
7.09301897232823e-09
6.468898882090952e-09
5.899713253134761e-09
5.380596105080939e-09
4.907164789771739e-09
4.475377763821993e-09
4.0815771265369704e-09
3.722455630084947e-09
3.394924955363462e-09
3.096196245400624e-09
2.8237642700137283e-09
2.5753138188258878e-09
2.3487133726791935e-09
2.142052524801842e-09
1.9535733041296605e-09
1.7816801066775867e-09
1.6249046397170943e-09
1.481931272628313e-09
1.351542974695404e-09
1.2326219300977756e-09
1.124165439882832e-09
1.0252461566126954e-09
9.350397689667827e-10
8.527624475216999e-10
7.777285246155485e-10
7.093001394932376e-10
6.46886262735066e-10
5.899672704291738e-10
5.380566282207392e-10
4.907158369286627e-10
4.475359503215762e-10
4.081576618172094e-10
3.7224423779306787e-10
3.394923878754791e-10
3.0961927770950515e-10
2.823761335950476e-10
2.5753011390086177e-10
2.348713307892715e-10
2.1420520151777271e-10
1.9535747880919896e-10
1.7816812250750387e-10
1.624905045857607e-10
1.48193099703149e-10
1.3515434783110577e-10
1.2326223524181165e-10
1.1241596519550653e-10
1.0252457206125787e-10
9.350396553815527e-11
8.527623067207898e-11
7.77728426206992e-11
7.093001209087024e-11
6.468893981010114e-11
5.899701280869912e-11
5.38056628519717e-11
4.9071578072335876e-11
4.475381167178778e-11
4.0815962370919473e-11
3.722460012723631e-11
3.394923866930132e-11
3.096192803870499e-11
2.823774720236741e-11
2.5753131413774812e-11
2.3487135258809645e-11
2.1420421319417758e-11
1.9535748393118648e-11
1.781681444954352e-11
1.6249051665343463e-11
1.4819311450116482e-11
1.3515436243619172e-11
1.232622459345533e-11
1.124165055954433e-11
1.0252459148411343e-11
9.350354003296253e-12
8.527624356174366e-12
7.777322537937678e-12
7.093002611993347e-12
6.468895409915686e-12
5.899702861905837e-12
5.3805678221829434e-12
4.907136324225354e-12
4.475361667980263e-12
4.081597688744471e-12
3.722443986123296e-12
3.3949094092984202e-12
3.0961943277314688e-12
2.8237762059248234e-12
2.575314653781154e-12
2.3487039897005615e-12
2.1420436456887315e-12
1.9535763510250054e-12
1.7816829574867376e-12
1.6249143163290023e-12
1.4819396171698324e-12
1.3515451424487446e-12
1.2326239671469304e-12
1.124166566863632e-12
1.0252522419882446e-12
9.350413055534584e-13
8.527679532482583e-13
7.777337647266343e-13
7.093017712584819e-13
6.468880114152504e-13
5.899690260683159e-13
5.380608230801057e-13
4.90717450633559e-13
4.4753767852993955e-13
4.08161279827023e-13
3.722476591842468e-13
3.3949404785944763e-13
3.0962094419902375e-13
2.823778049399795e-13
2.5753297698713685e-13
2.3487301423251314e-13
2.142068826203731e-13
1.953591465771744e-13
1.781689696883033e-13
1.6249294298445116e-13
1.481947766281545e-13
1.3515539037176284e-13
1.232639080540149e-13
1.1241816799893229e-13
1.025267355114299e-13
9.35056418563702e-14
8.527790589032496e-14
7.777452227819344e-14
7.093168843806347e-14
6.469031243529364e-14
5.899869115310312e-14
5.380759358107656e-14
4.907325678180859e-14
4.4755279981055765e-14
4.0817641000735633e-14
3.7226105292468247e-14
3.395091870537994e-14
3.0963753511949814e-14
2.8239293793740448e-14
2.5754809789143535e-14
2.348881375922642e-14
2.1422100018974616e-14
1.9537426710989635e-14
1.7818409058500122e-14
1.6250806411552158e-14
1.4821059475805774e-14
1.5731610003334614e-06
1.4356564494935853e-06
1.3094032217407357e-06
1.1949638683727028e-06
1.0894671105697705e-06
9.941592850517043e-07
9.070719601638473e-07
8.274091770089701e-07
7.545177540846526e-07
6.882886696672982e-07
6.275584462229541e-07
5.725680389737714e-07
5.22213753512814e-07
4.762509605931383e-07
4.3429492354437476e-07
3.961556426726548e-07
3.6128111603390296e-07
3.294771599244208e-07
3.0053675883440184e-07
2.7405428236261233e-07
2.49983611100158e-07
2.2796361862292426e-07
2.0792876168664203e-07
1.8962544460595363e-07
1.72936384636768e-07
1.5773240544226982e-07
1.438452292539398e-07
1.3119428854901916e-07
1.1964534781614266e-07
1.0911625433150951e-07
9.951961985831564e-08
9.076009527999439e-08
8.27773190269768e-08
7.549312295573997e-08
6.884779575620877e-08
6.279170609236492e-08
5.726639969320035e-08
5.2227187470687796e-08
4.7632621508275046e-08
4.344148715852991e-08
3.961870214592658e-08
3.613296875186385e-08
3.295399880117968e-08
3.005433099330264e-08
2.74096875735037e-08
2.4998056888675384e-08
2.2798484902963078e-08
2.0792319681009448e-08
1.896287158317903e-08
1.729431095149295e-08
1.5772742424601826e-08
1.4384904116428342e-08
1.3119110119342436e-08
1.1964813307192355e-08
1.0912018024893244e-08
9.951859385681358e-09
9.076235503704406e-09
8.277669889501778e-09
7.549295240155698e-09
6.885019623797175e-09
6.279225657204307e-09
5.726712969137855e-09
5.222826459425142e-09
4.763266783603645e-09
4.344154450433695e-09
3.961910378513612e-09
3.6133092459169633e-09
3.2953809709986227e-09
3.0054218144137085e-09
2.7409756540258914e-09
2.4998117723774818e-09
2.2798434828925956e-09
2.079240581481868e-09
1.8962904945390173e-09
1.729437721548308e-09
1.577274989335997e-09
1.4384833583104253e-09
1.3119124963878324e-09
1.1964793317065353e-09
1.0912020551868513e-09
9.951878463567772e-10
9.076221715665678e-10
8.277612377942169e-10
7.549271274345982e-10
6.885016749110592e-10
6.279242246725364e-10
5.726708002344104e-10
5.22284715453002e-10
4.763267717071436e-10
4.3441518665119223e-10
3.961913883318513e-10
3.6133086783316583e-10
3.2953765814712277e-10
3.005419059043803e-10
2.740989125522089e-10
2.499798583812899e-10
2.2798551856342683e-10
2.0792421067945117e-10
1.896291092049788e-10
1.7294381771416445e-10
1.5772663170635972e-10
1.4384914160846492e-10
1.3119130214336622e-10
1.1964850840122785e-10
1.0912016529868019e-10
9.951877844398708e-11
9.076220634107002e-11
8.277611228664462e-11
7.549271427716654e-11
6.885052972357823e-11
6.279210297452072e-11
5.726707929131797e-11
5.222819684424628e-11
4.7632681988792425e-11
4.344174793506257e-11
3.961914032785218e-11
3.613308534164757e-11
3.295376517115165e-11
3.0054191667948634e-11
2.7409748447199067e-11
2.499798804143449e-11
2.2798436071478858e-11
2.0792420995362527e-11
1.896291350105748e-11
1.729438278813154e-11
1.5772664753569497e-11
1.4384841281671792e-11
1.3119199177884243e-11
1.1964790192029069e-11
1.0912018509687141e-11
9.951879297908887e-12
9.076221958286646e-12
8.277612949166534e-12
7.549272896739121e-12
6.885018864361709e-12
6.279211967973946e-12
5.726709535358766e-12
5.222821328426434e-12
4.763269818731556e-12
4.344153868797243e-12
3.961915570890247e-12
3.613310096887205e-12
3.29539515037355e-12
3.0054362523868454e-12
2.7409905926284495e-12
2.499800375376851e-12
2.279845193976888e-12
2.0792544235786737e-12
1.8962929341878863e-12
1.7294487975893117e-12
1.5772762047633728e-12
1.4384857209513855e-12
1.3119147245225117e-12
1.1964867844651998e-12
1.0912090718379664e-12
9.951895161793259e-13
9.076237807329962e-13
8.277628814703418e-13
7.549288753444221e-13
6.885034724513689e-13
6.279260283551656e-13
5.726725412998114e-13
5.222837202611975e-13
4.763285692135743e-13
4.344169734106059e-13
3.961931437322767e-13
3.6133259671248124e-13
3.295393999732455e-13
3.005436599039933e-13
2.741006464994601e-13
2.499816246080369e-13
2.2798610645368025e-13
2.0792702945319948e-13
1.896318598307898e-13
1.7294646679374445e-13
1.577283928220152e-13
1.4385015908726691e-13
1.31193059491319e-13
1.1964964746884724e-13
1.0912193058770972e-13
9.952053867029856e-14
9.076396517204757e-14
8.277787523149112e-14
7.549447464425143e-14
6.885193435791626e-14
6.27941899589429e-14
5.726884126908917e-14
5.222995917445101e-14
4.763469012382722e-14
4.344350890692532e-14
3.9620901567026265e-14
3.6134846885864844e-14
3.295552723325738e-14
3.005610917989273e-14
2.7411510995616924e-14
2.4999750369716348e-14
2.2800198542584706e-14
2.0794183440868687e-14
1.8964675930760848e-14
1.729614525835697e-14
1.5774508678052767e-14
1.6734651912801117e-06
1.5275525205442696e-06
1.393029127292976e-06
1.2712850618537278e-06
1.159368871711086e-06
1.0578557960638625e-06
9.652430543087613e-07
8.804561359229455e-07
8.029298865269218e-07
7.324366324415261e-07
6.67829734181665e-07
6.093207359202359e-07
5.557071945392407e-07
5.068415119921086e-07
4.621900986325781e-07
4.2158678091411364e-07
3.8448283848652433e-07
3.5064839652958637e-07
3.198420451355773e-07
2.9165114531539125e-07
2.660425125856456e-07
2.4260506803665e-07
2.2128356156738656e-07
2.018073539367879e-07
1.840484664787654e-07
1.678637331554757e-07
1.5308496852671138e-07
1.3962346810747213e-07
1.2733025315723598e-07
1.1612658988149813e-07
1.0591424276065254e-07
9.659011489176025e-08
8.809465642633666e-08
8.034317348179736e-08
7.327131496695196e-08
6.6825565597892e-08
6.094523726842698e-08
5.5581949421217614e-08
5.069238883294282e-08
4.623242628075529e-08
4.2164099451927025e-08
3.8454348708805396e-08
3.5071167103705745e-08
3.198519613936367e-08
2.917059988304971e-08
2.660384733433262e-08
2.4263224672838007e-08
2.2128117230124656e-08
2.0181121648885077e-08
1.8405383578329997e-08
1.678603404553298e-08
1.5309047738507486e-08
1.3961951653382437e-08
1.2733484128780642e-08
1.161305442587405e-08
1.0591215820485913e-08
9.659339731578473e-09
8.80942912144506e-09
8.034295719118736e-09
7.3273468209142995e-09
6.6826349258926115e-09
6.094627500804893e-09
5.558368249941623e-09
5.069280848216366e-09
4.623244584688521e-09
4.216442699437029e-09
3.8454472921390125e-09
3.507092155924377e-09
3.1985051281501756e-09
2.917069661756107e-09
2.660398815983146e-09
2.426312881858588e-09
2.212821847832972e-09
2.018117656332774e-09
1.8405456831321883e-09
1.6785862010077088e-09
1.5308989907327156e-09
1.3961964678403274e-09
1.2733472826908678e-09
1.1613064307675184e-09
1.0591238642538993e-09
9.65925530342367e-10
8.809409201017306e-10
8.034275369837638e-10
7.327345383411206e-10
6.682618844547568e-10
6.094576840940717e-10
5.558360932192722e-10
5.069247839152874e-10
4.6232425983757085e-10
4.2164171487386276e-10
3.8454461825019397e-10
3.5070885373210406e-10
3.1985026534318527e-10
2.917048167128508e-10
2.660398529113972e-10
2.4263123100637e-10
2.212823302974981e-10
2.0181186199434707e-10
1.8405461467800256e-10
1.678598023293405e-10
1.5308995844874825e-10
1.396186963131029e-10
1.2733376475655453e-10
1.1613060619976477e-10
1.0591237577719296e-10
9.659323751604199e-11
8.809407484435475e-11
8.034275479131289e-11
7.32734631336696e-11
6.682619052656328e-11
6.094577005830029e-11
5.558360488031271e-11
5.069285063817722e-11
4.6232095795369203e-11
4.216447775778043e-11
3.8454460508165513e-11
3.507088457812272e-11
3.198502757916035e-11
2.91706917175784e-11
2.660379481073145e-11
2.426312486075721e-11
2.212823301641136e-11
2.0181188557003303e-11
1.8405329683840816e-11
1.6785981822873713e-11
1.53089974628739e-11
1.3961870831086974e-11
1.2733469838436573e-11
1.1613062693801173e-11
1.059123918585668e-11
9.659325117937339e-12
8.809345606312805e-12
8.034277003015237e-12
7.327294842149863e-12
6.682620827745551e-12
6.09462279083613e-12
5.558362214121228e-12
5.069286752772007e-12
4.623211179506754e-12
4.2164188712475065e-12
3.845447704618386e-12
3.507090152995268e-12
3.198504397299002e-12
2.9170708417278557e-12
2.6604003909153953e-12
2.426314157709967e-12
2.212824974497669e-12
2.018120527936084e-12
1.8405479586296493e-12
1.6785998523443961e-12
1.5309014243295868e-12
1.3961988559913819e-12
1.2733394388608732e-12
1.1613079386447554e-12
1.0591255912197272e-12
9.659341824387362e-13
8.809426082020531e-13
8.034293709431389e-13
7.327364585172003e-13
6.682637561203804e-13
6.094595417553722e-13
5.55837894444329e-13
5.069303481524288e-13
4.623227898869006e-13
4.2164355918717436e-13
3.845436598094816e-13
3.5071068761659114e-13
3.1985211207564095e-13
2.9170875673458907e-13
2.660397861513354e-13
2.4263308817376275e-13
2.2128416991357458e-13
2.0181372505585098e-13
1.8405646827061484e-13
1.6786165763317122e-13
1.530918147797409e-13
1.396215580003463e-13
1.2733653781457646e-13
1.1613246624879303e-13
1.0591423152860714e-13
9.659509070798459e-14
8.80952957097383e-14
8.034460956671717e-14
7.327531832569453e-14
6.68275644518278e-14
6.094762667062039e-14
5.558546195868954e-14
5.0694707346252446e-14
4.623428612939677e-14
4.2166333627898567e-14
3.845631685505458e-14
3.507248752649117e-14
3.1986652325120687e-14
2.917254829804356e-14
2.6605843807549453e-14
2.426498149642704e-14
2.213008970151491e-14
2.0182899189836023e-14
1.840731961415511e-14
1.678783859385022e-14
1.7801493516047526e-06
1.624902713747522e-06
1.4821110056180583e-06
1.3526363714648156e-06
1.2333776399539408e-06
1.1255735559895966e-06
1.0270247023281748e-06
9.368455201233138e-07
8.543958115114288e-07
7.793805109262391e-07
7.105937850257897e-07
6.483839210590285e-07
5.91355317439009e-07
5.393451443286298e-07
4.918112692186446e-07
4.486249722465888e-07
4.0912040522060564e-07
3.7313525552181397e-07
3.403500907055145e-07
3.103553661855424e-07
2.8310314322076834e-07
2.581697068091302e-07
2.3547671581541727e-07
2.147505502310444e-07
1.9585328042632646e-07
1.786292235166519e-07
1.6290557675637518e-07
1.4857893806050379e-07
1.3549832015543347e-07
1.2357400095000223e-07
1.1270697279911878e-07
1.0278696291665097e-07
9.374553162126532e-08
8.549624400239999e-08
7.797126145994245e-08
7.111202223318167e-08
6.485493510569424e-08
5.9147705720204305e-08
5.3944005513967385e-08
4.919791705765757e-08
4.486868157128954e-08
4.092097204101121e-08
3.732073303911613e-08
3.403683120015979e-08
3.104172168441763e-08
2.831047536359352e-08
2.5819515744275833e-08
2.3547522409851635e-08
2.147564159669308e-08
1.958599259293859e-08
1.7862785776185745e-08
1.6291061648715525e-08
1.485751911651252e-08
1.355026013846309e-08
1.2357977429773833e-08
1.1270584504554695e-08
1.0278930618598357e-08
9.374500022401688e-09
8.5496472660857e-09
7.797355339749411e-09
7.11128719461891e-09
6.4855633235748765e-09
5.914907814290529e-09
5.394449099768766e-09
4.919798969453964e-09
4.486905722525966e-09
4.092111806899249e-09
3.732052751375507e-09
3.4036711141167674e-09
3.1041838417662122e-09
2.8310486935433574e-09
2.5819470812406406e-09
2.354761783459852e-09
2.147568451825841e-09
1.958606564126548e-09
1.7862712575886683e-09
1.6290974072468877e-09
1.4857547087984069e-09
1.355025490674085e-09
1.2357977669344951e-09
1.127060828779253e-09
1.0278916661914657e-09
9.374483128761765e-10
8.549630759991729e-10
7.797353381279066e-10
7.111272274692938e-10
6.485557006844541e-10
5.914898601371269e-10
5.394451292979632e-10
4.919798446846529e-10
4.486909189620031e-10
4.0921100153815397e-10
3.7320486033226253e-10
3.403668713915973e-10
3.104182972755941e-10
2.831048144866993e-10
2.5819466477926423e-10
2.354763494843072e-10
2.1475696214013474e-10
1.9586069046246384e-10
1.7862709799738445e-10
1.629098227645423e-10
1.4857552953718946e-10
1.3550249303885757e-10
1.235797533001013e-10
1.1270606210463631e-10
1.0278916813689937e-10
9.374483164018636e-11
8.549629253706727e-11
7.797355753775797e-11
7.11127170543993e-11
6.485557889264592e-11
5.914899084944035e-11
5.3944513151861776e-11
4.919798944814071e-11
4.486909968682574e-11
4.0921099050945e-11
3.732048554806436e-11
3.403668805963127e-11
3.104182831222615e-11
2.831048422883563e-11
2.581947242791243e-11
2.3547635367808865e-11
2.147569890554998e-11
1.958607031168168e-11
1.786270862938504e-11
1.6290983963949555e-11
1.4857556477805674e-11
1.35502527060751e-11
1.235797567708306e-11
1.1270607907552387e-11
1.0278918313332867e-11
9.374483670369357e-12
8.549630904384134e-12
7.79735622455353e-12
7.1112735511186716e-12
6.4855587291720415e-12
5.914900037876696e-12
5.394453123735607e-12
4.919799902170929e-12
4.486911687172986e-12
4.092111646287574e-12
3.732050912709616e-12
3.403670545508029e-12
3.1041846013734523e-12
2.8310501778607757e-12
2.581948622467423e-12
2.3547653027797657e-12
2.147571655429514e-12
1.958608799289438e-12
1.7862726281036214e-12
1.6291001723385453e-12
1.4857571879378515e-12
1.35502683326078e-12
1.2357995187025964e-12
1.1270625592565676e-12
1.0278934431397689e-12
9.374501349224314e-13
8.549648571718387e-13
7.797373899535643e-13
7.111291244384405e-13
6.485576425224024e-13
5.914917728129308e-13
5.394470810481573e-13
4.919817581131346e-13
4.48692869071641e-13
4.0921293302465113e-13
3.732068596200653e-13
3.4036882290422793e-13
3.104202287942348e-13
2.8310678627338966e-13
2.581966306974287e-13
2.3547829878093076e-13
2.1475896618408924e-13
1.9586264680977084e-13
1.78629056803478e-13
1.6291178446015563e-13
1.4857751098739184e-13
1.3550447341314965e-13
1.2358170280953986e-13
1.1270804239168593e-13
1.0279111377374941e-13
9.374678286749234e-14
8.549826792715788e-14
7.797550826758889e-14
7.111468172824768e-14
6.485753349151196e-14
5.91509465489905e-14
5.394648546053425e-14
4.919994490409398e-14
4.487105598434372e-14
4.092306237240085e-14
3.7322449408720807e-14
3.4038651363293617e-14
3.1043791943036157e-14
2.8312447702351496e-14
2.5821432153159593e-14
2.3549598996112466e-14
2.1477662527606536e-14
1.958803402944753e-14
1.7864672332533725e-14
1.8933040834173702e-06
1.728430566780337e-06
1.5765472277341897e-06
1.4389263877479464e-06
1.3121877999384238e-06
1.1974379456733777e-06
1.0926360873702788e-06
9.966397301510726e-07
9.090255345468639e-07
8.292414700415682e-07
7.56058804336524e-07
6.898867603166646e-07
6.291743468599866e-07
5.738446586133503e-07
5.232812122045169e-07
4.773469677359671e-07
4.353171063872696e-07
3.970186968146422e-07
3.6213895020648185e-07
3.3022997652025185e-07
3.0122661083396385e-07
2.7469469040512585e-07
2.505533283154315e-07
2.2850133708016383e-07
2.0839335402600954e-07
1.900680137692613e-07
1.7333403011770678e-07
1.580917866996659e-07
1.4417589342697252e-07
1.314860929879865e-07
1.1992408707321322e-07
1.0936838301480159e-07
9.974870005730405e-08
9.097161563968027e-08
8.296388494154814e-08
7.566595084213875e-08
6.900719710983904e-08
6.293525354583934e-08
5.7398533797675004e-08
5.2348246966613895e-08
4.7741914311597736e-08
4.3541374573505765e-08
3.97106285410755e-08
3.621643423355115e-08
3.302913941321678e-08
3.012344524248759e-08
2.7472644280709792e-08
2.505542081731227e-08
2.2850890652485628e-08
2.083996302575486e-08
1.9006636014734607e-08
1.733425867532374e-08
1.580893387796005e-08
1.4417981047895833e-08
1.3149198728989993e-08
1.1992305789906253e-08
1.0937151667742124e-08
9.974806320547209e-09
9.097139287872249e-09
8.296591368509236e-09
7.566663437854855e-09
6.900805433747223e-09
6.293611593024622e-09
5.739831241887726e-09
5.234793597667667e-09
4.774228067068646e-09
4.354154345318867e-09
3.971038474261033e-09
3.6216293116729596e-09
3.3029634983346917e-09
3.012338239453449e-09
2.7472847268810293e-09
2.505551783694453e-09
2.2850684116407806e-09
2.084027660830971e-09
1.900656902500732e-09
1.7334016177534257e-09
1.5808965520715286e-09
1.4417959875645367e-09
1.3149334530761745e-09
1.1992215264158898e-09
1.0937030641348141e-09
9.974788147995478e-10
9.097114200109065e-10
8.296665625061309e-10
7.566649157573989e-10
6.900799082479781e-10
6.293665550768153e-10
5.739890073587197e-10
5.234790998197966e-10
4.774186307961256e-10
4.354152539150956e-10
3.9709955379850784e-10
3.6216262089024994e-10
3.30296262669792e-10
3.0123373214536584e-10
2.7472574389969273e-10
2.5055287810391167e-10
2.2850691341820434e-10
2.0840079471170732e-10
1.9006564322699963e-10
1.7334192569409492e-10
1.5808817268087402e-10
1.441795388090405e-10
1.3149329265592894e-10
1.1992331392089643e-10
1.0937136472384428e-10
9.974688969539413e-11
9.097113820686254e-11
8.296585185579404e-11
7.566649488035847e-11
6.900798862074964e-11
6.293664963245761e-11
5.739890733075779e-11
5.2348426862225613e-11
4.774233268710206e-11
4.354152475641379e-11
3.971034233471167e-11
3.6216263376274463e-11
3.302962461533843e-11
3.0123081168515377e-11
2.747257659098843e-11
2.5055287845800408e-11
2.2850694267153117e-11
2.0840285020849645e-11
1.900656604601644e-11
1.7334194333192623e-11
1.580897339762004e-11
1.4417814148938836e-11
1.3149331700338987e-11
1.1992333179240883e-11
1.0937031002612913e-11
9.974690998885271e-12
9.097115536321355e-12
8.296668158497016e-12
7.566651457037482e-12
6.900868327072251e-12
6.293666903435931e-12
5.739836440423104e-12
5.234793240796006e-12
4.7741883603330895e-12
4.35415433092127e-12
3.971036130191247e-12
3.6216281763286225e-12
3.3029643346021666e-12
3.012339459795591e-12
2.747286423208018e-12
2.505555179664465e-12
2.2850936682855048e-12
2.0840303762827925e-12
1.9006584763561695e-12
1.7334213167480693e-12
1.580883739611428e-12
1.4417974016372791e-12
1.3149350419760235e-12
1.199235194612128e-12
1.093704974572422e-12
9.97480738528763e-13
9.097134289189896e-13
8.296686914112073e-13
7.566596171941844e-13
6.900887102563961e-13
6.293624073429782e-13
5.739855207975994e-13
5.234812000968419e-13
4.774207121740737e-13
4.3541304789310737e-13
3.9710548942295534e-13
3.62161149440491e-13
3.302983102003841e-13
3.0123287417705103e-13
2.747278298955818e-13
2.5055494255519234e-13
2.2850900693608415e-13
2.084028746547591e-13
1.9006586411016096e-13
1.7334400833259477e-13
1.5809179799512032e-13
1.4418020566377266e-13
1.3149409385659015e-13
1.1992539614315742e-13
1.0937237416764153e-13
9.974995054114999e-14
9.097321959384638e-14
8.296874583159097e-14
7.566857900479027e-14
6.901074772928328e-14
6.293811743370078e-14
5.740099060004206e-14
5.2350509106427164e-14
4.7743947951313824e-14
4.354360771947378e-14
3.971242572674363e-14
3.6218346226603505e-14
3.3031707854490315e-14
3.01254591234792e-14
2.7474928785296732e-14
2.5057616393895207e-14
2.2853001298597028e-14
2.084236844335434e-14
1.900864949424596e-14
2.0132268371725536e-06
1.8382385420176614e-06
1.676611925632794e-06
1.5302759203868587e-06
1.3955894697509447e-06
1.2735971633114845e-06
1.162310262222277e-06
1.0602156635478319e-06
9.67032992149143e-07
8.820863737298864e-07
8.043146586678742e-07
7.33894852277044e-07
6.693722983984301e-07
6.104878573532119e-07
5.567205808049779e-07
5.078341594015128e-07
4.631252476428273e-07
4.223763730306601e-07
3.852732690703503e-07
3.5133252412312556e-07
3.2047560907878203e-07
2.922459362993987e-07
2.6656517811739857e-07
2.431029248120514e-07
2.2170913876546538e-07
2.0221418162084766e-07
1.8441300445380903e-07
1.6819394143824564e-07
1.5338760060111083e-07
1.398898215035799e-07
1.2758743934957597e-07
1.1635737060322161e-07
1.0612298413157119e-07
9.678495955749656e-08
8.826559925075315e-08
8.050096858500064e-08
7.341753564491623e-08
6.695699048100685e-08
6.106620880921056e-08
5.569355738319468e-08
5.079279895358144e-08
4.632384252747829e-08
4.224821566067735e-08
3.853071518634013e-08
3.514025821269e-08
3.204842954190722e-08
2.9228577395761395e-08
2.6656570134318088e-08
2.431116053259176e-08
2.2172012548182626e-08
2.0221277090449125e-08
1.844199939937855e-08
1.6819209998223094e-08
1.5339344607980814e-08
1.3989632010280545e-08
1.275867733872062e-08
1.1636083540063167e-08
1.0612250178432034e-08
9.6785100478286e-09
8.826887147332392e-09
8.050211749541073e-09
7.341867224922877e-09
6.695871245864074e-09
6.106694666854173e-09
5.569373865681373e-09
5.07932550477139e-09
4.632406011488236e-09
4.224807445672558e-09
3.853068354567081e-09
3.5140386392762928e-09
3.2048406201162993e-09
2.9228572960428953e-09
2.6656753325541053e-09
2.4311184887613486e-09
2.2172068449858667e-09
2.0221178548750698e-09
1.8441922041082646e-09
1.6819232494222343e-09
1.5339335113690698e-09
1.3989638929558888e-09
1.275869961924873e-09
1.1636073345564921e-09
1.0612224805125921e-09
9.67846264066357e-10
8.82686129379696e-10
8.050214582874976e-10
7.341883121132786e-10
6.69586051646741e-10
6.106711901074395e-10
5.569387843978857e-10
5.079329129872573e-10
4.63240361272813e-10
4.224813036693808e-10
3.8530653114131107e-10
3.5140466227431823e-10
3.2048399744495106e-10
2.922848860501236e-10
2.665670021306545e-10
2.4311197177790663e-10
2.2172133415033508e-10
2.0221173876035608e-10
1.8441929742387332e-10
1.6819240399213742e-10
1.5339329390459718e-10
1.3989669604698612e-10
1.2758698256797418e-10
1.163610112480768e-10
1.0612249942163847e-10
9.67846255528431e-11
8.826885296787864e-11
8.050214912299678e-11
7.341883305040055e-11
6.695859980152502e-11
6.106696954015493e-11
5.5693882162532346e-11
5.079329421952862e-11
4.6324034850801334e-11
4.2248021611948053e-11
3.8530654347460956e-11
3.5140374280171253e-11
3.2048484649704837e-11
2.922849063612266e-11
2.6656700490967608e-11
2.43112621945734e-11
2.217213480641538e-11
2.0221175795764237e-11
1.844193158330713e-11
1.6819241808411995e-11
1.533933101535284e-11
1.3989636378151953e-11
1.2758732818982247e-11
1.1636102841462059e-11
1.0612252102394076e-11
9.678464388316689e-12
8.826864619185704e-12
8.050216983051743e-12
7.341866558011332e-12
6.695862080408575e-12
6.106698992493303e-12
5.569390129694522e-12
5.0793313645936926e-12
4.6324054542587e-12
4.2248149897764985e-12
3.853067402108212e-12
3.5140394283939712e-12
3.20484224520614e-12
2.9228510622701565e-12
2.6656788653072238e-12
2.4311219970314796e-12
2.2172098068615794e-12
2.0221195724862426e-12
1.84419988290761e-12
1.6819261745930503e-12
1.5339350977107318e-12
1.3989656314595996e-12
1.27587201479622e-12
1.1636093018850787e-12
1.061224491633707e-12
9.678509107759057e-13
8.826884585518594e-13
8.050216372534751e-13
7.341886543254997e-13
6.695899192721893e-13
6.106718971833185e-13
5.569395848426599e-13
5.07935133537434e-13
4.632437279342859e-13
4.2248241551946173e-13
3.8530873763822593e-13
3.514059405390611e-13
3.2048622202877877e-13
2.922871036607676e-13
2.6656988403266746e-13
2.431148189829771e-13
2.2172297811627307e-13
2.0221447202794873e-13
1.8442151381521473e-13
1.6819461489305545e-13
1.5339550719306725e-13
1.3989856056540372e-13
1.2758919831364746e-13
1.1636292720574028e-13
1.061244462759126e-13
9.67868406917437e-14
8.827084317982747e-14
8.050436710842883e-14
7.342086294578946e-14
6.696081821001904e-14
6.106934362977189e-14
5.569595622363454e-14
5.0795511159454716e-14
4.6326251277181794e-14
4.225034689150698e-14
3.853296980220215e-14
3.514259168057023e-14
3.2050619977360886e-14
2.923070825885747e-14
2.6658918508928624e-14
2.4313417878973218e-14
2.2174295776495774e-14
2.0223393489502362e-14
2.1404443980911973e-06
1.9543521051988377e-06
1.782788877340987e-06
1.6273686701470785e-06
1.4842104995185184e-06
1.354540976594305e-06
1.2361377497522099e-06
1.1276372500677913e-06
1.0285062715889369e-06
9.382401317915574e-07
8.555067335972069e-07
7.806230436921216e-07
7.119781493847971e-07
6.493536811284316e-07
5.921608798360568e-07
5.401995568824654e-07
4.92644914253919e-07
4.492956007009846e-07
4.0982780225621977e-07
3.7372003855249214e-07
3.408996397386375e-07
3.108768155329134e-07
2.835571393575856e-07
2.5859928349671314e-07
2.358422335380718e-07
2.1510179390947085e-07
1.9616926240634872e-07
1.7891771184835845e-07
1.631670099849632e-07
1.4880785910938113e-07
1.3572270968211365e-07
1.2377541901340995e-07
1.1288913538774945e-07
1.0295550749111506e-07
9.389364171228716e-08
8.56335692841179e-08
7.809889959582994e-08
7.122616471640716e-08
6.495979325613302e-08
5.924470944110454e-08
5.403122116899799e-08
4.927746890410092e-08
4.494213227969087e-08
4.0987548279730696e-08
3.738082299016414e-08
3.4091956489089084e-08
3.109221135788632e-08
2.835619989348941e-08
2.5861290582418844e-08
2.358574496917526e-08
2.1510620571076116e-08
1.9617934504168227e-08
1.789164137417264e-08
1.631740281777715e-08
1.4881656070231191e-08
1.3572173841372644e-08
1.2378018337562408e-08
1.1288921482297095e-08
1.0295592255331477e-08
9.38969801657435e-09
8.563498706386477e-09
7.809995181252867e-09
7.122821072985387e-09
6.4960608408300125e-09
5.924485211027552e-09
5.403186462065851e-09
4.927772129569463e-09
4.494184437687064e-09
4.0987542919255e-09
3.738106863343453e-09
3.4091933076730937e-09
3.1092130555151874e-09
2.8356341669746355e-09
2.5861292514499188e-09
2.3585785171938543e-09
2.1510505020985647e-09
1.9617800057480837e-09
1.7891646358685145e-09
1.6317429129721732e-09
1.4881671026805157e-09
1.357224252692656e-09
1.2378033091739847e-09
1.1288899965037716e-09
1.0295597982712821e-09
9.389672174949403e-10
8.563504291208177e-10
7.81000965589806e-10
7.122796274180992e-10
6.496082292695743e-10
5.924482892054672e-10
5.403193077181147e-10
4.927770823185595e-10
4.4941918228704903e-10
4.098741152592672e-10
3.7381059860254495e-10
3.409184169525464e-10
3.1092208010084997e-10
2.835636126836653e-10
2.5861371556955687e-10
2.3585852600503654e-10
2.1510553166557375e-10
1.9617857442108658e-10
1.7891654176188024e-10
1.6317382431918672e-10
1.488162873707361e-10
1.3572207323144904e-10
1.2378000450549898e-10
1.1288898587506722e-10
1.0295572216571881e-10
9.389673481299478e-11
8.563483775143122e-11
7.810009839427568e-11
7.122813610895988e-11
6.496083278371959e-11
5.924498496156582e-11
5.4031932253053765e-11
4.927770768228612e-11
4.4941803248758765e-11
4.098751595386913e-11
3.738096436516361e-11
3.409184510027633e-11
3.109221078036912e-11
2.8356361911081528e-11
2.586137494736873e-11
2.35858544557989e-11
2.1510500877883872e-11
1.9617810013814868e-11
1.7891655718495292e-11
1.6317384133056984e-11
1.4881669012781965e-11
1.357220935225994e-11
1.2378033517891045e-11
1.1288900941251692e-11
1.0295574239162677e-11
9.389675514255501e-12
8.563507654503097e-12
7.810012012094098e-12
7.1228158194061416e-12
6.496069043595531e-12
5.92448560139636e-12
5.403208935849998e-12
4.9277853202566415e-12
4.494193835660737e-12
4.098743351228714e-12
3.738098569943733e-12
3.409186623840078e-12
3.1092153638516976e-12
2.8356383213845023e-12
2.586133096925851e-12
2.358581623195431e-12
2.151057645794755e-12
1.961788098381358e-12
1.7891677003754285e-12
1.6317446651630203e-12
1.488169030244241e-12
1.3572230677677744e-12
1.2378023571631892e-12
1.1288922258317789e-12
1.0295621547808706e-12
9.389696826784438e-13
8.563507369744974e-13
7.81001362846058e-13
7.122819169656513e-13
6.496106776298248e-13
5.924506919771987e-13
5.403216613923748e-13
4.927806646700736e-13
4.494203813148752e-13
4.098764676539627e-13
3.7381198983063523e-13
3.409207950548458e-13
3.109244540374731e-13
2.835659648081149e-13
2.58616095080568e-13
2.358602948798157e-13
2.1510735401045826e-13
1.9618094232117125e-13
1.7891890260107954e-13
1.6317618703365766e-13
1.4881903556155314e-13
1.35724439327474e-13
1.2378268086800642e-13
1.1289107021068905e-13
1.0295808821828141e-13
9.389910097142106e-14
8.563720641815534e-14
7.810246623478562e-14
7.123032440533182e-14
6.496303647056457e-14
5.924720194287936e-14
5.403443533188415e-14
4.928007482121783e-14
4.494428442613244e-14
4.098977961637484e-14
3.738333186584104e-14
3.409421243195895e-14
3.109457837237202e-14
2.835872948652411e-14
2.5863677263753694e-14
2.3588222156330243e-14
2.1512868573267302e-14
2.2749947363529593e-06
2.0773633619894393e-06
1.8951744821659334e-06
1.7302253320572691e-06
1.578050762585334e-06
1.4402637590146771e-06
1.314399169105456e-06
1.1990725704718464e-06
1.0937084544558424e-06
9.977890937438372e-07
9.097965446818158e-07
8.302198147746105e-07
7.571988254240048e-07
6.906178503780218e-07
6.298022633723964e-07
5.745205271008493e-07
5.239502376764563e-07
4.778446351785433e-07
4.3587307912899946e-07
3.9747186963252935e-07
3.6256902925835486e-07
3.306360881654352e-07
3.0158586291342494e-07
2.7504183651950605e-07
2.5083683970385236e-07
2.2878000694964878e-07
2.086409604337646e-07
1.9029535018494514e-07
1.735417737601295e-07
1.5827065304228056e-07
1.4435360411019773e-07
1.3164676265407598e-07
1.200674677943765e-07
1.0950168429716533e-07
9.986452222259399e-08
9.107895847601363e-08
8.306523589411124e-08
7.575558477292443e-08
6.909090339894514e-08
6.30120717983624e-08
5.746716850470598e-08
5.241097075504408e-08
4.7799973048156555e-08
4.359395106564274e-08
3.975792441045388e-08
3.625982164700768e-08
3.306942051458382e-08
3.01593989842382e-08
2.7505932756234436e-08
2.508552381866968e-08
2.2878464830244417e-08
2.0865411759132223e-08
1.9029464358476235e-08
1.7355062410015654e-08
1.5827970235990246e-08
1.4435326939024699e-08
1.3165153647920798e-08
1.2006777744154823e-08
1.0950310682387156e-08
9.98678442223473e-09
9.108116456979157e-09
8.306648290835975e-09
7.575759313929643e-09
6.909159473073037e-09
6.301234915199482e-09
5.746786884957157e-09
5.241165044825257e-09
4.780004532068803e-09
4.359392205225061e-09
3.975810462470309e-09
3.6259819938705095e-09
3.306935207038096e-09
3.015958561097494e-09
2.750586988180616e-09
2.5085781376046715e-09
2.287851542336791e-09
2.0865336216607167e-09
1.9029413451077437e-09
1.7355047136076675e-09
1.582798967099901e-09
1.4435295041926869e-09
1.3165210831149853e-09
1.2006756079758962e-09
1.0950289836455466e-09
9.986781744352161e-10
9.108053844357869e-10
8.306685645685179e-10
7.5757505683441e-10
6.909199299430841e-10
6.301265035542536e-10
5.746822538987444e-10
5.241138700372032e-10
4.779998978372327e-10
4.3593890020024084e-10
3.9758103859191455e-10
3.6259816824767576e-10
3.306934663993032e-10
3.015960501298433e-10
2.750588379306478e-10
2.50857904198049e-10
2.287851264559572e-10
2.086545127260933e-10
1.9029423722569024e-10
1.7355040698536205e-10
1.5828063025944449e-10
1.4435293812870773e-10
1.316514477177875e-10
1.2006754106595654e-10
1.0950290412205795e-10
9.986783501147149e-11
9.108054580763047e-11
8.306685939039812e-11
7.575749872267029e-11
6.909166064644193e-11
6.30123453031482e-11
5.746794180276005e-11
5.2411385781099274e-11
4.7799751617043104e-11
4.359410932736458e-11
3.9758300126937826e-11
3.625982062061998e-11
3.306951405003103e-11
3.0159605438096896e-11
2.7505887353987692e-11
2.508579243802493e-11
2.2878401048050134e-11
2.086534983880724e-11
1.902952026778824e-11
1.735504257458417e-11
1.5827987190598763e-11
1.4435296070752904e-11
1.3165146731045754e-11
1.2006756725015109e-11
1.095029251463474e-11
9.986835386241206e-12
9.108056995681037e-12
8.306646930272556e-12
7.575789964536834e-12
6.909168408240947e-12
6.30126806989165e-12
5.7468250025743715e-12
5.2411408309834615e-12
4.780001259797903e-12
4.359391488658206e-12
3.9758125113917545e-12
3.6259843302031582e-12
3.306953692851618e-12
3.0159628527044133e-12
2.7505910383686314e-12
2.508569062694546e-12
2.2878423995809452e-12
2.0865372908968686e-12
1.902944848200526e-12
1.7355065512235835e-12
1.5828088862069343e-12
1.4435318998278052e-12
1.3165169620053967e-12
1.2006779626254438e-12
1.0950315392120921e-12
9.986808560697344e-13
9.10812521263316e-13
8.306669810533625e-13
7.575775134464509e-13
6.909191267046097e-13
6.301259555397735e-13
5.746819244176067e-13
5.241163670290387e-13
4.780024193553233e-13
4.3594144125775417e-13
3.975835428102083e-13
3.626007235636902e-13
3.30696013298568e-13
3.015985716936315e-13
2.750613873108877e-13
2.508591898284255e-13
2.2878766195711596e-13
2.0865601239742204e-13
1.9029771512207946e-13
1.7355293837121165e-13
1.5828238413617033e-13
1.4435547313078633e-13
1.3165397933377664e-13
1.200700793176859e-13
1.0950543693596345e-13
9.987036911563936e-14
9.108308247075176e-14
8.306898179075275e-14
7.576003509601286e-14
6.909419648158079e-14
6.301487957123035e-14
5.747076231626327e-14
5.2413920659670684e-14
4.780228744001912e-14
4.359664376656092e-14
3.976063770939219e-14
3.626235592560561e-14
3.307188545710703e-14
3.0162142588099806e-14
2.7508422479034214e-14
2.5088327610759578e-14
2.288093626227434e-14
2.4173316014680326e-06
2.207913897461709e-06
2.0143450424982032e-06
1.839037193279819e-06
1.6774967262959563e-06
1.5311437644121819e-06
1.397412657100503e-06
1.2748814486642196e-06
1.1628919756920068e-06
1.0608769897985072e-06
9.673706316295538e-07
8.827587899548588e-07
8.051464884870539e-07
7.343491974299999e-07
6.696884457322523e-07
6.109149054343532e-07
5.571445656063878e-07
5.081260787880849e-07
4.634991100632028e-07
4.226701869441806e-07
3.8555068384130737e-07
3.515995079277775e-07
3.2069953441690926e-07
2.9247609695602905e-07
2.667382089210544e-07
2.4328573287684637e-07
2.2186964558622557e-07
2.0235911498025229e-07
1.8454510688660382e-07
1.6830484631790504e-07
1.5350523652811936e-07
1.3999388184396888e-07
1.2768020571970472e-07
1.1644524119721227e-07
1.0619557090210701e-07
9.685404794565886e-08
8.83318264817269e-08
8.055862176151899e-08
7.347157688449315e-08
6.700738718292791e-08
6.111096927720077e-08
5.5734019934451046e-08
5.083084439128481e-08
4.6358113736729806e-08
4.227880507051456e-08
3.8558984062543645e-08
3.5166208220891124e-08
3.207176129069315e-08
2.9249805806079405e-08
2.6676143242967463e-08
2.4329156692440533e-08
2.218845618856277e-08
2.023597765943901e-08
1.845549132210686e-08
1.683157773966187e-08
1.535057600499329e-08
1.3999925670058063e-08
1.276810138953762e-08
1.1644653292554362e-08
1.0620023757583627e-08
9.685591131929582e-09
8.833354294208163e-09
8.056120051346068e-09
7.3472350358811586e-09
6.700781505321567e-09
6.111177895734782e-09
5.5734684656962155e-09
5.083067350773488e-09
4.635799444638976e-09
4.2279082559373366e-09
3.855897514021832e-09
3.516620409372858e-09
3.207193611204702e-09
2.9249881373897967e-09
2.6676283835427017e-09
2.4329071573845246e-09
2.218836196060094e-09
2.023602855554909e-09
1.8455491844798547e-09
1.6831607617941257e-09
1.5350566202257805e-09
1.399988323072072e-09
1.276807794230287e-09
1.164462419946145e-09
1.062002172264083e-09
9.685575377373306e-10
8.833350808959175e-10
8.056112196362826e-10
7.347259989698433e-10
6.700764291778264e-10
6.111185441495488e-10
5.573467719766873e-10
5.083062996738292e-10
4.6358084603235124e-10
4.2278971340583624e-10
3.8558972898179055e-10
3.5166201679686716e-10
3.2071959537927173e-10
2.924997179539992e-10
2.667629300413075e-10
2.4329067959943533e-10
2.2188373604541444e-10
2.0236038043935145e-10
1.8455485977716407e-10
1.6831602192563348e-10
1.5350604301360996e-10
1.3999882546451087e-10
1.2768076246613657e-10
1.1644595004765279e-10
1.0620023693991792e-10
9.685576422823164e-11
8.833328496969306e-11
8.056111633262454e-11
7.347261230585656e-11
6.7007651386511e-11
6.111170446244725e-11
5.573453675392648e-11
5.083062938229109e-11
4.6358086012768575e-11
4.227897013338438e-11
3.855887954219081e-11
3.516611615010539e-11
3.2071960222823916e-11
2.9249975654034295e-11
2.667622776097987e-11
2.4329070521548515e-11
2.218837613783687e-11
2.0235988894110623e-11
1.8455487956891944e-11
1.6831605326828056e-11
1.5350606706040534e-11
1.3999884668471647e-11
1.2768078983017828e-11
1.1644626683911823e-11
1.0620025993587743e-11
9.685579034186732e-12
8.83335330164723e-12
8.056114202454915e-12
7.347263717306104e-12
6.700784403889792e-12
6.111172836473484e-12
5.573470155849876e-12
5.083065434981327e-12
4.635811014281475e-12
4.227910130446902e-12
3.8559001076763025e-12
3.5166229346502357e-12
3.2071984727813984e-12
2.925000013666096e-12
2.667631955451547e-12
2.432909498327018e-12
2.218840074422668e-12
2.023606437289881e-12
1.8455512453828376e-12
1.683158736226019e-12
1.5350631216958995e-12
1.3999944450533968e-12
1.2768103487462968e-12
1.1644621811929255e-12
1.062005048754979e-12
9.685603555508642e-13
8.833377833646822e-13
8.056138728632245e-13
7.347269714021623e-13
6.700808910447663e-13
6.11119734626669e-13
5.573494669886887e-13
5.083089947917763e-13
4.635835525557768e-13
4.2279241880136e-13
3.855924799076974e-13
3.516647603893918e-13
3.2072231235055233e-13
2.9250246439190607e-13
2.6676565715172946e-13
2.4329279660588374e-13
2.2188646623412374e-13
2.0236310150499513e-13
1.845575817679858e-13
1.6831875427226194e-13
1.5350876759049517e-13
1.400015462483018e-13
1.2768348894346446e-13
1.164489652499087e-13
1.0620295788973011e-13
9.685848815178533e-14
8.833623048791162e-14
8.056383915024016e-14
7.347514851850523e-14
6.701054031128851e-14
6.111442388018184e-14
5.573739715980976e-14
5.083334997557004e-14
4.636080539761941e-14
4.228179689647178e-14
3.856169691592308e-14
3.5168836585107383e-14
3.207468073079035e-14
2.9252696215504293e-14
2.6679015709587033e-14
2.433179110610795e-14
2.5682206570495363e-06
2.345635558811651e-06
2.140283148084079e-06
1.954374070032859e-06
1.7828284215843962e-06
1.6273502973466032e-06
1.4853328181877667e-06
1.3551466259381993e-06
1.2361556910661025e-06
1.1277442969165807e-06
1.0283923581672858e-06
9.384591237841053e-07
8.559385756082775e-07
7.807162682004799e-07
7.119635455418985e-07
6.494765549932641e-07
5.923330504272152e-07
5.402334730101326e-07
4.927726108507581e-07
4.493731675160822e-07
4.099051494314234e-07
3.7381337481579193e-07
3.4096340819698337e-07
3.1095972909649717e-07
2.835946039193401e-07
2.5865836776918466e-07
2.3589039326619212e-07
2.1514604822650344e-07
1.9620838137934141e-07
1.789428007531008e-07
1.632061594349062e-07
1.4884049382200362e-07
1.3575001899974173e-07
1.2380448747898078e-07
1.1290676315149706e-07
1.0297514440142416e-07
9.391442071791756e-08
8.565021458597433e-08
7.811427841567926e-08
7.124217152431825e-08
6.497270202077997e-08
5.9256570773121456e-08
5.4043242183600586e-08
4.9287915355945546e-08
4.4950835805479126e-08
4.0995875606465375e-08
3.738876927035296e-08
3.409871690517744e-08
3.109847362831137e-08
2.836206190177896e-08
2.5866755788257914e-08
2.3590758922195135e-08
2.1514903369846957e-08
1.9621888567267556e-08
1.789534733968416e-08
1.6320722910955746e-08
1.4884722958668246e-08
1.3575041359450816e-08
1.2380586540088002e-08
1.1291119164772106e-08
1.0297723799472916e-08
9.391623520085141e-09
8.565268196037946e-09
7.811599872828562e-09
7.124269487044195e-09
6.497404331009674e-09
5.9256648698207905e-09
5.404275113069636e-09
4.928756677365091e-09
4.495111099595315e-09
4.099589257654554e-09
3.738841788011573e-09
3.409887424051932e-09
3.1098307593338143e-09
2.8362218964059856e-09
2.5866662355085527e-09
2.359066293820315e-09
2.1514941120889502e-09
1.962187526915602e-09
1.7895360881685332e-09
1.6320635468367604e-09
1.4884596163630597e-09
1.3575016973497256e-09
1.238056154069256e-09
1.129120474011707e-09
1.0297701008339388e-09
9.39161603987792e-10
8.565256450221154e-10
7.811545575859969e-10
7.124268954605428e-10
6.497410904985329e-10
5.92570965167258e-10
5.404270118678768e-10
4.928752755155215e-10
4.495110611769674e-10
4.0995577591898085e-10
3.738869668919848e-10
3.4098899357227437e-10
3.1098562726702803e-10
2.836222838160874e-10
2.5866659195035416e-10
2.359049333759742e-10
2.151478622985807e-10
1.9621868190655397e-10
1.7895355286480357e-10
1.632075867012427e-10
1.4884709201714284e-10
1.3574911800383783e-10
1.238056180682312e-10
1.1291120308552013e-10
1.0297623862424469e-10
9.391616374299486e-11
8.56525591371265e-11
7.811606324857922e-11
7.124269827874314e-11
6.497361693577356e-11
5.925709508407163e-11
5.404311280519164e-11
4.928752914907568e-11
4.495110398362662e-11
4.0995894586554227e-11
3.738841473832341e-11
3.4098900213721765e-11
3.10983293978841e-11
2.8362013748192052e-11
2.5866464269726932e-11
2.3590676043260146e-11
2.151478837676327e-11
1.9621870265138696e-11
1.7895222005523145e-11
1.6320761283387863e-11
1.4884597817574447e-11
1.3575018457029282e-11
1.2380564240447078e-11
1.1291209043475927e-11
1.0297626628991775e-11
9.391619077975833e-12
8.565193255644246e-12
7.811608840065415e-12
7.1242722067114304e-12
6.497413731277369e-12
5.925712003469575e-12
5.404272565851524e-12
4.928793054697435e-12
4.495112945604203e-12
4.099591989407022e-12
3.738872589983434e-12
3.409892585565658e-12
3.10985926025277e-12
2.8362256095162123e-12
2.5866687567179243e-12
2.3590702750193783e-12
2.151481489587003e-12
1.962189681153427e-12
1.7895385163265527e-12
1.6320787822010064e-12
1.4884624310576648e-12
1.3575044958211015e-12
1.23805907251848e-12
1.1291235521301453e-12
1.0297653131231684e-12
9.391645572749986e-13
8.565285142940302e-13
7.811575822211828e-13
7.124244404077321e-13
6.497390701004293e-13
5.925693324617358e-13
5.404340389695347e-13
4.928781955679808e-13
4.495105102954547e-13
4.099618457187485e-13
3.7388704930181953e-13
3.409918972267798e-13
3.109885644431673e-13
2.8362519970007794e-13
2.586675417259417e-13
2.3590966104066337e-13
2.1515242568667043e-13
1.9622159557441387e-13
1.789564804379751e-13
1.6321050818560751e-13
1.4884887409390752e-13
1.3575308142390873e-13
1.2380853992358173e-13
1.1291412641515462e-13
1.029799510194959e-13
9.39183720178426e-14
8.565548696764109e-14
7.811899032319742e-14
7.124507966228851e-14
6.497654331146589e-14
5.926002222804917e-14
5.404562669305588e-14
4.929083275730135e-14
4.495403099268756e-14
4.099882170378165e-14
3.7391627618526925e-14
3.4101566637953395e-14
3.110149359752252e-14
2.8365157535267227e-14
2.5869589262030127e-14
2.7272818221585197e-06
2.491555454796067e-06
2.273709171955052e-06
2.0762972570355682e-06
1.8943525327807094e-06
1.7291149670362726e-06
1.5783375062623362e-06
1.4401109784348222e-06
1.3137259451396253e-06
1.1985414788278599e-06
1.0930073259042036e-06
9.974189547098256e-07
9.097545752647551e-07
8.298043388516744e-07
7.56750492532892e-07
6.903375144115026e-07
6.295901467235791e-07
5.742144922798552e-07
5.237982373228959e-07
4.776546433824534e-07
4.3570683118561443e-07
3.973425229651267e-07
3.624308492372777e-07
3.305347954773557e-07
3.0144919607828663e-07
2.749422930979273e-07
2.507440582787242e-07
2.2869327838884135e-07
2.0856285467509822e-07
1.9020840478166259e-07
1.734830252768018e-07
1.5821251082540122e-07
1.44297011358552e-07
1.315993448776425e-07
1.2001662703705383e-07
1.0945879985185897e-07
9.982812089920141e-08
9.104309128661705e-08
8.303348187763447e-08
7.572814997037922e-08
6.906432812124722e-08
6.298809337433557e-08
5.7446197072367766e-08
5.239141671510317e-08
4.7781220499365277e-08
4.357725590977522e-08
3.97429406905201e-08
3.6245747496111705e-08
3.305662684666082e-08
3.014789498999383e-08
2.7495463895559413e-08
2.5076154143865127e-08
2.2869589860717317e-08
2.0857378129600353e-08
1.9022130442742753e-08
1.7348368577487194e-08
1.582194713797508e-08
1.442980190075639e-08
1.3160146073423463e-08
1.2002170320507958e-08
1.0946125742275426e-08
9.98297029578726e-09
9.104586431356246e-09
8.303461465312455e-09
7.572855975445185e-09
6.906518051495767e-09
6.2988276593222845e-09
5.744603650194042e-09
5.239139717468507e-09
4.778148936843154e-09
4.357722881036125e-09
3.974320246227757e-09
3.6245933845714256e-09
3.3056689863900987e-09
3.014806716306053e-09
2.7495377529306803e-09
2.5076066293706565e-09
2.2869645776768433e-09
2.085753434602611e-09
1.9022296941277607e-09
1.734840723508182e-09
1.5822054671128238e-09
1.4429778689690304e-09
1.3160210248639305e-09
1.200216345709596e-09
1.0946103411815267e-09
9.982966272541258e-10
9.104574153226396e-10
8.303468665639097e-10
7.572909798346929e-10
6.906525122797904e-10
6.298826331714521e-10
5.744597705870696e-10
5.239135258648318e-10
4.778183840195802e-10
4.357722684822064e-10
3.9742903564647007e-10
3.624596142056766e-10
3.305670636382866e-10
3.0148076510218795e-10
2.7495372185486727e-10
2.5076262659513497e-10
2.2869655219765522e-10
2.085752764740023e-10
1.9022149338625697e-10
1.734840714186856e-10
1.5821935651330097e-10
1.442988292350605e-10
1.316011286983139e-10
1.2002165554215857e-10
1.0946104765704214e-10
9.982966322189422e-11
9.104573469607452e-11
8.303469778508145e-11
7.572854639335454e-11
6.906525520934789e-11
6.298826106876689e-11
5.7445976508316034e-11
5.239135433125347e-11
4.778148290615925e-11
4.3577230805557365e-11
3.974290697064944e-11
3.624596222815818e-11
3.3056710765249065e-11
3.014807873042015e-11
2.749537495970388e-11
2.507608009019091e-11
2.286965729418955e-11
2.085737559292493e-11
1.9022152937635407e-11
1.7348538225319197e-11
1.582193816753628e-11
1.4429779367040707e-11
1.3160115483363094e-11
1.2002168242566828e-11
1.094610777904303e-11
9.98296922176445e-12
9.104576420698201e-12
8.303472663904717e-12
7.572857366329698e-12
6.906528279060267e-12
6.298875520207394e-12
5.744600532805372e-12
5.239138230666833e-12
4.7781511293784415e-12
4.357725901271305e-12
3.974322935000077e-12
3.6245990597164157e-12
3.305673911793477e-12
3.0148107143735933e-12
2.7495403278836213e-12
2.5076294107460378e-12
2.286968562835975e-12
2.0857403964210954e-12
1.902218127542447e-12
1.734843828328322e-12
1.582196652870218e-12
1.4429807753510667e-12
1.3160241204462411e-12
1.2002196619537285e-12
1.0946217162131524e-12
9.982997628974647e-13
9.10460482252574e-13
8.30350106134725e-13
7.572885748867234e-13
6.906556664568212e-13
6.298857316482583e-13
5.744628923812339e-13
5.239166622175304e-13
4.77817952503441e-13
4.3577542949151335e-13
3.9743219283443704e-13
3.6246274540075415e-13
3.305702217219166e-13
3.014839031952425e-13
2.749568654735773e-13
2.507639195134947e-13
2.2869969055873144e-13
2.085768745993304e-13
1.9022464833313964e-13
1.7348721893797173e-13
1.5822250199371506e-13
1.4430091469081913e-13
1.3160427617457598e-13
1.2002480421969836e-13
1.0946420029425442e-13
9.983355341504517e-14
9.104956056240532e-14
8.30378497744473e-14
7.573169616289803e-14
6.906840566175376e-14
6.299141325771682e-14
5.744955453058175e-14
5.2394506762246595e-14
4.778463600472985e-14
4.358038391148857e-14
3.9746060442496155e-14
3.624911588409232e-14
3.305986454386962e-14
3.0151232769381155e-14
2.7498529066504224e-14
2.8952435198960963e-06
2.6451552264392947e-06
2.4145676975294152e-06
2.205115888341042e-06
2.011984386791815e-06
1.8366777836898307e-06
1.6766895199715446e-06
1.5299301943490184e-06
1.3956299585445173e-06
1.2733661903270717e-06
1.161281768135708e-06
1.0597635373158583e-06
9.666977555944653e-07
8.817182630889538e-07
8.041421990044296e-07
7.335607901795248e-07
6.690006918962586e-07
6.101735884111313e-07
5.565995841776514e-07
5.075771498948184e-07
4.630144658838795e-07
4.222520602315925e-07
3.851419253195023e-07
3.512500076281423e-07
3.2034586191120745e-07
2.9218074316253054e-07
2.664588600431773e-07
2.4302843638205296e-07
2.2163493806264616e-07
2.0213270247997914e-07
1.8435885197129073e-07
1.68131536589635e-07
1.5334360970586973e-07
1.39850296563306e-07
1.2754113111238676e-07
1.163215330315844e-07
1.0608720868335476e-07
9.675127583822084e-08
8.823979663385832e-08
8.047602786152171e-08
7.339444551012104e-08
6.693687552930656e-08
6.104816528866105e-08
5.5676412435440845e-08
5.077713041068198e-08
4.6309544384187876e-08
4.223480105749175e-08
3.851835991686014e-08
3.512921140971749e-08
3.203815423770846e-08
2.9219415945170676e-08
2.664843016876583e-08
2.4303547711051143e-08
2.2165159388625312e-08
2.0214835261121073e-08
1.8436114368502147e-08
1.6813991580672963e-08
1.5334551191200582e-08
1.398528543085737e-08
1.2754717042133248e-08
1.1632455743715411e-08
1.0608911865217938e-08
9.675448091729927e-09
8.82410000001981e-09
8.04767895095535e-09
7.339561487695086e-09
6.693768984962225e-09
6.104794168619323e-09
5.567665166535464e-09
5.0777435113071315e-09
4.630955809690551e-09
4.223483643346137e-09
3.851859568396271e-09
3.5129380608159745e-09
3.203837933005268e-09
2.9219363150241377e-09
2.6648362913086604e-09
2.4303596568611416e-09
2.2165160333413e-09
2.0214964572550165e-09
1.843617215917856e-09
1.681398961909672e-09
1.5334540810141399e-09
1.398526535467251e-09
1.275471251474425e-09
1.163243620950221e-09
1.0608908704500925e-09
9.675440598877558e-10
8.824104799097364e-10
8.047679964998754e-10
7.339571929644947e-10
6.693769664440106e-10
6.104790196802406e-10
5.567662405480604e-10
5.077743507505125e-10
4.6309567230886073e-10
4.2234826212247075e-10
3.851862266160281e-10
3.512939779241796e-10
3.203839366268561e-10
2.921936202119099e-10
2.6648375202700077e-10
2.430360769227165e-10
2.216526398276841e-10
2.0214858973342623e-10
1.8436171327054547e-10
1.681407215146895e-10
1.5334539019061186e-10
1.3985266378002845e-10
1.2754714542303858e-10
1.1632437630149119e-10
1.0608962142360374e-10
9.675440278683036e-11
8.824106522666502e-11
8.047681009679035e-11
7.339572314546664e-11
6.693769466543796e-11
6.104790291868964e-11
5.567635021517266e-11
5.077743487303074e-11
4.630957147198566e-11
4.223483124023358e-11
3.851862424570308e-11
3.5129403193255826e-11
3.2038556142627166e-11
2.9219510847901763e-11
2.6648378169446175e-11
2.4303610222872312e-11
2.2165266491947714e-11
2.0214863051614325e-11
1.843617447435994e-11
1.681399129173946e-11
1.5334542589213134e-11
1.3985269373197811e-11
1.2754717556294315e-11
1.1632440927636931e-11
1.0608912515291452e-11
9.675443513390694e-12
8.824109664509047e-12
8.047724016833898e-12
7.339611833364023e-12
6.693772537683212e-12
6.1047934122740345e-12
5.567638063560167e-12
5.07774656001805e-12
4.630960204017748e-12
4.223507219350376e-12
3.851865497473623e-12
3.5129433886219527e-12
3.2038427467388483e-12
2.9219396121445835e-12
2.6648541592613454e-12
2.4303640849557727e-12
2.2165186893983722e-12
2.021489370603652e-12
1.843620517448312e-12
1.6814021948426149e-12
1.5334573273426212e-12
1.3985300041170412e-12
1.275474823050871e-12
1.1632471640280046e-12
1.060894322399587e-12
9.675474214849584e-13
8.824140359339892e-13
8.047714656853825e-13
7.339605999567797e-13
6.693803228486315e-13
6.104824100861963e-13
5.567668752356065e-13
5.077777252763523e-13
4.630990893991557e-13
4.223516892839869e-13
3.8518961867689375e-13
3.5129740749833136e-13
3.2038734346866917e-13
2.921970300838449e-13
2.6648715869109035e-13
2.4303947729946026e-13
2.2165493772048856e-13
2.02153011665057e-13
1.8436512055876583e-13
1.6814328838580758e-13
1.5334880161975794e-13
1.3985606929020026e-13
1.2755055118183323e-13
1.1632778529461777e-13
1.0609250115760091e-13
9.675781108422743e-14
8.824447255995812e-14
8.048021843576794e-14
7.339913183031395e-14
6.69411009576103e-14
6.105130975134194e-14
5.567975633924415e-14
5.078084141527822e-14
4.6312977908405216e-14
4.223823797061636e-14
3.852203099554957e-14
3.513280997241995e-14
3.204180372891568e-14
2.9222772437823527e-14
3.072329571671053e-06
2.80788636193831e-06
2.5629934839509483e-06
2.341384610916214e-06
1.866889361935207e-06
1.7049853096219735e-06
1.5567473852004454e-06
1.4206232362327037e-06
1.2962183804381313e-06
1.1828004116112893e-06
1.0787821138197762e-06
9.84582958499195e-07
8.981292214981368e-07
8.19260106804057e-07
7.472065560273329e-07
6.816718310032245e-07
6.217037482270339e-07
5.67050900575096e-07
5.172712546491193e-07
4.717181360487653e-07
4.3030192850979693e-07
3.92420746235721e-07
3.579480482339517e-07
3.2645123744289775e-07
2.977260460357427e-07
2.715521680716056e-07
2.476517945266831e-07
2.2587139142117264e-07
2.0599092924151875e-07
1.8786441576754453e-07
1.7134576447343315e-07
1.562638229019329e-07
1.4252034723580333e-07
1.2997950935100674e-07
1.1853941413779175e-07
1.0811152273240592e-07
9.859963516437776e-08
8.992264329971351e-08
8.201162288059309e-08
7.479629679776858e-08
6.8214735980705e-08
6.221284352624416e-08
5.6739509469919555e-08
5.174692384386527e-08
4.719330126928605e-08
4.3041183245017214e-08
3.925399181707201e-08
3.5799797862622345e-08
3.264988914514149e-08
2.977700155293218e-08
2.7157243194612742e-08
2.4767706255217088e-08
2.2588230843829827e-08
2.0600784716591727e-08
1.8788103715858072e-08
1.7134931465455247e-08
1.5627300845881083e-08
1.4252278117401826e-08
1.2998252360461939e-08
1.1854519626846205e-08
1.0811463560067342e-08
9.860157443574785e-09
8.992576352686467e-09
8.201314229333903e-09
7.479695683321323e-09
6.8215484606813855e-09
6.22133861835476e-09
5.673932650484397e-09
5.174684445524146e-09
4.719368395927714e-09
4.3041112963148135e-09
3.9253958956653346e-09
3.5800013514733684e-09
3.2650017118543914e-09
2.97771652598898e-09
2.715712914452215e-09
2.476757760368671e-09
2.258830210228674e-09
2.060078049730056e-09
1.8788143338583675e-09
1.7134985985930374e-09
1.5627285523855564e-09
1.425225275658467e-09
1.299821659656844e-09
1.1854505554990184e-09
1.0811443805925667e-09
9.860149266904657e-10
8.992563741813274e-10
8.201318911857928e-10
7.479691935631566e-10
6.821556514526699e-10
6.221337663717141e-10
5.673927263445979e-10
5.174683051368906e-10
4.71936729064907e-10
4.304111036438484e-10
3.9253959569859743e-10
3.5800039757536315e-10
3.265003997587126e-10
2.9777192440002526e-10
2.7157105644121324e-10
2.4767574398700633e-10
2.2588297223665912e-10
2.0600784328128338e-10
1.8788125814156528e-10
1.7134975167836004e-10
1.5627293110908857e-10
1.4252260035964197e-10
1.2998208204632387e-10
1.1854506695526242e-10
1.0811438325314646e-10
9.860149077197093e-11
8.992568292829159e-11
8.201314827107346e-11
7.479688220597182e-11
6.821560895887338e-11
6.221333647357612e-11
5.67392368350296e-11
5.174683173544657e-11
4.719367123476888e-11
4.304111382118991e-11
3.9253962475527735e-11
3.5800061406461746e-11
3.265004437073466e-11
2.9777176390016536e-11
2.715712454592514e-11
2.476759207692663e-11
2.2588299064534098e-11
2.0600773805599537e-11
1.8788140788823094e-11
1.7134988276771354e-11
1.5627285773561494e-11
1.4252254268745422e-11
1.2998210653901362e-11
1.1854516519586019e-11
1.081144780328035e-11
9.860157846959093e-12
8.992571104814827e-12
8.20131757782012e-12
7.479695379486911e-12
6.821563531134171e-12
6.2213364269390065e-12
5.673929995139568e-12
5.1746859240578474e-12
4.719367028369383e-12
4.304114153679959e-12
3.925401431680821e-12
3.5800089201017216e-12
3.2650052137437667e-12
2.977720410296034e-12
2.7157135575548594e-12
2.4767619844774412e-12
2.2588340424208586e-12
2.060081398428358e-12
1.8788168325578936e-12
1.713501583094e-12
1.5627322832965206e-12
1.4252290486900992e-12
1.2998246077480688e-12
1.1854536733974279e-12
1.0811473859344074e-12
9.860184015597385e-13
8.992597367565781e-13
8.201348940062967e-13
7.479717222719779e-13
6.821585850003911e-13
6.221366709807767e-13
5.673953071182982e-13
5.174709369798181e-13
4.719393703667268e-13
4.304143512528355e-13
3.925428205117196e-13
3.580035739650926e-13
3.265034067293479e-13
2.977749127261504e-13
2.715742148427721e-13
2.4767874284037304e-13
2.2588596487846647e-13
2.06010715162505e-13
1.8788427199799666e-13
1.7135286416371018e-13
1.562759362098296e-13
1.4252552731278123e-13
1.2998517206108643e-13
1.1854808240139276e-13
1.0811746881213758e-13
9.860450972996379e-14
8.992864828293692e-14
8.201621880497554e-14
7.479994662182881e-14
6.821862894413842e-14
6.221639585002086e-14
5.674225925708445e-14
5.1749853945955766e-14
4.719669451722638e-14
4.304413743718577e-14
3.925701108381514e-14
3.580306430146792e-14
3.265306954329801e-14
2.97802202334055e-14
2.7160150465572295e-14
2.849645052539164e-06
2.605863743763992e-06
2.380040599615889e-06
2.1749035022034276e-06
1.985492430969968e-06
1.81337325561321e-06
1.6558622464594175e-06
1.5113621853263681e-06
1.3791233690687315e-06
1.2584508247374165e-06
1.147880334543195e-06
1.0477118484758302e-06
9.557456647812698e-07
8.718852640025985e-07
7.951985605185941e-07
7.254602092571748e-07
6.616658288073291e-07
6.035015751641503e-07
5.505252221605452e-07
5.020656812916109e-07
4.579884298223458e-07
4.176698081544162e-07
3.809781875818242e-07
3.4745874420571605e-07
3.168870533224548e-07
2.8902826623295015e-07
2.6359019097429456e-07
2.4041186304006953e-07
2.1924922933039755e-07
1.9995993207012643e-07
1.8237383084723428e-07
1.6632459705482847e-07
1.516936949015304e-07
1.3834865554290313e-07
1.2617203497298285e-07
1.150731756307151e-07
1.0494650491716765e-07
9.571145440939407e-08
8.729218997965204e-08
7.961234127344847e-08
7.260593436497201e-08
6.62177945764636e-08
6.039195547964433e-08
5.507802829316678e-08
5.0232196310699546e-08
4.5812583721835916e-08
4.178100029192403e-08
3.8104463128535126e-08
3.4752313756194655e-08
3.1694411835877286e-08
2.8905453066607503e-08
2.6362123133308127e-08
2.4042739912326126e-08
2.1927009069406748e-08
1.9997916923533467e-08
1.8238296677875583e-08
1.6633339165847946e-08
1.5169793098535088e-08
1.3835223751075056e-08
1.2617666731271158e-08
1.1507473451604177e-08
1.0495076383702772e-08
9.57149159302898e-09
8.729283957247699e-09
7.961210258556738e-09
7.260805000772938e-09
6.621847926944095e-09
6.039202887247414e-09
5.50789527506417e-09
5.023185304602775e-09
4.581197898034656e-09
4.178102319868716e-09
3.810472729280806e-09
3.4752416465574867e-09
3.1694133861011166e-09
2.8905823686493904e-09
2.6362030896117934e-09
2.4042459637434328e-09
2.192700218037941e-09
1.9997660734455974e-09
1.823834040430569e-09
1.6633326422928614e-09
1.5169774010787917e-09
1.3835195373899067e-09
1.2617846477385999e-09
1.1507612529497174e-09
1.0495068617391759e-09
9.571617096103588e-10
8.729416469583765e-10
7.96132336202781e-10
7.260813620158649e-10
6.621941203288817e-10
6.039281992438807e-10
5.507811646512762e-10
5.023256213273899e-10
4.581197921398887e-10
4.178161963044425e-10
3.8105292960513124e-10
3.4752436647099747e-10
3.1694601451227907e-10
2.8905406041375997e-10
2.6362043582894927e-10
2.404281394078306e-10
2.1926993558445302e-10
1.9997654422814746e-10
1.8238078492606404e-10
1.6633563442662873e-10
1.5169772517351652e-10
1.3834997569645796e-10
1.2617667744010818e-10
1.150744938363866e-10
1.049506874574597e-10
9.571616380317568e-11
8.7292932491295e-11
7.961324048827238e-11
7.260813839213432e-11
6.621846252490122e-11
6.039195511168499e-11
5.5078906024578535e-11
5.02325591646174e-11
4.581198407055466e-11
4.1781026194095916e-11
3.8105293714492074e-11
3.4751944506117005e-11
3.169415030432288e-11
2.890582218949731e-11
2.6362046411059342e-11
2.404247252457689e-11
2.192699578779898e-11
1.999794406125419e-11
1.8238081236132074e-11
1.6633328106314183e-11
1.516977579393757e-11
1.383500025684817e-11
1.2617670482338649e-11
1.1507452503289628e-11
1.0495071728640042e-11
9.571482641451988e-12
8.729420997367017e-12
7.961213064029883e-12
7.260816688389301e-12
6.621943805597071e-12
6.039284814544538e-12
5.507814762247758e-12
5.023258858224061e-12
4.581266816538667e-12
4.178105554208871e-12
3.810532313044307e-12
3.4751973841079695e-12
3.16946327740041e-12
2.8905851505777224e-12
2.6362452782131806e-12
2.4042845552458754e-12
2.1927025167903277e-12
1.9997687499574727e-12
1.8238371356825016e-12
1.6633595235522407e-12
1.516980516619632e-12
1.3835227392951125e-12
1.2617880221017545e-12
1.1507481896898876e-12
1.0495101127069598e-12
9.571648860228008e-13
8.729325591778949e-13
7.961242432369361e-13
7.260742265787061e-13
6.621878520265903e-13
6.039314193761227e-13
5.507844140657556e-13
5.023216430551915e-13
4.581296201627052e-13
4.178194666992228e-13
3.810507224361845e-13
3.475276445189635e-13
3.1694473509803155e-13
2.890614533958123e-13
2.6362746600040526e-13
2.404279567494771e-13
2.192763292565961e-13
1.9997981802203685e-13
1.8238665672509137e-13
1.6633651787786788e-13
1.517031638891343e-13
1.383552179002501e-13
1.261799428284894e-13
1.1507776396228558e-13
1.0495394928320053e-13
9.571942695622518e-14
8.729744220893618e-14
7.961650083598332e-14
7.261036100785609e-14
6.62217235917732e-14
6.039521702724392e-14
5.5081379893942727e-14
5.0235102866019896e-14
4.5815245632825725e-14
4.1784885245159204e-14
3.8108010914449454e-14
3.475520622662304e-14
3.169741234417946e-14
2.890908426927445e-14
3.025999576642813e-06
2.7681835982145975e-06
2.529278005732208e-06
2.311913734432807e-06
2.110828694964659e-06
1.9281408538912287e-06
1.7608966289440656e-06
1.6073684241359866e-06
1.466776261309194e-06
1.338593256655014e-06
1.22106625879633e-06
1.1145313193095174e-06
1.016762800073516e-06
9.275308010841731e-07
8.459909231945938e-07
7.718425811372016e-07
7.039762139937847e-07
6.421104599825446e-07
5.857392378875385e-07
5.341796708593154e-07
4.872977835519207e-07
4.443975328098127e-07
4.053672669324479e-07
3.6969642897043e-07
3.3716539062957916e-07
3.075315064340169e-07
2.804627311962482e-07
2.5580292580942105e-07
2.332861731438675e-07
2.12760137025837e-07
1.940539556742439e-07
1.769736677707876e-07
1.6140618202515898e-07
1.472064839819853e-07
1.3424956834308643e-07
1.224394758710297e-07
1.1166591137492543e-07
1.0183962150745226e-07
9.288016385881961e-08
8.470852128839361e-08
7.725459402539e-08
7.045839153426136e-08
6.425977739109579e-08
5.860464969350029e-08
5.344846469483014e-08
4.8745155277538475e-08
4.44567822403738e-08
4.054474850503246e-08
3.697698962528767e-08
3.3723280006778765e-08
3.075666392352135e-08
2.805042780061339e-08
2.5582135148482176e-08
2.3331245877560753e-08
2.1278331471093844e-08
1.940580423988012e-08
1.7698351949519742e-08
1.6141109022986165e-08
1.472105950239434e-08
1.3425733181454314e-08
1.2244431807931794e-08
1.1167040247404849e-08
1.0184343689085465e-08
9.288327274594283e-09
8.471065322996431e-09
7.72569342423158e-09
7.0459238995411385e-09
6.42596462018372e-09
5.860475518238202e-09
5.3448808197694406e-09
4.874527352776899e-09
4.4456775337352026e-09
4.054452560797365e-09
3.6977504655582897e-09
3.372389748130019e-09
3.0756572381996764e-09
2.8050310122577617e-09
2.5582188348400602e-09
2.3331251456461467e-09
2.1278351876676475e-09
1.9405840841990876e-09
1.7698560581907492e-09
1.614127754912454e-09
1.4720834864056105e-09
1.342555990948143e-09
1.2244255942283966e-09
1.1166894888327173e-09
1.018433054509264e-09
9.288217501649137e-10
8.471061628228383e-10
7.725700306395191e-10
7.045923050758482e-10
6.42587780139222e-10
5.860543110039173e-10
5.34481245075626e-10
4.874526331170101e-10
4.4456208989521996e-10
4.054505433641134e-10
3.697706337000427e-10
3.372390545775241e-10
3.0756567455012306e-10
2.804997185854677e-10
2.558219899612823e-10
2.3330951275772497e-10
2.1278078987742074e-10
1.9406081936290705e-10
1.7698336533793574e-10
1.6141074029401672e-10
1.4721018879698783e-10
1.342572878494807e-10
1.2244256898215551e-10
1.1166895159232034e-10
1.0184456545912846e-10
9.288218882314929e-11
8.470956492151606e-11
7.725700641207604e-11
7.045834699116743e-11
6.425957836097329e-11
5.860470135505803e-11
5.344879010764497e-11
4.8745876386311574e-11
4.445676772528524e-11
4.0544548177075075e-11
3.6977067737568076e-11
3.372390791869237e-11
3.0756185905299466e-11
2.804997507730765e-11
2.558188178024329e-11
2.333124508416323e-11
2.127808305585315e-11
1.940608495664904e-11
1.7698339188540164e-11
1.614107745397355e-11
1.4721021740396568e-11
1.3425731705783979e-11
1.2244413114361322e-11
1.1166898353231337e-11
1.0184332650585061e-11
9.288338065580803e-12
8.471065319013354e-12
7.725703702899998e-12
7.045837842845793e-12
6.42596103304075e-12
5.8605464259533855e-12
5.344815431185967e-12
4.8745907856617124e-12
4.445624434595757e-12
4.0544579805912035e-12
3.6977561122636396e-12
3.3723939636125844e-12
3.075660159368712e-12
2.805000689729547e-12
2.558191342631451e-12
2.3330985436927864e-12
2.127811471484565e-12
1.94061166744302e-12
1.7698370856324017e-12
1.6141109162786525e-12
1.4720869614851478e-12
1.3425763396412247e-12
1.2244444845680324e-12
1.1167069521138946e-12
1.0184491547469554e-12
9.288253805138173e-13
8.470991249798995e-13
7.725735408996711e-13
7.045869555494569e-13
6.425912507895169e-13
5.860504960059793e-13
5.344913888286416e-13
4.874561634387011e-13
4.445656148552517e-13
4.054540323389695e-13
3.6977878244194557e-13
3.3724256778092045e-13
3.075653469171188e-13
2.805032402560361e-13
2.55822305645783e-13
2.333159389770413e-13
2.1278698042448056e-13
1.9406434278695832e-13
1.769890943415022e-13
1.6141426719182026e-13
1.4721187125104417e-13
1.342608109508183e-13
1.224476256251198e-13
1.1167387276820815e-13
1.0184681827508194e-13
9.288687183077639e-14
8.471308629143884e-14
7.726052784292089e-14
7.046274899635038e-14
6.426310106052912e-14
5.860822306772307e-14
5.345231237995121e-14
4.8748789871166964e-14
4.445973495301241e-14
4.054857669151983e-14
3.6981051589023433e-14
3.372700903228647e-14
3.075970889596885e-14
3.211795440804072e-06
2.9389797862373533e-06
2.685910392871018e-06
2.4557376276494022e-06
2.2425559426141425e-06
2.0487368653686382e-06
1.8714633873622434e-06
1.7084982098019246e-06
1.5593099754992507e-06
1.4231169428251927e-06
1.2982518768096464e-06
1.185049443610738e-06
1.0811287671635032e-06
9.86298506677384e-07
8.996158801857672e-07
8.20772418832441e-07
7.486565290391094e-07
6.828709151087071e-07
6.229297692140067e-07
5.68101324306849e-07
5.182445438775734e-07
4.726265439924237e-07
4.3111323357412706e-07
3.9319242317612763e-07
3.586004340647065e-07
3.27076113612318e-07
2.9828980190334854e-07
2.7206124074574455e-07
2.4811603955017215e-07
2.2628589597751438e-07
2.0638825239629249e-07
1.8822381245344592e-07
1.7166963563096638e-07
1.5656377874474217e-07
1.4278433313307804e-07
1.3022412004614646e-07
1.1876596404413627e-07
1.0831492691960965e-07
9.878640196394975e-08
9.009483502112787e-08
8.216729148284786e-08
7.493778006112459e-08
6.834504969383087e-08
6.23313496095727e-08
5.68462868697298e-08
5.184489850462379e-08
4.728303299240395e-08
4.3122424372126134e-08
3.9328254382329716e-08
3.586762176113195e-08
3.2711989577269095e-08
2.983370398229994e-08
2.7208493775561703e-08
2.4814576416671837e-08
2.2631129927955465e-08
2.0639816429619123e-08
1.882380377420417e-08
1.716748009669473e-08
1.565693761453165e-08
1.4279302630240863e-08
1.3022896885484815e-08
1.1877009157809222e-08
1.0831970140668266e-08
9.878830175392721e-09
9.009607048619373e-09
8.216868892007655e-09
7.493882906053435e-09
6.834491344292262e-09
6.2331444022801945e-09
5.684678153600418e-09
5.184500737502557e-09
4.728308769294266e-09
4.312265797165193e-09
3.9328433141257245e-09
3.586787349559058e-09
3.2711907574911577e-09
2.983359389473831e-09
2.7208631695050845e-09
2.48145261733632e-09
2.2631114178793804e-09
2.063981762775652e-09
1.8823739268961205e-09
1.716749607538954e-09
1.5656902396846591e-09
1.4279297221066514e-09
1.302287423701297e-09
1.1876974870304432e-09
1.0831930541412589e-09
9.878860052087813e-10
9.009606023519372e-10
8.216858835461318e-10
7.493865029542729e-10
6.834485995409055e-10
6.233125048844274e-10
5.68467800097833e-10
5.184487379122577e-10
4.728320290153004e-10
4.31226917032956e-10
3.9328358435857174e-10
3.5867891160282007e-10
3.2711905042440756e-10
2.98336842923513e-10
2.720864454663544e-10
2.481451837537911e-10
2.2631108126781452e-10
2.0639867113811646e-10
1.8823737076244229e-10
1.71674932988031e-10
1.565690255745323e-10
1.4279264823626e-10
1.3022843955722136e-10
1.1877003846213984e-10
1.0831956236381416e-10
9.878837581581783e-11
9.009607151229409e-11
8.21685940013093e-11
7.493883049612511e-11
6.834485896758402e-11
6.233125350416954e-11
5.6846916836380974e-11
5.184487887715832e-11
4.7283206527591853e-11
4.312269239912902e-11
3.932836327847312e-11
3.5867893869892174e-11
3.271190842024492e-11
2.983361520997115e-11
2.7208647119661243e-11
2.4814581388702708e-11
2.2631167606500766e-11
2.0639820240086147e-11
1.8823740133187094e-11
1.7167497121319117e-11
1.5656943805735054e-11
1.4279302797398211e-11
1.3022847560022159e-11
1.1877007354900242e-11
1.0831933442992298e-11
9.878841050959257e-12
9.009610477199095e-12
8.216862746627485e-12
7.493886445871277e-12
6.834489382360348e-12
6.233143896160188e-12
5.684681303957942e-12
5.184503914182993e-12
4.728312605132442e-12
4.3122831714729646e-12
3.932839770918917e-12
3.586801559050533e-12
3.271202236502383e-12
2.9833722364099037e-12
2.7208681535683518e-12
2.481455550449885e-12
2.2631202001650987e-12
2.0639854710982547e-12
1.8823774582144524e-12
1.7167531575893744e-12
1.565694017868424e-12
1.427930251941445e-12
1.3022882021517664e-12
1.1877041796174153e-12
1.083199420413384e-12
9.878875446791142e-13
9.009666749128628e-13
8.216897097936247e-13
7.493902645870113e-13
6.834523109793197e-13
6.233177672286955e-13
5.68472895637253e-13
5.184525172340167e-13
4.728346509527937e-13
4.312306624278331e-13
3.9328737394336995e-13
3.586826829769008e-13
3.2712283033303045e-13
2.983406278826766e-13
2.7209022207649833e-13
2.481489640296216e-13
2.2631543125507277e-13
2.0640196043994713e-13
1.8824115944740166e-13
1.7167831331229055e-13
1.5657322839365589e-13
1.4279679066722213e-13
1.3023223971497362e-13
1.187735500132769e-13
1.0832336393243241e-13
9.879217729233813e-14
9.010011728418863e-14
8.217261389653876e-14
7.494246388190408e-14
6.834882951294605e-14
6.23352087938393e-14
5.685058339180359e-14
5.1848809958874656e-14
4.7287012308538035e-14
4.3126498521818735e-14
3.933226540303043e-14
3.587178797307043e-14
3.271571551315268e-14
3.4059933817817116e-06
3.1184633777946375e-06
2.8509704842593145e-06
2.6070114705143697e-06
2.38141189126919e-06
2.175994701749328e-06
1.9880163126199165e-06
1.8151496547282678e-06
1.6567863686719426e-06
1.5123576438668515e-06
1.3796281125709519e-06
1.2594795014543782e-06
1.1490816912431187e-06
1.0483815678739728e-06
9.562425400902874e-07
8.724981605764051e-07
7.958097363733299e-07
7.259123806513546e-07
6.622170332404161e-07
6.039230123310708e-07
5.509224976077659e-07
5.024369352437163e-07
4.5831151404040693e-07
4.180022567019816e-07
3.8123241579849024e-07
3.477104099179585e-07
3.1711242703528996e-07
2.8923502885992916e-07
2.6377794229055e-07
2.4056840838249645e-07
2.194136365839097e-07
2.00104540727815e-07
1.8250388041811848e-07
1.664470423885634e-07
1.5179802211743622e-07
1.3844353307648543e-07
1.262640984972511e-07
1.1515172240705286e-07
1.0502236842119919e-07
9.578143136307062e-08
8.7354297899693e-08
7.966740965541838e-08
7.265865702443246e-08
6.626542391749404e-08
6.043515097307756e-08
5.5117727198892614e-08
5.0268069732333955e-08
4.584471913629987e-08
4.1810464392270676e-08
3.813205761325542e-08
3.477714940433878e-08
3.171713678562277e-08
2.8925824247536343e-08
2.6381103684631085e-08
2.4059800991625446e-08
2.194249031940362e-08
2.001185423400965e-08
1.8251296382543552e-08
1.6645380531682204e-08
1.5180730018173147e-08
1.3845014614264227e-08
1.2626619303151205e-08
1.151577912648616e-08
1.050249184395715e-08
9.57839634372455e-09
8.735472543243803e-09
7.966964487711904e-09
7.265962939568976e-09
6.626547287051455e-09
6.043559299383289e-09
5.511716932740172e-09
5.0268139515613915e-09
4.584443029852691e-09
4.181118277530353e-09
3.81317496730002e-09
3.477705022997406e-09
3.1717026970833175e-09
2.8926274692601637e-09
2.638109753533258e-09
2.4059523272986777e-09
2.1942540372810844e-09
2.0012103219715645e-09
1.825101116235861e-09
1.6645116878221484e-09
1.5180525706298288e-09
1.3844989413649842e-09
1.2626782091263574e-09
1.1515763028203099e-09
1.0502498355894826e-09
9.578392658819296e-10
8.735598660646144e-10
7.966854360941739e-10
7.265857396829094e-10
6.626629463254887e-10
6.043477134611617e-10
5.511715995192358e-10
5.026744894324774e-10
4.5845075595129287e-10
4.1810641442780274e-10
3.813227120954606e-10
3.4776578490245857e-10
3.1717041144960235e-10
2.8926286253596915e-10
2.6381086802428484e-10
2.4059513051951683e-10
2.1942537636833867e-10
2.0012100775484297e-10
1.8251007298820193e-10
1.6645117155091773e-10
1.5180730802271163e-10
1.3844805071200664e-10
1.2626612424687764e-10
1.1515761657814795e-10
1.050249962702795e-10
9.578393695107372e-11
8.735598915579245e-11
7.966960850821049e-11
7.26595461022835e-11
6.626540692253226e-11
6.043557903151023e-11
5.511790394020308e-11
5.026745216246892e-11
4.5844461667638957e-11
4.181064635651182e-11
3.8131762954174606e-11
3.4776581559425995e-11
3.171661954464818e-11
2.8925901342311726e-11
2.6381089473523163e-11
2.4059517479691502e-11
2.1942541023457786e-11
2.0011835671895004e-11
1.825125599742963e-11
1.6645343686769077e-11
1.518053076404755e-11
1.3844994483844578e-11
1.2626616166361895e-11
1.1515765524838792e-11
1.0502503345671752e-11
9.578397274987842e-12
8.735602500433184e-12
7.966857745169291e-12
7.265860983202112e-12
6.626544338186624e-12
6.043480623629788e-12
5.511720200493157e-12
5.026816304537579e-12
4.584511319815436e-12
4.181124384447221e-12
3.813231120053491e-12
3.4776618678700325e-12
3.171665684140529e-12
2.8926326139207734e-12
2.6381126622600387e-12
2.4059554605358356e-12
2.194257822321964e-12
2.0012141026830553e-12
1.825129317480405e-12
1.664515774880949e-12
1.5180567927240235e-12
1.3845031694297044e-12
1.2626653378692164e-12
1.1515802724332004e-12
1.0502399782274364e-12
9.578306077432572e-13
8.735522601600185e-13
7.966894935952375e-13
7.265898173583359e-13
6.626670342251905e-13
6.043598817658923e-13
5.511757392886179e-13
5.026853495475003e-13
4.584487067149903e-13
4.181161572825601e-13
3.8132683112315373e-13
3.477745663480963e-13
3.171745377846721e-13
2.8926310312607174e-13
2.6381144910197846e-13
2.4060248977513884e-13
2.1942950129587402e-13
2.001251294394869e-13
1.8251665089487354e-13
1.6645529665755665e-13
1.5180939843593615e-13
1.3845218052037465e-13
1.2627025299956606e-13
1.1516020306248958e-13
1.0502771710133235e-13
9.578677995113566e-14
8.735894526042103e-14
7.967373648996943e-14
7.266367511240303e-14
6.62695348430544e-14
6.043970817282873e-14
5.5121293929497996e-14
5.027225492293257e-14
4.584920497939836e-14
4.181477523426756e-14
3.813589200481872e-14
3.478117674484992e-14
3.6091427317220905e-06
3.3055290725197483e-06
3.023312202474261e-06
2.7655226499251374e-06
2.526873355672742e-06
2.309674971892861e-06
2.1104377768507103e-06
1.927187277165662e-06
1.7593582039507224e-06
1.6060015158543831e-06
1.465372099814259e-06
1.3377634166035489e-06
1.220631703500276e-06
1.1136778701058217e-06
1.0159038053901972e-06
9.269263296198843e-07
8.455095725646127e-07
7.712457556600064e-07
7.035763024168194e-07
6.41673600978254e-07
5.853640558729812e-07
5.338563584553998e-07
4.869820766462713e-07
4.441400750701233e-07
4.0507321087161687e-07
3.6946569299042173e-07
3.3695327213702946e-07
3.0733155998085063e-07
2.80283338041055e-07
2.5562201076441414e-07
2.3314498085342185e-07
2.1262695840737033e-07
1.939279072193351e-07
1.768627951281573e-07
1.612968698350082e-07
1.4710911749663588e-07
1.3416503398470997e-07
1.2235940374340847e-07
1.115955366829288e-07
1.0177659070026017e-07
9.282113284941664e-08
8.465481360044997e-08
7.720674181002126e-08
7.041363036798562e-08
6.42172311441864e-08
5.8567474152776245e-08
5.341433066110011e-08
4.871411696187268e-08
4.44279720438123e-08
4.051842283677015e-08
3.6953834158771536e-08
3.3702116866297464e-08
3.073666077342931e-08
2.8032125633854977e-08
2.5565702520936102e-08
2.3316158663086686e-08
2.126466641698314e-08
1.9393521075355973e-08
1.7687210458143884e-08
1.6130884434415455e-08
1.471148597767646e-08
1.341709174369623e-08
1.2236477602982586e-08
1.1159775182545645e-08
1.0177847310355484e-08
9.282343858515635e-09
8.465608607411995e-09
7.7206915497292e-09
7.041391175767011e-09
6.421786284960413e-09
5.856770535253439e-09
5.3414376425229815e-09
4.871445790665024e-09
4.44281125881229e-09
4.051870965592694e-09
3.6953522056584613e-09
3.3701988348937537e-09
3.0736583021441892e-09
2.80322747888646e-09
2.556573497438139e-09
2.331622217547608e-09
2.126464751149268e-09
1.9393483896429198e-09
1.7687064453107347e-09
1.613088055907141e-09
1.4711538554074325e-09
1.3417083697517373e-09
1.2236459640794581e-09
1.115984310993699e-09
1.0177898061916276e-09
9.282353898187598e-10
8.465608094703177e-10
7.720726197194457e-10
7.041347308675106e-10
6.421820642246794e-10
5.856769292252404e-10
5.341437155501339e-10
4.871448932814919e-10
4.4427893763514654e-10
4.0518945336367837e-10
3.69537174062922e-10
3.3702005642989975e-10
3.073659530739879e-10
2.803210812996034e-10
2.55657251101956e-10
2.3316091477594287e-10
2.1264528614282417e-10
1.9393586122087766e-10
1.76871614691759e-10
1.6130882966778125e-10
1.4711539729334244e-10
1.3417083799762893e-10
1.2236525824002075e-10
1.1159844337584434e-10
1.0177899235755909e-10
9.282303495736625e-11
8.465607844134475e-11
7.720683682348825e-11
7.041385991739544e-11
6.421785090391552e-11
5.856769826820025e-11
5.341408271430759e-11
4.8714222825492065e-11
4.4427899645200494e-11
4.051872642255139e-11
3.695372087450175e-11
3.370219420340029e-11
3.0736767036228065e-11
2.8032265039263673e-11
2.5565730017554875e-11
2.3316095257371236e-11
2.1264648729863347e-11
1.939359051441284e-11
1.7687165170116592e-11
1.6130798219972763e-11
1.4711543911335515e-11
1.3417087901009128e-11
1.2236529999292067e-11
1.1159848395930184e-11
1.0177847264401606e-11
9.282307416491965e-12
8.465611820910683e-12
7.72068777020992e-12
7.04138996934664e-12
6.4218243656065615e-12
5.85674168740476e-12
5.341441610427199e-12
4.8714530391627e-12
4.442793994314395e-12
4.051898906078885e-12
3.695376117373187e-12
3.370223470943638e-12
3.073680729707015e-12
2.8032305372949823e-12
2.5565770302043133e-12
2.3316263574452343e-12
2.12645723590206e-12
1.939363085926083e-12
1.7687205500870017e-12
1.613092708344657e-12
1.4711503564887594e-12
1.3417054660036226e-12
1.2236570376673932e-12
1.1159888766039995e-12
1.0177943467763052e-12
9.282398711554342e-13
8.465652186315526e-13
7.720770502235024e-13
7.04139169189015e-13
6.421829494142227e-13
5.856814192102498e-13
5.341481973883359e-13
4.871466672482844e-13
4.4428587356570074e-13
4.051917035452272e-13
3.69541648168133e-13
3.3702638335611943e-13
3.07370422687921e-13
2.8032709012721924e-13
2.556603364677654e-13
2.3316667218994367e-13
2.126497601321767e-13
1.9393928088207726e-13
1.7687609160525125e-13
1.6131330741903275e-13
1.4711987956436365e-13
1.3417531951440616e-13
1.223690689428172e-13
1.116029243714148e-13
1.0178347141377043e-13
9.282802388666429e-14
8.466055867966538e-14
7.721174188795817e-14
7.041795382772613e-14
6.42226843157705e-14
5.857217896385227e-14
5.341885684715376e-14
4.871870389285515e-14
4.4432624619701196e-14
4.0523430064491406e-14
3.695820227335264e-14
3.821018829641193e-06
3.5011397425403145e-06
3.203683377424207e-06
2.9316507864221856e-06
2.679494790508351e-06
2.44968858391961e-06
2.2388919721528216e-06
2.0449016929486315e-06
1.8671158108847323e-06
1.704603368663265e-06
1.5554373695260694e-06
1.4201307349471193e-06
1.2958560433994606e-06
1.1823596341580201e-06
1.0786233297964411e-06
9.842053567702663e-07
8.977643563274379e-07
8.189570131153498e-07
7.471310781505567e-07
6.813963779200319e-07
6.216323774216808e-07
5.669373885401125e-07
5.171472380716051e-07
4.716578870137175e-07
4.301797929379856e-07
3.9236572202957734e-07
3.578444068457958e-07
3.2638276232389153e-07
2.9766146423807354e-07
2.714728880246517e-07
2.4759979616531084e-07
2.2581052492671885e-07
2.0595434168676125e-07
1.8783034913918708e-07
1.7129977394243578e-07
1.5623330989107837e-07
1.424856342892284e-07
1.299475755723987e-07
1.1851691162652605e-07
1.0808999314079196e-07
9.857751685371169e-08
8.990556491609619e-08
8.199600459526813e-08
7.478128329368393e-08
6.820077529197728e-08
6.220026176101967e-08
5.672673666114862e-08
5.1735771854817786e-08
4.71836910273571e-08
4.303196912179523e-08
3.924543871341354e-08
3.5792775456179195e-08
3.264319882328253e-08
2.9771066071323215e-08
2.7151498519628315e-08
2.4762437032082217e-08
2.2583669226831237e-08
2.059628692200231e-08
1.878403248540971e-08
1.713121038185268e-08
1.5623873458119206e-08
1.4249333627019494e-08
1.2995558208301442e-08
1.1852061561689756e-08
1.0809062438631849e-08
9.85797177375993e-09
8.990589287041225e-09
8.19952308344327e-09
7.478158820373801e-09
6.820060122153922e-09
6.21996820934972e-09
5.6726772041405595e-09
5.173540013828051e-09
4.718393324160552e-09
4.3031640094293915e-09
3.924534665831781e-09
3.5792155376062513e-09
3.2643309960245736e-09
2.9771078403391856e-09
2.7151542158461337e-09
2.476213630136977e-09
2.258333778909509e-09
2.0596547402448223e-09
1.878399807568782e-09
1.7131458165477328e-09
1.562407559242423e-09
1.4249327425691425e-09
1.299554225294503e-09
1.1852072810367985e-09
1.0809219712263754e-09
9.858126138778556e-10
8.990718529231184e-10
8.19963268232075e-10
7.478044736355572e-10
6.820157566962342e-10
6.21996622870868e-10
5.672676832064232e-10
5.173543119646336e-10
4.718326876550528e-10
4.3031655760909575e-10
3.924533556307171e-10
3.579217170729617e-10
3.264284938451856e-10
2.977106560736821e-10
2.715153280859463e-10
2.4762133112514854e-10
2.2583662844800615e-10
2.0596244667429244e-10
1.8784272371310444e-10
1.7131210790830564e-10
1.5623849466039582e-10
1.424932756213632e-10
1.2995541143682672e-10
1.185190207384128e-10
1.0809220710203079e-10
9.857983058257153e-11
8.990587344682399e-11
8.199632381838226e-11
7.478153754764318e-11
6.820157260516224e-11
6.220057432651003e-11
5.67275981350833e-11
5.173543210002509e-11
4.718396183238291e-11
4.303228505852834e-11
3.9245910889508056e-11
3.579217555610828e-11
3.264332769602145e-11
2.977106905005813e-11
2.715153814126264e-11
2.47624974511758e-11
2.2583666553245126e-11
2.0596549100909256e-11
1.8784276480502273e-11
1.7131464186262454e-11
1.5623854082731857e-11
1.4249332032286328e-11
1.2995356618761618e-11
1.1851906525245058e-11
1.0809067668618903e-11
9.857987302362153e-12
8.99072251184015e-12
8.199517508367484e-12
7.478158078659211e-12
6.820062418878016e-12
6.220061782570087e-12
5.672764198445537e-12
5.173622864694013e-12
4.71833191288157e-12
4.3032328852749234e-12
3.924595464911479e-12
3.5792740344405157e-12
3.2642896477853687e-12
2.9770679705878267e-12
2.7151581933434923e-12
2.4762181017823148e-12
2.2583710364736575e-12
2.059629325620459e-12
1.878432029756885e-12
1.7131508009968797e-12
1.5624125287544646e-12
1.424916857584498e-12
1.299540048002188e-12
1.1852122834895966e-12
1.0809268782315884e-12
9.858031146730223e-13
8.9906355475173e-13
8.1995613376756e-13
7.478201913542147e-13
6.820205493208194e-13
6.220015121678996e-13
5.672808039991293e-13
5.17359143379296e-13
4.718375754781551e-13
4.3032141203494894e-13
3.9246393138040305e-13
3.57931788311943e-13
3.264380995216412e-13
2.977155139837744e-13
2.715162540534754e-13
2.4762619558852236e-13
2.2583820331944795e-13
2.0596731821065476e-13
1.878448556107399e-13
1.713169732710274e-13
1.5624336543984084e-13
1.4249814503185213e-13
1.2995839081220345e-13
1.1852561446511148e-13
1.0809707399477669e-13
9.858469524757406e-14
8.991073964288509e-14
8.199999810985939e-14
7.478531608384207e-14
6.820544787693546e-14
6.22045367507088e-14
5.673246619396985e-14
5.1740301150608275e-14
4.7188144385590873e-14
4.303715425805133e-14
3.925020912896063e-14
4.040842427578032e-06
3.7051083410361988e-06
3.3914459535669157e-06
3.105049822917602e-06
2.8390930448296288e-06
2.5962088669219488e-06
2.3734638767356765e-06
2.1682227106157403e-06
1.9799904220281586e-06
1.8079868006481006e-06
1.6499529794347804e-06
1.5065590701515726e-06
1.3748693297772186e-06
1.2545559288053698e-06
1.1445233749388734e-06
1.0443899735793013e-06
9.526936730825729e-07
8.69088437544442e-07
7.928806477642529e-07
7.231555343107967e-07
6.597342124589974e-07
6.017006279319244e-07
5.488749778477409e-07
5.006030096872393e-07
4.56568471438386e-07
4.1644433672227134e-07
3.7980650580534827e-07
3.4641880831196167e-07
3.1592569013712794e-07
2.881325758193095e-07
2.6280481768166506e-07
2.396769411626164e-07
2.18596193428898e-07
1.9936197930465182e-07
1.8181674420213075e-07
1.6582381483375047e-07
1.5123649547646393e-07
1.3792637936510033e-07
1.2579246752668664e-07
1.1472737317727184e-07
1.0463205916757587e-07
9.542617281459436e-08
8.702975694471113e-08
7.937202652085538e-08
7.238874112310007e-08
6.60188580930184e-08
6.021005193347927e-08
5.4912725405641046e-08
5.008037356745276e-08
4.5674478240083657e-08
4.1655346587413745e-08
3.799015860704713e-08
3.464721821391189e-08
3.159925990989882e-08
2.8818371138819713e-08
2.628264189784877e-08
2.3970128124441577e-08
2.186104284315774e-08
1.9937826084933092e-08
1.8183195452993922e-08
1.6583553043409265e-08
1.5124134298637526e-08
1.3793384990949653e-08
1.25796861042821e-08
1.1472820015412221e-08
1.0463486346919673e-08
9.54268128215346e-09
8.703035646555417e-09
7.937381561156996e-09
7.238862975627615e-09
6.602022676270064e-09
6.021023382166024e-09
5.491234422770756e-09
5.008144339934815e-09
4.567483112141448e-09
4.165596238510571e-09
3.799066952877984e-09
3.4647368334187014e-09
3.159880156715326e-09
2.8818894421014766e-09
2.6282719695995668e-09
2.3970498932866643e-09
2.1861015851789457e-09
1.9937480763132488e-09
1.818319602655896e-09
1.6583272368192597e-09
1.5124360755227767e-09
1.3793367876597936e-09
1.257989359939254e-09
1.1472822069409888e-09
1.0463501102540432e-09
9.542678919229238e-10
8.703161734957495e-10
7.937254130147477e-10
7.238862364309538e-10
6.601920051394314e-10
6.021022686385537e-10
5.491238389839992e-10
5.008068415268583e-10
4.5674839983679257e-10
4.165594882375428e-10
3.7990676729613876e-10
3.464737106704424e-10
3.1598778241220006e-10
2.8818426332439187e-10
2.6282718370878485e-10
2.397012465068226e-10
2.1861012505753974e-10
1.9937481074522594e-10
1.818319887757218e-10
1.6583274010915327e-10
1.5124125822213907e-10
1.3793366687646408e-10
1.257970002146527e-10
1.1472823084072855e-10
1.0463339046939143e-10
9.542678582515861e-11
8.703161535445893e-11
7.937254451618732e-11
7.23886207460635e-11
6.601920764104865e-11
6.021023303923542e-11
5.491238576391445e-11
5.008146991776592e-11
4.567484381669705e-11
4.1655953197616174e-11
3.7990681082091816e-11
3.464737511048251e-11
3.159878206426201e-11
2.881843226818514e-11
2.628313151809677e-11
2.397012876621814e-11
2.1861017693859637e-11
1.993748558052263e-11
1.8183486040410288e-11
1.6583536785559516e-11
1.512413069319733e-11
1.3793585995501277e-11
1.2579900412101322e-11
1.147300602137703e-11
1.04633436832791e-11
9.542683313310651e-12
8.703031083526774e-12
7.937382519770777e-12
7.238866841361484e-12
6.6019254932336676e-12
6.021121661984418e-12
5.491243335253128e-12
5.00815175539913e-12
4.5674891493020234e-12
4.165535334686429e-12
3.799013844675798e-12
3.4647961222003217e-12
3.159882972608448e-12
2.881892780881687e-12
2.628317919994945e-12
2.397054897548058e-12
2.186106537330547e-12
1.9937843127350547e-12
1.8183251088824882e-12
1.6583584503572351e-12
1.512417841009356e-12
1.379341930856374e-12
1.2579752582869797e-12
1.1472875375001034e-12
1.0463391363197458e-12
9.5428793238604e-13
8.703078772991357e-13
7.937306838543758e-13
7.239027048895996e-13
6.601973182783052e-13
6.021169351423185e-13
5.491376376616268e-13
5.008121593808296e-13
4.567536831427557e-13
4.1655830166914614e-13
3.799061525437795e-13
3.4648438052854816e-13
3.159930654937679e-13
2.8818956711768024e-13
2.628365603651082e-13
2.397102582491275e-13
2.1861542215908248e-13
1.9938010089090642e-13
1.8184010564425746e-13
1.6583803603533963e-13
1.5124655288355001e-13
1.379411058591451e-13
1.2580425001198653e-13
1.1473352265691648e-13
1.0463868257767737e-13
9.543207885999702e-14
8.703555663428474e-14
7.937783768936251e-14
7.239391469872485e-14
6.602450103997932e-14
6.021646284707016e-14
5.4917679621938357e-14
5.0085985453153474e-14
4.5680137983329786e-14
4.1660599888083516e-14
4.2676084319807864e-06
3.91582612172912e-06
3.587117788492558e-06
3.2855478361622073e-06
3.005308940679572e-06
2.7492312782798402e-06
2.5139022387610354e-06
2.296962700681857e-06
2.097990043016519e-06
1.916128125281138e-06
1.7488385141533283e-06
1.5970702918364267e-06
1.4575818570494076e-06
1.3301635769022176e-06
1.213584316092652e-06
1.0581045038730557e-06
9.653437072882103e-07
8.807294817010005e-07
8.035866021240289e-07
7.329699176601378e-07
6.68721130722342e-07
6.099289784795541e-07
5.563999027040702e-07
5.074914289198421e-07
4.628763184820423e-07
4.222010888060525e-07
3.8506540868640634e-07
3.5121996307782456e-07
3.203154901202323e-07
2.9213951091831055e-07
2.664577463937869e-07
2.430090067147536e-07
2.2164081607501738e-07
2.021404751385654e-07
1.843504779761607e-07
1.681358704442924e-07
1.5334328657629843e-07
1.3985024189772146e-07
1.2754776873271508e-07
1.1632621393487362e-07
1.0609037315362874e-07
9.675648757249671e-08
8.824435657113977e-08
8.048012540514919e-08
7.33982123028983e-08
6.694038271998707e-08
6.105062634482774e-08
5.5678433052081415e-08
5.077960647206651e-08
4.6311411690958066e-08
4.2237019369926697e-08
3.852052444093395e-08
3.513096671197986e-08
3.20399311566445e-08
2.92207449835542e-08
2.664959179068946e-08
2.4304809050080615e-08
2.2166267403388374e-08
2.0215894603665896e-08
1.8437089753003942e-08
1.6814878386514967e-08
1.533530374194793e-08
1.3985973597761057e-08
1.2755331111930754e-08
1.1633011484620884e-08
1.0609420910683107e-08
9.67593820346092e-09
8.824550937565538e-09
8.04808510184929e-09
7.339935710911039e-09
6.694100608763285e-09
6.105092246050797e-09
5.567915743504719e-09
5.077991332182007e-09
4.631184324679472e-09
4.223692647211938e-09
3.852050684126603e-09
3.513112352597803e-09
3.203999104316261e-09
2.9220817330123907e-09
2.6649741663293773e-09
2.4304854689910417e-09
2.216625340179773e-09
2.0215861741045016e-09
1.843711336637146e-09
1.6814819286097575e-09
1.5335299128402886e-09
1.3985959869752621e-09
1.2755366243432693e-09
1.1633013266210564e-09
1.060943472547103e-09
9.675920161858173e-10
8.82454380627223e-10
8.048093151201608e-10
7.339936079207178e-10
6.694100463831057e-10
6.105102774119233e-10
5.567910738363005e-10
5.07799447546822e-10
4.631186288907487e-10
4.22369205197097e-10
3.8520529161948353e-10
3.513120104615334e-10
3.2039981721179095e-10
2.922080858489242e-10
2.6649741051273494e-10
2.4304811597431674e-10
2.2166250550697164e-10
2.0215861610846908e-10
1.8437084892879583e-10
1.6814820815743132e-10
1.5335325264095561e-10
1.3985982824005123e-10
1.275536807663207e-10
1.16330143551323e-10
1.0609435189365384e-10
9.675919871459961e-11
8.824543744295177e-11
8.048079733451196e-11
7.339935920511136e-11
6.694101213273191e-11
6.105092883460798e-11
5.56791093082097e-11
5.07799517727718e-11
4.6311866811090054e-11
4.2236997228383604e-11
3.852053373408081e-11
3.5131145026386746e-11
3.203998545983969e-11
2.922081455857039e-11
2.664970000090054e-11
2.430481578141553e-11
2.216629376308382e-11
2.0215866123576503e-11
1.8437121008072587e-11
1.681485462144157e-11
1.533533014741089e-11
1.3985987799637983e-11
1.2755351156155634e-11
1.1633038879194702e-11
1.0609439894143359e-11
9.675941176963662e-12
8.824548628101255e-12
8.048098222967188e-12
7.339940740295663e-12
6.694105988571654e-12
6.105097694646273e-12
5.567915741454097e-12
5.0779999854367696e-12
4.6311914960847036e-12
4.2237045307053366e-12
3.8520647869306655e-12
3.513119306695078e-12
3.2040033585660982e-12
2.9220862635878095e-12
2.664979369422581e-12
2.430486388670094e-12
2.2166304025400595e-12
2.0215914244629636e-12
1.8437169127509992e-12
1.6814874071794223e-12
1.5335352121602855e-12
1.3986035962744589e-12
1.2755421104515137e-12
1.1633067140811985e-12
1.0609488035211854e-12
9.67597279531711e-13
8.824611854592313e-13
8.048146371357403e-13
7.339988894965156e-13
6.694165576493319e-13
6.105145843259363e-13
5.567963892388064e-13
5.078048130619941e-13
4.631239644749966e-13
4.2237454632963503e-13
3.852106352534944e-13
3.513173457382756e-13
3.2040515070431286e-13
2.922134412913175e-13
2.6650229659648615e-13
2.430534539506637e-13
2.216678553010388e-13
2.0216395753362846e-13
1.84376191350864e-13
1.6815355579984353e-13
1.5335833633391224e-13
1.3986493581699933e-13
1.2755880829285566e-13
1.1633548660568572e-13
1.0609969558039081e-13
9.676454322638553e-14
8.825078310002391e-14
8.048614159065416e-14
7.340470437043099e-14
6.694635689331536e-14
6.105627400192714e-14
5.568445496795004e-14
5.0785297190227154e-14
4.631721243962534e-14
4.224227070425965e-14
4.5021557845399034e-06
4.134103433256912e-06
3.7891750961521876e-06
3.4728473517010607e-06
3.177778653417345e-06
2.9081610313170437e-06
2.66025069801768e-06
2.431376151355958e-06
2.2213168188222484e-06
2.0290666852612766e-06
1.765217930964955e-06
1.6126144048469582e-06
1.4722668635330525e-06
1.3438917762595108e-06
1.226398661000608e-06
1.1193778922591894e-06
1.021317947671301e-06
9.318334864428043e-07
8.502617932290973e-07
7.755597762293169e-07
7.076259176548458e-07
6.454173602329579e-07
5.888038950759581e-07
5.370434566689334e-07
4.898435711047721e-07
4.4680359505614597e-07
4.0750217746215237e-07
3.7168793699387473e-07
3.389883927218597e-07
3.091696698629471e-07
2.8199543700005625e-07
2.571806382282636e-07
2.345635911734971e-07
2.1392854748835614e-07
1.9510103517923065e-07
1.7794288342925999e-07
1.6228768071655558e-07
1.4800583295440621e-07
1.349861444563523e-07
1.2311025373022238e-07
1.1227780421577194e-07
1.0239941178803371e-07
9.339094748030437e-08
8.517362433755887e-08
7.767991559845821e-08
7.084550987733955e-08
6.46120062783788e-08
5.892577659448765e-08
5.3741196511203165e-08
4.9012432991736576e-08
4.470035378106349e-08
4.0767709501195226e-08
3.717994858616815e-08
3.3909049210537386e-08
3.092539729062113e-08
2.820426260194966e-08
2.5722375424460817e-08
2.345910903330776e-08
2.1394962575573332e-08
1.9512406277466573e-08
1.7795557290246464e-08
1.6229719585419106e-08
1.4801694422833998e-08
1.349927839523206e-08
1.2311499272404802e-08
1.1228207786670165e-08
1.0240263130074149e-08
9.339237607001862e-09
8.517483518891864e-09
7.768128270751233e-09
7.084528901150867e-09
6.461167571822669e-09
5.892650293032319e-09
5.374161976658984e-09
4.901294959416764e-09
4.470036663611683e-09
4.076718838099531e-09
3.718012235099582e-09
3.3908699326006453e-09
3.092510143136017e-09
2.8204364133447095e-09
2.572268654493005e-09
2.345936910196863e-09
2.139493508647448e-09
1.9512648495791636e-09
1.7795747617294475e-09
1.6229915845416852e-09
1.4801680125651707e-09
1.3499454846947506e-09
1.2311499548613804e-09
1.1228221620185636e-09
1.0240385669972754e-09
9.339228585110945e-10
8.517477316404131e-10
7.768032203089627e-10
7.084528633494657e-10
6.461246002257435e-10
5.892654768383991e-10
5.374164460771807e-10
4.901296593685376e-10
4.47003555214894e-10
4.076720886247285e-10
3.718013733980018e-10
3.3908688072144953e-10
3.092508915365611e-10
2.820401797955447e-10
2.572237049936061e-10
2.345936632343536e-10
2.1395197230676572e-10
1.9512651699731955e-10
1.7795532043978152e-10
1.6229916517849493e-10
1.4801678927578287e-10
1.3499456707506467e-10
1.2311500721166764e-10
1.1228222136981051e-10
1.0240260275751327e-10
9.339228308968085e-11
8.517581683844085e-11
7.76803190250664e-11
7.084529384852783e-11
6.461167600863884e-11
5.89272693780655e-11
5.374230897881878e-11
4.901296994647302e-11
4.470090659401465e-11
4.0767711573001363e-11
3.718014139740875e-11
3.390869240405648e-11
3.092509559061346e-11
2.820402279706001e-11
2.572237505463196e-11
2.3459085352429535e-11
2.1394940648215045e-11
1.95124182900271e-11
1.7795537438628806e-11
1.6229921824714142e-11
1.480168430169428e-11
1.3499297038347794e-11
1.231165616667792e-11
1.1228364380450492e-11
1.0240265413689209e-11
9.339233561890399e-12
8.517586807325196e-12
7.768037091424433e-12
7.084534539192576e-12
6.461172801046632e-12
5.892732127655929e-12
5.374170429881838e-12
4.901302188775677e-12
4.4700958424412984e-12
4.076776371261959e-12
3.7180647466280244e-12
3.3908744316281867e-12
3.09255252665865e-12
2.8204074753804888e-12
2.572274121238349e-12
2.3459423886924263e-12
2.1395253944604163e-12
1.9512470200622787e-12
1.77955894053223e-12
1.622997378969833e-12
1.4801736261151736e-12
1.349951390069325e-12
1.2311557669941328e-12
1.1228416345741941e-12
1.0240317386930435e-12
9.33928553379371e-13
8.517534716945058e-13
7.768089065984094e-13
7.084673061098768e-13
6.461303704196337e-13
5.892784093342611e-13
5.374222388348778e-13
4.901354149372703e-13
4.4700931786567667e-13
4.076828316580856e-13
3.7180712686441963e-13
3.3909263767050546e-13
3.0925666893988913e-13
2.820459419715645e-13
2.5723260673698986e-13
2.345994334471022e-13
2.1395512016465143e-13
1.9512989658173902e-13
1.7796108863873872e-13
1.6230493256513747e-13
1.4802255726042838e-13
1.3500033386387435e-13
1.2312227569477122e-13
1.1228798607543021e-13
1.0240836836593333e-13
9.339804991027359e-14
8.518158246949123e-14
7.768703446968225e-14
7.085105987054671e-14
6.461823197258448e-14
5.893231599772831e-14
5.3747418975447685e-14
4.9018736720635376e-14
4.470612687830247e-14
4.741880543509464e-06
4.358302736684006e-06
3.9976787444864746e-06
3.666020857564953e-06
3.3565604222772724e-06
3.073188848088878e-06
2.812111939139523e-06
2.571026564688769e-06
2.2332933835893123e-06
2.0412965750191885e-06
1.8644154823607036e-06
1.7036076367244417e-06
1.5555637043689358e-06
1.4201563599455534e-06
1.2961102700032324e-06
1.1831517135039105e-06
1.0795984092733526e-06
9.850396552769296e-07
8.988534909745149e-07
8.19934316091851e-07
7.481338980930845e-07
6.823996745100955e-07
6.225445785082388e-07
5.678376769915689e-07
5.179244346067521e-07
4.7243466263643083e-07
4.308827456504759e-07
3.9302750393245443e-07
3.5844160657319813e-07
3.269166292694054e-07
2.9818585969733164e-07
2.719443807065805e-07
2.4803506482800936e-07
2.262117835583553e-07
2.0630494913803976e-07
1.88162814129373e-07
1.7160881520590987e-07
1.5650678596875195e-07
1.4273900200209148e-07
1.3018159983437343e-07
1.1872688418186528e-07
1.0828286724570329e-07
9.875671928919341e-08
9.00673245471969e-08
8.21408732863759e-08
7.491391455032015e-08
6.832248596259079e-08
6.23105234775515e-08
5.682900156940209e-08
5.18277429212804e-08
4.72679527005335e-08
4.310894016336339e-08
3.931557366125372e-08
3.585638386521637e-08
3.270190129237619e-08
2.98244589002405e-08
2.719989510724728e-08
2.4806616716937936e-08
2.2623923073214907e-08
2.0633223117943973e-08
1.8817753026636037e-08
1.7161975168033374e-08
1.5651924907168087e-08
1.427469305363519e-08
1.3018687192919991e-08
1.1873171473518723e-08
1.0828474984952816e-08
9.875852429685847e-09
9.00673740466562e-09
8.214370119385898e-09
7.491476838159758e-09
6.832415893986283e-09
6.2312325523139734e-09
5.682860621608511e-09
5.18291394765095e-09
4.726876271490764e-09
4.310891293894817e-09
3.931642296946491e-09
3.5856463233338473e-09
3.270148011464988e-09
2.9824095622481408e-09
2.720033279837923e-09
2.4806604469120162e-09
2.262388967443746e-09
2.063323023666488e-09
1.881772993475275e-09
1.716197505503882e-09
1.5652157602130268e-09
1.4274707224377428e-09
1.3018688374025162e-09
1.1873185650395216e-09
1.0828646963795843e-09
9.87568629150656e-10
9.006732744930254e-10
8.214369028932139e-10
7.49159259253905e-10
6.832413832079921e-10
6.231136858332291e-10
5.682863766322743e-10
5.182916082295471e-10
4.726875563848245e-10
4.3109617400247355e-10
3.931581438644748e-10
3.5856448997414703e-10
3.2701467997465023e-10
2.982409456624277e-10
2.719989819085131e-10
2.4806600837995303e-10
2.262424938151743e-10
2.0633232647816541e-10
1.88177313688922e-10
1.716224795916151e-10
1.5651907320180792e-10
1.4274936204310196e-10
1.3018689919327568e-10
1.187318634310152e-10
1.0828646763096923e-10
9.875686167364728e-11
9.006733001858391e-11
8.214238100026521e-11
7.491593397023445e-11
6.832305776783662e-11
6.231236040090651e-11
5.682864531804467e-11
5.182834096832313e-11
4.72687608664114e-11
4.310893720609902e-11
3.931644387715746e-11
3.5857023467274515e-11
3.2701994673272384e-11
2.98240999131576e-11
2.719990299982565e-11
2.4806606872196542e-11
2.262425460611802e-11
2.0633565981295748e-11
1.8818036317713052e-11
1.7162253642346776e-11
1.565191307323559e-11
1.4274714926580057e-11
1.301890228812456e-11
1.1873191785118476e-11
1.0828480146143614e-11
9.875691813258951e-12
9.006881719331315e-12
8.214243706615502e-12
7.491598949034038e-12
6.832311374588801e-12
6.231142576120698e-12
5.68287012502299e-12
5.18292209460406e-12
4.726881677487583e-12
4.310899340225665e-12
3.931649977121597e-12
3.5856509384655564e-12
3.2702050596645852e-12
2.9824155934740438e-12
2.7199958951277876e-12
2.4806662874869263e-12
2.262431058423331e-12
2.0633621965064777e-12
1.8817793195420863e-12
1.7162309687621527e-12
1.5651969102125454e-12
1.4274997897528183e-12
1.301875131716341e-12
1.1873436556325353e-12
1.0828536162354788e-12
9.875904837420665e-13
9.006794544407592e-13
8.214299729687138e-13
7.491654968802619e-13
6.832367391133398e-13
6.231297660692285e-13
5.682926138667004e-13
5.182895713844812e-13
4.726937695612506e-13
4.3109553558081163e-13
3.9317059949389716e-13
3.58570695524877e-13
3.2702090868600083e-13
2.982471605818239e-13
2.720095157834642e-13
2.4807223071836227e-13
2.2624511116368856e-13
2.0633854027739242e-13
1.8818354105124837e-13
1.7162870448344262e-13
1.5652529716500216e-13
1.4275331620975221e-13
1.3019311925862016e-13
1.1873808365429684e-13
1.0829096717572538e-13
9.876308040994631e-14
9.007354730590027e-14
8.214990604155748e-14
7.492096159279622e-14
6.832927677108496e-14
6.231758890487227e-14
5.6834864416486275e-14
5.183538431383697e-14
4.72749802387617e-14
5.203625558245016e-06
4.586629215187083e-06
4.210918028109136e-06
3.864831271640026e-06
3.5405446671615573e-06
3.243160356748752e-06
2.9690311814227704e-06
2.574245918781537e-06
2.3547088007996082e-06
2.1530559448641896e-06
1.967000602223016e-06
1.797747865382557e-06
1.6418192312875487e-06
1.499146963004194e-06
1.368419140099394e-06
1.2492797850905386e-06
1.1400339279041037e-06
1.040303669583124e-06
9.493192508656068e-07
8.660228766337548e-07
7.902018403053453e-07
7.207903227182301e-07
6.576014483954e-07
5.998232032357577e-07
5.471271006057058e-07
4.990764026643935e-07
4.5518437697844685e-07
4.1519553710851627e-07
3.7867285126904546e-07
3.4536869903803423e-07
3.1501626850563985e-07
2.872979412420588e-07
2.620373111506989e-07
2.389836657238008e-07
2.1795578023694338e-07
1.987855062506266e-07
1.812982421167544e-07
1.6534544076300358e-07
1.5080174324823936e-07
1.3753463587663108e-07
1.254329964864824e-07
1.143976973682186e-07
1.0433367230503078e-07
9.51538127619041e-08
8.678085635518749e-08
7.914573026795841e-08
7.218222608788808e-08
6.58303837009891e-08
6.00383388085304e-08
5.475563907219473e-08
4.9938142991964294e-08
4.554425328642517e-08
4.1536650345358994e-08
3.788201733060616e-08
3.454870465761596e-08
3.1508769800647786e-08
2.8736496729766357e-08
2.6208026126361752e-08
2.3902015914515115e-08
2.1798807072273235e-08
1.9880836975746315e-08
1.8131515219991173e-08
1.6536153325544513e-08
1.508111672568723e-08
1.3754153152469801e-08
1.2543925102864608e-08
1.144019407591799e-08
1.0433602453388114e-08
9.515542572131892e-09
8.678288477791118e-09
7.914677318291104e-09
7.218285870668017e-09
6.5831503236024515e-09
6.00390347319434e-09
5.475617870654152e-09
4.993834138755812e-09
4.554427889892758e-09
4.153680156562456e-09
3.788204778395046e-09
3.4548830955741996e-09
3.150890287308192e-09
2.873651362451288e-09
2.620796822112914e-09
2.3901987510695705e-09
2.1798832614298464e-09
1.988077218579869e-09
1.8131511775014792e-09
1.6536109061792076e-09
1.508110664205008e-09
1.375415737925855e-09
1.2543920240599962e-09
1.1440191650036235e-09
1.0433596278521875e-09
9.515552881984235e-10
8.678288173448292e-10
7.914691695137345e-10
7.218284781436182e-10
6.583154448628362e-10
6.003907598340815e-10
5.47561971248874e-10
4.993824570287859e-10
4.5544298350341535e-10
4.1536894572734006e-10
3.7882098358190744e-10
3.454882303091124e-10
3.1508956521102925e-10
2.873651035143995e-10
2.620800785718343e-10
2.390198822782252e-10
2.1798872383015307e-10
1.9880807367786645e-10
1.8131480873826048e-10
1.6536135389682951e-10
1.5081134887061217e-10
1.3754158891694122e-10
1.254394200925385e-10
1.1440211029415581e-10
1.043359641232453e-10
9.515536922784353e-11
8.678287646445485e-11
7.914692518246433e-11
7.218285378817836e-11
6.58314328322329e-11
6.003898100790116e-11
5.475629584699244e-11
4.993833602091233e-11
4.554422602491289e-11
4.153682864408212e-11
3.788210344893006e-11
3.454883038452809e-11
3.150890829567474e-11
2.8736515798004773e-11
2.620796951192851e-11
2.3901993860015514e-11
2.1798878090612625e-11
1.988081362986866e-11
1.813151812932302e-11
1.653614164942133e-11
1.5081141028850112e-11
1.375414112045995e-11
1.2543947881976951e-11
1.1440197401059168e-11
1.0433584629258963e-11
9.515559176775887e-12
8.678293694361767e-12
7.914684943637281e-12
7.218279046603914e-12
6.5831493212674916e-12
6.003914427577923e-12
5.4756262350927485e-12
4.993831069040655e-12
4.5544286575526974e-12
4.15369601299272e-12
3.788216379905793e-12
3.454894989552405e-12
3.1508968669632796e-12
2.873657612009393e-12
2.62080748239644e-12
2.390205420226722e-12
2.179893843313231e-12
1.9880874034145963e-12
1.813157851381815e-12
1.6536202041104468e-12
1.5081175550798014e-12
1.3754225058843656e-12
1.254400824244631e-12
1.1440277388282316e-12
1.043364499323783e-12
9.515619547254675e-13
8.678354072432111e-13
7.914745314273824e-13
7.218351794562042e-13
6.583220981598113e-13
6.003974798575067e-13
5.475695995408775e-13
4.993891440059545e-13
4.554489026684606e-13
4.1537563843325663e-13
3.788276748283069e-13
3.4549553598383664e-13
3.15096264028829e-13
2.8737179828360366e-13
2.6208678543001097e-13
2.3902616945257573e-13
2.1799504770644695e-13
1.9881443672939886e-13
1.8132151161104907e-13
1.653677742967127e-13
1.5081805153339012e-13
1.3754828808480932e-13
1.2544611992766158e-13
1.1440861530577154e-13
1.0434266651946535e-13
9.516207006951942e-14
8.678942976557291e-14
7.915349106767047e-14
7.21895560472811e-14
6.583824801479195e-14
6.004578626129025e-14
5.4762998364242874e-14
4.9945038572728184e-14
5.029148499366774e-06
4.626426075612027e-06
4.247179311826474e-06
4.06806373878659e-06
3.729329104763601e-06
3.4180771221204906e-06
2.9585243090122397e-06
2.709534627878124e-06
2.479413558300818e-06
2.2680093128876076e-06
2.0727077402288435e-06
1.8948836105456594e-06
1.7309389276333946e-06
1.580711246381361e-06
1.4431524919873848e-06
1.317628763440471e-06
1.202563258749897e-06
1.0974463052031319e-06
1.001570403441371e-06
9.137202593776601e-07
8.337811227164335e-07
7.605637509297935e-07
6.939079240256617e-07
6.32961998841093e-07
5.773673873708156e-07
5.266698183702355e-07
4.803669755107115e-07
4.38169730095035e-07
3.9962742752427816e-07
3.6448923932379195e-07
3.324534700921725e-07
3.032038612510885e-07
2.765460135088322e-07
2.5222038043872365e-07
2.3002814233279333e-07
2.0979645509512446e-07
1.9134111320368753e-07
1.7450562366326115e-07
1.5915505791108774e-07
1.4515387939022158e-07
1.3238108391585605e-07
1.207344068884347e-07
1.1011312131201707e-07
1.0042578492242121e-07
9.158815655625367e-08
8.35308490528721e-08
7.618144906698319e-08
6.94778569519338e-08
6.336486669625174e-08
5.7789481620577015e-08
5.270474236926743e-08
4.806773124089079e-08
4.383804962525145e-08
3.998092491965026e-08
3.64627413673381e-08
3.325463652663745e-08
3.0328681160602814e-08
2.765994198517092e-08
2.5226195790773366e-08
2.3006518740065574e-08
2.0982228970895378e-08
1.9135999033334965e-08
1.7452380213956405e-08
1.5916727282731655e-08
1.4516135718848008e-08
1.323895343160585e-08
1.2074089343989384e-08
1.1011633937760607e-08
1.0042793291453682e-08
9.159069987225663e-09
8.353170346756098e-09
7.618235723110167e-09
6.947859059024419e-09
6.336523386041552e-09
5.7790197226470244e-09
5.270531489647886e-09
4.806745448192324e-09
4.383835093948049e-09
3.998108531866568e-09
3.6463175656881705e-09
3.3254806045348404e-09
3.0328743224239704e-09
2.7660143463831724e-09
2.5226347850170644e-09
2.300670044149389e-09
2.0982359805374584e-09
1.913600783982072e-09
1.7452370010600908e-09
1.5916747288755744e-09
1.4516144803868689e-09
1.3238882348115219e-09
1.2074089962675224e-09
1.101170111272102e-09
1.0042790450275062e-09
9.15907002628805e-10
8.353228581135616e-10
7.61823536668891e-10
6.947864733883995e-10
6.336571965845251e-10
5.779022684114757e-10
5.270494110877512e-10
4.806781598455492e-10
4.383837035189009e-10
3.998106895444736e-10
3.646290933925211e-10
3.3254570106627306e-10
3.032852912020705e-10
2.7660140540923014e-10
2.522634914795236e-10
2.3006542122909437e-10
2.0982215109274472e-10
1.9136007755365883e-10
1.7452246479891209e-10
1.5916750136073417e-10
1.4516249038572122e-10
1.3238976518389118e-10
1.2074005106056466e-10
1.1011623475186579e-10
1.0042790820577259e-10
9.159134076740043e-11
8.353229652263397e-11
7.618236005279243e-11
6.947864994593823e-11
6.336572850724623e-11
5.7789825187545126e-11
5.270531856835952e-11
4.806782217638202e-11
4.383806733002317e-11
3.9981074412635527e-11
3.6462917395428993e-11
3.325481043160401e-11
3.032874827206718e-11
2.7660147776630205e-11
2.5226355227253028e-11
2.3006548165798125e-11
2.098236951998677e-11
1.9136149067301742e-11
1.7452376023478342e-11
1.5916644756024513e-11
1.4516153206321469e-11
1.3238982848150578e-11
1.2074096486042492e-11
1.1011707505586532e-11
1.0042797239906549e-11
9.159076128266631e-12
8.353236116691885e-12
7.618188919812845e-12
6.94792038788669e-12
6.336579347918874e-12
5.778989020216368e-12
5.270538345241539e-12
4.806754918467928e-12
4.3838132213496684e-12
3.998085811822079e-12
3.646298233286489e-12
3.325464147116351e-12
3.0328813207210454e-12
2.7660018140808827e-12
2.522642020030474e-12
2.300661314701369e-12
2.0982434550540628e-12
1.9136214100570732e-12
1.7452441037926515e-12
1.5916709767576901e-12
1.451621819109805e-12
1.3238954692006249e-12
1.2074161486263344e-12
1.1011772506903402e-12
1.0042791581781049e-12
9.159205577779412e-13
8.353301120806519e-13
7.61830752205066e-13
6.947985392787376e-13
6.336599762323232e-13
5.779094682484148e-13
5.270603347574434e-13
4.806853738000258e-13
4.3839090671317816e-13
3.9981508129604847e-13
3.6463632341327836e-13
3.3255291488069477e-13
3.032946324449534e-13
2.7660862784014764e-13
2.5226892748240065e-13
2.3007263182674926e-13
2.098308459175273e-13
1.9136864146234262e-13
1.745296829322613e-13
1.591735981863387e-13
1.4516970382240722e-13
1.32396047508621e-13
1.2074811554939447e-13
1.1012422581489871e-13
1.0043512323295861e-13
9.159791221240842e-14
8.353951219059906e-14
7.618957628762949e-14
6.948635509458939e-14
6.337294472541273e-14
5.779704158688458e-14
5.271253500224965e-14
5.311649191853506e-06
4.891128646953079e-06
4.493749424918841e-06
4.12678240419294e-06
3.7827473837332974e-06
3.26520375591529e-06
2.9942530769115734e-06
2.742184257454989e-06
2.5096149520934376e-06
2.295754009198644e-06
2.0981121222602047e-06
1.9182420741994153e-06
1.752367561037269e-06
1.6004712654577629e-06
1.5200646503209604e-06
1.3880302657608923e-06
1.266974101540275e-06
1.1563322646344912e-06
1.0554279562521925e-06
9.629460105768715e-07
8.787300471406277e-07
8.016336784820103e-07
7.313968163361712e-07
6.671870721270133e-07
6.085927616761844e-07
5.551854824040351e-07
5.063844877567558e-07
4.618967328364585e-07
4.212793470040279e-07
3.8423802349523823e-07
3.504764087619512e-07
3.1964005458557024e-07
2.9154037226922424e-07
2.6589922260717085e-07
2.425040544283948e-07
2.2117320018266168e-07
2.0171955606603094e-07
1.839718340121823e-07
1.6778615234705472e-07
1.5302895631735594e-07
1.3956244633797972e-07
1.2728588819099376e-07
1.1608814192495682e-07
1.0587296173413935e-07
9.655698261935492e-08
8.80629538376642e-08
8.031368098373479e-08
7.32466085353339e-08
6.68020898223151e-08
6.092501020160028e-08
5.556416476947144e-08
5.067581897747171e-08
4.6216046536073246e-08
4.2149739671202185e-08
3.8441531932747845e-08
3.505905889532376e-08
3.19739378450071e-08
2.916100474688426e-08
2.6594808986208553e-08
2.425471011023966e-08
2.212089563711673e-08
2.0174209148666726e-08
1.8399371696520315e-08
1.6780162722563144e-08
1.530391289981784e-08
1.3957319664247302e-08
1.2729244633573517e-08
1.1609059854653225e-08
1.0587584252790467e-08
9.656121783203164e-09
8.806364266039587e-09
8.031499612897612e-09
7.3248103934186865e-09
6.680399778059104e-09
6.0925978887626525e-09
5.5565186481079825e-09
5.0675324819154505e-09
4.6216442149776e-09
4.214993382241225e-09
3.8441722611748005e-09
3.505877841993557e-09
3.1974429715424795e-09
2.9160623133163103e-09
2.659480136981408e-09
2.425474509964096e-09
2.2120590663436624e-09
2.0174220019054334e-09
1.839936306223789e-09
1.678018329999751e-09
1.5303710064167743e-09
1.3957342871899384e-09
1.2729073298345742e-09
1.1609212924392288e-09
1.0587727846108892e-09
9.656122903713896e-10
8.80636631584592e-10
8.031612548576852e-10
7.324918225261412e-10
6.680403951561858e-10
6.092517358739924e-10
5.556441848756904e-10
5.067604948917239e-10
4.621647145649336e-10
4.215050413355525e-10
3.8441713997149797e-10
3.505926196289592e-10
3.197442758696134e-10
2.9160621106269104e-10
2.659480356344652e-10
2.425474916372536e-10
2.212089861365595e-10
2.0174499568401735e-10
1.8399108499448366e-10
1.6780417981391508e-10
1.5303923476808585e-10
1.395715169342387e-10
1.2729249056544966e-10
1.160905306128611e-10
1.058758243811928e-10
9.655989913145951e-11
8.806488995730671e-11
8.031613455388136e-11
7.324918589797067e-11
6.680313145420398e-11
6.092518060660289e-11
5.556442596257182e-11
5.0676057612802195e-11
4.6217114874866254e-11
4.21499293218115e-11
3.844119318639166e-11
3.505926871177557e-11
3.197399304736029e-11
2.9161030895854083e-11
2.6594810352558833e-11
2.425475598916109e-11
2.2120600986939892e-11
2.0174228553926914e-11
1.8399369449626827e-11
1.678042505913792e-11
1.530393025352869e-11
1.3957350960664268e-11
1.2729080567608934e-11
1.1609220166179635e-11
1.0587589360678752e-11
9.655996937644865e-12
8.806374557497227e-12
8.03162045255795e-12
7.324925592871695e-12
6.680320140288458e-12
6.0925250574408956e-12
5.556449574977293e-12
5.067542927223899e-12
4.621654759031279e-12
4.2150580234046405e-12
3.84412629934023e-12
3.505885535610268e-12
3.197450368026179e-12
2.9161100781014824e-12
2.6595246829195656e-12
2.425482587075287e-12
2.2120975868525394e-12
2.017457659943688e-12
1.8399439373287924e-12
1.6780263667734923e-12
1.5304000149329286e-12
1.395742085451337e-12
1.272932594369627e-12
1.160929007254524e-12
1.0587659266987578e-12
9.65606684926645e-13
8.806565861797796e-13
8.031690358003741e-13
7.324995499976598e-13
6.680390039808537e-13
6.092678946788909e-13
5.556519479037294e-13
5.067612828148744e-13
4.621724663387367e-13
4.2150698233802984e-13
3.8441962021712364e-13
3.5060037686329517e-13
3.1975202739514795e-13
2.916179983734648e-13
2.6595945892599193e-13
2.4255859283443705e-13
2.212167493193327e-13
2.0174997560956005e-13
1.8400138446801368e-13
1.6780962738327656e-13
1.5304488260452864e-13
1.395811994147783e-13
1.273002503629876e-13
1.1609989172387097e-13
1.058835836609103e-13
9.656899071594368e-14
8.807264984727124e-14
8.032278767915464e-14
7.325694642030168e-14
6.681181281800019e-14
6.093378113650355e-14
5.557295255030504e-14
5.5994000691092624e-06
5.162245075129329e-06
4.747411221715078e-06
4.3629307383272365e-06
4.001624048521074e-06
3.4439643442803148e-06
3.1601305285086516e-06
2.8960930596937704e-06
2.6517148223618852e-06
2.4267641990261336e-06
2.21868523006904e-06
2.0289806710492815e-06
1.8540013564002582e-06
1.6935957775527957e-06
1.5464665331542335e-06
1.4122374049467206e-06
1.2890458345320537e-06
1.176485728596152e-06
1.0738178657823157e-06
9.797126273544793e-07
8.94055719463958e-07
8.155974081877303e-07
7.441665007521515e-07
6.788279951835156e-07
6.192207032205502e-07
5.648616071485609e-07
5.152106266101229e-07
4.699623675079655e-07
4.286277721018259e-07
3.9094017330346424e-07
3.5658860617518814e-07
3.252181658133382e-07
2.966291299547951e-07
2.7053605084401317e-07
2.4673002816862974e-07
2.2503314975412917e-07
2.0523725409482904e-07
1.8717980172850115e-07
1.7071333849199923e-07
1.5569741071439757e-07
1.4199695778367613e-07
1.295055069865701e-07
1.1811295815995223e-07
1.0772073956705533e-07
9.824217493193474e-08
8.959870835256938e-08
8.171533441238563e-08
7.452502260840991e-08
6.796793535497706e-08
6.198742520823011e-08
5.6533767575988516e-08
5.1559485364694626e-08
4.702261777623339e-08
4.288529371363235e-08
3.911181665000771e-08
3.567036286524161e-08
3.253190716024064e-08
2.9669487264198287e-08
2.705891622664746e-08
2.4677963606265648e-08
2.2506628292062077e-08
2.052626610453502e-08
1.872018398184041e-08
1.707298983290872e-08
1.557075819876596e-08
1.4200689163213967e-08
1.2951200400401484e-08
1.1811645658509313e-08
1.0772343591432608e-08
9.824491020183732e-09
8.960042180469984e-09
8.17165527285026e-09
7.452631772638464e-09
6.796882597756238e-09
6.198831863552441e-09
5.6533550423015815e-09
5.155963277402771e-09
4.702294454115737e-09
4.2885468924615986e-09
3.911200902378025e-09
3.567025268096662e-09
3.253165858724169e-09
2.9669490452506177e-09
2.705889302478258e-09
2.467800066345517e-09
2.250660354927326e-09
2.0526086023944595e-09
1.8720181712449435e-09
1.7073004531363726e-09
1.5570765802417785e-09
1.4200708293292651e-09
1.295120107917214e-09
1.1811635323039812e-09
1.077233924703607e-09
9.824490843742271e-10
8.960040915006472e-10
8.171654700564263e-10
7.452571939149253e-10
6.796825817671927e-10
6.198779096335978e-10
5.653403859557005e-10
5.155965598018135e-10
4.702254921943262e-10
4.288545514956419e-10
3.911199754125911e-10
3.567056725289608e-10
3.25319447249693e-10
2.9669221403549213e-10
2.705889275660851e-10
2.467800350815822e-10
2.2506606170274173e-10
2.0526268917736075e-10
1.8720179670423494e-10
1.7073006986646595e-10
1.5570767828046467e-10
1.420070909131575e-10
1.2951200547471842e-10
1.181163523002685e-10
1.0772339577412732e-10
9.824490420070792e-11
8.960041871327285e-11
8.171582845561475e-11
7.452638293280716e-11
6.796886980103505e-11
6.198834661487848e-11
5.653404480323221e-11
5.155966196513894e-11
4.7022971496415415e-11
4.2885460289868246e-11
3.91120053042694e-11
3.5670573345484254e-11
3.253195021767902e-11
2.9669491817809984e-11
2.705889879732263e-11
2.467800963153373e-11
2.2506413216028956e-11
2.0526275522784824e-11
1.872002035524132e-11
1.7072862112907278e-11
1.5570774094198745e-11
1.4200715384153421e-11
1.2951206980840185e-11
1.1811641787132429e-11
1.0772345977159823e-11
9.824496923993346e-12
8.960048324589733e-12
8.171661832893093e-12
7.452644801027206e-12
6.796893483040078e-12
6.198841162152621e-12
5.653410968166681e-12
5.155972720134912e-12
4.702303642806913e-12
4.288552529091156e-12
3.911172334466648e-12
3.5670638403328736e-12
3.2531726645777504e-12
2.9669556875627034e-12
2.7058963825874648e-12
2.467807467566643e-12
2.2506677960895647e-12
2.0526340617377004e-12
1.8720251497675385e-12
1.7073078642238911e-12
1.5570839145008363e-12
1.4200780440977921e-12
1.2951272050506034e-12
1.1811602080907203e-12
1.0772411044179054e-12
9.8245620010626e-13
8.960113397359813e-13
8.171726902546748e-13
7.452643764798152e-13
6.796958549062696e-13
6.198906232510212e-13
5.653476038336665e-13
5.156037788665924e-13
4.702368713101938e-13
4.28861759886002e-13
3.911272098053599e-13
3.567097269185922e-13
3.2532665939915336e-13
2.9670207591040685e-13
2.705961455042462e-13
2.4678725399137176e-13
2.2507328688131333e-13
2.0526991350964456e-13
1.8720902849387006e-13
1.7073578444041162e-13
1.557149031600615e-13
1.4201431544393636e-13
1.2951923098025713e-13
1.1812357855831988e-13
1.0773062006549138e-13
9.825212766471028e-14
8.960764466030714e-14
8.172377915330044e-14
7.453360847006062e-14
6.79760949418197e-14
6.199557160085712e-14
5.654126887647627e-14
6.091124907795367e-06
5.435769479281047e-06
5.004271385533695e-06
4.603062567384528e-06
4.225734301854039e-06
3.6246465835711544e-06
3.3285860525923712e-06
3.0523963171570004e-06
2.796539593646024e-06
2.5605584065398846e-06
2.342002348461113e-06
2.1425294610908183e-06
1.958256274793846e-06
1.789241950740168e-06
1.6341464571708614e-06
1.4925129976782605e-06
1.3625067428637993e-06
1.2437031505866364e-06
1.0477791526334971e-06
9.562604633582332e-07
8.728743458157275e-07
7.964356742276515e-07
7.267997382391426e-07
6.630867064158694e-07
6.049371944703748e-07
5.518807328183133e-07
5.034193401294987e-07
4.59229680739908e-07
4.188716382706088e-07
3.8205684365218604e-07
3.4849811582924295e-07
3.1785142966848497e-07
2.8991701024967535e-07
2.644217175515067e-07
2.4116048169169353e-07
2.1995439986447182e-07
2.00608334132549e-07
1.8296020560354427e-07
1.6686785138604556e-07
1.5219006214163302e-07
1.3880022335174164e-07
1.2658883733018891e-07
1.1545365390442494e-07
1.0529577211361476e-07
9.603104863226945e-08
8.758225417670974e-08
7.987661019423374e-08
7.28481526086238e-08
6.643873934490452e-08
6.059286694297834e-08
5.526204677968105e-08
5.0399740849029666e-08
4.5964899949521954e-08
4.19206825233608e-08
3.823208608834271e-08
3.4868074852421746e-08
3.180020163326651e-08
2.9002160894377363e-08
2.6450320600021485e-08
2.4122932336158566e-08
2.2000426853118017e-08
2.0064621900032808e-08
1.829915737389022e-08
1.6688993361775447e-08
1.5220565015560344e-08
1.3881301959862893e-08
1.265991904761663e-08
1.1545992553397439e-08
1.0530068247314198e-08
9.603533083403535e-09
8.758525750641036e-09
7.987869713865496e-09
7.285018971746188e-09
6.644016903101134e-09
6.059417095560144e-09
5.526257941544576e-09
5.0400034641433345e-09
4.59653848925553e-09
4.192096144438842e-09
3.823236365066681e-09
3.486832476738556e-09
3.1800292644179558e-09
2.900221218615221e-09
2.6450184362999484e-09
2.4122983428237432e-09
2.200042216167675e-09
2.0064516886336198e-09
1.8299157810338335e-09
1.6689026513903946e-09
1.5220574159976189e-09
1.3881329999560279e-09
1.2659855406545888e-09
1.1545987912271672e-09
1.053006556728606e-09
9.603534726052763e-10
8.758526574697879e-10
7.987871457816104e-10
7.285026024054694e-10
6.644021926725952e-10
6.059420438263198e-10
5.526257043237738e-10
5.040006280448586e-10
4.5965155456052066e-10
4.1920947279937855e-10
3.8232355806366006e-10
3.486832439914045e-10
3.1800290415379656e-10
2.900220840435439e-10
2.645032933787795e-10
2.4122987096782065e-10
2.2000425253939883e-10
2.0064626432248734e-10
1.8299156778948877e-10
1.6689029485333447e-10
1.5220576213721565e-10
1.388133048786304e-10
1.265992385188754e-10
1.1545987715198749e-10
1.0530066158645944e-10
9.603534448755382e-11
8.758527628534272e-11
7.987872134672884e-11
7.285026049146452e-11
6.644022789836436e-11
6.059420854009191e-11
5.526257571481312e-11
5.0400068322560627e-11
4.596540958594568e-11
4.1920952284996947e-11
3.8232363563879214e-11
3.4868330510587234e-11
3.180029604733673e-11
2.9002215250458954e-11
2.6450191534074345e-11
2.4122993125996586e-11
2.2000431764434916e-11
2.0064632843372393e-11
1.8299163264634102e-11
1.6689035866775646e-11
1.5220582252220074e-11
1.3881336601184483e-11
1.2659930047746592e-11
1.1545994043846194e-11
1.0530015091563367e-11
9.603540711865393e-12
8.758533841667893e-12
7.987878417136138e-12
7.285032310776464e-12
6.644029051670512e-12
6.059427121617697e-12
5.526263828164721e-12
5.04001312757317e-12
4.596547214614117e-12
4.192101496983699e-12
3.8232426185370824e-12
3.4868393221809104e-12
3.180035868475224e-12
2.9002277953079383e-12
2.6450254207018107e-12
2.4123055803795636e-12
2.2000494503473005e-12
2.00646955867374e-12
1.8299225994450214e-12
1.6689098589181705e-12
1.5220644944336317e-12
1.3881399303186838e-12
1.2659923943396054e-12
1.1545993992333357e-12
1.0530135042328457e-12
9.603603430341157e-13
8.758548945229887e-13
7.987941127573248e-13
7.285095023591453e-13
6.644091758729974e-13
6.05948983203432e-13
5.526296499202182e-13
5.040075836631047e-13
4.596609925218803e-13
4.1921642072941837e-13
3.823305328865211e-13
3.4869020331501094e-13
3.1800812949245355e-13
2.900290507748014e-13
2.6451025118478077e-13
2.412368293420563e-13
2.2001121636699907e-13
2.0065322726246913e-13
1.8299853054654225e-13
1.6689634943741314e-13
1.522127203317103e-13
1.388202640390459e-13
1.2660619875465155e-13
1.1546683882845161e-13
1.053076218391595e-13
9.604230581289642e-14
8.759223720209863e-14
7.988524881644543e-14
7.285722214444071e-14
6.644718963733263e-14
6.060117018015746e-14
5.52695374286996e-14
6.415483265399977e-06
5.71037711928707e-06
5.263543176248637e-06
4.847332202406201e-06
4.453350936462426e-06
4.089130861710922e-06
3.497996447392655e-06
3.210344699605046e-06
2.9432048594852232e-06
2.696380816890991e-06
2.4674226536580385e-06
2.2581432244663773e-06
2.0646089722656317e-06
1.8869664357448109e-06
1.5844408255755877e-06
1.4482097222049778e-06
1.3229041870874796e-06
1.2081621956155686e-06
1.1032635877653595e-06
1.0070162118458665e-06
9.193227973725897e-07
8.388942163039418e-07
7.655974397208381e-07
6.985333262795196e-07
6.373005763561534e-07
5.814460278034388e-07
5.303962154610528e-07
4.838618474307019e-07
4.4134551803883134e-07
4.025690490274932e-07
3.6721395268225127e-07
3.349269078762994e-07
3.0549535903807146e-07
2.78632443393068e-07
2.5412251495260037e-07
2.3177882473931132e-07
2.1139411325597792e-07
1.9279832449190908e-07
1.7584123639239405e-07
1.603743096401313e-07
1.462646083351254e-07
1.3339795650275631e-07
1.2166382980718456e-07
1.1095936950757819e-07
1.0119631953171496e-07
9.229324780949007e-08
8.417324162489344e-08
7.676672286718116e-08
7.001262385297379e-08
6.385225089291953e-08
5.8234719468229435e-08
5.311085973985294e-08
4.8437482390238574e-08
4.417571917935149e-08
4.028872781293373e-08
3.674376445537823e-08
3.3510847742789796e-08
3.056230790721318e-08
2.7873184795421125e-08
2.542059755860909e-08
2.3183917481648018e-08
2.1143970044192317e-08
1.928355467665537e-08
1.758677612905651e-08
1.6039350790065083e-08
1.462804737462235e-08
1.3340954072186984e-08
1.2167105438525133e-08
1.1096528737129172e-08
1.012014840651339e-08
9.229685125252454e-09
8.41757325351994e-09
7.676913249859983e-09
7.001428508071115e-09
6.385380686075643e-09
5.8235403922756365e-09
5.311128157334068e-09
4.843806906841527e-09
4.4176081018741955e-09
4.028905797135374e-09
3.6744064051171788e-09
3.3510983874483486e-09
3.0562380967974185e-09
2.7873219470922943e-09
2.5420744661881312e-09
2.3183925112742102e-09
2.1143993076531923e-09
1.928355246913644e-09
1.7586805499185985e-09
1.6039358474649035e-09
1.4628069473059767e-09
1.3340958668036149e-09
1.216713549610829e-09
1.109652573304542e-09
1.0120152332899302e-09
9.229687561188262e-10
8.41757522809423e-10
7.676920476951497e-10
7.001433870031475e-10
6.3853840301421e-10
5.823539446971812e-10
5.31113107307442e-10
4.843809273413819e-10
4.41760651455255e-10
4.0289047592021815e-10
3.6744049875909e-10
3.3510972565361554e-10
3.0562368975576156e-10
2.787321274598798e-10
2.542067224432274e-10
2.318392803757525e-10
2.1143993858729567e-10
1.9283551507810018e-10
1.7586808147303934e-10
1.6039360112673346e-10
1.4628070285395517e-10
1.33409586076808e-10
1.216709878624258e-10
1.1096526227312974e-10
1.0120152171197404e-10
9.229688596977887e-11
8.417576057778437e-11
7.676920684473696e-11
7.001434947017279e-11
6.385403811836511e-11
5.823540063473024e-11
5.3111316912889224e-11
4.843809776086831e-11
4.417607074016474e-11
4.0289056116722915e-11
3.674405641775425e-11
3.351097847080569e-11
3.056237621159672e-11
2.7873219069800004e-11
2.5420678572745945e-11
2.318393500483066e-11
2.1144000685238432e-11
1.928355848246452e-11
1.7586815027020576e-11
1.6039366625197876e-11
1.4628076874321768e-11
1.3340965316050093e-11
1.21671056410111e-11
1.1096532886345519e-11
1.0120158926453295e-11
9.229695301843776e-12
8.41758282384764e-12
7.676927435852891e-12
7.001441703840295e-12
6.385391381434275e-12
5.823546814758034e-12
5.311138482374348e-12
4.843816525084149e-12
4.417613836724233e-12
4.0289123650253475e-12
3.674412408827144e-12
3.3511046050431857e-12
3.0562443856372075e-12
2.787337045946933e-12
2.5420746227059165e-12
2.3184002718388478e-12
2.1144068391537407e-12
1.9283626175985013e-12
1.7586882708178858e-12
1.6039434275797377e-12
1.4628144531697006e-12
1.33410730837791e-12
1.2167173306291492e-12
1.1096600553391628e-12
1.0120226600051672e-12
9.229762969253065e-13
8.417650487562666e-13
7.677018174665154e-13
7.001509360925593e-13
6.385459042796193e-13
5.823614476119401e-13
5.31120614089016e-13
4.843884184928625e-13
4.417681495802751e-13
4.0289800237970127e-13
3.674480067725187e-13
3.3511722653842856e-13
3.0563120453486435e-13
2.787396328676866e-13
2.5421422800838606e-13
2.318467929587103e-13
2.114474497412439e-13
1.9284302762183126e-13
1.7587559299715102e-13
1.6040110871056623e-13
1.462882463350228e-13
1.3341712842689104e-13
1.2167852970616215e-13
1.1097280039412976e-13
1.0120905920921108e-13
9.230442154493989e-14
8.418354843326763e-14
7.677674044757891e-14
7.002188207166222e-14
6.386137823446423e-14
5.824292689596743e-14
6.74097798269963e-06
6.216361650143997e-06
5.521253267063768e-06
5.09095518710047e-06
4.681828336120481e-06
4.303177824987852e-06
3.6663063973743646e-06
3.367838416738424e-06
3.0900944091596367e-06
2.832814866208336e-06
2.5935669896898736e-06
2.3746891810525414e-06
1.9878826037913657e-06
1.8190956531039683e-06
1.6634616332438674e-06
1.5209026402270164e-06
1.3896826549041335e-06
1.2694400046700043e-06
1.1594969778977385e-06
1.0585083154100826e-06
9.664324657937848e-07
8.820061733684576e-07
8.049989154504714e-07
7.345431268115373e-07
6.702000875548472e-07
6.114835187664787e-07
5.578409510358262e-07
5.089151773168579e-07
4.642011563378927e-07
4.234293376565677e-07
3.862556906746865e-07
3.522938334841516e-07
3.213417124913663e-07
2.930880819562888e-07
2.673150161379365e-07
2.438094770185132e-07
2.2236795727002963e-07
2.0280747098870718e-07
1.8497134888081438e-07
1.687026639589951e-07
1.538608072734151e-07
1.4032565707727557e-07
1.2798254046669373e-07
1.1672284518498067e-07
1.0645281488112995e-07
9.708743029087254e-08
8.854571632964948e-08
8.075568005327819e-08
7.364960910806123e-08
6.716923799170072e-08
6.125996835225047e-08
5.5869913943077046e-08
5.095379293257105e-08
4.6470601823245445e-08
4.238173093645061e-08
3.8652572380985306e-08
3.5251746562882314e-08
3.215001890580565e-08
2.9321658964031907e-08
2.6741645540472882e-08
2.4388716775887298e-08
2.2242415180163516e-08
2.0285348538903564e-08
1.8500419691491273e-08
1.6872608636729158e-08
1.538798483059149e-08
1.4034027555082694e-08
1.2799198751057028e-08
1.1673006094323021e-08
1.0646071452686701e-08
9.709179876899645e-09
8.854878797406433e-09
8.07573974500927e-09
7.3651621704034244e-09
6.717110423609476e-09
6.1261760521856416e-09
5.5870485755040475e-09
5.095448969571257e-09
4.647108541487355e-09
4.238279083104104e-09
3.865295409187249e-09
3.525191740149417e-09
3.215013059931053e-09
2.9321262375892074e-09
2.6741723061903447e-09
2.438836173523246e-09
2.2242799285858437e-09
2.028535966692494e-09
1.8500464064837493e-09
1.6872624637340443e-09
1.5388018002718404e-09
1.4034040351720606e-09
1.27991966031581e-09
1.1673005705216329e-09
1.0646074433722076e-09
9.709182638486874e-10
8.854879898893875e-10
8.075747164797244e-10
7.365168063747293e-10
6.717113612658669e-10
6.126080334171851e-10
5.587051700226658e-10
5.095451903481717e-10
4.647107347324548e-10
4.238211987019941e-10
3.865295467527802e-10
3.525191445730748e-10
3.215012638888977e-10
2.932126491675895e-10
2.6741311550054e-10
2.438836529293965e-10
2.2242453776574184e-10
2.0285674955300815e-10
1.8500467318269115e-10
1.6872627196610626e-10
1.5388018903107187e-10
1.4034040007364534e-10
1.2799196531767673e-10
1.1673006204150595e-10
1.0646074040632274e-10
9.709335059184189e-11
8.855018847442396e-11
8.075747412436095e-11
7.365169254855227e-11
6.717114252731661e-11
6.126081098681514e-11
5.587052397197418e-11
5.095452455673378e-11
4.64710793431965e-11
4.238212883934926e-11
3.865296151717668e-11
3.5251920663747234e-11
3.215013442553496e-11
2.932127180097935e-11
2.6741318412713195e-11
2.4388372893291785e-11
2.224246115086685e-11
2.0285366389015128e-11
1.8500474744867785e-11
1.6872634238032712e-11
1.5388265780657026e-11
1.4034047233247117e-11
1.2799203908070757e-11
1.1673013409607478e-11
1.0645915463274688e-11
9.709191013709613e-12
8.85488816065669e-12
8.075880516281182e-12
7.365176536349939e-12
6.717121542006255e-12
6.126088367627258e-12
5.587059708581012e-12
5.095459724562216e-12
4.647115212635002e-12
4.2382201582640575e-12
3.865303435752688e-12
3.525199340985843e-12
3.2150207226501368e-12
2.932134459589161e-12
2.6741391219934223e-12
2.4388445773250306e-12
2.2242534018896318e-12
2.0285439240240137e-12
1.8500547588066395e-12
1.6872707055857143e-12
1.5388098845061314e-12
1.4034120064307031e-12
1.2799276924692787e-12
1.1673086412131841e-12
1.0645988459002924e-12
9.709263990651352e-13
8.855099088601948e-13
8.075827648328008e-13
7.365249474349391e-13
6.717194476131483e-13
6.126161294096412e-13
5.587219676182796e-13
5.095532637561295e-13
4.64718811970321e-13
4.2382930600778247e-13
3.8653763333621487e-13
3.52527223653345e-13
3.2151437070896085e-13
2.932207348978234e-13
2.6742120088086513e-13
2.43891746232512e-13
2.2243262334129468e-13
2.0286167526625544e-13
1.85015641502704e-13
1.6873435387799572e-13
1.5388827222097576e-13
1.403484844640229e-13
1.28000050912791e-13
1.1673996485561194e-13
1.0646716673715235e-13
9.709992229544979e-14
8.855827358207688e-14
8.076555931239743e-14
7.365977787710528e-14
6.717922812719743e-14
6.126889655517271e-14
6.835742555317991e-06
6.308439656559219e-06
5.6247906392624e-06
5.1918330686923724e-06
4.779906706602993e-06
4.3968538760587275e-06
3.831246078685205e-06
3.523050246066892e-06
3.2352730475919794e-06
2.968182067071663e-06
2.719319776676526e-06
2.2701046542519633e-06
2.0800977431688697e-06
1.9045231931864073e-06
1.7424143814055882e-06
1.5937237226134543e-06
1.4566883915717473e-06
1.3310253867444073e-06
1.2159742530013548e-06
1.110304956998929e-06
1.0138846280677877e-06
9.25424161730561e-07
8.447183661160963e-07
7.708553455254729e-07
7.033913005509036e-07
6.418140816166028e-07
5.855161308115266e-07
5.341853095649583e-07
4.872839563941044e-07
4.445019151061704e-07
4.0548145893050635e-07
3.698421927694635e-07
3.3735199361174394e-07
3.0769626375053417e-07
2.806369029391853e-07
2.5596671559418824e-07
2.3345913623093172e-07
2.1292489650099646e-07
1.9419984055955437e-07
1.7711951180870922e-07
1.615379908834739e-07
1.473281882793567e-07
1.343691071094857e-07
1.2254775273860386e-07
1.1176541603832249e-07
1.0193294194243248e-07
9.296496228506327e-08
8.478511088054609e-08
7.732566029089055e-08
7.052200626488222e-08
6.431766017888664e-08
5.8657683383011996e-08
5.3497180903364884e-08
4.879025844832559e-08
4.449655142813029e-08
4.058199922972318e-08
3.7011392029466356e-08
3.375487150687842e-08
3.0784351539455626e-08
2.807609066786764e-08
2.560575479173662e-08
2.3352326994181666e-08
2.1297950809218598e-08
1.942392685080068e-08
1.771485383241019e-08
1.615612174066273e-08
1.4734585576436286e-08
1.3438114772266314e-08
1.2255702947991936e-08
1.1177329650433535e-08
1.019384444149159e-08
9.296899371727378e-09
8.478866918263934e-09
7.7328186594716e-09
7.0524165552034116e-09
6.431781880015784e-09
5.86594454080256e-09
5.349805752775634e-09
4.879084625381575e-09
4.4497064699093324e-09
4.058179512514362e-09
3.70116318118699e-09
3.3755010318025304e-09
3.0784932348272618e-09
2.8075739911054068e-09
2.560578865791113e-09
2.3352760099207326e-09
2.129797207657559e-09
1.9423981447380267e-09
1.7714882349258107e-09
1.6156165518534357e-09
1.473459928827406e-09
1.3438113789713315e-09
1.2255705139451272e-09
1.1177336610226328e-09
1.0193850919650713e-09
9.296902608405225e-10
8.478876760215654e-10
7.7328267210685e-10
7.052309231105194e-10
6.43188534461843e-10
5.865949162736568e-10
5.349809403391166e-10
4.879084150633852e-10
4.4497773520034163e-10
4.058245364521734e-10
3.701163835029782e-10
3.375501392890909e-10
3.078493978798958e-10
2.807619868285205e-10
2.5605796858089514e-10
2.335276457443434e-10
2.12979743350858e-10
1.9423983630514732e-10
1.7714884077277576e-10
1.6156166342963003e-10
1.4734598800109345e-10
1.3438113727490658e-10
1.225570563987758e-10
1.1177157357318318e-10
1.0193688782290005e-10
9.296754710065127e-11
8.478876920285282e-11
7.732827739355372e-11
7.052309844413629e-11
6.431886116139357e-11
5.865949894852169e-11
5.349810006015501e-11
4.879084777510542e-11
4.4497782879694504e-11
4.058246089148572e-11
3.70116451122003e-11
3.375502219613113e-11
3.078494687461659e-11
2.8076205995223364e-11
2.5605804878419117e-11
2.3352772381653728e-11
2.129764116576695e-11
1.942368034945532e-11
1.7714891508874704e-11
1.6156173845502618e-11
1.4734606397503007e-11
1.3438121516328908e-11
1.2255516941403695e-11
1.1177344054279246e-11
1.0193696425919962e-11
9.296911272464036e-12
8.47888461320183e-12
7.73283542415519e-12
7.052430465145567e-12
6.431790767659228e-12
5.865957606603332e-12
5.349731893924938e-12
4.879092363770292e-12
4.4497858814695046e-12
4.058253707437216e-12
3.701112842593658e-12
3.3755098528823956e-12
3.0785023354779227e-12
2.807628256887412e-12
2.560588162118853e-12
2.335284919065977e-12
2.1298059187087194e-12
1.942406842637927e-12
1.7714967097073058e-12
1.6156249642051498e-12
1.4734682430618542e-12
1.3437982783055022e-12
1.2255593581291351e-12
1.1177420825407277e-12
1.01939365721092e-12
9.296988275240141e-13
8.478825909442662e-13
7.732912606522527e-13
7.052507741414999e-13
6.43197113183676e-13
5.865941068656718e-13
5.349895144305052e-13
4.879169987468655e-13
4.449863554398812e-13
4.0583314809782866e-13
3.701250010221111e-13
3.3755878330678215e-13
3.0785802727711805e-13
2.8077063129589175e-13
2.560666390775843e-13
2.335362911891725e-13
2.1298839308450383e-13
1.9424537645252493e-13
1.7715749040570456e-13
1.615703159557684e-13
1.4735464226775326e-13
1.3438979846399213e-13
1.2256571677858498e-13
1.1178202654537177e-13
1.019471842106404e-13
9.297770173604234e-14
8.479743652565354e-14
7.733694610404965e-14
7.053176840743979e-14
6.432753410233779e-14
7.215867090011758e-06
6.666091465279803e-06
6.1424159643615905e-06
5.480242297124699e-06
5.051166371904871e-06
4.650696147543488e-06
4.276083327282317e-06
3.925341890188729e-06
3.5991169472505563e-06
3.297641892709946e-06
2.5774991235437102e-06
2.367133465044513e-06
2.170648407618361e-06
1.98870965303565e-06
1.8204107311515768e-06
1.665866245281105e-06
1.5232008966210479e-06
1.3922302919646207e-06
1.2722610242361534e-06
1.161931581502576e-06
1.0612520396882974e-06
9.688067251921855e-07
8.844489342058289e-07
8.071959504212544e-07
7.366057619749597e-07
6.721757781981783e-07
6.1326279224475e-07
5.595236294348835e-07
5.104188079893118e-07
4.6561529124672325e-07
4.247566300146463e-07
3.87433445304379e-07
3.534058368324597e-07
3.223437818813894e-07
2.940010183852405e-07
2.6815955546020863e-07
2.4458071643982793e-07
2.230710998739485e-07
2.034556089915944e-07
1.855615745106337e-07
1.692382741905743e-07
1.5435277155911215e-07
1.4077561446390747e-07
1.2839108350860166e-07
1.170948620421616e-07
1.0679370693667871e-07
9.739829388863669e-08
8.882838775411918e-08
8.101320618785157e-08
7.388518405293089e-08
6.738509171707025e-08
6.145616933795134e-08
5.604851479227173e-08
5.111719380466718e-08
4.661948679807028e-08
4.251751406811986e-08
3.877661726142411e-08
3.536476977473276e-08
3.225310126023075e-08
2.9415156109311388e-08
2.6827071945882475e-08
2.446656397314345e-08
2.2313801704401403e-08
2.0350345216372913e-08
1.855975672318222e-08
1.6926687388916474e-08
1.543734780995434e-08
1.4079041604137486e-08
1.284023728972083e-08
1.171045973328691e-08
1.0680039826903563e-08
9.74033546961594e-09
8.883272071941921e-09
8.101636288613495e-09
7.38878170525327e-09
6.738652574371116e-09
6.145720932014694e-09
5.604964619464558e-09
5.111792329563961e-09
4.662021011736576e-09
4.251812570979054e-09
3.8776905825545225e-09
3.5365041439555423e-09
3.225322007233092e-09
2.9415284058014897e-09
2.6827121814202144e-09
2.446662839383586e-09
2.2313780075130184e-09
2.0350452972040783e-09
1.8559791133148304e-09
1.6926731854671485e-09
1.5437363764261586e-09
1.4079042831094595e-09
1.2840269726420146e-09
1.17104385637206e-09
1.0680045408088277e-09
9.740317369832356e-10
8.883275808904399e-10
8.10166203025528e-10
7.388786636768667e-10
6.738669371593826e-10
6.145724985474236e-10
5.604981186218518e-10
5.111791542138691e-10
4.662008981362131e-10
4.2518029317253934e-10
3.8776904479822845e-10
3.5364955456668526e-10
3.225330015145982e-10
2.941529001735611e-10
2.6827062613602937e-10
2.446662986299228e-10
2.2313778969755317e-10
2.035040859583402e-10
1.8559793660288039e-10
1.692673309194444e-10
1.543736396037901e-10
1.4079076403435585e-10
1.284024028614648e-10
1.1710438279040121e-10
1.0680046794795309e-10
9.740318473866885e-11
8.883276113132158e-11
8.101644200180104e-11
7.388787392799604e-11
6.738654290669168e-11
6.145725803373758e-11
5.604968667784443e-11
5.1117922498069955e-11
4.6620100329874616e-11
4.2518037516419594e-11
3.877691196778463e-11
3.5364964824527564e-11
3.225323210567613e-11
2.941529809166941e-11
2.6827134731427002e-11
2.4466580752307597e-11
2.231384031843554e-11
2.035041706526918e-11
1.8559845574467348e-11
1.692678116075434e-11
1.5437372284643795e-11
1.4079051672077155e-11
1.2840278838153385e-11
1.1710446668571203e-11
1.0680055117937142e-11
9.740326853368271e-12
8.88330543738309e-12
8.101652566090791e-12
7.38879576995985e-12
6.738662650080454e-12
6.145734201035599e-12
5.604977023180102e-12
5.11180061805366e-12
4.662018391272716e-12
4.2518221531789625e-12
3.87769956020309e-12
3.5365048498340324e-12
3.2253315741440313e-12
2.9415381747485833e-12
2.682715518150589e-12
2.4466664494713533e-12
2.2313924038095246e-12
2.0350548772396762e-12
1.8559929251046987e-12
1.6926824910030314e-12
1.54374559759075e-12
1.4079168574068435e-12
1.2840332242044097e-12
1.171053036901757e-12
1.068013881185328e-12
9.740410545236958e-13
8.883389133561687e-13
8.101736252266083e-13
7.388879461094084e-13
6.738762237338902e-13
6.145817889585384e-13
5.605060714129072e-13
5.111896366914531e-13
4.662102083290573e-13
4.251895815060438e-13
3.877792401664949e-13
3.536588543560705e-13
3.2254152687457073e-13
2.941621869052122e-13
2.682799212642961e-13
2.4467501445087743e-13
2.2314760994326934e-13
2.0351337729548435e-13
1.8560722435158955e-13
1.692766187852121e-13
1.5438292951114465e-13
1.4079972346591766e-13
1.2841169233317183e-13
1.1711367367997317e-13
1.0680975821986787e-13
9.74124756522223e-14
8.884205211011761e-14
8.10257329654261e-14
7.389716520639737e-14
6.739583416634081e-14
7.5948803369214665e-06
7.025645562732094e-06
6.480091223938353e-06
5.7655147514056965e-06
5.322134781768814e-06
4.905683449283396e-06
4.514683712312386e-06
4.14782054887963e-06
3.8056514700354777e-06
3.488873202110419e-06
2.905314792938298e-06
2.665018891017043e-06
2.441519497944535e-06
2.23504528315907e-06
2.0445686158059307e-06
1.7364728211467402e-06
1.588500340529631e-06
1.4525044289483337e-06
1.327736350909894e-06
1.212920883945152e-06
1.1080513720247478e-06
9.182332651530886e-07
8.387200045712998e-07
7.657970505914915e-07
6.990744825482164e-07
6.381237366883045e-07
5.823466926865343e-07
5.314282523020335e-07
4.848720097014431e-07
4.423779748409017e-07
4.036065300032001e-07
3.681797167042861e-07
3.35869949630832e-07
3.0637271994583153e-07
2.7944869138994495e-07
2.5489852513645413e-07
2.324954756497189e-07
2.1205473283761504e-07
1.9341342653116014e-07
1.764070498680891e-07
1.608922708300664e-07
1.4674234075654174e-07
1.3383675806604102e-07
1.2206418533018862e-07
1.1132558287411102e-07
1.0153276682088405e-07
9.260068332250526e-08
8.445347955373334e-08
7.70236410022846e-08
7.024689943002584e-08
6.406697880866159e-08
5.843016719173751e-08
5.328890277564237e-08
4.8600350484611694e-08
4.432423259735434e-08
4.0424288796961764e-08
3.686758011581481e-08
3.362373849214336e-08
3.0665272615635204e-08
2.7967064544468373e-08
2.550633378912671e-08
2.326204607621319e-08
2.121527801876838e-08
1.9348534547003535e-08
1.7646103479394785e-08
1.6093375507789698e-08
1.4677402430926768e-08
1.3385967175609282e-08
1.2208145286468578e-08
1.1133957245789873e-08
1.0154294481764306e-08
9.260826277688825e-09
8.445968654909812e-09
7.702816752459693e-09
7.025033544118453e-09
6.406928481785812e-09
5.843184448989092e-09
5.329053369854519e-09
4.8601542717076956e-09
4.432500555280239e-09
4.042498923853285e-09
3.6868033028689733e-09
3.362404460855217e-09
3.0665492063261488e-09
2.7967180024372774e-09
2.5506443046511877e-09
2.3262154088106932e-09
2.1215339063750663e-09
1.9348614886492508e-09
1.7646148175410786e-09
1.60934791487531e-09
1.4677428910929308e-09
1.3385973927116294e-09
1.2208119013500334e-09
1.1133968384449227e-09
1.0154270479807154e-09
9.260830582122052e-10
8.445978553077211e-10
7.702823239048282e-10
7.025039243902848e-10
6.406929647380769e-10
5.843189252244076e-10
5.329052119522391e-10
4.860153258656421e-10
4.4325121854800365e-10
4.0424993427394283e-10
3.6868032941983246e-10
3.3623950570151946e-10
3.066549396031741e-10
2.796726295484313e-10
2.5506446222311946e-10
2.3262155668554482e-10
2.1215279112073143e-10
1.9348618484477295e-10
1.7646150229143608e-10
1.6093480338893052e-10
1.4677428452273668e-10
1.3385973765092364e-10
1.2208153442039906e-10
1.1133968228839958e-10
1.0154299847261398e-10
9.260831551534386e-11
8.445978831251473e-11
7.702802903112342e-11
7.025039810248089e-11
6.406930349110943e-11
5.84318995785221e-11
5.329037872857736e-11
4.860140366738919e-11
4.432513102056354e-11
4.042500053488687e-11
3.6867936931987545e-11
3.36240522768263e-11
3.066550089428013e-11
2.7967269921013896e-11
2.550645396850301e-11
2.3262163209706626e-11
2.1215345726285157e-11
1.934862599408556e-11
1.764610832301303e-11
1.6093487529345773e-11
1.467743577749714e-11
1.3385944027342841e-11
1.2208160713599822e-11
1.1133975612898606e-11
1.0154307169435602e-11
9.260838929153772e-12
8.445986204855373e-12
7.702831697204607e-12
7.025066718675505e-12
6.406937717375668e-12
5.843197369246776e-12
5.329060057066695e-12
4.860161258398685e-12
4.432520470759619e-12
4.042507436465686e-12
3.6868113167229384e-12
3.362412606280227e-12
3.0665574648581832e-12
2.796734369583103e-12
2.5506527822083207e-12
2.3262237074224418e-12
2.121541954480788e-12
1.934864600914361e-12
1.7646182110070127e-12
1.609356129310292e-12
1.4677509570764112e-12
1.3386055045062858e-12
1.22082005689765e-12
1.113404941663357e-12
1.0154380988143748e-12
9.260912743359096e-13
8.446060032932812e-13
7.702905528289453e-13
7.025140550982207e-13
6.407011549259015e-13
5.84327119921439e-13
5.329133889128387e-13
4.860235091474782e-13
4.4325943052503506e-13
4.0425812716649216e-13
3.686874906583506e-13
3.362486513438622e-13
3.0666313653362396e-13
2.7968082630026456e-13
2.5507265874693784e-13
2.326297508068464e-13
2.1216098554899233e-13
1.9349384337220148e-13
1.7646969493030343e-13
1.6094299680130578e-13
1.4678247954431243e-13
1.3386793432370138e-13
1.220897291096229e-13
1.1134787872320468e-13
1.0155119436150823e-13
9.261651205730395e-14
8.446798468325711e-14
7.703643963188071e-14
7.025879004368022e-14
6.407749962352997e-14
7.967669396824287e-06
7.380792199520781e-06
6.81548457042034e-06
6.285268911867001e-06
5.586166714714124e-06
5.156282992531998e-06
4.750435019666166e-06
4.368558614248715e-06
4.0114075210337635e-06
3.679933208197098e-06
3.0460986058284277e-06
2.7967071892705004e-06
2.563926555365679e-06
2.3485553862830276e-06
2.149397883288243e-06
1.9665395095559448e-06
1.7979179526104334e-06
1.6432021733401006e-06
1.5014442777097972e-06
1.1444677850093916e-06
1.0464929205073416e-06
9.562174833707061e-07
8.736457773741416e-07
7.978529919506313e-07
7.284855182305064e-07
6.65077151528631e-07
6.070152658698273e-07
5.539926704973915e-07
5.055042659797754e-07
4.6123866527354833e-07
4.208347947114996e-07
3.839139907157658e-07
3.502388582813914e-07
3.194898471504055e-07
2.914286429573707e-07
2.65826758335725e-07
2.424677329324502e-07
2.211548660736339e-07
2.0172018741536246e-07
1.839822273863555e-07
1.6780247192482482e-07
1.5304603603260513e-07
1.3959012302483386e-07
1.2730935794443725e-07
1.1610993809067337e-07
1.0589657621449035e-07
9.658098678662981e-08
8.808365427391077e-08
8.03346932252662e-08
7.3266709849772e-08
6.682268085814274e-08
6.094224640165172e-08
5.558116284280161e-08
5.069104593366754e-08
4.623094973152632e-08
4.2162357292836543e-08
3.8452794292343715e-08
3.506948581077037e-08
3.198383451035106e-08
2.917017699105244e-08
2.6603607457643506e-08
2.4262285119710433e-08
2.212750938322118e-08
2.0180909479070742e-08
1.84052414006421e-08
1.6785428111036727e-08
1.5308519603001485e-08
1.3961554219899059e-08
1.2733090677522938e-08
1.1612712423250114e-08
1.0590921292139983e-08
9.659237026481297e-09
8.809140839436517e-09
8.034033438532849e-09
7.327277464970243e-09
6.682560370885702e-09
6.094439592889468e-09
5.558196233392751e-09
5.0691397970807056e-09
4.6232040487053415e-09
4.216411243528255e-09
3.845334915269137e-09
3.5069873249754626e-09
3.1984101352195583e-09
2.916984348218483e-09
2.660321423234619e-09
2.4262422479427757e-09
2.212804482687451e-09
2.0181012519404576e-09
1.8405303269923073e-09
1.6785836831377234e-09
1.5308866495581717e-09
1.3961568398510443e-09
1.2733101499131933e-09
1.1612727238903386e-09
1.0590931678485934e-09
9.6592411150878e-10
8.809154199011489e-10
8.034043308161823e-10
7.327284034397123e-10
6.682426578978678e-10
6.094445391550702e-10
5.558200495352259e-10
5.069139090828043e-10
4.623109466398079e-10
4.2163261565781496e-10
3.84533524942065e-10
3.507058543692914e-10
3.198410531703835e-10
2.9169850815950485e-10
2.660376012224794e-10
2.426242470021243e-10
2.212804400919641e-10
2.018101620379401e-10
1.840493186910145e-10
1.6785497443158255e-10
1.530855555130187e-10
1.3961568530095986e-10
1.273310207385951e-10
1.1612727072064379e-10
1.0590933110366668e-10
9.659045816929308e-11
8.809154582457432e-11
8.034207853709618e-11
7.327135778590659e-11
6.682563174626758e-11
6.094446202091565e-11
5.558201112407194e-11
5.069139725790834e-11
4.62320443642246e-11
4.2163269181564975e-11
3.84533593492787e-11
3.506988125035807e-11
3.1984112629388594e-11
2.9169858163667193e-11
2.6603768272944293e-11
2.426292578950791e-11
2.2128052089557335e-11
2.0180613919102118e-11
1.8404939435129977e-11
1.6785505018704496e-11
1.530856327112467e-11
1.3961860196367027e-11
1.273310977542486e-11
1.161273488777953e-11
1.0590940857029913e-11
9.65905362526797e-12
8.809162361877869e-12
8.034052329939798e-12
7.327143565401125e-12
6.682435114731898e-12
6.094454022379954e-12
5.558208887961634e-12
5.069147517446715e-12
4.623118244391535e-12
4.216334711564211e-12
3.845421882701834e-12
3.5069959154551152e-12
3.1984190497206443e-12
2.916993604181786e-12
2.6603846232127263e-12
2.4262510550437155e-12
2.2127680228441025e-12
2.0180691828196566e-12
1.8405017310176916e-12
1.6785582900688715e-12
1.530895234227493e-12
1.3961938089856025e-12
1.273318766696622e-12
1.1612812788597586e-12
1.0591018752757618e-12
9.6591314971779e-13
8.809240238575288e-13
8.034130331681031e-13
7.327221462017752e-13
6.68251312928739e-13
6.09465579599353e-13
5.558286781951986e-13
5.069225409431821e-13
4.62319613774084e-13
4.216412606963565e-13
3.845421617063192e-13
3.507145110935182e-13
3.1984969568740015e-13
2.9171307725097366e-13
2.6604625004516265e-13
2.4263289467713755e-13
2.2128459158943026e-13
2.0181880982049117e-13
1.8405796325512677e-13
1.6786703115866487e-13
1.5309420175665004e-13
1.3962433305863732e-13
1.2733966685178715e-13
1.161359178852971e-13
1.059201306396078e-13
9.659910575337095e-14
8.810019324610598e-14
8.034909293623521e-14
7.328149521799786e-14
6.683292099605237e-14
8.32791989548931e-06
7.72515848998075e-06
7.14320213143809e-06
6.594830204074116e-06
6.072428164524467e-06
5.397748182363853e-06
4.979296402790629e-06
4.583642451586015e-06
4.212870906455117e-06
3.867622900509839e-06
3.1803972353587573e-06
2.922824730579806e-06
2.6817520380724537e-06
2.4581856330635426e-06
2.251035139145252e-06
2.060575065398724e-06
1.884665992771315e-06
1.72306924507288e-06
1.3907067955978975e-06
1.2714154744331648e-06
1.162232820714382e-06
1.061760241036898e-06
9.077546025663596e-07
8.292303682836018e-07
7.572957539901973e-07
6.914920135279987e-07
6.312231364043114e-07
5.761690616210224e-07
5.25798866943306e-07
4.797907841275793e-07
4.377952744033493e-07
3.9941309837403155e-07
3.6439729643435626e-07
3.3241969059610234e-07
3.032267628323497e-07
2.7660278154882087e-07
2.523039757443697e-07
2.3013002712001388e-07
2.0990452884515614e-07
1.9145459406385652e-07
1.7461968644143795e-07
1.5926459014659344e-07
1.452603274063094e-07
1.3248481674381429e-07
1.208308811118367e-07
1.1020277428087563e-07
1.0050829051876584e-07
9.166572095919303e-08
8.360215102500725e-08
7.624691972701517e-08
6.953912233157961e-08
6.342135691707981e-08
5.784078459128741e-08
5.275218112542835e-08
4.8110753934006466e-08
4.387766751359469e-08
4.001700073692543e-08
3.6496258282429293e-08
3.3285080150112425e-08
3.035621277190541e-08
2.7685289022137804e-08
2.5249289325683794e-08
2.302777020493988e-08
2.1001459982265018e-08
1.9153684787216932e-08
1.746835875754958e-08
1.593129082668304e-08
1.4529591831921744e-08
1.3251088990185629e-08
1.2085189108161569e-08
1.1021823792976052e-08
1.0051980799014585e-08
9.167552563311452e-09
8.360907963399738e-09
7.625241418783015e-09
6.954275648468217e-09
6.3424002545859696e-09
5.784338642653961e-09
5.275359678305624e-09
4.81118513527628e-09
4.3878524094482756e-09
4.001787661384614e-09
3.6496739640029554e-09
3.328541822584839e-09
3.0356517866926323e-09
2.768560195121102e-09
2.524945580066674e-09
2.3027779661499603e-09
2.100167735520173e-09
1.9153758398491133e-09
1.7468356165777992e-09
1.5931331575336564e-09
1.452954665458742e-09
1.3251164584843402e-09
1.2085151201442568e-09
1.1021787702419819e-09
1.0052037125245134e-09
9.167524468385156e-10
8.360880934395471e-10
7.625214406285638e-10
6.954278167088324e-10
6.342406086137013e-10
5.784316770546686e-10
5.275383756956709e-10
4.811184769448304e-10
4.3878730301944003e-10
4.001769497907141e-10
3.649656996470084e-10
3.3285268900135026e-10
3.035666518378925e-10
2.7685606898915456e-10
2.5249573878762165e-10
2.3027779390510908e-10
2.100158477145567e-10
1.9153761187332461e-10
1.7468437869639156e-10
1.5931404647358268e-10
1.452961362819835e-10
1.3251165405334565e-10
1.2085150990343975e-10
1.1021839410497458e-10
1.0051990932585582e-10
9.167566817529089e-11
8.360882049618362e-11
7.625215126118023e-11
6.954278943700572e-11
6.342406910007381e-11
5.78434397225265e-11
5.275360269410531e-11
4.811207903616763e-11
4.38787382788759e-11
4.001788580805318e-11
3.649674650714489e-11
3.328527644712916e-11
3.0356533810038465e-11
2.7685488609759358e-11
2.5249466500222698e-11
2.3027787837490904e-11
2.1001689259250402e-11
1.9153681223901447e-11
1.746844581989773e-11
1.5931412727462188e-11
1.4529555241823506e-11
1.3251173462295919e-11
1.2085159185759436e-11
1.1021847540324728e-11
1.0051999122787767e-11
9.167575011716836e-12
8.360928593844135e-12
7.625258247099965e-12
6.954318973336718e-12
6.3424150863003154e-12
5.784325568857626e-12
5.2753926160314466e-12
4.811216066984061e-12
4.387882004056853e-12
4.0017967495835694e-12
3.649666168809833e-12
3.3285510891331007e-12
3.035675478497915e-12
2.768557040100899e-12
2.5249664174375867e-12
2.3027975162118034e-12
2.100177123329151e-12
1.9153763136364235e-12
1.7468527690238345e-12
1.5931494556758446e-12
1.4529637123997108e-12
1.325125526422333e-12
1.2085302285909042e-12
1.1021878903570986e-12
1.0052083077412448e-12
9.167614889420667e-13
8.36097223877667e-13
7.625340191165078e-13
6.954369007056937e-13
6.342497015954131e-13
5.784407529167702e-13
5.275474481268931e-13
4.811297982264107e-13
4.3879638751591645e-13
4.001860296370756e-13
3.6497479635461777e-13
3.328632988052917e-13
3.0357573637407614e-13
2.768638927911265e-13
2.5250483097545863e-13
2.302868867379106e-13
2.1002493766363358e-13
1.91546698951912e-13
1.7469346613976723e-13
1.5932240434262616e-13
1.4530522733023214e-13
1.3252013495739965e-13
1.2086060065981805e-13
1.1022697832169959e-13
1.0052946000780793e-13
9.168475903151723e-14
8.361829345555744e-14
7.626124088293558e-14
6.955219876511936e-14
8.665002355223578e-06
8.051968343427787e-06
7.455626466916171e-06
6.89085241310384e-06
6.351933166053914e-06
5.6226284008962725e-06
5.194253423325738e-06
4.78716366069171e-06
4.404701958843419e-06
4.047446869577831e-06
3.303890947018612e-06
3.03987679256252e-06
2.791828133690733e-06
2.561222219181499e-06
2.347014750075242e-06
2.1497358666940273e-06
1.727701612352645e-06
1.5825190909515025e-06
1.4487561608205096e-06
1.325123804040848e-06
1.2118152322804087e-06
1.107380860770923e-06
1.0118612096190608e-06
9.241366351326417e-07
8.43835851023261e-07
7.704224101496065e-07
7.031861655960968e-07
6.417937095343697e-07
5.856399295631112e-07
5.34363646157158e-07
4.875700938142181e-07
4.4480052057337364e-07
4.0579330435755114e-07
3.7016814213043515e-07
3.3765398447018334e-07
3.079985725220066e-07
2.8093518547168764e-07
2.5624203396018087e-07
2.3372469744012845e-07
2.1317335195892883e-07
1.944271059360311e-07
1.773308666126376e-07
1.6173651358921004e-07
1.47510906112438e-07
1.3453647708896045e-07
1.22700501934023e-07
1.1190680792427295e-07
1.0206127583250564e-07
9.308385275692523e-08
8.489433796823177e-08
7.742483217338659e-08
7.061289498946103e-08
6.439976277377981e-08
5.87339048713057e-08
5.35661264197281e-08
4.885302366683223e-08
4.455475203700475e-08
4.063458313405514e-08
3.705926446734545e-08
3.37984510201094e-08
3.0824656153228666e-08
2.811240812149856e-08
2.5638877689287526e-08
2.3382901947046786e-08
2.1325496801809623e-08
1.9449074573591066e-08
1.7737798853357334e-08
1.6177087679986156e-08
1.4753674177465398e-08
1.3455506863039103e-08
1.2271573176982217e-08
1.119181038088664e-08
1.0207046423304894e-08
9.30893641742415e-09
8.489855689380358e-09
7.742844606541087e-09
7.0616580217385985e-09
6.440215348091475e-09
5.8735503457788435e-09
5.356741160612417e-09
4.885405640155879e-09
4.455543273069358e-09
4.063503676862864e-09
3.7059590043086093e-09
3.37987418134808e-09
3.08248215893812e-09
2.8112573924179757e-09
2.5638975116370062e-09
2.3383017953855467e-09
2.1325567736188145e-09
1.9449149609704407e-09
1.7737837330221982e-09
1.6177098899021982e-09
1.4753689636254674e-09
1.3455526027710612e-09
1.2271583905684352e-09
1.1191817612217932e-09
1.0207059840358131e-09
9.308948305662404e-10
8.48986225893361e-10
7.742846367284654e-10
7.061559757630779e-10
6.440219263024067e-10
5.873549794214549e-10
5.356740677276269e-10
4.885405797926181e-10
4.455543150308309e-10
4.063503448815748e-10
3.7059593599044025e-10
3.3798750971285103e-10
3.08248263399102e-10
2.8112990921792855e-10
2.5638974026448186e-10
2.3383022423319817e-10
2.1325885157123561e-10
1.944915140442207e-10
1.773783684164188e-10
1.6177099405253767e-10
1.4753690321175164e-10
1.3455525423174358e-10
1.2271585182643468e-10
1.1191818758815084e-10
1.0207060091797259e-10
9.309086899613928e-11
8.489862962880527e-11
7.742847140267839e-11
7.061664760292332e-11
6.440219887167906e-11
5.873550422058732e-11
5.3567417368503874e-11
4.8854066020046e-11
4.455543861367836e-11
4.0635043759335365e-11
3.705960120973805e-11
3.379875881266508e-11
3.0824835110993805e-11
2.811258456941866e-11
2.5638982682590884e-11
2.338303094884606e-11
2.13255785293887e-11
1.9449159592064486e-11
1.7737845170742016e-11
1.6177346595424863e-11
1.4753698553602968e-11
1.3455533810458279e-11
1.2271593506128703e-11
1.1191827118377978e-11
1.0207068457401241e-11
9.308957900462786e-12
8.489871321109815e-12
7.742855487737939e-12
7.061568954297708e-12
6.4402282451964985e-12
5.8735587866721105e-12
5.356750098305236e-12
4.8854149711836075e-12
4.45555222513518e-12
4.063512744212312e-12
3.706023173804974e-12
3.3798842488680364e-12
3.082491889551337e-12
2.8112668339187997e-12
2.563906643341754e-12
2.338311468318548e-12
2.1325662235356317e-12
1.9449243301975218e-12
1.7738190644899165e-12
1.6177191605049583e-12
1.4753999994372845e-12
1.3455617546942657e-12
1.2271677237567356e-12
1.11919108439236e-12
1.0207152189368012e-12
9.309041621446362e-13
8.489955048014231e-13
7.742939215540979e-13
7.061652678392164e-13
6.440311972587373e-13
5.873729188304392e-13
5.356912874177446e-13
4.885498700347887e-13
4.4556359571313716e-13
4.0636564405624966e-13
3.706052220030589e-13
3.3799679827895617e-13
3.0825756242105443e-13
2.81135056966387e-13
2.5639903801203065e-13
2.338395206177628e-13
2.1326499623240966e-13
1.945008069940865e-13
1.7738766303505472e-13
1.6178029026297589e-13
1.4754619713832837e-13
1.345645499412188e-13
1.2272514700325818e-13
1.1192748321504374e-13
1.0207989682485153e-13
9.309879132188226e-14
8.490792578178084e-14
7.743776765423303e-14
8.90203240224333e-06
8.258820899455716e-06
7.636878427354359e-06
7.2758823595682195e-06
6.741300444523043e-06
6.234027282400125e-06
5.752519228920281e-06
5.296724557734308e-06
4.869630275292656e-06
4.471654758217962e-06
4.099659950980879e-06
3.1433626346344336e-06
2.8902302398316724e-06
2.6541346713553212e-06
2.122462846064293e-06
1.9504327768303844e-06
1.7897217513847535e-06
1.6407037447638876e-06
1.5029757732897259e-06
1.375502307111465e-06
1.258438325039697e-06
1.150472152414344e-06
1.0515875494745945e-06
9.60687264736694e-07
8.774116673788784e-07
8.012403226168169e-07
7.31431118160098e-07
6.676621964442758e-07
6.093156319720662e-07
5.560176783535426e-07
5.073550474914557e-07
4.628924598477886e-07
4.223172692895287e-07
3.8526367468032954e-07
3.514347758630424e-07
3.2057456988779664e-07
2.924177608823728e-07
2.667219521426408e-07
2.432790052421039e-07
2.2189914139283895e-07
2.0238787128584208e-07
1.845929342801869e-07
1.683618240966174e-07
1.5355421832344832e-07
1.400467602580823e-07
1.2772901473352533e-07
1.164931987602055e-07
1.062444259729808e-07
9.689803042673079e-08
8.83731591639423e-08
8.059753211115935e-08
7.350791616383735e-08
6.704006965470809e-08
6.114187726785151e-08
5.576228818029711e-08
5.085601512934358e-08
4.6381613903047465e-08
4.2300671071209776e-08
3.857881124876276e-08
3.5184312917621734e-08
3.208858103266005e-08
2.926513265709711e-08
2.6690177789582507e-08
2.4341705193700238e-08
2.2199934951115978e-08
2.0246573479560444e-08
1.8465133326148626e-08
1.6840417749480842e-08
1.5358645236476814e-08
1.4007251638664943e-08
1.2774767495945292e-08
1.1650728403791638e-08
1.0625398105319783e-08
9.690652763749054e-09
8.83798201815281e-09
8.060341216081571e-09
7.351114399343016e-09
6.7042971521396065e-09
6.114397183659709e-09
5.576395499146807e-09
5.0857322800868955e-09
4.638243858992302e-09
4.230128538907281e-09
3.8579227977858426e-09
3.51846702853098e-09
3.2088799226669236e-09
2.9264818486592e-09
2.6690308748917792e-09
2.434184518814327e-09
2.2200027634884445e-09
2.024666687803828e-09
1.8465181163238922e-09
1.6840445629298286e-09
1.5358668430485427e-09
1.400727314748048e-09
1.2774557186221626e-09
1.1650740884123555e-09
1.0625602935995314e-09
9.69066414327286e-10
8.837991290459917e-10
8.060200738901654e-10
7.351120734737706e-10
6.704302047950492e-10
6.114396168512569e-10
5.576395216398802e-10
5.085733129653908e-10
4.638243868862142e-10
4.2301284769481514e-10
3.8579231850490854e-10
3.518467758666217e-10
3.208880636951564e-10
2.9265339623536043e-10
2.669030667074247e-10
2.434141846452414e-10
2.220003093903223e-10
2.024666891047428e-10
1.846518145275441e-10
1.6840444925456712e-10
1.53586686440667e-10
1.4007272233160993e-10
1.2774784299956782e-10
1.1650741795947357e-10
1.0625602759385365e-10
9.690493461327909e-11
8.837991617961647e-11
8.060344273575643e-11
7.351121375333755e-11
6.704302524669772e-11
6.114396651862523e-11
5.57639613548621e-11
5.0857337888094316e-11
4.638162314641652e-11
4.230129287758904e-11
3.85792385760854e-11
3.518468461657564e-11
3.2088814508824977e-11
2.9265347531357e-11
2.6689842550683947e-11
2.434185749077997e-11
2.2200038838604155e-11
2.02466769320285e-11
1.846518968658921e-11
1.6840454012712164e-11
1.5358677465750908e-11
1.400728121349783e-11
1.2774793169879437e-11
1.1650750726882562e-11
1.0625611789249146e-11
9.690674012504464e-12
8.838000630900302e-12
8.060353245795234e-12
7.351130405577944e-12
6.704311481860051e-12
6.114405628653363e-12
5.576405077150997e-12
5.085742747708205e-12
4.638253384632046e-12
4.230063345432031e-12
3.857932798560678e-12
3.5184774089982273e-12
3.2088904119519843e-12
2.9264918987905616e-12
2.6690404613322528e-12
2.4341516085561993e-12
2.2200128317988866e-12
2.0246766405535335e-12
1.846527921136757e-12
1.6840543484892156e-12
1.5358766976848237e-12
1.400737070961856e-12
1.2774882670197781e-12
1.1650840204344873e-12
1.0625701323050124e-12
9.690763521072017e-13
8.83809013052806e-13
8.060442741606092e-13
7.35121990362102e-13
6.704400982613536e-13
6.114495121138145e-13
5.576494580595073e-13
5.085832251590928e-13
4.638342885155601e-13
4.230227740336057e-13
3.858022304093501e-13
3.5185669149335207e-13
3.2089799170283767e-13
2.926633215628688e-13
2.6691299706963396e-13
2.434284216115603e-13
2.220102340445949e-13
2.0247661512095731e-13
1.8465847380091307e-13
1.6841438661819954e-13
1.5359662149825817e-13
1.4008265880800262e-13
1.277577786615295e-13
1.1651735441333552e-13
1.0626596532784033e-13
9.691658936800669e-14
8.838985526897274e-14
8.061338137568661e-14
9.2871527839661e-06
8.627381067819893e-06
7.986851560989995e-06
7.644703937751317e-06
7.0961868779965585e-06
6.572258943930708e-06
6.073360403405902e-06
5.598550715088594e-06
5.151831445061225e-06
4.734477492632533e-06
4.344180875770991e-06
3.5748814382205353e-06
3.2850539472025887e-06
3.015238194832531e-06
2.764254763623118e-06
2.532721355451681e-06
1.8447038020230839e-06
1.6928095716637098e-06
1.5519968339468263e-06
1.4213720873357538e-06
1.3011974554117483e-06
1.190158779559032e-06
1.0882632659273684e-06
9.945282230736615e-07
9.085890291642471e-07
8.298919102090896e-07
7.577486317626409e-07
6.917995139419826e-07
6.314204829846745e-07
5.762546460620182e-07
5.258867031055174e-07
4.798245484097311e-07
4.377986760243516e-07
3.994063478629799e-07
3.6434987131188236e-07
3.323774195094692e-07
3.031917423274592e-07
2.7655291425274765e-07
2.522557212492822e-07
2.300897438664511e-07
2.0985946910509377e-07
1.9141125407726893e-07
1.7458092261586043e-07
1.5922752939668352e-07
1.4522217303315453e-07
1.324497776063567e-07
1.2079960044520512e-07
1.1017350927926307e-07
1.0048195705297323e-07
9.164198605234191e-08
8.357965372441668e-08
7.622636697385306e-08
6.952023455613164e-08
6.340330102239483e-08
5.7824776675674296e-08
5.273711994462227e-08
4.809719098776927e-08
4.386537652476731e-08
4.000582313593095e-08
3.6485787147537484e-08
3.327554381244684e-08
3.0347689837830005e-08
2.7677480787228528e-08
2.524214198388178e-08
2.30213875373193e-08
2.0995528510775584e-08
1.9148197397244566e-08
1.746338569975313e-08
1.5926797143061286e-08
1.4525412901091753e-08
1.3247472635035926e-08
1.2081717865683264e-08
1.1018764275400468e-08
1.0049236535171158e-08
9.164921489499527e-09
8.358513211499428e-09
7.6230510511211e-09
6.9523052428645e-09
6.340583928851674e-09
5.782680993837349e-09
5.2738667111405805e-09
4.8098239646788385e-09
4.386611952425657e-09
4.000637164849967e-09
3.648624272314796e-09
3.32758487195921e-09
3.0348248866869218e-09
2.7677652042578088e-09
2.5242313677758732e-09
2.302126583614854e-09
2.0995860102545243e-09
1.9148256764133294e-09
1.746341780241726e-09
1.5926825750441823e-09
1.4525438880445597e-09
1.3247355850068968e-09
1.2081732607072907e-09
1.1018784347210415e-09
1.004914712635653e-09
9.164931679484679e-10
8.358516842006175e-10
7.623057968892691e-10
6.952382865979572e-10
6.340583690564786e-10
5.782680702177994e-10
5.273867732342794e-10
4.809824605449074e-10
4.3866119621883203e-10
4.000637821849879e-10
3.6486623488954164e-10
3.327585519733192e-10
3.034794099310454e-10
2.767765096973225e-10
2.5242575938426915e-10
2.3021268245827456e-10
2.0995860747607377e-10
1.914825689729663e-10
1.7463417762197178e-10
1.5926826576730807e-10
1.4525438405108273e-10
1.3247357460782833e-10
1.2081733640524358e-10
1.1018672127808672e-10
1.004914852094201e-10
9.16493245809871e-11
8.358517860383659e-11
7.623058935668905e-11
6.95231251278396e-11
6.340584452924045e-11
5.782681851711756e-11
5.273868606862964e-11
4.809825434473698e-11
4.386613020222528e-11
4.0006387194165295e-11
3.648625967408697e-11
3.32758651424867e-11
3.034795063653151e-11
2.767766085964282e-11
2.5242327660651187e-11
2.3021277406819118e-11
2.0995655454789043e-11
1.9148266264248056e-11
1.746342732006642e-11
1.592699868375381e-11
1.4525447928172828e-11
1.3247366887572849e-11
1.2081743129672825e-11
1.1018794212581454e-11
1.0049158009753697e-11
9.164941953004554e-12
8.358527331979349e-12
7.623068459956814e-12
6.952321990328498e-12
6.340593944100882e-12
5.782691333881535e-12
5.273931997740594e-12
4.8098349240387724e-12
4.386667341291115e-12
4.000689091907076e-12
3.648635461679936e-12
3.327596018786119e-12
3.0348355779249857e-12
2.7678038713079644e-12
2.5242422659707027e-12
2.3021372364232667e-12
2.099575041842122e-12
1.9148361537094633e-12
1.7463522577838364e-12
1.5927093941594809e-12
1.4525691619744712e-12
1.3247597510660958e-12
1.2081838369308347e-12
1.1018776850142015e-12
1.0049253232347487e-12
9.16503702134978e-13
8.358622365703586e-13
7.623163426132417e-13
6.952416979446074e-13
6.340688951289491e-13
5.782786320684134e-13
5.273973155798877e-13
4.809979172695428e-13
4.386762339701173e-13
4.0007840792313757e-13
3.6487304159745045e-13
3.3277250011912197e-13
3.0348995517236595e-13
2.7678705827823797e-13
2.5243372432129517e-13
2.3022322170454187e-13
2.0996700878240153e-13
1.9149507099818603e-13
1.746447246263772e-13
1.5927881069933507e-13
1.452649314103547e-13
1.324841197129914e-13
1.2082788201414648e-13
1.1019726708573585e-13
1.0050203130549125e-13
9.166080739536132e-14
8.35957247001538e-14
9.621783265718464e-06
8.951207875094933e-06
8.296136305217826e-06
7.674825465346455e-06
7.427063345582449e-06
6.891475156284571e-06
6.3774013056879315e-06
5.8867906012482546e-06
5.422978111640934e-06
4.988595616472799e-06
4.58083897507341e-06
3.731516921811954e-06
3.4335026770054995e-06
3.15463945806104e-06
2.8946759350353993e-06
2.654174505667679e-06
2.431062421391661e-06
2.225104879457314e-06
2.035764407419013e-06
1.861085860628927e-06
1.3387626175679278e-06
1.225244423236712e-06
1.1209016379368263e-06
9.038793984060971e-07
8.268036839538052e-07
7.559882886286782e-07
6.908763370686157e-07
6.312090604740401e-07
5.764780649569614e-07
5.263826605593273e-07
4.805755025581114e-07
4.3864538560244616e-07
4.0033371585197905e-07
3.65318664532411e-07
3.3332387576916674e-07
3.041236471661265e-07
2.774565657570212e-07
2.531093265300639e-07
2.3089467993674173e-07
2.1062107251578087e-07
1.9212013487179597e-07
1.7523760852707015e-07
1.5983780186165083e-07
1.4578680209561255e-07
1.3296840778106287e-07
1.2127701155321836e-07
1.106120717652555e-07
1.0088311587087555e-07
9.201005849446415e-08
8.391646112398688e-08
7.653544706243196e-08
6.980254826566265e-08
6.366145768734443e-08
5.806100325033737e-08
5.295279432468446e-08
4.829392539666007e-08
4.404509622970033e-08
4.016991915637407e-08
3.6635630456174086e-08
3.3412188943219814e-08
3.0472456997405935e-08
2.7791263645103335e-08
2.534601076358569e-08
2.3115846840477813e-08
2.1081964575015508e-08
1.9226980868853556e-08
1.7535268443472058e-08
1.5992381892006096e-08
1.4585237996019581e-08
1.3301895067041531e-08
1.2131480093530672e-08
1.1064048382177416e-08
1.009052851364856e-08
9.202675256585984e-09
8.392944590669709e-09
7.654465253839323e-09
6.981048719469955e-09
6.3667026710542905e-09
5.8065072556422176e-09
5.295598205514561e-09
4.829642190708018e-09
4.404686636456034e-09
4.017122140169812e-09
3.6637110777625106e-09
3.3412962572346714e-09
3.0472986337392624e-09
2.7791695800190845e-09
2.5346692496958896e-09
2.3116125142921185e-09
2.1082158260055273e-09
1.922715838083336e-09
1.7535377974791698e-09
1.5992454891405585e-09
1.4585292081031714e-09
1.3301945165885829e-09
1.2131517002224181e-09
1.1064075016695172e-09
1.0090557216679179e-09
9.202696721635173e-10
8.392959749058939e-10
7.654470141706139e-10
6.980959741969144e-10
6.366711204429338e-10
5.806509651394894e-10
5.295599404821051e-10
4.829644277184621e-10
4.404688024160651e-10
4.017123055027789e-10
3.663659918907504e-10
3.3413451833399687e-10
3.047299493134877e-10
2.7791701946758594e-10
2.534633423067028e-10
2.311613108013721e-10
2.1082162054919378e-10
1.9227160410673752e-10
1.7535379033152212e-10
1.5992455671211614e-10
1.4585293235268748e-10
1.3301945481370628e-10
1.21315186124325e-10
1.1064076642321058e-10
1.0090557770980762e-10
9.202698037548999e-11
8.392960534473036e-11
7.654471066918522e-11
6.98096068973138e-11
6.36671182232957e-11
5.806510311937555e-11
5.2956003868666496e-11
4.829645052423422e-11
4.4046886986347266e-11
4.017123933560557e-11
3.66366064794024e-11
3.341298298745179e-11
3.047300347161695e-11
2.7791710232379727e-11
2.5346341662812163e-11
2.3116139113368167e-11
2.1082170181312173e-11
1.9227168493537753e-11
1.75353868747172e-11
1.599246366785006e-11
1.458530101235551e-11
1.3301953349247586e-11
1.2131526413911283e-11
1.1064084372968897e-11
1.0090565639853141e-11
9.20270600434434e-12
8.392968389746863e-12
7.654478913427025e-12
6.9809685102610105e-12
6.366719709909281e-12
5.806600928944355e-12
5.295608269769996e-12
4.8296529103531074e-12
4.404696570393771e-12
4.017131787317923e-12
3.663668498565749e-12
3.3413061522111812e-12
3.0473081964358133e-12
2.7791788734959732e-12
2.5346420249692414e-12
2.3116217677404396e-12
2.108224876725838e-12
1.922724707339762e-12
1.7535465420086398e-12
1.599254221525065e-12
1.4585379530040322e-12
1.330203190286478e-12
1.2131604960383636e-12
1.1064162902396068e-12
1.0090644172974313e-12
9.202784541640483e-13
8.393046933351962e-13
7.654557457775798e-13
6.981047051002853e-13
6.366798259866611e-13
5.806596704020464e-13
5.295686812829719e-13
4.829731454064693e-13
4.4047751166354065e-13
4.017267593015372e-13
3.66374704450896e-13
3.341384696603356e-13
3.047386741270342e-13
2.7792574190795857e-13
2.534720571102293e-13
2.311700315230039e-13
2.108303424585655e-13
1.9228032557027603e-13
1.753625091002037e-13
1.5993327711810383e-13
1.4586165032382595e-13
1.3302817459054542e-13
1.2132390521220573e-13
1.1064948468828653e-13
1.0091429748871201e-13
9.203570125354044e-14
8.393832527782553e-14
7.655343063638851e-14
9.882989649750939e-06
9.20648031313046e-06
8.54380631264503e-06
7.907022183428055e-06
7.30570785794333e-06
7.175854081852105e-06
6.649417266716602e-06
6.147034477439e-06
5.670207942344229e-06
5.223904017804521e-06
4.8031453846056964e-06
3.86400680104382e-06
3.5608769124214478e-06
3.277029680247837e-06
3.0109848809563814e-06
2.761906554884053e-06
2.5328715356025603e-06
2.319820062381409e-06
2.123110930203573e-06
1.9418600990117227e-06
1.7757049607868515e-06
1.6226787094492018e-06
1.0156238726610375e-06
9.302647978496089e-07
8.515592497169747e-07
7.788638348181952e-07
7.122341136058351e-07
6.508484526682661e-07
5.946427560429347e-07
5.431056485553971e-07
4.959168994879795e-07
4.5277477398378515e-07
4.132769024016982e-07
3.771723082165462e-07
3.441761734165453e-07
3.1406453398065284e-07
2.8654433117758994e-07
2.614072920551735e-07
2.384832381676072e-07
2.1753870233991245e-07
1.98447813081338e-07
1.8101589518395772e-07
1.651037747591453e-07
1.5059319512949468e-07
1.3735918635349437e-07
1.2528224300512834e-07
1.1426345037547233e-07
1.0421828024691882e-07
9.505060762624932e-08
8.669015274159125e-08
7.906546894252001e-08
7.210976130589248e-08
6.576711710720495e-08
5.998103080520045e-08
5.470405051112579e-08
4.98912533624631e-08
4.5501693060244064e-08
4.1498466001427775e-08
3.7847323089244875e-08
3.4517471065108576e-08
3.1480525734209714e-08
2.8710662705185084e-08
2.618477647387179e-08
2.3880600900938606e-08
2.177943857925002e-08
1.986314286350646e-08
1.8115410695429083e-08
1.652145168007328e-08
1.5067786219224846e-08
1.3741991069483589e-08
1.2532833185865105e-08
1.1430106356339935e-08
1.0424393805806827e-08
9.507163291719695e-09
8.670629020079e-09
7.907715138055032e-09
7.2119931107970345e-09
6.577350162255908e-09
5.998615818361229e-09
5.470804061992654e-09
4.989431756339276e-09
4.55041970315197e-09
4.150032270665859e-09
3.784872497094059e-09
3.4518477299852533e-09
3.1481229138105767e-09
2.871121111628367e-09
2.618493904135833e-09
2.388094441864325e-09
2.177968874587717e-09
1.986330729521876e-09
1.811555327251334e-09
1.652158010399641e-09
1.5067861084771571e-09
1.374205093632367e-09
1.2532902347990322e-09
1.1430142870596108e-09
1.0424508843705989e-09
9.507177226840776e-10
8.670648450589741e-10
7.907726004671707e-10
7.211931195822276e-10
6.577359814355704e-10
5.998623270434403e-10
5.470810053672449e-10
4.989437645400345e-10
4.5504216298703384e-10
4.1500339778120563e-10
3.784875779580839e-10
3.4518475934608906e-10
3.1481224763217297e-10
2.87112186770935e-10
2.6184943408783997e-10
2.3880952735256626e-10
2.1779686920975135e-10
1.9863310450052195e-10
1.8115554850888437e-10
1.6521582695493318e-10
1.5067883588245936e-10
1.3742073083223572e-10
1.2532917198375098e-10
1.1430156211306258e-10
1.0424425874133118e-10
9.507276845326987e-11
8.670658211071875e-11
7.907734394623312e-11
7.211939138488076e-11
6.577360960748835e-11
5.998624612232499e-11
5.470810714559859e-11
4.9894387752536733e-11
4.5504223036627983e-11
4.1500345649767585e-11
3.78487658689254e-11
3.4518485536858046e-11
3.1481525704755845e-11
2.8711227277731566e-11
2.6184951205663504e-11
2.3880960121668585e-11
2.1779695244665798e-11
1.9863318961831056e-11
1.811556302515626e-11
1.652159059975094e-11
1.5067870574945424e-11
1.374206202896892e-11
1.2532910339708286e-11
1.1430150891075847e-11
1.0424422321001852e-11
9.507186937512606e-12
8.670658334573829e-12
7.907735178593801e-12
7.211941002373274e-12
6.5773691597583084e-12
5.998632775212848e-12
5.470818944619361e-12
4.989447014119314e-12
4.550431748960915e-12
4.150044093877883e-12
3.784886199916695e-12
3.451856721187963e-12
3.1481315430325344e-12
2.8711311401804428e-12
2.6185032927884727e-12
2.3881041783150207e-12
2.177977723621772e-12
1.9863400891679094e-12
1.8115644918966018e-12
1.6521672557586182e-12
1.5067952446083763e-12
1.3742143922054445e-12
1.2532992222308225e-12
1.1430232766142955e-12
1.0424504186628376e-12
9.507268889994542e-13
8.670740258905433e-13
7.907817137561982e-13
7.212022862647745e-13
6.577451075223981e-13
5.998714638737334e-13
5.470900816510898e-13
4.989528843553546e-13
4.550512408187951e-13
4.150124650942121e-13
3.7849666775066873e-13
3.451938624113302e-13
3.1482134677319275e-13
2.871212847457982e-13
2.6185852308186506e-13
2.3881861254559933e-13
2.1780596447216544e-13
1.9864220156220244e-13
1.8116464271219844e-13
1.6522491889948572e-13
1.506877180336783e-13
1.3742963329130582e-13
1.2533811631792254e-13
1.143105218006002e-13
1.0425420265818741e-13
9.508088253170293e-14
8.671559635370432e-14
7.908636527340195e-14
1.0038020293432314e-05
9.364343005349827e-06
8.701183972542202e-06
8.061912662173364e-06
7.4551950843983144e-06
6.879254737957883e-06
6.876651475096346e-06
6.368506204808394e-06
5.882995225087149e-06
5.426840783850151e-06
4.995119321122576e-06
3.96448881746118e-06
3.660360820060585e-06
3.3739889191669667e-06
3.1042488512990832e-06
2.8508186227026586e-06
2.616828637346426e-06
2.398752203045693e-06
2.1968347070660255e-06
1.7123171185720657e-06
1.5697004202517484e-06
1.4373721626908524e-06
1.3156029749819237e-06
1.2032796867073e-06
1.1001483994332165e-06
7.994303663231848e-07
7.314486536250465e-07
6.686891686799781e-07
6.111937305661937e-07
5.583966658382486e-07
5.100151223499232e-07
4.657475049188037e-07
4.2519481473912514e-07
3.881098576450882e-07
3.542010146266353e-07
3.232466977769207e-07
2.949481005411698e-07
2.6909366525382056e-07
2.4550291267136646e-07
2.2396042412300623e-07
2.0431148649032355e-07
1.8636572327070156e-07
1.6999473752423569e-07
1.5505815906907912e-07
1.414349451222685e-07
1.2899679704234284e-07
1.176574479816875e-07
1.0731107485096862e-07
9.787597519377346e-08
8.926773280712909e-08
8.141686970433031e-08
7.425473239661148e-08
6.772162222528052e-08
6.176570127485244e-08
5.6331936059975125e-08
5.137599906239973e-08
4.685591927182492e-08
4.2733634542587707e-08
3.8973893478868784e-08
3.5544963379530764e-08
3.241763486559138e-08
2.9565350195083152e-08
2.696404787693993e-08
2.4590817083046796e-08
2.242783922203608e-08
2.0454505632405378e-08
1.8654192878229744e-08
1.7013330711387074e-08
1.5516391691396897e-08
1.4151125955426848e-08
1.290559159060971e-08
1.177006868613937e-08
1.0734759980558406e-08
9.789933869286588e-09
8.928519400394465e-09
8.143154466464536e-09
7.426430686141233e-09
6.773180239855691e-09
6.177215727770039e-09
5.633688264222491e-09
5.1379846697558825e-09
4.685901724389411e-09
4.2735935580583474e-09
3.897561937422582e-09
3.5546215570723636e-09
3.2418534567407872e-09
2.956604745204244e-09
2.6963766066822714e-09
2.4591966280138025e-09
2.2427488740282605e-09
2.0454710254589495e-09
1.8654366559468474e-09
1.70134847427466e-09
1.5516485683825496e-09
1.4150785865111374e-09
1.2906051670067052e-09
1.1770114164798797e-09
1.0734784513000062e-09
9.790240281427047e-10
8.928542565765157e-10
8.143167707902425e-10
7.42665649008556e-10
6.773191445486143e-10
6.17704276878725e-10
5.633695973743718e-10
5.137991305619798e-10
4.68576638724638e-10
4.2735953554494784e-10
3.8974507260848323e-10
3.554621578437277e-10
3.2418534708542163e-10
2.956605538340171e-10
2.696456385531445e-10
2.459197401759283e-10
2.2428146780994848e-10
2.045411204230447e-10
1.8654372317079873e-10
1.7013489539129158e-10
1.55164871848721e-10
1.4150788652053103e-10
1.2906052037008573e-10
1.1770459534072271e-10
1.0734786606148668e-10
9.790241714176335e-11
8.928806746996418e-11
8.143168639329274e-11
7.426658169782413e-11
6.773192758369039e-11
6.177043835230577e-11
5.6335309888736475e-11
5.1379923962499853e-11
4.685904818870035e-11
4.273470525010445e-11
3.897566045254108e-11
3.5546225644545746e-11
3.241854394536484e-11
2.9566064288556584e-11
2.69645718663397e-11
2.4591260077228338e-11
2.242815555755879e-11
2.04547218059689e-11
1.865492886800527e-11
1.7012998261441312e-11
1.551603968968889e-11
1.4150797170408537e-11
1.2905681241672198e-11
1.1770467880548045e-11
1.0734479701649447e-11
9.790250333586255e-12
8.928815249202008e-12
8.14317712120638e-12
7.426666635584252e-12
6.7732012946954816e-12
6.177233835020498e-12
5.633539513998919e-12
5.13800089837393e-12
4.6859133404176095e-12
4.273604593098606e-12
3.897574540453545e-12
3.554631060872331e-12
3.2418628884271327e-12
2.9565280515509158e-12
2.696386460705533e-12
2.4592067671089806e-12
2.2428240588584083e-12
2.0454806834802297e-12
1.8654465727486365e-12
1.7013083254610195e-12
1.551658056694687e-12
1.4151297972378532e-12
1.2906145451653326e-12
1.177055285640721e-12
1.0734564680185808e-12
9.79033531898727e-13
8.928637887605079e-13
8.143262113502007e-13
7.426751624546911e-13
6.773286292555868e-13
6.177318826271064e-13
5.633790037004147e-13
5.138085889755839e-13
4.685860648350397e-13
4.2736895839242417e-13
3.8975450112198215e-13
3.5546116066421737e-13
3.2418526246258673e-13
2.9566999178889763e-13
2.6965506837702153e-13
2.4592195024890027e-13
2.242909054669613e-13
2.0455656797727142e-13
1.8655863827954784e-13
1.701393320806739e-13
1.5517430548201132e-13
1.415214796583044e-13
1.290699545327666e-13
1.177140288166633e-13
1.0735730134452778e-13
9.791185364899312e-14
8.929750299285683e-14
8.143872892587453e-14
1.1894447146634867e-05
1.117002487045324e-05
1.0438659761829849e-05
9.720025877008637e-06
9.027693314641777e-06
8.360494083022969e-06
7.721074310790514e-06
7.117717092751418e-06
6.384432293152799e-06
5.9087642087333915e-06
5.454070867050358e-06
5.022867136758561e-06
4.619772122926967e-06
4.244489916792561e-06
3.894545194482355e-06
3.568218089806534e-06
2.258535663111791e-06
2.0808940695932274e-06
1.913990731629279e-06
1.7579435224316792e-06
1.6132564041302384e-06
1.478600232079204e-06
1.3543284582283802e-06
1.2394315386743784e-06
1.1337989533370877e-06
1.0364124658182137e-06
9.47297217289539e-07
8.652859011102989e-07
7.902934618783901e-07
5.719919958920218e-07
5.226025971962157e-07
4.773755385384357e-07
4.359099123806977e-07
3.9797328787749566e-07
3.632612052351839e-07
3.3155101530639236e-07
3.025656856744737e-07
2.760620636635403e-07
2.518874403460304e-07
2.2979629226096064e-07
2.0964691871908454e-07
1.912463708446861e-07
1.7444435027341617e-07
1.5912122865999658e-07
1.4514465985935394e-07
1.3238703366532966e-07
1.2074837185617213e-07
1.1013494427180783e-07
1.004496774470228e-07
9.161812872812762e-08
8.355944237838244e-08
7.620928253567055e-08
6.950664263506213e-08
6.339222597743134e-08
5.781555618577877e-08
5.272927543274633e-08
4.809028840878703e-08
4.385948702629355e-08
4.0001663860578174e-08
3.648236514575696e-08
3.327186422926599e-08
3.034512806386229e-08
2.7675240772028972e-08
2.5239605399229894e-08
2.301890230922546e-08
2.0993571451769123e-08
1.9146385934500274e-08
1.7461722830756056e-08
1.5925696179904506e-08
1.4524097158680996e-08
1.324641702196972e-08
1.2080637115176882e-08
1.1017686727115095e-08
1.0048481974778206e-08
9.164114245360198e-09
8.357780563684725e-09
7.622561670351717e-09
6.9517001074496485e-09
6.340026339080927e-09
5.782174333111034e-09
5.273405420854851e-09
4.80951503408523e-09
4.386232021712531e-09
4.000289178408856e-09
3.6483101662657927e-09
3.3272988698356256e-09
3.0345317453310626e-09
2.767526293769359e-09
2.5240133910376942e-09
2.301928445654756e-09
2.0993832219177266e-09
1.914660062469451e-09
1.7462299019691531e-09
1.5925809138025555e-09
1.4524183632045047e-09
1.324621632458365e-09
1.2080693307919537e-09
1.1017967525655313e-09
1.0048281212778268e-09
9.164140996246803e-10
8.35798406769621e-10
7.622400536851315e-10
6.951867771244055e-10
6.340036846878841e-10
5.782182787637931e-10
5.273531046119949e-10
4.80941014181932e-10
4.386234212184258e-10
4.000293141114014e-10
3.6483105173661094e-10
3.327298809035847e-10
3.0346005694612834e-10
2.7675267191719234e-10
2.5240143118616587e-10
2.3019283993362875e-10
2.0993836595561403e-10
1.9146606973299417e-10
1.746191295699812e-10
1.592581091616902e-10
1.4524512130771e-10
1.3246512650066097e-10
1.2080692765535078e-10
1.1017722665586731e-10
1.0048507514866766e-10
9.1641427348671e-11
8.35779760420678e-11
7.622402120925524e-11
6.951713366653157e-11
6.340038067863748e-11
5.782183493904713e-11
5.273414125654708e-11
4.8094109102793165e-11
4.386234986170799e-11
4.0002939405455283e-11
3.6483115213424645e-11
3.327299742061324e-11
3.0345335153719276e-11
2.7675275348825148e-11
2.5240151966772777e-11
2.3019293016433378e-11
2.099384559894136e-11
1.9146615641516128e-11
1.7461921857851107e-11
1.592546289624807e-11
1.4524195589165547e-11
1.3246521339201688e-11
1.2080701362088118e-11
1.1017731440848206e-11
1.0048291355299085e-11
9.164151483258097e-12
8.357806342541879e-12
7.622410839080254e-12
6.951722155227894e-12
6.340046821266322e-12
5.782192280856891e-12
5.273540993050916e-12
4.8094196925781496e-12
4.386243751568329e-12
4.000302699674479e-12
3.648320282037083e-12
3.32738301678805e-12
3.0346102348219477e-12
2.767536303902843e-12
2.524023963742746e-12
2.3019380710752306e-12
2.0994403465898078e-12
1.914713209803019e-12
1.746200951625296e-12
1.5925550529509634e-12
1.4524283273044369e-12
1.324631235128061e-12
1.2080789017993731e-12
1.1017819102732888e-12
1.0048379020225547e-12
9.164239156123392e-13
8.357894016840807e-13
7.622498509151863e-13
6.95180983533228e-13
6.340134494569026e-13
5.782279953529513e-13
5.273510565386633e-13
4.809615080350107e-13
4.386331424238959e-13
4.000390375747537e-13
3.6484079562969377e-13
3.327470693319994e-13
3.0346299500538563e-13
2.76762398004653e-13
2.5241116412972847e-13
2.302025748972946e-13
2.0994810079895998e-13
1.9147580087657053e-13
1.746288631354686e-13
1.5926784011251256e-13
1.4525160088605352e-13
1.3247189174597334e-13
1.208166585072517e-13
1.1018695947588969e-13
1.0049255875683106e-13
9.165116024653949e-14
8.358770899271749e-14
1.2363122886473334e-05
1.1637469786081344e-05
1.0898744631728854e-05
1.0166658290501076e-05
9.455875619985358e-06
8.769583518388128e-06
8.10791836915193e-06
7.481941077249648e-06
6.890576877525128e-06
6.179090184897391e-06
5.714428435962726e-06
5.271343528119393e-06
4.854942936097296e-06
4.465866858497858e-06
4.101603029214004e-06
3.761056396013563e-06
3.4480721903377343e-06
3.1574485788456644e-06
2.889099521059869e-06
1.791417947893879e-06
1.6460873479504364e-06
1.5103813807500193e-06
1.3847463883111194e-06
1.2682825907497787e-06
1.16096079854732e-06
1.0618149379162809e-06
9.70961952708789e-07
8.872665486698412e-07
8.106328468618607e-07
7.403708743778084e-07
6.760227787226918e-07
6.172130137471729e-07
4.4525309367930247e-07
4.065907472178426e-07
3.7119918687115073e-07
3.3885773313856685e-07
3.0927044156829767e-07
2.8221802914796304e-07
2.575292778947681e-07
2.3495764978457563e-07
2.143688932058475e-07
1.9556482749893695e-07
1.7839522957848794e-07
1.627316729419408e-07
1.4844263498403878e-07
1.3539889088491928e-07
1.2349800536688433e-07
1.1264439897436588e-07
1.0274044538538198e-07
9.370622953171391e-08
8.546695126531671e-08
7.794971229655484e-08
7.109440520478962e-08
6.484059953904256e-08
5.913685474997277e-08
5.3934539105022796e-08
4.918968438455932e-08
4.486241843642517e-08
4.091545818000267e-08
3.7315945696656965e-08
3.403289285968428e-08
3.103857281874976e-08
2.8307704778555574e-08
2.5817012831245774e-08
2.354551410738078e-08
2.1473868859069807e-08
1.9584440387663365e-08
1.7861191307605274e-08
1.6289705762793917e-08
1.485640709547049e-08
1.3549162658372031e-08
1.2357016410885248e-08
1.126975006028121e-08
1.0278171933988919e-08
9.373775670735733e-09
8.548994006437876e-09
7.796780558963896e-09
7.110764651155471e-09
6.485095946935545e-09
5.914479350545073e-09
5.394069237702737e-09
4.919454149946129e-09
4.486596408586383e-09
4.091822572344502e-09
3.731780205289255e-09
3.4034331211746766e-09
3.1039587911863688e-09
2.8308443208146392e-09
2.581767315383159e-09
2.3546008793045313e-09
2.147420903082163e-09
1.958465654176773e-09
1.7861468081361643e-09
1.6289811333698178e-09
1.4856523111547692e-09
1.3549313444811783e-09
1.2357120644047355e-09
1.126982585779359e-09
1.0278176047623182e-09
9.37383290153765e-10
8.549038145152402e-10
7.79681462448476e-10
7.110760580662554e-10
6.485108288568941e-10
5.914473648835476e-10
5.394078134258983e-10
4.919458159713469e-10
4.4865870782742286e-10
4.091827066775671e-10
3.731780410825107e-10
3.403433506119962e-10
3.103959888187874e-10
2.830852780995329e-10
2.5817613885469834e-10
2.354594366232929e-10
2.1474213881885686e-10
1.9584716220882583e-10
1.7861473356301896e-10
1.6289857632116735e-10
1.4856526661126058e-10
1.3549276941180016e-10
1.235712100069279e-10
1.1269797805708694e-10
1.027817771941012e-10
9.37383498499869e-11
8.549039214557376e-11
7.796795500558932e-11
7.110762024340958e-11
6.485092169456293e-11
5.914490375561087e-11
5.394064879968109e-11
4.9194589811744323e-11
4.486600027484223e-11
4.091827945454204e-11
3.731791527076312e-11
3.4034252314471874e-11
3.1039691661732896e-11
2.8308459627109423e-11
2.581769258383223e-11
2.3545952801540316e-11
2.147416505221189e-11
1.958472506363862e-11
1.7861434225984235e-11
1.6289866493485995e-11
1.485653565936545e-11
1.3549322435590293e-11
1.2357129827337302e-11
1.1269806804811054e-11
1.0278186843239743e-11
9.37384397931773e-12
8.549048195297642e-12
7.796825507099557e-12
7.110790245120926e-12
6.485101162860249e-12
5.914499399406195e-12
5.394073882510025e-12
4.919454728458583e-12
4.486609026580525e-12
4.0918369411864095e-12
3.7317904553555785e-12
3.403443411928889e-12
3.1039781634589847e-12
2.8308626108308406e-12
2.5817782663251725e-12
2.3546106422315904e-12
2.147431310265459e-12
1.95848151103644e-12
1.7861524282660413e-12
1.6289956524159568e-12
1.4856625717181698e-12
1.3549375932797041e-12
1.235718653177378e-12
1.1269896868178731e-12
1.0278276912766217e-12
9.37393406785737e-13
8.549138081076408e-13
7.796915386192293e-13
7.110880134542109e-13
6.485191021305663e-13
5.914589261832702e-13
5.394178311402605e-13
4.919557893691714e-13
4.486686796674313e-13
4.0919268282049976e-13
3.7318904137067374e-13
3.4035241161541676e-13
3.104068055406389e-13
2.8309525054157713e-13
2.581861194100244e-13
2.354700542122322e-13
2.1475154150996501e-13
1.958571414643953e-13
1.786247152734936e-13
1.6290811617852374e-13
1.4857524806279498e-13
1.355031160367958e-13
1.2358085644535104e-13
1.1270826392335192e-13
1.0279203775862441e-13
9.374833203346758e-14
8.55001437767986e-14
1.271970847127574e-05
1.2001482996641068e-05
1.1264178622713742e-05
1.0528243709098263e-05
9.808677182831432e-06
9.109485009856074e-06
8.432627379416481e-06
7.789634435909384e-06
7.1801188035643524e-06
6.38508702899967e-06
5.919270465767216e-06
5.471587440092249e-06
5.048159926534223e-06
4.650309264442313e-06
4.276446921423748e-06
3.9255119483782354e-06
3.6019761427683707e-06
3.3007326680178787e-06
3.022116380828156e-06
2.7650178768422496e-06
2.5292461757956534e-06
1.5312161183381723e-06
1.4055234753324217e-06
1.2886375341261268e-06
1.1805850517494516e-06
1.0805360590922774e-06
9.88648356447437e-07
9.038806016093444e-07
8.261404562763013e-07
7.547933447830375e-07
6.894045171352578e-07
6.295733314694177e-07
4.071739810180543e-07
3.721215530914618e-07
3.399516931652717e-07
3.1050514798442303e-07
2.8352336011581815e-07
2.5882238983662256e-07
2.3625552427075748e-07
2.1560567647614755e-07
1.9675945789190284e-07
1.7953169473618217e-07
1.637945850280576e-07
1.4943185101205894e-07
1.363252964894641e-07
1.2435703882886193e-07
1.1343523883880814e-07
1.034727215474847e-07
9.43798395301997e-08
8.608465416824153e-08
7.851800955513957e-08
7.161407654178046e-08
6.531768903594963e-08
5.95732980562834e-08
5.4333778298067517e-08
4.955473665888112e-08
4.5195693755506334e-08
4.1220065319912345e-08
3.759396305216481e-08
3.428679636719727e-08
3.1270436769360246e-08
2.8519292282424322e-08
2.601018041394731e-08
2.3721711175268474e-08
2.163463084710723e-08
1.9731159236019425e-08
1.79950957588593e-08
1.6411766000626113e-08
1.4967782886988903e-08
1.365081216294453e-08
1.2449695883250884e-08
1.1354298257705682e-08
1.0355266486731877e-08
9.44412734230593e-09
8.613146535076036e-09
7.855293569931822e-09
7.1642109255559285e-09
6.53375411747111e-09
5.9589330821636525e-09
5.434545679671441e-09
4.95636499905253e-09
4.520263474734071e-09
4.122530811880767e-09
3.75979100385724e-09
3.428973301568745e-09
3.127261212939401e-09
2.85209579681395e-09
2.6011426255190914e-09
2.372270877087082e-09
2.163564253927361e-09
1.9731695540871647e-09
1.7995516062815649e-09
1.6412312884241642e-09
1.4968021314058272e-09
1.3650993771312999e-09
1.2449857130877231e-09
1.135440497208136e-09
1.0355338435457266e-09
9.444181397710167e-10
8.613195428231615e-10
7.855427387647826e-10
7.164143977465684e-10
6.533776976727746e-10
5.958875486284038e-10
5.434559543123682e-10
4.956439235242163e-10
4.5203267015684553e-10
4.122535020699475e-10
3.759796609448224e-10
3.428975116466159e-10
3.1272625201268285e-10
2.85209734947291e-10
2.6011437476108547e-10
2.3722712360056486e-10
2.163537078269708e-10
1.9731692729662633e-10
1.799551806263129e-10
1.6412107451420241e-10
1.4968020193514673e-10
1.3650996591697844e-10
1.2449857029277347e-10
1.13544047327851e-10
1.0355340108585234e-10
9.444182398307736e-11
8.61319688469276e-11
7.85532901571778e-11
7.16414530973132e-11
6.533778176428601e-11
5.958876632046459e-11
5.434560128056979e-11
4.956377838131981e-11
4.5202703656582585e-11
4.1225356657311685e-11
3.75979729066888e-11
3.4289759552096196e-11
3.127302729739106e-11
2.8520981164869432e-11
2.6011444630648292e-11
2.3722720198765446e-11
2.1635651341151353e-11
1.973170060718099e-11
1.7995525608177838e-11
1.641232198859713e-11
1.4968027683640193e-11
1.3651004197346106e-11
1.2449864540936741e-11
1.1354412168666937e-11
1.0355347708245608e-11
9.44419009444879e-12
8.61320446867951e-12
7.855336577880425e-12
7.164152849317448e-12
6.533785785690562e-12
5.9588842042126945e-12
5.434567725993813e-12
4.956385412853983e-12
4.520277958584209e-12
4.122595193512362e-12
3.7598048571664e-12
3.429026739968331e-12
3.127270883936313e-12
2.8521056836126e-12
2.601152038605453e-12
2.3722795934596956e-12
2.163545443584657e-12
1.973177636333956e-12
1.7995828117590573e-12
1.6412397709383962e-12
1.496810337808372e-12
1.3651079924729992e-12
1.2449940263192358e-12
1.1354630969350477e-12
1.0355423417235596e-12
9.444265806077246e-13
8.613280187939697e-13
7.85541229698555e-13
7.164228565241381e-13
6.533861510244437e-13
5.958959923000219e-13
5.434643443776463e-13
4.956461131464059e-13
4.52041064806065e-13
4.1226189564985417e-13
3.7598805777806264e-13
3.429059244702845e-13
3.1273466425769825e-13
2.8521814397476685e-13
2.6012277923411217e-13
2.3723553457996616e-13
2.163621193831523e-13
1.9732533847382896e-13
1.7996358793770145e-13
1.64129483274057e-13
1.4968860820120021e-13
1.3651837361467422e-13
1.2450697692490978e-13
1.1355245296304378e-13
1.0356311352520295e-13
9.445023224763264e-14
8.614037606908443e-14
7.856169717801709e-14
5.498666762338866e-06
1.2201262022090068e-05
1.1477413874180174e-05
1.0747530191516384e-05
1.0030883856787126e-05
9.329597801321958e-06
8.64782051676586e-06
7.997158430676703e-06
7.379025101965296e-06
6.799767372853716e-06
6.036140979272539e-06
5.59422568457636e-06
5.172987191167879e-06
4.774525043038987e-06
4.397712794456801e-06
4.042586370703646e-06
3.7137173972872543e-06
3.4064313997018983e-06
2.6138099029651767e-06
2.4016418183033757e-06
2.204589184742644e-06
2.021091185665904e-06
1.8516393346095443e-06
1.6949257494880394e-06
1.5506984306426537e-06
1.4176746399001434e-06
1.2959095239338245e-06
7.994769950600575e-07
7.319635817900172e-07
6.697268931132828e-07
6.124500535109498e-07
5.598687428374146e-07
5.115599530879829e-07
4.6729472413791865e-07
3.471488042805283e-07
3.171836743544424e-07
2.8970052168482946e-07
2.6452293436065947e-07
2.4150037677078736e-07
2.2042696231393078e-07
2.0118788178622102e-07
1.835907212513419e-07
1.6751655280419306e-07
1.528392635666325e-07
1.3944009861302037e-07
1.2720765786034556e-07
1.1604068627279874e-07
1.0585311670653253e-07
9.655392159996486e-08
8.806994333788032e-08
8.03304567295733e-08
7.32670286564812e-08
6.682760485251064e-08
6.095120077677367e-08
5.559105863662639e-08
5.070086486518398e-08
4.62422344956058e-08
4.217478431210973e-08
3.846488481616851e-08
3.508124833544279e-08
3.1995097420400746e-08
2.918027272022617e-08
2.6613082746229093e-08
2.4271615542203627e-08
2.2136185539972158e-08
2.0188615104196285e-08
1.8411957041877364e-08
1.6792295931876526e-08
1.5314546055623508e-08
1.3967344105331266e-08
1.2738136170369689e-08
1.161758869889746e-08
1.059539807115722e-08
9.66313033171168e-09
8.812882617223548e-09
8.037457734478186e-09
7.330257887948357e-09
6.6852737083166306e-09
6.097051417609537e-09
5.560575626690202e-09
5.071306427495275e-09
4.625091168548515e-09
4.2180527670986335e-09
3.8469833760625786e-09
3.508493948978009e-09
3.19978512778387e-09
2.918238359044956e-09
2.6614653810150056e-09
2.427285124057807e-09
2.2137112772506995e-09
2.018928304410075e-09
1.8412842765000966e-09
1.6792388658529222e-09
1.5315141240807865e-09
1.396730087546938e-09
1.2738581014558046e-09
1.1617724081315303e-09
1.0595488191406314e-09
9.663200390373613e-10
8.812943057836915e-10
8.037344445423035e-10
7.33028715530941e-10
6.685301737710803e-10
6.097068550268114e-10
5.560593098071098e-10
5.071320777794065e-10
4.625099953285836e-10
4.218141341923422e-10
3.8469156943958824e-10
3.508496948383353e-10
3.199787336572631e-10
2.918183969619846e-10
2.661467304918462e-10
2.4272869828086e-10
2.213668926872828e-10
2.0188900700899405e-10
1.841285519407252e-10
1.6792723394305536e-10
1.5315146074044783e-10
1.3967579172643977e-10
1.2738583779536516e-10
1.1617726656000419e-10
1.0595492570549423e-10
9.663204049636942e-11
8.812775441252284e-11
8.037503296633418e-11
7.330290217572908e-11
6.685304141693187e-11
6.097069954580474e-11
5.5605939351503e-11
5.0713220410262115e-11
4.625010686917723e-11
4.218142090840158e-11
3.846991388273933e-11
3.508497919378785e-11
3.199788213134806e-11
2.918241608454089e-11
2.661416233842705e-11
2.427287783516224e-11
2.2136697459917552e-11
2.0189301826197683e-11
1.8412504441137103e-11
1.6792731304496845e-11
1.5314855601498003e-11
1.3967586953789953e-11
1.2738591458878561e-11
1.1617734265711994e-11
1.0595500333916297e-11
9.66321190739461e-12
8.812954753094361e-12
8.037511017566915e-12
7.330155228191308e-12
6.6853119182151575e-12
6.097077697181051e-12
5.560601704505983e-12
5.071329782567035e-12
4.625108489405284e-12
4.218067716196192e-12
3.846924232252531e-12
3.508505660203687e-12
3.199795948300024e-12
2.9182493459443808e-12
2.6614757923775643e-12
2.427295527499662e-12
2.2137205878269794e-12
2.0188986247161113e-12
1.8412940319817723e-12
1.6792808718716653e-12
1.531493299188837e-12
1.3967664381273911e-12
1.2738420892422475e-12
1.1617811672843545e-12
1.0595577741520778e-12
9.663289318532752e-13
8.813032172434389e-13
8.037588436916131e-13
7.330375346019878e-13
6.68538934244315e-13
6.097036416277905e-13
5.560679122059598e-13
5.071308477585457e-13
4.625185911882085e-13
4.2182272546655493e-13
3.847076549789289e-13
3.5085830822337896e-13
3.199873371844163e-13
2.9183267698331977e-13
2.6615532185488314e-13
2.4273729550149516e-13
2.2137980178177226e-13
2.0190153601913752e-13
1.8413714645785765e-13
1.679358303200882e-13
1.5316005494551003e-13
1.3968438761871794e-13
1.2739443306196774e-13
1.1618586126895514e-13
1.0596352235230954e-13
9.664063131589964e-14
8.813806143170088e-14
8.03836253896635e-14
3.636703532768514e-06
1.4343870334710361e-05
1.3559176073016083e-05
1.2752659562919777e-05
1.1946956259111235e-05
1.114833898410732e-05
1.036299760131386e-05
9.606951368965274e-06
8.882743275051271e-06
8.199490918870492e-06
7.552041178414084e-06
6.941691287900824e-06
6.374412697290109e-06
4.806632902262705e-06
4.437231123815687e-06
4.0864335111889795e-06
3.1227160935128907e-06
2.8856242155551215e-06
2.660914619845337e-06
2.4492068308274536e-06
2.2516328534659048e-06
2.0668302191212493e-06
1.8955121219124994e-06
1.736626752999178e-06
1.5900406298931913e-06
1.4545487924216403e-06
1.3303035194743157e-06
1.215795608044569e-06
7.443839286649936e-07
6.816317566821964e-07
6.237301985013217e-07
5.704900142925356e-07
5.215008939581913e-07
4.7653775369708615e-07
4.3529990466823833e-07
3.97559052005042e-07
3.629851482854522e-07
2.695317543953049e-07
2.4613678836829787e-07
2.2470435457867167e-07
2.0512125587451173e-07
1.8720971540425838e-07
1.7083528307949119e-07
1.5588204053682934e-07
1.4222997150592e-07
1.297588384613642e-07
1.1837434616324471e-07
1.0798706930557445e-07
9.850410541773434e-08
8.985157955576175e-08
8.195783204576954e-08
7.475432874810856e-08
6.818411767870132e-08
6.218987358284994e-08
5.6721027004544445e-08
5.173299730544252e-08
4.7183080792700375e-08
4.3033208084378066e-08
3.92480246487365e-08
3.579566392645212e-08
3.2646824009268636e-08
2.9774756735761986e-08
2.7155338601639342e-08
2.4766217072478516e-08
2.258732268240174e-08
2.0600088300637375e-08
1.8787621998903537e-08
1.71345981300007e-08
1.5627046313564218e-08
1.4252086406342963e-08
1.2998078155174292e-08
1.1854441655189346e-08
1.0811411691472606e-08
9.86014649573666e-09
8.992565395658718e-09
8.201333231917499e-09
7.479713757064619e-09
6.821581823624145e-09
6.221361698284484e-09
5.673952741405786e-09
5.174753096252795e-09
4.719395371927367e-09
4.304142143511167e-09
3.9254224861383044e-09
3.5800316940274654e-09
3.2650283139631898e-09
2.9777408987534065e-09
2.7157325617658386e-09
2.4767773527226825e-09
2.2588489313871446e-09
2.060094427337157e-09
1.8788281329243403e-09
1.7135118389945222e-09
1.562741686516347e-09
1.4252372655446764e-09
1.2998321334885145e-09
1.1854610459180987e-09
1.0811533297328571e-09
9.860234170571815e-10
8.992640306201393e-10
8.201457353305616e-10
7.479752233990451e-10
6.821615781225419e-10
6.221445370211986e-10
5.673975696997758e-10
5.174726205147948e-10
4.719405633970166e-10
4.3041490379295633e-10
3.9254305520746117e-10
3.580035050133614e-10
3.2650308294939874e-10
2.977743541912971e-10
2.715734470476735e-10
2.4767796083614014e-10
2.2588498013534568e-10
2.0600954873311978e-10
1.878829436349553e-10
1.713512603430293e-10
1.5627420960196227e-10
1.4252377285340818e-10
1.2998322698504443e-10
1.1854611388759922e-10
1.0811534017272923e-10
9.860236219887258e-11
8.992642487297662e-11
8.20138751870879e-11
7.479754422077852e-11
6.821617105694931e-11
6.221388864268178e-11
5.673974126591716e-11
5.174726007233924e-11
4.719406263900241e-11
4.3041497662218e-11
3.925431322419392e-11
3.5800359965240006e-11
3.265031712382394e-11
2.977744388174659e-11
2.715735229455437e-11
2.4767800441893414e-11
2.2588698560635174e-11
2.0600960560186922e-11
1.8788300136296338e-11
1.7135134150307746e-11
1.562742888193968e-11
1.4252385268101547e-11
1.2998330627593669e-11
1.185461922090102e-11
1.0811541993826975e-11
9.860244258442575e-12
8.992650409591383e-12
8.201395420672028e-12
7.479762297737158e-12
6.821625056276496e-12
6.221396772299458e-12
5.673982065543787e-12
5.174733918479723e-12
4.719455006747226e-12
4.304157677637639e-12
3.925439226695067e-12
3.5800438990120737e-12
3.265039614278874e-12
2.9777522917308463e-12
2.715743137134543e-12
2.4767879524357036e-12
2.2588582302864335e-12
2.0601039656654384e-12
1.878837917950801e-12
1.7135213195165623e-12
1.5627507900322137e-12
1.4252464322796716e-12
1.2998522084520824e-12
1.1854698253130676e-12
1.0811621032620692e-12
9.860323303050121e-13
8.992729460597983e-13
8.201474473359554e-13
7.479841348136492e-13
6.82170411621368e-13
6.221475826667462e-13
5.67406112032418e-13
5.174812974441958e-13
4.719493254293566e-13
4.304236733907914e-13
3.925518286279542e-13
3.58012295708354e-13
3.265118673163715e-13
2.977831351669414e-13
2.7158222005006404e-13
2.476867014775227e-13
2.2589372954028179e-13
2.0601830206907345e-13
1.8789169761414842e-13
1.7136003788161265e-13
1.5628298502812594e-13
1.4253254940736259e-13
1.2999200308387077e-13
1.1855491914109244e-13
1.0812414120211734e-13
9.861115953805765e-14
8.993521722280685e-14
8.202266485055836e-14
7.818582621195823e-06
1.487052238760267e-05
1.4109088850838027e-05
1.3312817782447099e-05
1.2506901587708748e-05
1.1700129579281094e-05
1.0899285399702433e-05
1.0123043965681066e-05
9.374770200211438e-06
8.66572635909808e-06
7.990469156660403e-06
7.352003336464999e-06
6.756844751648996e-06
5.7583671663170126e-06
5.315056779681051e-06
4.894600313449619e-06
4.503174207750638e-06
4.135893036090258e-06
2.6776988833943126e-06
2.47022632253241e-06
2.27533795063771e-06
2.091984473250086e-06
1.92123959032474e-06
1.7622370183212987e-06
1.6150517897720391e-06
1.4786424244551143e-06
1.3532663008630651e-06
1.2374807205064846e-06
1.131258571695854e-06
6.902513352256389e-07
6.321752149322298e-07
5.786144165939768e-07
5.292076675114781e-07
4.838320398414997e-07
4.4214217197504626e-07
4.0392479245268305e-07
3.689183064845808e-07
3.36835061559339e-07
3.074950824309006e-07
2.8065282761098826e-07
2.0851950778617472e-07
1.903440754676156e-07
1.737200337789424e-07
1.5853354485818532e-07
1.4466354467518726e-07
1.3199030198675435e-07
1.2041820610363458e-07
1.098577882094113e-07
1.0021543420316391e-07
9.141623665615538e-08
8.338773317919676e-08
7.606063003642106e-08
6.937723512185709e-08
6.327872064340469e-08
5.7715546810923416e-08
5.264077003019199e-08
4.80115387524803e-08
4.378918261735139e-08
3.99378240261094e-08
3.6425023810380754e-08
3.3220977705452164e-08
3.0298543005548875e-08
2.7633152191150017e-08
2.5202075078107823e-08
2.298488354188411e-08
2.0962716019037134e-08
1.9118377254143045e-08
1.7436272571159788e-08
1.5902584121002478e-08
1.450304335507286e-08
1.3227287754324245e-08
1.2063202324366408e-08
1.100181013568781e-08
1.003379492640133e-08
9.150938894742573e-09
8.345774553740024e-09
7.611634264006124e-09
6.941727027020565e-09
6.330936455371697e-09
5.773887219400762e-09
5.2658513494818925e-09
4.802518917182824e-09
4.3799514692049794e-09
3.9945625812244864e-09
3.6430880223978816e-09
3.322536676056916e-09
3.030189219201113e-09
2.763566172955425e-09
2.5204021092485525e-09
2.2986908036066066e-09
2.0963798634966326e-09
1.911921185905075e-09
1.743692908441621e-09
1.5902672158580674e-09
1.450340866553825e-09
1.3227270247934184e-09
1.2063414985535283e-09
1.1001962047627757e-09
1.0033908994477476e-09
9.151033348092766e-10
8.345842846496315e-10
7.611498254071118e-10
6.94176931368514e-10
6.330969443174684e-10
5.773912974603344e-10
5.265870762344038e-10
4.802531639196213e-10
4.3799609764872575e-10
3.9946694380557436e-10
3.643092582851032e-10
3.32254001574434e-10
3.030192557052114e-10
2.7635685571171356e-10
2.52046541066537e-10
2.2986361807892567e-10
2.096381202770797e-10
1.911922430662124e-10
1.7436939769219019e-10
1.5903063217920343e-10
1.4503415094885138e-10
1.3227271934151648e-10
1.206370749092661e-10
1.1001984620399522e-10
1.0033929003965153e-10
9.151052050891683e-11
8.345858678808267e-11
7.611697757735177e-11
6.941782856968798e-11
6.330981289780434e-11
5.7739235791212974e-11
5.2658809615913275e-11
4.802540550919563e-11
4.3799691257822163e-11
3.99457939381212e-11
3.643099774772023e-11
3.322546559584521e-11
3.03019854979117e-11
2.7635739890103192e-11
2.5204095084251282e-11
2.2986408668481935e-11
2.096385462566361e-11
1.9119263450835747e-11
1.743739820756439e-11
1.590271219661362e-11
1.450344662727679e-11
1.3227301306749975e-11
1.206344299187928e-11
1.1001991518047525e-11
1.0033936334731722e-11
9.151059453274985e-12
8.345866183836554e-12
7.611521214645285e-12
6.941790609009599e-12
6.3311422689675456e-12
5.773931459603467e-12
5.2658888440757664e-12
4.802548470217779e-12
4.379977064219162e-12
3.994587321326482e-12
3.643107726162824e-12
3.3225545230961626e-12
3.0302065237403217e-12
2.7635819752793065e-12
2.5204133253765526e-12
2.298645058480196e-12
2.0963899949651933e-12
1.9119311639244302e-12
1.7437027638622085e-12
1.5902766066386826e-12
1.4503502925060037e-12
1.3227679600244565e-12
1.2063503008739591e-12
1.1002319977356763e-12
1.0034000133815354e-12
9.151124586552996e-13
8.34593256795665e-13
7.611588881604229e-13
6.941859361392675e-13
6.331058803871259e-13
5.774002429968684e-13
5.265961789838951e-13
4.802622025111182e-13
4.380051125318495e-13
3.994661862305422e-13
3.6432705221958785e-13
3.3226295923793226e-13
3.0302822882309617e-13
2.7636581886388574e-13
2.520493644432787e-13
2.2987254273544275e-13
2.0964704431060023e-13
1.9120115434051035e-13
1.7437834111453039e-13
1.5903569150849236e-13
1.4504307839074135e-13
1.3228163120795725e-13
1.2064309163082403e-13
1.1002860972087236e-13
1.0034807291591968e-13
9.151927909820276e-14
8.34673764039925e-14
6.033740344490706e-06
5.6509076639275146e-06
1.4445436999812106e-05
1.368243704181804e-05
1.2897584879139256e-05
1.2100572394200518e-05
1.1302211562403163e-05
1.0520825938841445e-05
9.76271131422162e-06
9.03955255576193e-06
8.347156451137625e-06
7.689900882024465e-06
6.375223753105879e-06
5.916390737452497e-06
5.475399217250399e-06
5.053260024089621e-06
4.6581264298100654e-06
4.284798011196992e-06
3.936020177666669e-06
3.6109059622917082e-06
3.3105156970229084e-06
3.031676008884725e-06
1.9271849646512176e-06
1.770335191098234e-06
1.6245090253769037e-06
1.4889272868730254e-06
1.3638949903743058e-06
1.2481430384156747e-06
1.14172992018508e-06
1.0438287203492337e-06
6.37562318343017e-07
5.84047658747869e-07
5.345857362204882e-07
4.890290065185732e-07
4.4711788215265195e-07
4.0866078806637976e-07
3.7336029039214253e-07
3.4098975259170316e-07
3.11380758464239e-07
2.8425600644222896e-07
2.594756394978427e-07
1.9296473709225942e-07
1.7614328021053528e-07
1.607694329222432e-07
1.467221242121745e-07
1.338820972905019e-07
1.22155080965382e-07
1.1145022279543367e-07
1.0167433721888041e-07
9.275156027725128e-08
8.460930541670337e-08
7.717761527496416e-08
7.039803187164485e-08
6.421133194574682e-08
5.856734136759665e-08
5.341853497094509e-08
4.872158386906861e-08
4.443731810424885e-08
4.052930919028199e-08
3.69648175216844e-08
3.371349509811075e-08
3.074791404243312e-08
2.8043111973300646e-08
2.5576056844744507e-08
2.332603579788817e-08
2.1273917336561003e-08
1.940223817068671e-08
1.769519074076893e-08
1.6139129778819466e-08
1.4718450230210311e-08
1.3423431074620576e-08
1.224239168124679e-08
1.1165240675347556e-08
1.0183336141523455e-08
9.286886766121712e-09
8.469763692906648e-09
7.724532053072172e-09
7.04486109221773e-09
6.424997870429251e-09
5.859673693867963e-09
5.344089577769688e-09
4.873874208856771e-09
4.445239416768468e-09
4.053914192475672e-09
3.6972181569629016e-09
3.3719039114110053e-09
3.075212983149168e-09
2.8046284870946867e-09
2.5578514168347267e-09
2.332789433959594e-09
2.1275292837452274e-09
1.940329536386644e-09
1.7696856489232617e-09
1.6138965023689314e-09
1.4719607241037796e-09
1.3423809352494305e-09
1.224265850821372e-09
1.1165437035402181e-09
1.0182999968699292e-09
9.287006523978783e-10
8.470252215717301e-10
7.724596534535755e-10
7.044915964798972e-10
6.425038679353052e-10
5.859706617911085e-10
5.344115340997223e-10
4.873891205923938e-10
4.4450411914803454e-10
4.0541190388297345e-10
3.697224385393979e-10
3.3719088347721324e-10
3.075217183675906e-10
2.804631505267783e-10
2.5578542581613123e-10
2.3327907312373435e-10
2.1275311730281156e-10
1.9403311372464117e-10
1.7696028368954695e-10
1.613973576815267e-10
1.471961748164648e-10
1.3424450118923274e-10
1.2242660784299948e-10
1.1165440581428581e-10
1.0183004271827307e-10
9.287007899028147e-11
8.469852458074994e-11
7.724598054216971e-11
7.044917154628845e-11
6.425040571937157e-11
5.85970633372695e-11
5.3441159965615474e-11
4.873891914753584e-11
4.4450426835903626e-11
4.053927324642488e-11
3.697231267904771e-11
3.371915335519329e-11
3.075223667710699e-11
2.804637457493607e-11
2.5578596330827666e-11
2.332796798424015e-11
2.1275358907630857e-11
1.9403359069462944e-11
1.76969155799692e-11
1.613901054810608e-11
1.4719652526330666e-11
1.3423845637481362e-11
1.224269346214275e-11
1.1165447533505428e-11
1.0183009937512411e-11
9.287036851701774e-12
8.469877835782552e-12
7.724622245117034e-12
7.044938384875437e-12
6.4250610783980785e-12
5.860003023129633e-12
5.3441343741355654e-12
4.873908571685453e-12
4.4450579413338776e-12
4.053942003907221e-12
3.6972399029592456e-12
3.371918243825232e-12
3.0752267027491603e-12
2.804773876579449e-12
2.5578635596164324e-12
2.3328000738147253e-12
2.1276405500228766e-12
1.9404320062691118e-12
1.7696116936556656e-12
1.6139058499519667e-12
1.4719005051792182e-12
1.3423901168555354e-12
1.2242751823950556e-12
1.1165530315141144e-12
1.0183092616049093e-12
9.287098800162467e-13
8.469942660033049e-13
7.724686790407023e-13
7.045005881411764e-13
6.42512953816814e-13
5.85979580113177e-13
5.344206410382591e-13
4.873981636056487e-13
4.4451320146916584e-13
4.054016332596343e-13
3.697489932502602e-13
3.3720001394978364e-13
3.075308242209165e-13
2.804721998528084e-13
2.5579453549400054e-13
2.3328812195364783e-13
2.1277218895996347e-13
1.9404212669435232e-13
1.7696931447264008e-13
1.6139873224625738e-13
1.4719821512586625e-13
1.3424716182495063e-13
1.2243565288547731e-13
1.1166872455555668e-13
1.0183905384061951e-13
9.287911691022828e-14
8.470755477745953e-14
3.1988183130290588e-06
1.776068777447834e-05
1.6911233140114352e-05
1.6007790478465346e-05
1.5080969815787855e-05
1.4142701245389206e-05
1.3203503924811949e-05
1.228765344353839e-05
1.1397967507119303e-05
1.0550626654852355e-05
9.740620762779089e-06
8.971598738420222e-06
6.400216563978004e-06
5.9638876722442495e-06
5.538385134076576e-06
5.126972711025139e-06
4.738002363865452e-06
4.367769904379386e-06
4.019524898017779e-06
3.69339952547596e-06
3.3904922239921003e-06
3.108416659273383e-06
2.8478222046097597e-06
2.6068602654089722e-06
2.385078750170834e-06
2.1805414252295395e-06
1.3620340193662574e-06
1.247675938872373e-06
1.1422757938067913e-06
9.050702910968096e-07
6.396971701299015e-07
5.866519762963279e-07
5.374671747446967e-07
4.920538768673738e-07
4.5017606175633777e-07
4.1166460842274505e-07
3.762857803768397e-07
3.4378264126955084e-07
3.1402704355211586e-07
2.8674925965303086e-07
2.618081555079167e-07
1.95035237387355e-07
1.7807449974148994e-07
1.6256253195721244e-07
1.4838668827168349e-07
1.35414456224709e-07
1.235663960623457e-07
1.1274825855467525e-07
1.0286622579623016e-07
9.384476945149561e-08
8.561381948259484e-08
7.809477622014763e-08
7.123716601218459e-08
6.497874069764627e-08
5.9268707250900366e-08
5.406116273493087e-08
4.930698507445396e-08
4.497185085829555e-08
4.101734803187027e-08
3.741028815074156e-08
3.412006152103937e-08
3.111892965435485e-08
2.8381658533388504e-08
2.5884942620029905e-08
2.3607851650111046e-08
2.1531006330616965e-08
1.9636759755753635e-08
1.7909720572892054e-08
1.633350713865551e-08
1.489644827119443e-08
1.358623720404219e-08
1.2390475529427822e-08
1.1300308966418058e-08
1.0306042028580738e-08
9.399243773691435e-09
8.572239409240414e-09
7.817994542061751e-09
7.1301026620111485e-09
6.50274058326084e-09
5.930577958951926e-09
5.408756572719582e-09
4.932853134006555e-09
4.498817979711139e-09
4.102970920194404e-09
3.741958741492243e-09
3.412708359417834e-09
3.1124273482205667e-09
2.8385686630777135e-09
2.5888054720805377e-09
2.361019672292037e-09
2.153275361541997e-09
1.9638106497159295e-09
1.7910762613375189e-09
1.6334282561233599e-09
1.4897032032420762e-09
1.3586258525757166e-09
1.2390815390385004e-09
1.1300556935314718e-09
1.030623119877178e-09
9.39970531517253e-10
8.572350769487502e-10
7.818075767564318e-10
7.130170864974067e-10
6.502792828257832e-10
5.93061834139693e-10
5.408787704757426e-10
4.932873282297877e-10
4.498983117539993e-10
4.1029852897575026e-10
3.7419669089333557e-10
3.4127143902559624e-10
3.1124325617782147e-10
2.8385723234899266e-10
2.588808675281217e-10
2.3610215763997296e-10
2.1532772967004e-10
1.963812279308585e-10
1.7910180728697692e-10
1.6334279321244496e-10
1.4897039732711725e-10
1.3586262287524026e-10
1.2391228934099072e-10
1.1300560894775486e-10
1.0306234018210643e-10
9.399397327267168e-11
8.572352352803686e-11
7.818078378281026e-11
7.13017222359433e-11
6.502794486232245e-11
5.9306191052467e-11
5.408789013682974e-11
4.9328742715902974e-11
4.498834909024847e-11
4.102986284310643e-11
3.7419680419680896e-11
3.4127155015218005e-11
3.112433609491988e-11
2.8386672425469253e-11
2.5888096620815765e-11
2.3610225505690018e-11
2.153278238684338e-11
1.963813177076046e-11
1.79101898472419e-11
1.6334288115534423e-11
1.4897048577816335e-11
1.3586270574670325e-11
1.239082685760693e-11
1.1300569197802165e-11
1.0306242403970205e-11
9.399405576460886e-12
8.572360567513921e-12
7.818086562719387e-12
7.130180482572823e-12
6.502802690290938e-12
5.930627340402161e-12
5.408797218234253e-12
4.9328824916252334e-12
4.498992062441015e-12
4.102994475674587e-12
3.741976239559733e-12
3.4127236914736886e-12
3.112441798808375e-12
2.8385814595745524e-12
2.5888178587207053e-12
2.361030749280799e-12
2.1532864369429742e-12
1.963821316188936e-12
1.7910271292257843e-12
1.6334369580994797e-12
1.4897130126298403e-12
1.3586802010481517e-12
1.2390908471511274e-12
1.1300650850762076e-12
1.0306324082872742e-12
9.399487299652584e-13
8.572442325098116e-13
7.818168367495081e-13
7.130262345907867e-13
6.502884590929748e-13
5.930709280276418e-13
5.408879194299951e-13
4.932964497599149e-13
4.4989251350158486e-13
4.1030768395109313e-13
3.742058578878692e-13
3.4128060144276675e-13
3.112524109012476e-13
2.8386637594577047e-13
2.5889000683291573e-13
2.36111297550251e-13
2.1534399646080754e-13
1.9639035960328944e-13
1.7911094147753048e-13
1.633519220333658e-13
1.489795230479627e-13
1.3587174128390883e-13
1.2391730653741793e-13
1.1301475059410048e-13
1.0307146180742377e-13
9.40030927492518e-14
8.573265002959114e-14
1.911363664985513e-05
1.842089528894812e-05
1.7626837815587398e-05
1.6760073894099433e-05
1.58539739074806e-05
1.4920103978513814e-05
1.3972408000406905e-05
1.3037186805259086e-05
1.2121869144098189e-05
1.1242742021540278e-05
1.0397479185772253e-05
9.590768279995755e-06
8.832684205560424e-06
8.1240860187484e-06
5.482728103448725e-06
5.095867449616753e-06
4.725428476760118e-06
4.369266971527299e-06
4.030964149071894e-06
3.7118036329796667e-06
3.413483115849638e-06
3.1342030887612075e-06
2.8751826717800495e-06
2.6347598317491886e-06
2.412768659878005e-06
2.2075004049614512e-06
2.019165696363094e-06
1.0844338405278028e-06
9.959393353283414e-07
9.136045298917287e-07
8.372654718974065e-07
7.667676545257446e-07
7.016581461753355e-07
6.417356963597641e-07
4.5122238487530347e-07
4.129261231426077e-07
3.7764118979409255e-07
3.451923376148947e-07
3.154459852429349e-07
2.881370149214014e-07
2.151302723607465e-07
1.9654081054839675e-07
1.7949999123780527e-07
1.6390208894337094e-07
1.4963397117496617e-07
1.365795427412468e-07
1.2464629134352426e-07
1.1374656418929733e-07
1.0378681314124434e-07
9.469219452436427e-08
8.63896855662723e-08
7.880936666611917e-08
7.189225419378359e-08
6.557877130287086e-08
5.981789108965561e-08
5.4561755223962884e-08
4.976456519666832e-08
4.5391560759312514e-08
4.1400761824937406e-08
3.776045478925095e-08
3.443862707992221e-08
3.14108274992918e-08
2.864709111651119e-08
2.6128086126579394e-08
2.3829722399401038e-08
2.1733444576274312e-08
1.9821456159170837e-08
1.8077625783507658e-08
1.648721560472578e-08
1.5036662256066933e-08
1.3713689330446207e-08
1.2507141163030729e-08
1.1406721136683387e-08
1.0403103328870076e-08
9.487771315181539e-09
8.652983001276172e-09
7.89163836865049e-09
7.1972699238255296e-09
6.564001642548959e-09
5.9864593532954775e-09
5.459713516242047e-09
4.979327419426655e-09
4.541203964122399e-09
4.141627773578323e-09
3.777215159474118e-09
3.4448626834248052e-09
3.1417526202697435e-09
2.8653141526836295e-09
2.6131973236968737e-09
2.38326575772176e-09
2.1735641656680393e-09
1.9823141472567846e-09
1.8078310168501305e-09
1.648818399227731e-09
1.503739847906981e-09
1.3714272755530571e-09
1.2507567162607956e-09
1.1407034483286062e-09
1.0403339876671431e-09
9.48795845614751e-10
8.653122152612756e-10
7.891740979514159e-10
7.197354126765717e-10
6.564064753446243e-10
5.986498573024029e-10
5.459751203284955e-10
4.979354860934559e-10
4.541072130790994e-10
4.141505157500223e-10
3.7772253594144505e-10
3.4448705592846245e-10
3.1417593488851894e-10
2.865318665236585e-10
2.61311589491144e-10
2.383270917794903e-10
2.1735689030224315e-10
1.9823184393625266e-10
1.8078958296744553e-10
1.6488206166167394e-10
1.5037422681477755e-10
1.3714292556997328e-10
1.250758369647458e-10
1.140705177010225e-10
1.04033548299712e-10
9.487972533315092e-11
8.653133846404487e-11
7.891751965461071e-11
7.197119587695388e-11
6.564073504816343e-11
5.986506222082839e-11
5.459758668429203e-11
4.979353896172429e-11
4.541224827148007e-11
4.14164635312442e-11
3.777226448854774e-11
3.444871541247881e-11
3.141760261772284e-11
2.8653194812885117e-11
2.6132025132456535e-11
2.3831883573430272e-11
2.1735673135880126e-11
1.9823170339270436e-11
1.8078334594158255e-11
1.648819637841174e-11
1.5037418323791204e-11
1.3714289546595438e-11
1.2507581274507895e-11
1.140705033451636e-11
1.0403354247928397e-11
9.487972563583067e-12
8.653134462065108e-12
7.891753167675782e-12
7.197365120955444e-12
6.56407573615093e-12
5.986508903996949e-12
5.4597617483023664e-12
4.979362367979389e-12
4.541233941050449e-12
4.14151482445332e-12
3.777234984162034e-12
3.4448797937015557e-12
3.1417684865607067e-12
2.865327782224827e-12
2.6132108741786852e-12
2.383277313708038e-12
2.173575720347706e-12
1.982325388297533e-12
1.8079031399358647e-12
1.6488279273235152e-12
1.5037497577872584e-12
1.3714368849759215e-12
1.2507661147103606e-12
1.1407130609517986e-12
1.040343413046863e-12
9.488053271692812e-13
8.653215542449949e-13
7.891834471673634e-13
7.197202693743317e-13
6.564168944689978e-13
5.986591591219458e-13
5.459843719524904e-13
4.979444859978261e-13
4.5413158743377417e-13
4.141737259478591e-13
3.77731728470518e-13
3.444962552108394e-13
3.1418512231639477e-13
2.8654104396201835e-13
2.6132940679116203e-13
2.3833601106575227e-13
2.1736582822033486e-13
1.9824079641358963e-13
1.807986481779802e-13
1.6489113355331063e-13
1.5038324345672142e-13
1.3715199388557708e-13
1.2508487871985433e-13
1.1407956900370744e-13
1.0404265073399742e-13
9.488879995625566e-14
8.654044577351918e-14
3.2645947682900128e-06
1.8645534244382625e-05
1.795675584193103e-05
1.7174820214129877e-05
1.6333069197954483e-05
1.544421085391065e-05
1.4526523415715173e-05
1.3604239980259298e-05
1.2690942938183327e-05
1.1804046077594933e-05
1.0942203160384957e-05
1.011401884214932e-05
9.33143491797553e-06
8.596460244262412e-06
7.905062104901218e-06
6.509094760308983e-06
6.01621478314733e-06
5.547474898583448e-06
5.105658341874614e-06
3.661489614840625e-06
3.375534702245035e-06
3.1059818631930095e-06
2.8543156600784352e-06
2.61954564199123e-06
2.401868720264522e-06
1.871422636817591e-06
1.7170240457966191e-06
1.5734416296776265e-06
9.974061550951222e-07
9.163169033037457e-07
8.408459459192983e-07
7.708463556934145e-07
7.060449954262885e-07
6.462250975722343e-07
5.911056516991834e-07
5.404758160692447e-07
4.939231426902875e-07
4.512393710684494e-07
4.121439776842883e-07
3.7631275415444566e-07
3.4354769341075595e-07
1.9744987124571962e-07
1.8039413832503348e-07
1.6476730703920422e-07
1.504614787891789e-07
1.3736299984317853e-07
1.2538277967177855e-07
1.1443513381353283e-07
1.0442733481887903e-07
9.528608425721726e-08
8.693877789552305e-08
7.931576754218965e-08
7.23583333307843e-08
6.600698220131488e-08
6.021094597985582e-08
5.4922016242045295e-08
5.0096256339088825e-08
4.5693593013064714e-08
4.167702777859052e-08
3.8013033385416295e-08
3.467063549912662e-08
3.162168633243355e-08
2.8840646284633765e-08
2.630392265452463e-08
2.3990240956985423e-08
2.1879965959038294e-08
1.995418663067954e-08
1.8198744104153458e-08
1.659854828101896e-08
1.5138238721921687e-08
1.3806356628743392e-08
1.2591675786404536e-08
1.1483836537832609e-08
1.047344666055719e-08
9.551933652404091e-09
8.711508181886203e-09
7.94501993210765e-09
7.245601008346139e-09
6.608408111965263e-09
6.026952028304046e-09
5.496655271619464e-09
5.01301822418867e-09
4.571932232589211e-09
4.169653171342714e-09
3.802587206491824e-09
3.468174006912929e-09
3.1630132415313534e-09
2.8847038477480005e-09
2.6308816645367633e-09
2.3993940448091194e-09
2.1882735070446368e-09
1.995729240072989e-09
1.8201270237944888e-09
1.659978239731154e-09
1.5139162544617848e-09
1.380708785346207e-09
1.259221268905043e-09
1.1484232691824316e-09
1.0473745382768697e-09
9.552169457127264e-10
8.71168331375418e-10
7.945149236478908e-10
7.246062854632949e-10
6.608488092903836e-10
6.027013610479932e-10
5.496700983508107e-10
5.012804824689109e-10
4.5719572748413196e-10
4.1696744196605496e-10
3.8027881756552037e-10
3.4681846035676017e-10
3.163021777755152e-10
2.8847139810358145e-10
2.6308903386840763e-10
2.39928209473394e-10
2.1882790693892656e-10
1.9957318036779856e-10
1.8201289936668694e-10
1.6599774483772077e-10
1.5139174104439178e-10
1.3807090996775282e-10
1.2592216843568205e-10
1.1484238179045413e-10
1.0473238349544364e-10
9.552177883032963e-11
8.711686106381761e-11
7.945152275246121e-11
7.246065688380204e-11
6.60849056871993e-11
6.0270150717182e-11
5.4967031728181624e-11
5.0130529312010085e-11
4.571958703072472e-11
4.1694703891591e-11
3.802789765421088e-11
3.4681855593736855e-11
3.163022901686392e-11
2.884711236962049e-11
2.6308879961369625e-11
2.3992801408218832e-11
2.1882774663083148e-11
1.9957328489423537e-11
1.8200403271575847e-11
1.6599784311877235e-11
1.513918397340567e-11
1.3807100375573352e-11
1.2592225337724438e-11
1.1484246639216059e-11
1.0473758207598202e-11
9.552181733765595e-12
8.711693502779871e-12
7.945160609844451e-12
7.246073156480672e-12
6.608498097549014e-12
6.027022685461125e-12
5.496710835433156e-12
5.013060674652986e-12
4.571967436267227e-12
4.1696846577746624e-12
3.802798437315624e-12
3.4680232288657452e-12
3.1630315693342113e-12
2.8847199154032753e-12
2.63076695586716e-12
2.3992887991005583e-12
2.1882860973284586e-12
1.9956430528048704e-12
1.8200489095750428e-12
1.659905149171849e-12
1.5138523041089688e-12
1.3807186046134702e-12
1.259169065747753e-12
1.1484332807746644e-12
1.0473844224711041e-12
9.552264797761648e-13
8.711776912879596e-13
7.945243043605708e-13
7.246156070029396e-13
6.608581010490378e-13
6.02710562771138e-13
5.496793783164281e-13
5.013143632048027e-13
4.5720494828048e-13
4.1697668008258755e-13
3.8028805962809397e-13
3.468276436956457e-13
3.163113811558923e-13
2.8848021371184e-13
2.630978778918335e-13
2.399371042288844e-13
2.188368381764346e-13
1.9958237806456647e-13
1.8202212109730104e-13
1.660070650167358e-13
1.514009500683106e-13
1.380801180741899e-13
1.259313905106059e-13
1.1485160305840896e-13
1.0474670740473078e-13
9.553094704771549e-14
8.712607669115465e-14
2.2954436737960915e-05
2.211647841701611e-05
2.1156867280141826e-05
2.0113206777633992e-05
1.9021606954636066e-05
1.789887580264506e-05
1.676200601446358e-05
1.5638766798010414e-05
1.2822649802559603e-05
1.1983667079380179e-05
1.115570344966846e-05
1.0348963633801528e-05
9.578081344201593e-06
7.610638919757406e-06
7.101057166396285e-06
6.600244794729554e-06
6.120690354078258e-06
5.659342819395236e-06
5.221291357196369e-06
4.807972857488791e-06
4.421635351616557e-06
4.0598818735632605e-06
3.724418220382152e-06
3.4129700541429247e-06
2.044820707275165e-06
1.8811631056794485e-06
1.728695111566353e-06
1.586261086543334e-06
1.4542857051276831e-06
1.3320991971853082e-06
8.392656715653242e-07
7.704177540980704e-07
7.064389517859382e-07
6.472033060770066e-07
5.924763882004307e-07
5.420904284086189e-07
4.956928167620263e-07
4.530520701429903e-07
4.139631506680098e-07
3.7809650212359994e-07
3.4529784928142043e-07
3.1523590731111344e-07
2.877430164162068e-07
2.6261760566695845e-07
1.6617916156920227e-07
1.5171174388313444e-07
1.384904153631569e-07
1.2640136287670272e-07
1.1534977822384986e-07
1.052539269410527e-07
9.603079795649708e-08
7.962086993455278e-08
7.264198281575718e-08
6.626975024746147e-08
6.045361936155805e-08
5.514568009226962e-08
5.0301945375586395e-08
4.588255711071381e-08
4.1850400082167195e-08
3.817192544933484e-08
3.481334313048105e-08
3.175482203173839e-08
2.8962406649503235e-08
2.641523321878471e-08
2.4091940989111344e-08
2.1972864104576078e-08
2.0040016480493996e-08
1.827710247240418e-08
1.6669260189509502e-08
1.520155682276051e-08
1.3865252538744743e-08
1.2645419914560935e-08
1.1532869297014769e-08
1.0518181408260256e-08
9.592744295156902e-09
8.748738538039092e-09
7.978979299411878e-09
7.276936381535421e-09
6.6366648424649885e-09
6.052725285640778e-09
5.519719766318003e-09
5.034459328622794e-09
4.5914879225999685e-09
4.187489642433569e-09
3.819042400762985e-09
3.4827325835585173e-09
3.1765447877890934e-09
2.897045367147199e-09
2.642137441334583e-09
2.4094671253872726e-09
2.197636108956625e-09
2.004268105795499e-09
1.8277683907373873e-09
1.6670786522724093e-09
1.5202722600212311e-09
1.3866161493354434e-09
1.2646091116328686e-09
1.1533371333433099e-09
1.051771937268652e-09
9.592274337072011e-10
8.748959265639649e-10
7.979144612159062e-10
7.27706687394934e-10
6.636233369654581e-10
6.052801473392473e-10
5.520220178859463e-10
5.034098507191874e-10
4.591519720943531e-10
4.187515746100215e-10
3.8190596109847825e-10
3.4830238657497453e-10
3.176555560288176e-10
2.897053200763702e-10
2.642143869918791e-10
2.4096638550747574e-10
2.197639566373563e-10
2.0041108646165157e-10
1.8279170114754683e-10
1.667080214272023e-10
1.5203952228211997e-10
1.3865060438743568e-10
1.2645085646700476e-10
1.1533377471126262e-10
1.0518565236126494e-10
9.59304571312563e-11
8.748961772254143e-11
7.978509952734334e-11
7.277069538243428e-11
6.636766424568537e-11
6.052802967493226e-11
5.520222024939789e-11
5.0340997507189694e-11
4.591520845629414e-11
4.1875168673846605e-11
3.8190608545265344e-11
3.4827464269671957e-11
3.1765566667059336e-11
2.897054184978122e-11
2.6421449003459774e-11
2.4094721548140073e-11
2.197640559982817e-11
2.0042720959265995e-11
1.8277717710518957e-11
1.667081075382921e-11
1.5203960883043875e-11
1.386617794486005e-11
1.26461054176073e-11
1.153338602556108e-11
1.0518573879091757e-11
9.593054196561431e-12
8.74897022252128e-12
7.979156490981203e-12
7.277078012031057e-12
6.636244070253208e-12
6.052327336542415e-12
5.520230424510973e-12
5.034108158772723e-12
4.5915292287247825e-12
4.187190338802523e-12
3.819069218415769e-12
3.4830333352362646e-12
3.176564967049759e-12
2.897062479956266e-12
2.6421531948129053e-12
2.4096731649907785e-12
2.1976488576907232e-12
2.004120099341242e-12
1.8279262535833764e-12
1.6670893689170323e-12
1.5204043860286965e-12
1.3866260922115065e-12
1.2646188381170493e-12
1.1533468997504214e-12
1.0517815633376955e-12
9.593137190293364e-13
8.74835351685554e-13
7.978601351473356e-13
7.27716102228683e-13
6.636857850272595e-13
6.052894417028561e-13
5.520313436198092e-13
5.034191169146448e-13
4.591612244348524e-13
4.18760825560238e-13
3.8191522385113975e-13
3.483116357801613e-13
3.1766479939864957e-13
2.897145524161555e-13
2.642236241908767e-13
2.409756130908349e-13
2.197731839009602e-13
2.004363405529071e-13
1.828009275347357e-13
1.6671723963713417e-13
1.520487418841149e-13
1.3867091289876323e-13
1.2647018364227236e-13
1.1533377052566878e-13
1.0518646197865812e-13
9.593967530740914e-14
8.749883454257788e-14
2.362716160585923e-05
2.291660384787237e-05
2.2057519550541487e-05
2.108821620619237e-05
2.0044400818355723e-05
1.8946177184797214e-05
1.781247724833189e-05
1.6676139343410987e-05
1.555046201757741e-05
1.4459917305530324e-05
1.3401500446735009e-05
1.2384736861085661e-05
1.14242045138213e-05
1.052205127741452e-05
7.01676332636933e-06
6.554884380879244e-06
6.10502090391138e-06
5.666075621257691e-06
5.244278828744732e-06
4.842358815020683e-06
4.463460610942682e-06
4.1065751261139196e-06
3.7734141485256723e-06
3.462714454592208e-06
3.1746497715385654e-06
2.907466541709802e-06
1.724995848650921e-06
1.5855710788112147e-06
1.4557545121342685e-06
1.3350637725074278e-06
1.2232615729689038e-06
1.1200643992813998e-06
7.028156940302754e-07
6.446674184455872e-07
5.907720475604205e-07
5.40980084150526e-07
4.950375858070833e-07
4.527339333214346e-07
4.1387012751722084e-07
3.7817114988797094e-07
3.454706913681554e-07
3.1550635073058e-07
2.88058917032185e-07
1.8281640808594707e-07
1.6700649987486046e-07
1.5251532700207767e-07
1.392482885995338e-07
1.271171571922333e-07
1.1602228123123988e-07
1.0588163424124621e-07
9.661808170846637e-08
8.815461466848965e-08
8.042963114142424e-08
7.33742895305718e-08
6.693536780862925e-08
6.105876089016205e-08
5.5696027333367045e-08
5.080302012916243e-08
4.6338670867735885e-08
4.226622962173887e-08
3.8550239347232545e-08
3.516069763704118e-08
3.206916538585555e-08
2.9248809751066078e-08
2.667608564822955e-08
2.4329976826510814e-08
2.2189805413531768e-08
2.0237796355052114e-08
1.8457301073487815e-08
1.6833525248895914e-08
1.535268759967736e-08
1.4001861275441144e-08
1.2769977318074306e-08
1.1646447919047072e-08
1.0621747049184203e-08
9.687297802513575e-09
8.834962173799883e-09
8.057526366754575e-09
7.348646191440219e-09
6.702062481720329e-09
6.112365419047001e-09
5.574557134784475e-09
5.084064240828278e-09
4.636724264101973e-09
4.228709540573061e-09
3.856669618691612e-09
3.517291858904235e-09
3.2078418827666376e-09
2.925586945037244e-09
2.6681432314021824e-09
2.4333994117181132e-09
2.2192654023795394e-09
2.0240142766263682e-09
1.8459236523165972e-09
1.6834861341900355e-09
1.5353581351234855e-09
1.4002770244374708e-09
1.2770552689045653e-09
1.1646883745224328e-09
1.0622187216453993e-09
9.687551398667403e-10
8.835065648061858e-10
8.057754243526753e-10
7.348688213719245e-10
6.702149272512689e-10
6.112432441375188e-10
5.574605220440771e-10
5.08410044367284e-10
4.6367097768149436e-10
4.2287294261667045e-10
3.8566845926921513e-10
3.517304044777164e-10
3.207850650637194e-10
2.925566133787545e-10
2.6681480276411006e-10
2.433379938876056e-10
2.2192689333863985e-10
2.024016942197057e-10
1.8459075212100282e-10
1.6834876644338092e-10
1.535373910279574e-10
1.4002640892199454e-10
1.277068406196622e-10
1.164688926716738e-10
1.0622089443178794e-10
9.687554803542699e-11
8.835155104512756e-11
8.057679044041862e-11
7.348762051112916e-11
6.7020856724881e-11
6.112374886777196e-11
5.574606290983784e-11
5.0841014685415956e-11
4.6367557347808964e-11
4.22873054279413e-11
3.856685594414869e-11
3.5173391436928987e-11
3.207820375681561e-11
2.925595416885418e-11
2.6681489242522472e-11
2.4334044285160005e-11
2.2192697695366454e-11
2.0240178019284826e-11
1.8459262584742997e-11
1.6835048328442978e-11
1.535374736668296e-11
1.4002649005812473e-11
1.277069236849262e-11
1.1646897675806546e-11
1.0622097722956662e-11
9.68756304882094e-12
8.835077604031713e-12
8.057765509446202e-12
7.348699004921519e-12
6.702093954037634e-12
6.112442437306997e-12
5.574560479270434e-12
5.084060391320447e-12
4.636763971242925e-12
4.228779809317191e-12
3.8566564136435136e-12
3.5173473818667145e-12
3.2078286226868255e-12
2.9256036623237137e-12
2.6681571723238585e-12
2.4334126760176197e-12
2.2192780124321783e-12
2.02402604482774e-12
1.8459344981497474e-12
1.6834967438251347e-12
1.5353829798682075e-12
1.4002867261590608e-12
1.27706508860819e-12
1.164698009333602e-12
1.062228320187872e-12
9.687551493281563e-13
8.835160027284535e-13
8.057769771418711e-13
7.348781431256029e-13
6.702176379841248e-13
6.112524864920359e-13
5.574696991717253e-13
5.08414281683413e-13
4.636846411458933e-13
4.228821220126597e-13
3.8567388493176256e-13
3.517395693749074e-13
3.20791105784899e-13
2.9256577120365606e-13
2.6682396047999105e-13
2.4334715007849087e-13
2.219360445128381e-13
2.024108478592614e-13
1.8459990228096668e-13
1.683579177683488e-13
1.5354505184669547e-13
1.4003555890411617e-13
1.2771599255368842e-13
1.164791754910931e-13
1.0623004594204964e-13
9.688375931320407e-14
2.6226122646155604e-05
2.5207926559376205e-05
2.4062074511305692e-05
2.137331942134925e-05
2.0475680774077816e-05
1.949210644124631e-05
1.8445208223379247e-05
1.736821496508149e-05
1.6278394291309274e-05
1.520383652967154e-05
1.414511417149904e-05
1.3115695250165201e-05
1.2133073738123442e-05
1.12021658237635e-05
9.182336916672412e-06
8.527505222310068e-06
5.962251072682131e-06
5.560804768961454e-06
5.168881707361591e-06
4.790216239130813e-06
4.429289499720171e-06
4.085822051849772e-06
3.7628610870486595e-06
3.459542189486996e-06
3.176823390451673e-06
2.913388565746947e-06
2.670056184988282e-06
1.57137953742739e-06
1.4454273320743045e-06
1.3276493740553049e-06
1.2181054086357331e-06
1.1165592289163725e-06
1.022575070670269e-06
9.358243558417162e-07
8.559591022144115e-07
5.372406456572443e-07
4.920786112905059e-07
4.5036383934732323e-07
4.119671299943184e-07
3.7663416246650653e-07
3.4421991817171376e-07
3.144842592431454e-07
2.8720866926489053e-07
1.8306611175622634e-07
1.6730185591884623e-07
1.5283949069089337e-07
1.3958563789973758e-07
1.2745399884863928e-07
1.1635183612559874e-07
1.0620015855885998e-07
9.692338517136813e-08
8.844290981730811e-08
8.070079557332546e-08
7.362731104209648e-08
6.717061988718811e-08
6.127759089339114e-08
5.589818348459069e-08
5.098872673980098e-08
4.650953646635186e-08
4.242279025517845e-08
3.8694763937564865e-08
3.529268875246282e-08
3.218973120259321e-08
2.9359147898221106e-08
2.6777258098342717e-08
2.442223561889953e-08
2.2274107488165693e-08
2.0315063487092163e-08
1.852781245480699e-08
1.6898120120953478e-08
1.5411503262040167e-08
1.4055498427951445e-08
1.2818927279524127e-08
1.1691127845175999e-08
1.0662500026133921e-08
9.724386500407928e-09
8.86879751128789e-09
8.088470010867205e-09
7.376896801739727e-09
6.727831598179459e-09
6.135871012713067e-09
5.595924945417388e-09
5.103619179010769e-09
4.654560967024176e-09
4.2450191424613e-09
3.871457260106724e-09
3.5308586770485574e-09
3.220142664540851e-09
2.936843926346504e-09
2.6784012601727277e-09
2.442731485069176e-09
2.2277980124421665e-09
2.0317765635352187e-09
1.8530030449394243e-09
1.68998081843275e-09
1.5412622555926428e-09
1.40564741252185e-09
1.2819821067547604e-09
1.1691669915923823e-09
1.0663069271994872e-09
9.724712651519529e-10
8.869151981138954e-10
8.088659134914665e-10
7.376945546263049e-10
6.72785513941662e-10
6.13587648542601e-10
5.59605809085903e-10
5.103599963476332e-10
4.654538511854432e-10
4.2449894204336733e-10
3.871476456346394e-10
3.5308285590228906e-10
3.2201540286919287e-10
2.9368153271871153e-10
2.678441965069821e-10
2.4427366137666557e-10
2.227831064037705e-10
2.031779859541573e-10
1.8530052950203909e-10
1.689982707425545e-10
1.5412825681951802e-10
1.4056483036578466e-10
1.2819830131483787e-10
1.1691673212020955e-10
1.0662932917150568e-10
9.724710499526843e-11
8.869155887342085e-11
8.088661974778275e-11
7.376947527172107e-11
6.727942928247901e-11
6.135956985203876e-11
5.596059342236965e-11
5.103666881969596e-11
4.654539569319286e-11
4.245045369909936e-11
3.871477546441265e-11
3.53087510607444e-11
3.220154907602022e-11
2.93685413968546e-11
2.6784428878768055e-11
2.442737522235769e-11
2.2278031828552314e-11
2.031780732188588e-11
1.8530061356055364e-11
1.6899835539726102e-11
1.541283401023316e-11
1.405649122632324e-11
1.2819838506662505e-11
1.1691681692047174e-11
1.0663078764305486e-11
9.724844223954098e-12
8.869049769758194e-12
8.088670326928586e-12
7.376955831743646e-12
6.727951264299893e-12
6.135965290266027e-12
5.595995488519703e-12
5.103675181529931e-12
4.654607893583434e-12
4.245053665269804e-12
3.871485835299621e-12
3.5308833954941028e-12
3.2201632082436094e-12
2.9368245602007895e-12
2.6784166434675975e-12
2.4427458222396945e-12
2.2278114786112702e-12
2.031815232377134e-12
1.8530144276194965e-12
1.689970053945349e-12
1.5412916970311865e-12
1.405675545354402e-12
1.2819756105879706e-12
1.1691764638436857e-12
1.0663161716960143e-12
9.72480175339411e-13
8.869247109042462e-13
8.088753286667527e-13
7.377038783915321e-13
6.727947442993046e-13
6.135969104611037e-13
5.596078443777572e-13
5.103692308474458e-13
4.654690849259154e-13
4.2450818678906107e-13
3.871568787863846e-13
3.5309208099460854e-13
3.220246161694925e-13
2.936907515292377e-13
2.6784995984803e-13
2.4428602836419776e-13
2.22789443395296e-13
2.031898189031063e-13
1.8530973901271232e-13
1.6900530171677e-13
1.5413547818396197e-13
1.4057585100211265e-13
1.282075110067699e-13
1.1692745088211704e-13
1.0663853852839201e-13
9.725631419364825e-14
2.755905960830365e-05
2.6638430795185957e-05
2.5558802272864297e-05
2.4363546225666783e-05
2.3095970115067503e-05
2.1779152626490032e-05
2.0433820997508285e-05
1.9094488463816792e-05
1.7777823231124782e-05
1.5022716950359257e-05
1.4088822591382671e-05
1.315484756576042e-05
1.2243047504995087e-05
9.804306925735783e-06
9.18818114682584e-06
8.573285850418154e-06
7.976394009807975e-06
7.3961234662282224e-06
6.840408713530677e-06
6.311839471899033e-06
4.322803427848013e-06
4.001696673429378e-06
3.696443790580698e-06
3.4071771159015847e-06
3.135551765936384e-06
2.880743614589319e-06
2.6441758165265326e-06
2.423905256191292e-06
1.4236540584358404e-06
1.310313513500325e-06
1.2042061708981308e-06
1.1054243860251914e-06
1.0135995558044838e-06
9.285510046047297e-07
8.500310450259385e-07
7.776925678442778e-07
7.111188071438606e-07
4.4598134713455123e-07
4.083053093013816e-07
3.735424312001833e-07
3.415930265328438e-07
3.122251300435369e-07
1.9974139202866572e-07
1.8272402152726714e-07
1.6708047362294276e-07
1.526971315263586e-07
1.395101710643957e-07
1.274217639246317e-07
1.1635173743623068e-07
1.0622237465144432e-07
9.69594305848557e-08
8.849220172133372e-08
8.075441853270846e-08
7.368472814360896e-08
6.722860758806938e-08
6.133397542170664e-08
5.5952984150098897e-08
5.1041750345644726e-08
4.6558587441543635e-08
4.247006794247096e-08
3.873747607730241e-08
3.5332930267930034e-08
3.2227900923753145e-08
2.9393656529999058e-08
2.6809095458159263e-08
2.4451540735356896e-08
2.2301043094329086e-08
2.0339523613543093e-08
1.855096226685387e-08
1.691910480717355e-08
1.5430311479835105e-08
1.4073252766427607e-08
1.2834822215158196e-08
1.170594758944198e-08
1.0676050841533617e-08
9.736508746469335e-09
8.88009782976408e-09
8.098786197928111e-09
7.3862168613594335e-09
6.7361623932012325e-09
6.143632306532141e-09
5.602933870162213e-09
5.109948209063963e-09
4.660334724673001e-09
4.250286143921858e-09
3.876315081223012e-09
3.5353336205493294e-09
3.224182281723766e-09
2.940490813382954e-09
2.6817619358515515e-09
2.445860328870833e-09
2.230593731930635e-09
2.034326518825709e-09
1.8553287259228178e-09
1.6920802441086124e-09
1.5432362418251994e-09
1.4074486659268293e-09
1.283574925187959e-09
1.1706344022126162e-09
1.0676590196440704e-09
9.736914988313673e-10
8.880401317647995e-10
8.098812836132377e-10
7.38620507758567e-10
6.736300403481534e-10
6.143739030728388e-10
5.603011103748587e-10
5.110006904346155e-10
4.660381459604441e-10
4.2503187925733013e-10
3.876336557885746e-10
3.535261149881656e-10
3.2242804718909386e-10
2.9405869759873233e-10
2.681777233880005e-10
2.4458668560456945e-10
2.230657166229397e-10
2.034383529275077e-10
1.8553315590607792e-10
1.6920827916684222e-10
1.543197890199701e-10
1.4074132506660449e-10
1.2836095381153393e-10
1.170665823981432e-10
1.0676321823855753e-10
9.736921429985805e-11
8.880178076537573e-11
8.098818726451582e-11
7.386210643186192e-11
6.736479486700171e-11
6.14374244600331e-11
5.603014041744964e-11
5.110142586435161e-11
4.6603843005293724e-11
4.250321088485473e-11
3.8763389967370545e-11
3.5353552296547443e-11
3.2241984979239536e-11
2.940504064578122e-11
2.6817716617102306e-11
2.4458049085946444e-11
2.2306586974873296e-11
2.0343849944452955e-11
1.8553329900487083e-11
1.692083875146635e-11
1.5431989182867597e-11
1.407414225078404e-11
1.2835771099738302e-11
1.1706363189966328e-11
1.0676330927978666e-11
9.736930349239812e-12
8.880417837091331e-12
8.098827461552164e-12
7.386219512088069e-12
6.736313075279641e-12
6.143751170783082e-12
5.603022729510324e-12
5.110018284817418e-12
4.660392881052495e-12
4.2504402063333055e-12
3.8763461291845075e-12
3.5352705275630757e-12
3.2242897223508204e-12
2.9405114980181855e-12
2.6818489318250698e-12
2.445812486087506e-12
2.2306663350801976e-12
2.0343397713680105e-12
1.8553407128688632e-12
1.6920916573108392e-12
1.5432071294388034e-12
1.4074224198670637e-12
1.2835852902245434e-12
1.1706444914166486e-12
1.0676412586722054e-12
9.737011968672674e-13
8.880499425650385e-13
8.098909054721254e-13
7.386300593619562e-13
6.736394235378162e-13
6.143832427595703e-13
5.603104094054847e-13
5.110099898874255e-13
4.660595454939127e-13
4.2504112794149426e-13
3.8764307691676803e-13
3.5353544497962157e-13
3.224373060651068e-13
2.94059468189395e-13
2.6818628201549756e-13
2.4458978497718814e-13
2.2307494385148725e-13
2.0344230375978747e-13
1.855423925655898e-13
1.692174874688753e-13
1.5433304052277276e-13
1.4075053861113246e-13
1.2837016407011268e-13
1.170727548952076e-13
1.0677244202298969e-13
9.737843180780543e-14
2.8256389083318317e-05
2.755214442196704e-05
2.665649994529682e-05
2.5607774520612295e-05
2.4449914565464826e-05
2.320484415261283e-05
2.189796692948429e-05
2.0568424004513432e-05
1.9237801721931097e-05
1.7933979970927102e-05
1.6658736468639283e-05
1.4554035405254005e-05
1.3654615297607768e-05
1.2761192225895244e-05
8.972846995976477e-06
8.423694493836208e-06
7.878918860556097e-06
7.3395712349240855e-06
6.8150162531007134e-06
6.310072460936603e-06
5.83002623510395e-06
5.374351643610384e-06
4.946722025037397e-06
3.3123750141330617e-06
3.056978010245259e-06
2.8153475313880297e-06
2.5894256879555606e-06
2.3778327840111646e-06
2.18136762762733e-06
1.2834944942407587e-06
1.1821035006484961e-06
1.087155369996849e-06
9.983713474470926e-07
9.158103976110551e-07
8.392647830345178e-07
7.685710776963791e-07
7.033207946316477e-07
6.432180358606748e-07
5.880132075131546e-07
3.690292188554685e-07
3.3771663294451166e-07
3.088725602769026e-07
1.9859923763334213e-07
1.8181634197575274e-07
1.6635526269774978e-07
1.521249855779088e-07
1.3904714291724451e-07
1.2704782937943087e-07
1.1604734341750657e-07
1.0597489369457275e-07
9.6754833352347e-08
8.831944832779525e-08
8.060920947605377e-08
7.356166057553351e-08
6.712343318932086e-08
6.124200783620824e-08
5.587317002611202e-08
5.097330849967742e-08
4.6499719193701664e-08
4.241707374210979e-08
3.869151532315801e-08
3.529205504364668e-08
3.219055616639363e-08
2.936095455621721e-08
2.677910814970205e-08
2.4425102692800243e-08
2.227718836314192e-08
2.0317964909187463e-08
1.8530969001906836e-08
1.6900984488773373e-08
1.5414274600309008e-08
1.4058323271928248e-08
1.2821591189187402e-08
1.1693339422113353e-08
1.0664578921614998e-08
9.726548495247028e-09
8.870800601845604e-09
8.090320365503595e-09
7.378505596839571e-09
6.729310670198601e-09
6.137086152683477e-09
5.597244320843108e-09
5.104762433500339e-09
4.6556072404908725e-09
4.245978107821606e-09
3.8723832193640785e-09
3.5315767798047056e-09
3.220915713304268e-09
2.93751240266955e-09
2.6790475627203704e-09
2.443263412019506e-09
2.2282833648650034e-09
2.0322669483046415e-09
1.853450771122193e-09
1.6903279156371717e-09
1.5416342052598123e-09
1.4059547323885e-09
1.2822759053051326e-09
1.1694498336885268e-09
1.0665510295685302e-09
9.72706091107424e-10
8.87097718458203e-10
8.090617559769853e-10
7.37873189615526e-10
6.729484823538129e-10
6.137362826570356e-10
5.597342129711225e-10
5.10483689851777e-10
4.6556666708270725e-10
4.246018360915043e-10
3.8724145751752333e-10
3.531684164766277e-10
3.2209343705032097e-10
2.93752701413896e-10
2.678993804053228e-10
2.443328589268692e-10
2.2283422121815585e-10
2.0322722462597488e-10
1.8534543579057887e-10
1.6903309100365396e-10
1.5416362060414791e-10
1.4059560558947933e-10
1.2822771613151637e-10
1.1694506657049386e-10
1.0665517059279451e-10
9.727067278648539e-11
8.871190904297033e-11
8.090622258732863e-11
7.378735330681504e-11
6.729486655674848e-11
6.137364884932635e-11
5.597212383331115e-11
5.10483792114616e-11
4.65566760424467e-11
4.246019399397576e-11
3.8724158040187186e-11
3.531685268476949e-11
3.220935317707742e-11
2.9374592685580396e-11
2.6790574611925503e-11
2.443329524911809e-11
2.2283430964753132e-11
2.0322731396331442e-11
1.8534552165242802e-11
1.6903317711319405e-11
1.5416009793062986e-11
1.4059568871852085e-11
1.2822780064057185e-11
1.1694515219878799e-11
1.0665275880481971e-11
9.727075632332915e-12
8.871199231617268e-12
8.090630662023135e-12
7.378743682493905e-12
6.729495034347196e-12
6.1373732288058176e-12
5.5972207461083296e-12
5.104846260360941e-12
4.655675934247674e-12
4.246027733403222e-12
3.8724241316038616e-12
3.5316935967279085e-12
3.2209436559594614e-12
2.937536340650647e-12
2.679065798495628e-12
2.4433378622454085e-12
2.228351429021499e-12
2.032281471690307e-12
1.8534635456232328e-12
1.6903796580196844e-12
1.541645385405528e-12
1.4059981165262838e-12
1.2822863367778765e-12
1.1694598529281956e-12
1.0665608766135884e-12
9.727158948835977e-13
8.871282542585879e-13
8.0905246645817e-13
7.37882699633159e-13
6.729578347331031e-13
6.137313366450709e-13
5.59743543284957e-13
5.104810475295222e-13
4.655759568713063e-13
4.246111332473605e-13
3.8725077004259187e-13
3.531777137710101e-13
3.221027171263468e-13
2.9376198332703753e-13
2.679149269314596e-13
2.4434213128507744e-13
2.2284348614973802e-13
2.032317331133429e-13
1.853546946374653e-13
1.6904630459845223e-13
1.5416926858789552e-13
1.4060813889220354e-13
1.2823696189148856e-13
1.1695431445958253e-13
1.0666441697481113e-13
9.727991824168506e-14
2.544274678372324e-05
2.4469679087263482e-05
2.3369292157404832e-05
2.2181991871572916e-05
2.3794944021441577e-05
2.2937722068869622e-05
2.196068680942721e-05
2.0900165744978617e-05
1.977890636323847e-05
1.8631279201579565e-05
1.7467033022371517e-05
1.4385132940741767e-05
1.3587556317049631e-05
1.277393529792851e-05
1.1955932286364619e-05
1.1143106653499837e-05
1.0357394916694298e-05
7.1317076983123735e-06
6.656237079097978e-06
6.190631385445898e-06
5.741588879529293e-06
5.3102649358537205e-06
4.901311930063095e-06
4.5147533518499224e-06
4.152476227516897e-06
3.8132444604820347e-06
3.498683227257156e-06
2.3110932172449933e-06
2.1242035612646423e-06
1.949883303887761e-06
1.15232261261346e-06
1.0622176164930855e-06
9.774028406049404e-07
8.980784186102117e-07
8.241703954034381e-07
7.556432993682199e-07
6.921772535711951e-07
6.335536505129385e-07
5.795956788363592e-07
5.299176554583766e-07
3.326267973392027e-07
3.0445676411106606e-07
1.9676850652060436e-07
1.8032110911812914e-07
1.651226751373543e-07
1.5109277659332005e-07
1.3818860958259853e-07
1.263220547822935e-07
1.1543484042260858e-07
1.0544467767747769e-07
9.629762823858183e-08
8.792268546132062e-08
8.026263585613902e-08
7.32570923247669e-08
6.685457589138725e-08
6.100727073709561e-08
5.566210894837654e-08
5.078353739739383e-08
4.633135063004353e-08
4.226576165515733e-08
3.8553762360726966e-08
3.5167706902932906e-08
3.207813831278666e-08
2.9259189530315743e-08
2.6688487145853237e-08
2.4341386706921158e-08
2.2201168485460885e-08
2.0248885009970105e-08
1.846815180249571e-08
1.6843836016490215e-08
1.5362259498223524e-08
1.401096746161874e-08
1.2778946337914337e-08
1.1654327211735502e-08
1.0629035661574058e-08
9.69429842314509e-09
8.841408091163703e-09
8.063224947502087e-09
7.354083501339409e-09
6.707047963201126e-09
6.116701493936274e-09
5.578527170793397e-09
5.0876975426107205e-09
4.640046090403174e-09
4.231786441212656e-09
3.859443354659626e-09
3.519859408599537e-09
3.21027626253314e-09
2.9276995603530844e-09
2.6700971818514713e-09
2.435250858662885e-09
2.2208929281072736e-09
2.0254794888712247e-09
1.8473300029928202e-09
1.6847220613994717e-09
1.5365435838912362e-09
1.4012919624155333e-09
1.2779934842178298e-09
1.1655442304671406e-09
1.063029154413563e-09
9.69457758202857e-10
8.841573299139199e-10
8.063600247477081e-10
7.354091269589071e-10
6.707011451910234e-10
6.117097634048087e-10
5.578649795085198e-10
5.087789307445779e-10
4.6401191102065233e-10
4.231838902938857e-10
3.859483003449216e-10
3.520023081246313e-10
3.2102993543612637e-10
2.927717426103188e-10
2.6702106726980993e-10
2.4352617399497427e-10
2.2209852026268127e-10
2.0254860882256392e-10
1.8472650820919935e-10
1.6847257324077224e-10
1.5365460483191912e-10
1.401293790435202e-10
1.2779951646134067e-10
1.1655894284445683e-10
1.0629901475367676e-10
9.694951495507942e-11
8.84190226040065e-11
8.063606634157516e-11
7.354097283828981e-11
6.707269339661916e-11
6.117102585972969e-11
5.5786537344744096e-11
5.087792908988227e-11
4.640122349621773e-11
4.231840318112747e-11
3.859486107941532e-11
3.519891621935963e-11
3.2101793831078984e-11
2.9277184764081496e-11
2.6702117735126664e-11
2.4351703151254553e-11
2.220901807827755e-11
2.025562999114433e-11
1.8473354962985632e-11
1.6847900736927445e-11
1.5365468909162456e-11
1.4012946508872935e-11
1.2779959914699886e-11
1.1655462779330845e-11
1.0629909199716221e-11
9.694593225157163e-12
8.841908403245419e-12
8.063612970959463e-12
7.354380631004183e-12
6.707275667219111e-12
6.116878213187865e-12
5.578870456346684e-12
5.0877992478384775e-12
4.6401288739213546e-12
4.231848646120782e-12
3.859638219328637e-12
3.5200327063372264e-12
3.210187714865026e-12
2.927837131884059e-12
2.670220022872577e-12
2.4351785777089863e-12
2.2209100815867937e-12
2.0254948887423248e-12
1.8473437894432745e-12
1.6847348366480203e-12
1.5364972520527214e-12
1.40130296662526e-12
1.2780043748588636e-12
1.1655546621822981e-12
1.0629993070396752e-12
9.694677131485888e-13
8.841658788260655e-13
8.064000857088523e-13
7.354186896957245e-13
6.70710627411303e-13
6.116961755733924e-13
5.578743558468661e-13
5.087882727849582e-13
4.64038734549706e-13
4.231932088616777e-13
3.859576140142404e-13
3.520116079656621e-13
3.210270844724362e-13
2.9278099911148474e-13
2.670202920732849e-13
2.43526186803298e-13
2.2209937433951014e-13
2.0256544231065856e-13
1.8473574269030565e-13
1.6848179235531048e-13
1.536638300034537e-13
1.4013860663500913e-13
1.2781356259134007e-13
1.1656377190426393e-13
1.0630823739653326e-13
9.695873593880468e-14
6.660104576716439e-05
6.438287917335729e-05
6.178287960101979e-05
3.451880464025831e-05
3.333760354274637e-05
3.197613210057425e-05
3.0470771136225267e-05
2.311345406882466e-05
2.2136866171554823e-05
2.1076206224176163e-05
1.994750615884897e-05
1.8777095284962585e-05
1.759890304285055e-05
1.2437164068695109e-05
1.1719329420736783e-05
1.0987837191936884e-05
1.0265838382952493e-05
9.554029565139667e-06
8.863719485357131e-06
8.200953884409365e-06
5.559709437908525e-06
5.163957686708447e-06
4.78369090949291e-06
4.420177424639658e-06
4.0762425561844175e-06
3.751632183231559e-06
3.4486727768480494e-06
3.1654102284977746e-06
2.9027268923788693e-06
2.659364934711595e-06
1.54489650883316e-06
1.420069577521982e-06
9.510378012049574e-07
8.757157398170601e-07
8.051009231501772e-07
7.39277665895354e-07
6.780450629888214e-07
6.212854997618438e-07
5.688832394906877e-07
5.205144222068492e-07
4.760421368907006e-07
4.3515301406245354e-07
2.738057791935002e-07
1.7825827866339314e-07
1.6340214784023207e-07
1.496532923532004e-07
1.3696366432196586e-07
1.252853036502907e-07
1.145410363755953e-07
1.0467642266972371e-07
9.562812396043861e-08
8.733861115726144e-08
7.974895071849464e-08
7.280325286862173e-08
6.645055087306292e-08
6.06459639287438e-08
5.534011270246115e-08
5.049559560744999e-08
4.607070505601642e-08
4.203086050758175e-08
3.834308290433459e-08
3.497719482335755e-08
3.190563041677391e-08
2.468234187389536e-08
2.2512329493441785e-08
2.0536603396513215e-08
1.873188708621405e-08
1.708540205465126e-08
1.558343357110039e-08
1.4213258851266417e-08
1.2962082724683148e-08
1.1823341440060737e-08
1.0782382667468924e-08
9.8349781048027e-09
8.968941711158963e-09
8.179968096359501e-09
7.46036698647226e-09
6.804039685686819e-09
6.206063171109865e-09
5.6600601534689275e-09
5.162083109174512e-09
4.707445222692673e-09
4.293268379450573e-09
3.915917910968415e-09
3.5710211999921227e-09
3.257147843151591e-09
2.970562428890865e-09
2.7091923227421577e-09
2.470570766190195e-09
2.2531917509334707e-09
2.055144725746755e-09
1.8741274628575913e-09
1.7093974043794078e-09
1.5589906310658881e-09
1.4216749521683024e-09
1.2965840069984754e-09
1.1824992438008673e-09
1.0784522875062575e-09
9.836590002630097e-10
8.970195213274282e-10
8.18090542261674e-10
7.461843986770822e-10
6.805282827006758e-10
6.206475365832525e-10
5.659807997382974e-10
5.161806293017573e-10
4.708094411759401e-10
4.293834505266004e-10
3.916022977574308e-10
3.5710980678739366e-10
3.2572060270136925e-10
2.970607247275677e-10
2.709226126606966e-10
2.4705986109185403e-10
2.253210879285674e-10
2.0549527811456484e-10
1.8741392666587996e-10
1.7094063081045116e-10
1.558841190191364e-10
1.4218222786285647e-10
1.2967173517075937e-10
1.1825020181342864e-10
1.0785625324399452e-10
9.836607200268309e-11
8.971092581796872e-11
8.180915450416465e-11
7.461083670970215e-11
6.805269862788474e-11
6.205859220688448e-11
5.660377085307377e-11
5.162325354849334e-11
4.7080967381240393e-11
4.29340588072294e-11
3.916024462732215e-11
3.571456831473013e-11
3.2568816320357505e-11
2.970311422929204e-11
2.7089562789708048e-11
2.4708447010660745e-11
2.2534372201160653e-11
2.0549536846858784e-11
1.874140111587825e-11
1.7094071461966947e-11
1.5589979218364103e-11
1.421680860529039e-11
1.296718127429373e-11
1.1826210629302165e-11
1.0784554217371842e-11
9.836614939112212e-12
8.97110017089427e-12
8.180922979178624e-12
7.461091165526213e-12
6.804596737891227e-12
6.2064874974998994e-12
5.660384601852142e-12
5.1618164985692085e-12
4.708104234003234e-12
4.293413352173405e-12
3.9160319274055015e-12
3.571107074580541e-12
3.256889089645316e-12
2.9706160055628525e-12
2.7092347258709397e-12
2.4708521647102207e-12
2.253219294109645e-12
2.0551667090296192e-12
1.874147571520588e-12
1.7094146065390596e-12
1.5590053795716742e-12
1.421688310164858e-12
1.2967255784381087e-12
1.1826285127879365e-12
1.0785707516927924e-12
9.83570558405008e-13
8.970277398997215e-13
8.181815868496983e-13
7.461912051128253e-13
6.804671289231722e-13
6.205941267726154e-13
5.66045916365854e-13
5.162407407933325e-13
4.707707890786223e-13
4.293487920074045e-13
3.9157148168453994e-13
3.571181653442897e-13
3.2569636800330035e-13
2.9703934888793775e-13
2.709309362221629e-13
2.4709268382705807e-13
2.2535194144842041e-13
2.055035692956592e-13
1.8742221152648548e-13
1.7094891591186234e-13
1.5590800711734552e-13
1.4217630215297944e-13
1.2968003668833638e-13
1.1825849818389933e-13
1.0785374591811473e-13
9.83743540255401e-14
8.971023321766393e-14
8.182562722871486e-14
6.557340459445821e-05
6.384057440697267e-05
6.167013522410863e-05
5.915326025772946e-05
5.639593229469215e-05
3.232786501707561e-05
3.1067899797494197e-05
2.9664115300554344e-05
2.815297197151874e-05
2.0448490107916848e-05
1.9522890643363037e-05
1.852237314143866e-05
1.748146358689561e-05
1.6423460012124294e-05
1.5361390346540336e-05
1.4309435351165651e-05
9.935744619569762e-06
9.300576924711987e-06
8.67226507619331e-06
8.058715940841506e-06
7.4689474660372176e-06
6.90345806931664e-06
4.603530615132974e-06
4.270710757573142e-06
3.951959807358469e-06
3.648056239833655e-06
3.3618005666744253e-06
3.0921680909779973e-06
2.840612580176735e-06
2.6063304931274377e-06
2.3890280398386605e-06
1.3964281141026125e-06
1.284202839237479e-06
1.1794180916520038e-06
1.0819237888490655e-06
9.916268221178204e-07
6.612198389651435e-07
6.066998547435642e-07
5.561680513609794e-07
5.093766735566163e-07
4.662282591610291e-07
4.2647014522966433e-07
3.89897849731145e-07
2.2637668164634564e-07
1.6120140533643048e-07
1.478097895556742e-07
1.3540174526165516e-07
1.2393893940259722e-07
1.1339160664253672e-07
1.0368110061015188e-07
9.476268970980758e-08
8.657202053067058e-08
7.907968147071075e-08
7.220525192474546e-08
6.592005433206506e-08
6.01716008876143e-08
5.491640256042457e-08
5.0118340432580184e-08
3.8910384464616444e-08
3.55065860179594e-08
3.2397477116034433e-08
2.955822523821908e-08
2.696776064833775e-08
2.4601409990993477e-08
2.244039410629999e-08
2.0470949166309138e-08
1.867143153984418e-08
1.703175429099207e-08
1.5534829030968453e-08
1.4168312786149154e-08
1.2923372642370485e-08
1.178699848592849e-08
1.0750426381122301e-08
9.804318677229278e-09
8.941951590352405e-09
8.155900860172587e-09
7.437996467974431e-09
6.784081735257673e-09
6.187260842604581e-09
5.642928761482754e-09
5.146155555249433e-09
4.6936868257473465e-09
4.280465227854772e-09
3.904094019123233e-09
3.5605987137754084e-09
3.2471204537720524e-09
2.9616014722414646e-09
2.701023803088162e-09
2.463368101616873e-09
2.2464853001112052e-09
2.0488225248013674e-09
1.868550974494553e-09
1.7041405833314178e-09
1.5542920407714173e-09
1.4174453179940683e-09
1.2927268808510875e-09
1.1789842085754539e-09
1.07531089478632e-09
9.806950153323334e-10
8.944050744511832e-10
8.156570880882375e-10
7.439338333016021e-10
6.784759049793149e-10
6.187395283808292e-10
5.642972881153603e-10
5.146768429449519e-10
4.693909265872571e-10
4.280635484823703e-10
3.904226622782862e-10
3.560695161149514e-10
3.247193920984746e-10
2.961477330153937e-10
2.7008986920311817e-10
2.4633996126093844e-10
2.2465092155824334e-10
2.0489663607649038e-10
1.8686798726235548e-10
1.7041516755157137e-10
1.5542047398587904e-10
1.4174516321337768e-10
1.2927312680901026e-10
1.178984954136841e-10
1.0752470567523922e-10
9.806971260589364e-11
8.944064454045342e-11
8.156583567025388e-11
7.439348697753065e-11
6.784350588673571e-11
6.187781451486415e-11
5.643323277912602e-11
5.146456522355668e-11
4.693911992854362e-11
4.280636184169038e-11
3.9042260967092055e-11
3.560478207583724e-11
3.247194811429126e-11
2.9616585762941394e-11
2.701064840784808e-11
2.4634003414213907e-11
2.246510105271862e-11
2.0488416367771055e-11
1.868565854191872e-11
1.7041523844972438e-11
1.554300837369235e-11
1.4175392785137646e-11
1.2927319781548675e-11
1.1790579561622352e-11
1.0752477644280261e-11
9.806376881884459e-12
8.94407121953635e-12
8.156590395584533e-12
7.439355794337143e-12
6.784357764458956e-12
6.187408549869277e-12
5.643330468063486e-12
5.146463658111116e-12
4.6939192180371226e-12
4.2809059354406735e-12
3.9039939133216945e-12
3.5607038520161317e-12
3.247202089420165e-12
2.9616658515374265e-12
2.7009064443423136e-12
2.4632566781209442e-12
2.246517517584931e-12
2.0489747059527093e-12
1.868687867369189e-12
1.7042643172437967e-12
1.5542129400686872e-12
1.4175467045707988e-12
1.2928186860528503e-12
1.1789930765155015e-12
1.0752551916971975e-12
9.807052577174655e-13
8.943597020643404e-13
8.157164924873695e-13
7.438973878316731e-13
6.784848152545315e-13
6.187862326339198e-13
5.643058700340365e-13
5.146537963028717e-13
4.69399353216408e-13
4.2809802492234906e-13
3.904307652556547e-13
3.560778167978451e-13
3.2472764012953474e-13
2.961558542683141e-13
2.7009807553499934e-13
2.4634820635516344e-13
2.2467296097049348e-13
2.0489233702690685e-13
1.868647769227932e-13
1.704234287185078e-13
1.554382731547371e-13
1.4175342322257174e-13
1.2928138515880517e-13
1.17913982322318e-13
1.0753296194156454e-13
9.807195356558158e-14
8.944889677018923e-14
8.157909015468639e-14
6.84335216740136e-05
6.679727821410492e-05
6.0930272060694375e-05
5.884657937209654e-05
5.6450194077083794e-05
5.380556381157446e-05
5.097170129937827e-05
2.9148315866547896e-05
2.7922164959202363e-05
2.6586409342955544e-05
2.5164452985376644e-05
2.3688619611698237e-05
1.6800353174078014e-05
1.5908200151755634e-05
1.4984085768074838e-05
1.4043536840529786e-05
1.3116506842282128e-05
1.2203944786842517e-05
8.315001609800552e-06
7.769991595999758e-06
7.236089718741713e-06
6.716066549626914e-06
6.217691419200902e-06
5.742038121589714e-06
5.29283244100848e-06
3.510026128946892e-06
3.245025667196922e-06
2.992803119013664e-06
2.7558065856388666e-06
2.533437994375018e-06
2.3259655711199665e-06
2.1334794684691364e-06
1.2567046841715784e-06
1.1564032929705328e-06
1.0625897742418975e-06
9.75243305031736e-07
8.941413800572212e-07
8.190015213163138e-07
7.497379307269225e-07
4.96733930267918e-07
4.55134257449644e-07
4.1668406362406663e-07
3.8122763986875526e-07
2.2344107354654793e-07
2.048305800144738e-07
1.8758579836502986e-07
1.3347612329333544e-07
1.2230307355949354e-07
1.11969029867516e-07
1.0244913185181097e-07
9.369477806090271e-08
8.564342146181048e-08
7.82559814852553e-08
7.148202707519287e-08
6.527770461466403e-08
5.9595219560514437e-08
5.44006216952651e-08
4.241142967382286e-08
3.871221945857293e-08
3.5330726969912565e-08
3.2240799891631994e-08
2.941816494772749e-08
2.6842110615940408e-08
2.4488455706872314e-08
2.233865638015676e-08
2.0377837120160087e-08
1.8589488489720084e-08
1.6956523117707405e-08
1.546569794174442e-08
1.410644133650189e-08
1.2866393056478063e-08
1.1735217146468512e-08
1.0703972429667669e-08
9.762072390944419e-09
8.904035280575727e-09
8.120394278077268e-09
7.406114170673373e-09
6.754623980449801e-09
6.1607886842380215e-09
5.618805572775494e-09
5.124179518792e-09
4.673366925623912e-09
4.262204403666298e-09
3.887440100645394e-09
3.5454153230923516e-09
3.2334759963011344e-09
2.948803479929826e-09
2.6893504554589794e-09
2.4528726907336536e-09
2.236918466822464e-09
2.040219864822485e-09
1.860594751122533e-09
1.6969868233556282e-09
1.5475800260537546e-09
1.4114957725291309e-09
1.2872238619371483e-09
1.174033364289805e-09
1.0706683221788013e-09
9.764610015527175e-10
8.905967286426101e-10
8.12234107186499e-10
7.407663808194761e-10
6.755468100951267e-10
6.161430771150784e-10
5.6189564105968e-10
5.124855820534052e-10
4.67392493521235e-10
4.262415896858565e-10
3.887370155702342e-10
3.5453234396826695e-10
3.2333745024141215e-10
2.9490485691699557e-10
2.6894033264346583e-10
2.4529117699427507e-10
2.2370821972028738e-10
2.0402433313324447e-10
1.8607242923647743e-10
1.6970061008085726e-10
1.547682977169591e-10
1.4115036366443043e-10
1.2873066190397308e-10
1.1740376396971077e-10
1.0707352967724588e-10
9.764636691455392e-11
8.905985812831441e-11
8.122359046723307e-11
7.40723394224437e-11
6.755881864307408e-11
6.161437733117545e-11
5.6192979367309075e-11
5.1245539121653085e-11
4.673928419221074e-11
4.262673624293285e-11
3.887372023345595e-11
3.5453254975632276e-11
3.233375361180966e-11
2.9488734497058096e-11
2.6895655483516854e-11
2.4529130419514723e-11
2.236949504510911e-11
2.0402443427202904e-11
1.8606136665715202e-11
1.6970014411168614e-11
1.547683783577595e-11
1.4115044556741423e-11
1.2873074360255447e-11
1.1739681639415696e-11
1.0707358275046489e-11
9.765227527582008e-12
8.90546120146035e-12
8.121877867991222e-12
7.407684602104375e-12
6.755889366073247e-12
6.161445061056283e-12
5.619305406284737e-12
5.124561527930631e-12
4.6736563812690226e-12
4.262681053788943e-12
3.88761204656664e-12
3.545545051166729e-12
3.2335762413888974e-12
2.9488808547473793e-12
2.6894120266040958e-12
2.4527736422309056e-12
2.2370907230269555e-12
2.0401296374882736e-12
1.8606210663504753e-12
1.6970088404799042e-12
1.547691180534097e-12
1.4114274008478943e-12
1.2873148355568583e-12
1.1740458071103642e-12
1.0707432252225203e-12
9.765301509677758e-13
8.906068059991704e-13
8.121951852342591e-13
7.407315358874986e-13
6.755559130974053e-13
6.161519047194159e-13
5.619379391053147e-13
5.124942148304349e-13
4.673730364722883e-13
4.262755038163795e-13
3.8874534225001077e-13
3.5456190360955855e-13
3.2336502266405934e-13
2.949131290687026e-13
2.6896469372294975e-13
2.452994395245993e-13
2.2370308550280198e-13
2.0403256992058737e-13
1.8608063868915255e-13
1.6970828282840587e-13
1.5476725611247238e-13
1.4115858437822026e-13
1.287311795718339e-13
1.1740495445538402e-13
1.0708172142960602e-13
9.766041400972106e-14
8.906807952783076e-14
8.122691701892614e-14
6.861975039708537e-05
6.526293343411447e-05
6.367548171286559e-05
6.165272670556734e-05
5.5956543364381515e-05
5.367343444014341e-05
5.11386353949634e-05
4.844646552803722e-05
4.565426211193766e-05
2.5411378956579713e-05
2.4286842253185762e-05
2.3063616087073494e-05
2.1786243239710723e-05
2.0482340369817768e-05
1.9170223242981156e-05
1.3416274512254641e-05
1.2616474020136183e-05
1.1808844002238825e-05
1.1010211199709671e-05
1.0230752678648676e-05
9.481525717018205e-06
6.432819422352225e-06
5.982627767480072e-06
5.546756414699466e-06
5.129848338476119e-06
4.732959749779688e-06
4.359968673658571e-06
2.872014819765501e-06
2.6523363522945813e-06
2.4445116194258924e-06
2.2491924362922205e-06
2.0667093701368445e-06
1.8965539462677755e-06
1.1271100273539963e-06
1.037838589975284e-06
9.54227760471269e-07
8.761741242949556e-07
8.035685060709426e-07
7.363725491796064e-07
6.742069423844368e-07
6.169365793589198e-07
5.642076698626367e-07
3.424727982385122e-07
3.136022517693512e-07
2.0175257802254235e-07
1.8499649760635018e-07
1.6945691273733345e-07
1.551382530543246e-07
1.4192617271632908e-07
1.0102080169521613e-07
9.245379936985714e-08
8.455397090406478e-08
7.72985710982414e-08
7.063677252778903e-08
6.452794102338189e-08
5.893114404406752e-08
4.613741063484262e-08
4.213106662669881e-08
3.846055978422412e-08
3.511087320368437e-08
3.204490962593027e-08
2.9240029053132433e-08
2.6680694787261615e-08
2.434575594737488e-08
2.2211382548770163e-08
2.0260870384337772e-08
1.848448067537453e-08
1.6859696603618508e-08
1.538039763015229e-08
1.4029041403410657e-08
1.2794792310419565e-08
1.1671322655438066e-08
1.0644152679913919e-08
9.708226142527168e-09
8.855393944081544e-09
8.076592034913705e-09
7.366225234754262e-09
6.717599533135452e-09
6.126687193730388e-09
5.587728544676146e-09
5.0966823535509165e-09
4.6483041071754765e-09
4.239357201561599e-09
3.8663780535445726e-09
3.5258529768071898e-09
3.2159679701226348e-09
2.9330145844454797e-09
2.674682184658638e-09
2.4395988610673848e-09
2.2249484222634365e-09
2.0289754374147455e-09
1.8506404011867695e-09
1.687807428061125e-09
1.5393014428149368e-09
1.4038614726347416e-09
1.2803386644522791e-09
1.167683965736482e-09
1.06494105655475e-09
9.712384062629905e-10
8.85690080466538e-10
8.078418292147754e-10
7.366854825295228e-10
6.718654629669933e-10
6.128112288325056e-10
5.588906465514175e-10
5.097143807040328e-10
4.6481770904542617e-10
4.239621161631346e-10
3.8665812339482915e-10
3.5263642155471017e-10
3.215754207008747e-10
2.933103644479113e-10
2.675021071803487e-10
2.4393992610870493e-10
2.224985756699173e-10
2.0290040759649274e-10
1.8506626774782314e-10
1.6878245037838707e-10
1.5393143172199398e-10
1.4038713668209866e-10
1.2803459478828252e-10
1.1675702537322283e-10
1.0649454479577815e-10
9.712418045541402e-11
8.857830805838014e-11
8.07761341312027e-11
7.367623081943197e-11
6.718666387369727e-11
6.128122155399825e-11
5.5883435130498745e-11
5.0971501779696536e-11
4.648181848570031e-11
4.2396250244010904e-11
3.86618944742494e-11
3.526366657069371e-11
3.216084696588913e-11
2.9331041790310876e-11
2.6750228718183822e-11
2.4396499290358063e-11
2.224987250968866e-11
2.029212562717563e-11
1.85066393016454e-11
1.687825635683896e-11
1.5391582492010292e-11
1.4038723531916616e-11
1.2803468755819575e-11
1.1676903027628922e-11
1.0649462842613581e-11
9.712426257114433e-12
8.857838734083158e-12
8.07844565528029e-12
7.367630721377178e-12
6.71935978931938e-12
6.128129679179928e-12
5.588351012067092e-12
5.09663740902031e-12
4.648663713733484e-12
4.239199722914351e-12
3.866196809761221e-12
3.5263740126399793e-12
3.2160920384541987e-12
2.9328121633918735e-12
2.6750302099990952e-12
2.439657261908668e-12
2.22499458174387e-12
2.0292198916669377e-12
1.8504823748454264e-12
1.6878329584912897e-12
1.5393226686260662e-12
1.4037363966589125e-12
1.2803541960138519e-12
1.1676976218234223e-12
1.0649536037886004e-12
9.712499461440595e-13
8.857007918302211e-13
8.078518875775773e-13
7.36770394352564e-13
6.719433023986601e-13
6.12820291858896e-13
5.588424098519851e-13
5.09671051390057e-13
4.648736843122012e-13
4.239705558188762e-13
3.8666645936842293e-13
3.5264471944118695e-13
3.2158368550664557e-13
2.9331846185624283e-13
2.675103358095588e-13
2.4397304514574466e-13
2.225067807354461e-13
2.0292931496036526e-13
1.8507445381587502e-13
1.6879062720082907e-13
1.539396008013286e-13
1.4039529984383548e-13
1.2804281854303947e-13
1.1677711170231557e-13
1.0649183169861456e-13
9.713233832866131e-14
8.858646476996951e-14
8.078429026040898e-14
6.596982659564514e-05
6.529159780992935e-05
6.407941409455354e-05
6.238506513754941e-05
5.852398929393486e-05
5.6275749494097054e-05
5.084688979885426e-05
4.8452950233153986e-05
4.5899856808835296e-05
4.327214642284409e-05
4.059085301310123e-05
2.159698312683729e-05
2.059936461586385e-05
1.9535717735677097e-05
1.842648857480356e-05
1.7291374698580714e-05
1.6167833631357097e-05
1.117750649792538e-05
1.0490237522945639e-05
9.803712349133188e-06
9.1308828341124e-06
8.475476943101716e-06
7.847124258125168e-06
5.29152400748246e-06
4.9148449235316465e-06
4.551265370341588e-06
4.2055071376219676e-06
3.877160013490056e-06
3.568689744344971e-06
2.342669082210599e-06
2.1614074799505847e-06
1.9906425005149076e-06
1.830332889051482e-06
1.0917869534512236e-06
1.0079710692011783e-06
9.28860328469107e-07
8.545485457110245e-07
7.849520331600033e-07
7.202740451852095e-07
6.602152565369643e-07
6.047138131010349e-07
5.534670858333972e-07
5.062792706088274e-07
3.0856098707687214e-07
2.826405316472218e-07
1.8189621465592756e-07
1.6682427632449311e-07
1.528735859876217e-07
1.399618251690641e-07
1.2807200029263224e-07
1.171177629001551e-07
8.333415035107235e-08
7.623082739744444e-08
6.969794762790224e-08
6.369795508002107e-08
5.819426656025266e-08
4.5750375840815236e-08
4.1791046799400514e-08
3.8164239144374017e-08
3.48445633168466e-08
3.1807731837132614e-08
2.9031069940168636e-08
2.6493463585804247e-08
2.417501539466714e-08
2.2056100061594338e-08
2.012278188970015e-08
1.8357748742637553e-08
1.6746671706870477e-08
1.5277409012293664e-08
1.3934660739033678e-08
1.2711241602529449e-08
1.1594216080674945e-08
1.0575122507308989e-08
9.645434176341118e-09
8.796754585467299e-09
8.023207298555999e-09
7.318095454896854e-09
6.673996813678685e-09
6.0873690387550896e-09
5.551527853611111e-09
5.063509297126345e-09
4.617758754545304e-09
4.211795616247672e-09
3.8412520741073265e-09
3.5030697904784372e-09
3.195080880235662e-09
2.9139709781659415e-09
2.657411183542232e-09
2.4237625507625603e-09
2.210508200308956e-09
2.0160141783967936e-09
1.8386321509023053e-09
1.6767447637858965e-09
1.5293155843648236e-09
1.3947542856235473e-09
1.27203296478791e-09
1.1601093056504441e-09
1.057962221515121e-09
9.648739193557556e-10
8.800349395066194e-10
8.025481893650325e-10
7.319329384809419e-10
6.675313920026131e-10
6.088365489586034e-10
5.552657351276716e-10
5.064084463634343e-10
4.618501224851661e-10
4.21212403598719e-10
3.841245731740734e-10
3.5034926428624717e-10
3.195009548215039e-10
2.9138856287591323e-10
2.6574942693776727e-10
2.423825531624195e-10
2.2105555317615878e-10
2.0160506448764133e-10
1.8385366829568154e-10
1.676877843614683e-10
1.5292284301154058e-10
1.394672956704146e-10
1.2719569087241045e-10
1.160038536099377e-10
1.0580386153656717e-10
9.648782405082864e-11
8.800384030809169e-11
8.025508158954461e-11
7.31984101336992e-11
6.675774319795239e-11
6.08837863776883e-11
5.5522953530668246e-11
5.064092884991735e-11
4.618507649238998e-11
4.211846948340286e-11
3.841250143423926e-11
3.5032618345916734e-11
3.195226897532893e-11
2.9140816361854665e-11
2.6574960554936747e-11
2.4236652804456056e-11
2.2105571675192842e-11
2.0159171086056434e-11
1.8385383288250576e-11
1.6768792946167304e-11
1.5292297129299982e-11
1.3947675811407595e-11
1.2720432246517145e-11
1.1601172822639165e-11
1.0580396072649733e-11
9.649436616337342e-12
8.799801934484875e-12
8.026053151438377e-12
7.319357812692409e-12
6.675334369816588e-12
6.087978022939305e-12
5.552674649644726e-12
5.0637609262569005e-12
4.618514970931625e-12
4.21213643473375e-12
3.841257443884575e-12
3.50350385178613e-12
3.19502014732793e-12
2.9138937204641175e-12
2.657681418084385e-12
2.4238349750997268e-12
2.2105644852807144e-12
2.0160594871172326e-12
1.8386688202761723e-12
1.6767742701563474e-12
1.5293394792124669e-12
1.3946814573562797e-12
1.2719653219584698e-12
1.1600468760533157e-12
1.0579760404556171e-12
9.64886331820113e-13
8.800464655726867e-13
8.025588616827425e-13
7.319430965839827e-13
6.675407530826125e-13
6.088459060837642e-13
5.552747813089234e-13
5.064173347086775e-13
4.618588141697189e-13
4.2122096023365204e-13
3.8413306130595726e-13
3.503577026449851e-13
3.195307381981317e-13
2.913966897714772e-13
2.657576554969144e-13
2.423907425430789e-13
2.2104889087319845e-13
2.0159970063906599e-13
1.8387414658410606e-13
1.6769593126171842e-13
1.5294122327387912e-13
1.3947542476276596e-13
1.2720381494373e-13
1.1601974627819716e-13
1.0581198198893116e-13
9.65023646299876e-14
8.801191833444045e-14
8.026853930552084e-14
6.255540591395508e-05
6.244567287268642e-05
6.180852946904383e-05
6.0668893492190346e-05
5.909164160517394e-05
5.712045357611924e-05
5.4813408522022856e-05
5.081697919756293e-05
4.575573871218461e-05
4.336543156168482e-05
4.087454363996974e-05
3.833276462438976e-05
3.5810454490026964e-05
3.3343184538327784e-05
1.720318358616452e-05
1.6281180896615564e-05
1.5337020562898717e-05
1.4376661181339528e-05
1.3422537907609117e-05
9.230834775070386e-06
8.650772458161653e-06
8.073640421721383e-06
7.509928674290835e-06
6.963998818540951e-06
6.441549788018477e-06
4.3328602226685855e-06
4.019630706863501e-06
3.7183508859099568e-06
3.4324547390605705e-06
3.1623208618427706e-06
2.9086933742172674e-06
1.9069121971131848e-06
1.757760120973123e-06
1.6175155510770196e-06
9.734794130106996e-07
8.995762139299811e-07
8.295375485866192e-07
7.635948369698884e-07
7.018779583077075e-07
6.442825653152035e-07
5.908142767036016e-07
5.41296890964292e-07
4.955396604437571e-07
4.533915509045747e-07
2.7755175346975606e-07
2.543062550136648e-07
2.3278700469164374e-07
1.5027204906140394e-07
1.3772806052922037e-07
1.2613213592206828e-07
1.1543200630313225e-07
1.0557973179560716e-07
9.652189264708093e-08
8.820641011079034e-08
6.278443188844181e-08
5.737874652919818e-08
4.5303969166863664e-08
4.139991209614385e-08
3.7824120340332214e-08
3.453966025196217e-08
3.153673577791747e-08
2.879268073478406e-08
2.627708039710236e-08
2.3983597630337682e-08
2.1882828754855473e-08
1.9968892235177103e-08
1.8216644062682853e-08
1.6619032153593217e-08
1.5160773894945968e-08
1.3829818464009678e-08
1.2616703278939966e-08
1.1506994221267115e-08
1.0495841381924364e-08
9.573327085526823e-09
8.731734277701497e-09
7.964019357864097e-09
7.26371526521796e-09
6.625688617616471e-09
6.042952838893976e-09
5.51078654656993e-09
5.0260425457847605e-09
4.5844541394536e-09
4.180668082065113e-09
3.812876551486811e-09
3.477435206304058e-09
3.1714959206269898e-09
2.8924647171374957e-09
2.6382888570011066e-09
2.405883074349753e-09
2.1942037037028815e-09
2.001146299036037e-09
1.8250738450391534e-09
1.6644924462918606e-09
1.5182167427467408e-09
1.384471271326768e-09
1.2626554318277155e-09
1.1515572059284554e-09
1.0502338394458539e-09
9.578255966836752e-10
8.736500414872483e-10
7.966865405770359e-10
7.265865578955214e-10
6.62655244154665e-10
6.043490425104546e-10
5.512374484268536e-10
5.026759446823628e-10
4.5849965505144813e-10
4.1810793469904457e-10
3.813638164979242e-10
3.477670475954931e-10
3.172044041307341e-10
2.8926011092051953e-10
2.6380835861496953e-10
2.4062424310568824e-10
2.1942633720147164e-10
2.001191333540705e-10
1.8251083366964366e-10
1.664518754829657e-10
1.518059172724962e-10
1.3844865547929345e-10
1.26266687436796e-10
1.1515657887787042e-10
1.0502408199854489e-10
9.579426575541891e-11
8.73552167316733e-11
7.966890958581927e-11
7.265891671540506e-11
6.626571890199644e-11
6.043505457987463e-11
5.512386117511277e-11
5.027355955109003e-11
4.584467820931034e-11
4.181084426985429e-11
3.8136396554726225e-11
3.477674672568909e-11
3.171677068364411e-11
2.8926039289354546e-11
2.6380861978623398e-11
2.4059632773715496e-11
2.1942646544716615e-11
2.0011932208340137e-11
1.8251099819555312e-11
1.6645201565737356e-11
1.5180604985483106e-11
1.3844876967048025e-11
1.2626678575396438e-11
1.1517013160752838e-11
1.0502415153693409e-11
9.578317160090895e-12
8.735529778000702e-12
7.967828862503588e-12
7.265898549014346e-12
6.626578932699154e-12
6.043512529057448e-12
5.512393261775688e-12
5.026776125026482e-12
4.585010359395255e-12
4.181579858325274e-12
3.813646862099335e-12
3.478087985941032e-12
3.1716842882844824e-12
2.892611157795999e-12
2.6380934377540867e-12
2.405970518550128e-12
2.1942719001850764e-12
2.0014335574581212e-12
1.8251166847240868e-12
1.6647212786865739e-12
1.5180672918246512e-12
1.3844945334154814e-12
1.2626747151662889e-12
1.1517082059786215e-12
1.0503710764774772e-12
9.57838665104636e-13
8.735599533195482e-13
7.966968545460208e-13
7.266817207394427e-13
6.626649337389029e-13
6.043583103750321e-13
5.511820381107432e-13
5.026847010727199e-13
4.584546041184208e-13
4.1811627653494047e-13
3.8132728438574497e-13
3.4781593537823296e-13
3.17175574266698e-13
2.892682698671177e-13
2.638473122566197e-13
2.4060422121375086e-13
2.1943436618275498e-13
2.0012722868886323e-13
1.8251891034486012e-13
1.664599330457887e-13
1.5181397173148e-13
1.3847286414370875e-13
1.2628946169694493e-13
1.1516461859792186e-13
1.0503208908569953e-13
9.579111235729429e-14
8.736324144950276e-14
7.967693186771618e-14
6.360419951270144e-05
6.372260301324872e-05
5.882007786329719e-05
5.82397605334724e-05
5.7195018769533376e-05
5.5725123282208483e-05
5.3873835400433194e-05
5.172052976277254e-05
4.9327760750696396e-05
4.5480339233471295e-05
4.0834653087038716e-05
3.84848140011999e-05
3.610698766062731e-05
3.374459817186824e-05
3.1419057610370364e-05
2.9149945278155466e-05
1.4225946555753998e-05
1.3443448010769203e-05
1.2640306642269056e-05
1.1832544632347996e-05
1.1036011941475726e-05
7.583201441192624e-06
7.094919643633093e-06
6.6124980364697355e-06
6.143419293155012e-06
5.689942567980341e-06
5.258752679020669e-06
3.5373191154651634e-06
3.277308247439725e-06
3.028814634135347e-06
2.7933428541024535e-06
2.5717970315045466e-06
2.363990732538558e-06
1.5500172199920046e-06
1.310456016137017e-06
8.664615829188158e-07
8.014026832330925e-07
7.395576897863857e-07
6.812526620241678e-07
6.264920287734718e-07
5.754053123561679e-07
5.278602116434862e-07
4.837587633247361e-07
4.4300767401218444e-07
4.054178645339595e-07
2.4936110117024746e-07
2.2851799648830393e-07
2.0925742322256553e-07
1.352234016100056e-07
1.2397869432301067e-07
1.1356626490255796e-07
1.039454948527877e-07
9.509524272441704e-08
8.694805164950929e-08
7.946088913339958e-08
7.260143920236994e-08
6.63105420598563e-08
4.096902556276773e-08
3.7441813058858826e-08
3.421129566635537e-08
3.124614198018501e-08
2.8530938330558412e-08
2.6046543931193457e-08
2.3771104051338202e-08
2.1697580026846195e-08
1.9799860000236488e-08
1.8066319114059865e-08
1.6480924031746927e-08
1.5037903573958582e-08
1.371851119070764e-08
1.2512533399642571e-08
1.1415363710390662e-08
1.0411137620274771e-08
9.497661537339045e-09
8.661697738818123e-09
7.900290455125527e-09
7.205701294541912e-09
6.57208767687536e-09
5.9949722562348155e-09
5.46695350694813e-09
4.986099909455426e-09
4.547520584990593e-09
4.148072865505247e-09
3.782634059473188e-09
3.4498661929288174e-09
3.146361104816563e-09
2.869550906609353e-09
2.6170874276083107e-09
2.3871654094788412e-09
2.1768312969385564e-09
1.9853047138976703e-09
1.8106278018102663e-09
1.6513185872153545e-09
1.506237188337403e-09
1.3735156131492097e-09
1.252664439790854e-09
1.142445571902446e-09
1.0419244107054852e-09
9.50381767898385e-10
8.667584837958616e-10
7.90383183852313e-10
7.209395424248146e-10
6.575050967802907e-10
5.99567984699171e-10
5.468128620551864e-10
4.987692720506344e-10
4.5488321633551343e-10
4.1480030939052127e-10
3.7835549572381557e-10
3.450643671252932e-10
3.147024836097176e-10
2.869719118931728e-10
2.617214733154052e-10
2.387263209183541e-10
2.177209963129203e-10
1.9853612919918147e-10
1.810671145633047e-10
1.6513513030210133e-10
1.5062619422362703e-10
1.3737273316725849e-10
1.2526785520019589e-10
1.1424563528111875e-10
1.0419325845417614e-10
9.502537365505425e-11
8.666417359499978e-11
7.903866728591881e-11
7.209425241307455e-11
6.575074118885138e-11
5.996537993810507e-11
5.468141050946355e-11
4.987703759201605e-11
4.548202181608272e-11
4.1480099199141206e-11
3.7830301883368994e-11
3.4506486284157413e-11
3.1465877364021676e-11
2.8701247503886658e-11
2.6172178787973724e-11
2.387265974066277e-11
2.1769071885754764e-11
1.9853630330033875e-11
1.8106726947226346e-11
1.65135320322156e-11
1.506052098036366e-11
1.3735359105003194e-11
1.2526797104594383e-11
1.1426177985333382e-11
1.0419337418946921e-11
9.50388222934257e-12
8.667644317248775e-12
7.903877631856574e-12
7.209433871296552e-12
6.575082540727033e-12
5.99654725740107e-12
5.46891679258561e-12
4.987012582200408e-12
4.548848190205347e-12
4.148599547018241e-12
3.783037826397706e-12
3.450172188364981e-12
3.1470364980769972e-12
2.870132088533875e-12
2.6175922685066743e-12
2.3869384100641868e-12
2.176914400027985e-12
1.9856487075095832e-12
1.8106798561140231e-12
1.65159198311075e-12
1.506059236865309e-12
1.3735430413943015e-12
1.252686840590674e-12
1.1424646740202365e-12
1.0420870061040514e-12
9.5039534089667e-13
8.66649988819518e-13
7.903948790820592e-13
7.209505025289901e-13
6.574231548201718e-13
5.996618384301986e-13
5.468220925788145e-13
4.987083721129662e-13
4.548281361444973e-13
4.14808886250191e-13
3.783108964751438e-13
3.450243331895051e-13
3.1466662813272087e-13
2.869800720001279e-13
2.6176634360584355e-13
2.387345503771309e-13
2.176986529356998e-13
1.9854423055691193e-13
1.811006016063568e-13
1.651664098781843e-13
1.5063425447118954e-13
1.373615042677519e-13
1.2529345155422265e-13
1.1426968505881166e-13
1.0421589070860138e-13
9.504672156295526e-14
8.667218304268729e-14
7.905775783827076e-14
6.164839430600627e-05
6.225012661316212e-05
5.970674664782737e-05
5.935196322889646e-05
5.46386546819135e-05
5.368659113231168e-05
5.2324994282809923e-05
5.0613788717716475e-05
4.86096355591589e-05
4.639561020681029e-05
4.400724087113224e-05
4.1506276490075266e-05
3.61403717156266e-05
3.392322942866347e-05
3.170547209521629e-05
2.951450989377454e-05
2.7404684467204236e-05
2.5367009296095817e-05
2.3425774868999314e-05
1.1031991616440144e-05
1.0358292299115394e-05
9.682577637496974e-06
9.019426518297336e-06
6.2081104634685645e-06
5.798885414974752e-06
5.396421221076291e-06
5.007611476215364e-06
4.633274119973112e-06
3.1067437151047082e-06
2.8823383722049474e-06
2.6673214153088055e-06
2.462810411980056e-06
2.269211159645146e-06
2.087521333642013e-06
1.268855814793243e-06
1.171492215661556e-06
1.079454970019896e-06
7.12978424437737e-07
6.585494850756757e-07
6.070039718608346e-07
5.585680422194309e-07
5.132742622769973e-07
4.7102936475020355e-07
4.3186320208691296e-07
3.956075889637282e-07
3.621069482722674e-07
2.2378142893983017e-07
2.0513202971776544e-07
1.8788334565589384e-07
1.7196463157677412e-07
1.1150332754032198e-07
1.0216127336559563e-07
9.353288300042913e-08
8.557669636287526e-08
7.825638554202415e-08
7.153038808780658e-08
6.535835689320012e-08
5.969993342832437e-08
5.4517814686106474e-08
3.384968952929322e-08
3.092716254653726e-08
2.8247408592444608e-08
2.5794275269213832e-08
2.3549185262201905e-08
2.1496568774445144e-08
1.961866592882859e-08
1.7903171844403522e-08
1.633604792945317e-08
1.490489942769102e-08
1.359814109809185e-08
1.2405642270351252e-08
1.1316425050969227e-08
1.0322777271391695e-08
9.416045025412182e-09
8.588717096649767e-09
7.834179342338322e-09
7.1453019407642596e-09
6.517326462284277e-09
5.944265793977178e-09
5.4215359352612584e-09
4.944554538379683e-09
4.509659412248918e-09
4.113131222285866e-09
3.751317563078208e-09
3.421320606157189e-09
3.1203376705385026e-09
2.845725614939558e-09
2.595365685724546e-09
2.367107886995077e-09
2.1588476351392697e-09
1.968908069734579e-09
1.7956742896391288e-09
1.6376830591044035e-09
1.4935391306027945e-09
1.3621290802660837e-09
1.2422804793851211e-09
1.1330145854747054e-09
1.033287720470554e-09
9.423711374725873e-10
8.594538558014488e-10
7.838594518726173e-10
7.148641037932681e-10
6.519644009944736e-10
5.946197394991928e-10
5.422810648838465e-10
4.945834652350149e-10
4.5105037578578226e-10
4.113770681545887e-10
3.751673193824992e-10
3.4216864456990163e-10
3.1205073140646364e-10
2.845937011905721e-10
2.5955297157272516e-10
2.3672299402238314e-10
2.1588681881599623e-10
1.9689767494894814e-10
1.7956656461895256e-10
1.6377234697556871e-10
1.4936216845127893e-10
1.3621519292729246e-10
1.2423406528681754e-10
1.1329887935801427e-10
1.0333338635265823e-10
9.42412739668404e-11
8.594612041406766e-11
7.838383393826173e-11
7.14892445666575e-11
6.519896663532022e-11
5.946216535122918e-11
5.423014007672535e-11
4.945676009046241e-11
4.510666746439854e-11
4.1137770686899813e-11
3.7516791471039614e-11
3.421572123542253e-11
3.120510945212955e-11
2.8459398785551193e-11
2.595528082345035e-11
2.3671498178202763e-11
2.1588663620166622e-11
1.9689779303212838e-11
1.7956669656823374e-11
1.6377246460101912e-11
1.4936227023814554e-11
1.3621528843312829e-11
1.2423413829442433e-11
1.1329895559894766e-11
1.0333346885998252e-11
9.424125064577475e-12
8.594606605208336e-12
7.838375080651945e-12
7.1486837379558516e-12
6.5196777453394724e-12
5.9462238481453745e-12
5.4228330875969845e-12
4.945854904593078e-12
4.510673978435978e-12
4.113641486680104e-12
3.751816531700978e-12
3.4216980429624854e-12
3.120626401290646e-12
2.8460458003599467e-12
2.595535231498815e-12
2.367239119261451e-12
2.1588735041175226e-12
1.9689850699279466e-12
1.7957364231824727e-12
1.6376749398704507e-12
1.493577993659176e-12
1.3621600161683892e-12
1.2423053990064898e-12
1.1329966868459797e-12
1.0333059563593949e-12
9.424196376699427e-13
8.594976895355539e-13
7.838447031745584e-13
7.148755660473646e-13
6.519749652349409e-13
5.946295728905996e-13
5.423093163851263e-13
4.945926754457798e-13
4.510745819429587e-13
4.113713317346575e-13
3.751888363225334e-13
3.4216511190411265e-13
3.120589931583378e-13
2.846117649175789e-13
2.595607103988052e-13
2.3673110153992845e-13
2.1590203666768685e-13
1.9689887101352893e-13
1.795807726342293e-13
1.6377462392330678e-13
1.4937011316357214e-13
1.36223130800537e-13
1.242420505190905e-13
1.1331082741654633e-13
1.0334131112947765e-13
9.42458223482312e-14
8.595689157192486e-14
7.839159257403178e-14
5.63420745616231e-05
5.740894450098089e-05
5.8024017052706624e-05
5.814830987482575e-05
5.77829318198178e-05
5.104307831667832e-05
5.0183097374481576e-05
4.894305324887654e-05
4.737033769740141e-05
4.553326811649576e-05
4.347174203154682e-05
4.124180079625023e-05
3.8922688144920113e-05
3.6565041626250284e-05
3.1779779792124e-05
2.96994146495056e-05
2.7669263036006047e-05
2.5687805168270104e-05
2.37811542603719e-05
2.1963176829334876e-05
2.0248821778592027e-05
9.02528593407286e-06
8.459584504136567e-06
7.89686342971128e-06
7.34663306266137e-06
5.071370977026812e-06
4.729696150583108e-06
4.395303427293827e-06
4.0732341869511404e-06
3.7652645109114227e-06
2.53182543626399e-06
2.3461774213840534e-06
2.168512852891964e-06
2.000072161858206e-06
1.841388279257124e-06
1.1313930713943278e-06
1.0454421190356048e-06
9.639536685704592e-07
8.873301545017947e-07
5.85874055790362e-07
5.404512900222738e-07
4.976409042483467e-07
4.5748942635768273e-07
4.200505348579652e-07
3.852675495568345e-07
3.5301678483581866e-07
3.232226785432221e-07
2.0069548922616067e-07
1.840312252019345e-07
1.686017183944465e-07
1.543521668425255e-07
1.0023623777620406e-07
9.18671097727992e-08
8.412448672957093e-08
7.697995467909522e-08
7.04083221950227e-08
6.436205370805683e-08
5.8814573254993684e-08
5.372763565891524e-08
4.9067266424007777e-08
4.480086047713004e-08
2.7945436148151383e-08
2.5526714309744473e-08
2.3311135389292726e-08
2.1283259991394578e-08
1.9428249426069167e-08
1.7732169905917553e-08
1.618166736155206e-08
1.476602511146953e-08
1.3472645097771073e-08
1.2291636033549231e-08
1.1213512840650872e-08
1.0229421618812482e-08
9.331046137416477e-09
8.511483568670456e-09
7.763691502234326e-09
7.081618523763474e-09
6.459159391215392e-09
5.8911492923215695e-09
5.37331210371639e-09
4.900665224623016e-09
4.469800114044087e-09
4.076667753698582e-09
3.717984943747058e-09
3.391031477089228e-09
3.092728604735732e-09
2.8206549750014386e-09
2.572509069743851e-09
2.346186564642331e-09
2.1397135988361525e-09
1.9514594296319492e-09
1.7797652226774717e-09
1.6231753960466941e-09
1.4804018077650481e-09
1.3501484938654643e-09
1.2313546913915609e-09
1.1229823070343463e-09
1.0241740201529683e-09
9.340850781369153e-10
8.518741337722007e-10
7.769406350403404e-10
7.08559847399319e-10
6.462324905678064e-10
5.89355415257867e-10
5.3749892132825e-10
4.902184447708378e-10
4.470848109238396e-10
4.0774634421056976e-10
3.7186922154038506e-10
3.391396973717186e-10
3.0930756118438163e-10
2.820841892869788e-10
2.5726402361568004e-10
2.346275053909702e-10
2.139886886370345e-10
1.9515465868525545e-10
1.7798806410598424e-10
1.6232277353797147e-10
1.480440251896266e-10
1.3501775055765534e-10
1.231343312345011e-10
1.1229983406486896e-10
1.0241865258238824e-10
9.340959213312159e-11
8.519047777144601e-11
7.769461505928892e-11
7.08564002814369e-11
6.46235776620032e-11
5.89358106501834e-11
5.3751604839252535e-11
4.902199890165063e-11
4.470861397931638e-11
4.077361424032882e-11
3.7186989255158365e-11
3.3914939372844084e-11
3.0929950251400105e-11
2.8209218674415446e-11
2.5727119969202608e-11
2.346340734155769e-11
2.1398888013199637e-11
1.9515488784519852e-11
1.779833235577036e-11
1.6232274377367062e-11
1.4804413067350456e-11
1.3501785886562503e-11
1.2313778532802212e-11
1.1230300530236196e-11
1.0242153487888656e-11
9.340700876730774e-12
8.519053473571716e-12
7.769470029313855e-12
7.085841523614396e-12
6.462189072303765e-12
5.893747705754132e-12
5.37516236149394e-12
4.902207050707207e-12
4.47086670932804e-12
4.077479593208049e-12
3.718605048587046e-12
3.3914087733039466e-12
3.0930022662962234e-12
2.8209290478664048e-12
2.5726485483896247e-12
2.3462840476102614e-12
2.1398371741755444e-12
1.9516084964575687e-12
1.7798403578730225e-12
1.623278562938566e-12
1.4804080486041132e-12
1.3501856193782617e-12
1.2313846107568083e-12
1.1230062423712585e-12
1.0242224280349695e-12
9.341026518916968e-13
8.518892514173755e-13
7.769329218276276e-13
7.085912193830137e-13
6.462259713074696e-13
5.893818220837707e-13
5.37523431427144e-13
4.902278896175485e-13
4.470816729511043e-13
4.0775511882233e-13
3.7187777942467367e-13
3.3915725699085063e-13
3.093157862020435e-13
2.8210004117046483e-13
2.5727898638376653e-13
2.346355298048831e-13
2.1399666024839937e-13
1.9516265282123927e-13
1.7799114479747098e-13
1.6233496128598498e-13
1.4805193409906165e-13
1.3502198601606418e-13
1.2314553512486056e-13
1.1231075068491748e-13
1.0242652670158413e-13
9.341735251312829e-14
8.519832783799631e-14
7.770249023244547e-14
5.068953517470997e-05
5.210707996951103e-05
5.315404683915234e-05
5.3773807243951787e-05
5.3942590072443604e-05
5.366018035461481e-05
5.293160138001235e-05
4.6724425743213255e-05
4.56050987559711e-05
4.418203962483757e-05
4.2488505976808476e-05
4.058104342082005e-05
3.8529373218902184e-05
3.6388746790396115e-05
3.419661010056309e-05
3.198552525059356e-05
2.8285261461288748e-05
2.5864772019854375e-05
2.4017150386784603e-05
2.2238105802259765e-05
2.0547229013929933e-05
1.8941698543495045e-05
1.74348191762885e-05
7.369963525140442e-06
6.896420535079517e-06
6.427414359299197e-06
4.428985130234868e-06
4.137971707755636e-06
3.852606084108086e-06
3.575594594338329e-06
3.309501134646847e-06
3.056394965150546e-06
2.0622798934153633e-06
1.908386255589636e-06
1.7619041682452934e-06
1.6236447334706996e-06
1.0075932758922894e-06
9.317497932606047e-07
8.59903581796889e-07
7.919982817134726e-07
7.283570773476689e-07
4.809885978296443e-07
4.431566368875777e-07
4.076437185342061e-07
3.744675648767044e-07
3.435908920671662e-07
3.149232763394198e-07
2.8844151336086175e-07
1.799052364134135e-07
1.650220035802947e-07
1.5122958028771372e-07
1.3847735282890987e-07
1.2671134827016854e-07
8.257761941146598e-08
7.563504868111946e-08
6.922054712176017e-08
6.332468252215814e-08
5.7896928946387995e-08
5.29124803491768e-08
4.834043839147259e-08
4.4150803977267336e-08
4.031423067496146e-08
3.680028117941961e-08
3.3590127647951104e-08
2.1061543320956742e-08
1.9230341983789312e-08
1.755498136019343e-08
1.6022974419790117e-08
1.4622790920698128e-08
1.3342406659771e-08
1.2174912672284766e-08
1.1107019027780182e-08
1.0133724353407748e-08
9.244499153617844e-09
8.432920786344417e-09
7.69171685571928e-09
7.016542881253037e-09
6.3994621792808876e-09
5.836992040566523e-09
5.324280767095623e-09
4.855771769640553e-09
4.428786014195636e-09
4.039303504304237e-09
3.6843293930351765e-09
3.3600044766276145e-09
3.064689682837554e-09
2.795096515177407e-09
2.5490096502411992e-09
2.3247620810273735e-09
2.120404431655482e-09
1.9338539460637526e-09
1.7637124494728352e-09
1.6085376188700515e-09
1.4668985111442546e-09
1.3378346242262827e-09
1.2202212882544244e-09
1.1128595609471594e-09
1.0149431211292162e-09
9.255699338127985e-10
8.441303967600362e-10
7.698575188412616e-10
7.021745623737267e-10
6.403412525327259e-10
5.840447632978172e-10
5.326138225020149e-10
4.857879884625245e-10
4.430093970382569e-10
4.0402962437114606e-10
3.68479562994462e-10
3.360575443114218e-10
3.064881837639917e-10
2.7952075998903485e-10
2.5494585862289126e-10
2.3249513223079027e-10
2.120381301777324e-10
1.9339627746416546e-10
1.7637956679080567e-10
1.608600581455904e-10
1.4669460005678774e-10
1.3378708949755426e-10
1.2202484953705077e-10
1.1128800010044132e-10
1.0148789570662033e-10
9.256535323980499e-11
8.4420589247832e-11
7.699249446578214e-11
7.021801287602345e-11
6.403968260675435e-11
5.840478702287596e-11
5.326580708749037e-11
4.8575167587577154e-11
4.4304562787701035e-11
4.040306416446392e-11
3.6850926050679106e-11
3.3608444386880807e-11
3.0648862038432783e-11
2.7952094216259332e-11
2.549461655542489e-11
2.3249540591731532e-11
2.120549849562083e-11
1.933964823717722e-11
1.763796978583198e-11
1.6084757265391177e-11
1.4670625931984747e-11
1.337871991562541e-11
1.220153836609093e-11
1.1128809965359291e-11
1.0149596059893e-11
9.256542349494534e-12
8.441404711679857e-12
7.699257935255707e-12
7.021255972193801e-12
6.40396514668835e-12
5.840486331109414e-12
5.326587536863006e-12
4.857906257328207e-12
4.430115921365425e-12
4.040314440969163e-12
3.6851006373812334e-12
3.360852417152546e-12
3.064893814186807e-12
2.795217063849988e-12
2.549469156770307e-12
2.325144190028486e-12
2.120557388211403e-12
1.9338201327872758e-12
1.7638041218882307e-12
1.6086091640745313e-12
1.4670696763595177e-12
1.3379841312923283e-12
1.220256714241936e-12
1.1128880353669904e-12
1.0149666367148482e-12
9.256612587163966e-13
8.442137866391176e-13
7.698723455683838e-13
7.021877509935521e-13
6.403532341803545e-13
5.840556918966704e-13
5.326239755895015e-13
4.857976732767674e-13
4.4305342801642964e-13
4.0407021324708166e-13
3.6848815900486073e-13
3.3609227285627363e-13
3.06520480373163e-13
2.795506851098745e-13
2.549539394034182e-13
2.325031806443292e-13
2.120461054119735e-13
1.9340421898677555e-13
1.7637357689646135e-13
1.6086793121253185e-13
1.4670245992814334e-13
1.3380542580589045e-13
1.220230999903964e-13
1.1128707432362859e-13
1.0150367363764103e-13
9.25731350465998e-14
8.442838712977717e-14
7.699424187205733e-14
4.491442023228727e-05
4.656213546634605e-05
4.7927563231006075e-05
4.894152174323978e-05
4.956473281992658e-05
4.9780799760112595e-05
4.9577201471752655e-05
4.8962786801456307e-05
4.334126535278721e-05
4.234892370305086e-05
4.1055583272951685e-05
3.9506993945610696e-05
3.776620705288076e-05
3.588766967057706e-05
3.391074279861203e-05
3.1873290977480864e-05
2.98430582792316e-05
2.7825872939990545e-05
2.4574068685027266e-05
2.2399340534104065e-05
2.0750601483428785e-05
1.9172783037756277e-05
1.76810973110952e-05
1.6274990647603233e-05
1.495991107005982e-05
6.012780551702577e-06
5.616720182372031e-06
5.226969262110255e-06
3.6181623320359994e-06
3.374606302088043e-06
3.1368457612813827e-06
2.9076268177108534e-06
2.688054499935415e-06
1.8124881931231364e-06
1.6792594046504994e-06
1.552119973665091e-06
1.431525800992913e-06
8.964958022832763e-07
8.298794160022922e-07
7.663872702933793e-07
7.064051811921115e-07
6.500141195305181e-07
5.972084611051299e-07
3.945450536256442e-07
3.631476859465873e-07
3.3374220292204313e-07
3.0633626843102186e-07
2.8089413563327803e-07
2.5733084356129086e-07
1.6122120000177043e-07
1.4793608515366477e-07
1.3562665783730078e-07
1.2422275197339294e-07
1.1369575972363601e-07
7.420245405414487e-08
6.798004135898796e-08
6.223272644841589e-08
5.6936153479747345e-08
5.2063103805664074e-08
4.7586419007589605e-08
4.3478725958051964e-08
3.9713412642764816e-08
3.626504038627073e-08
3.310895765025708e-08
3.022235107299181e-08
2.7583329709271342e-08
1.7372996273077726e-08
1.5860121502147498e-08
1.4474515635330242e-08
1.3211945948719952e-08
1.2056338697295779e-08
1.0999182751138317e-08
1.0036829553242222e-08
9.155394885605016e-09
8.353331380302783e-09
7.620074223603126e-09
6.950916002520156e-09
6.3393878996172405e-09
5.78319620104875e-09
5.274915124727495e-09
4.811219118584323e-09
4.388218644974057e-09
4.002356716031611e-09
3.649851298697617e-09
3.3288505293814217e-09
3.036501041783346e-09
2.7694044623064802e-09
2.5257906436455655e-09
2.3035979987215642e-09
2.100941801117963e-09
1.9161091285631417e-09
1.7475330322635838e-09
1.593784974273302e-09
1.4533500646610186e-09
1.3256726896676417e-09
1.2090352612718278e-09
1.10249829090311e-09
1.0054939583879394e-09
9.170251128740273e-10
8.363391523007364e-10
7.628628311161396e-10
6.957402675580124e-10
6.345241278848401e-10
5.786932634508877e-10
5.277751408321966e-10
4.812669752200081e-10
4.3898497159974624e-10
4.0035931090365773e-10
3.651322480952047e-10
3.330046470601971e-10
3.0365976937644615e-10
2.7698141381110267e-10
2.525733486134402e-10
2.3038321035447252e-10
2.1011204964723654e-10
1.9162446118836104e-10
1.7476369906185354e-10
1.59386298004113e-10
1.453620738002055e-10
1.3255250951142343e-10
1.2088933335248296e-10
1.1026844119824129e-10
1.005660171026859e-10
9.170394872416784e-11
8.36471752362941e-11
7.628713318027311e-11
6.957469406792715e-11
6.34436386235067e-11
5.7869768730367114e-11
5.2777858603097096e-11
4.8133932427061454e-11
4.3898661796026626e-11
4.0036061214779823e-11
3.6513322623639423e-11
3.330054680761885e-11
3.037046327390828e-11
2.7698192543038888e-11
2.5261052583873512e-11
2.303835457259204e-11
2.1011229834471934e-11
1.9162470112154872e-11
1.7476381208883715e-11
1.59363296153997e-11
1.4536222134067992e-11
1.3257192822726968e-11
1.2090704254393888e-11
1.102524886019733e-11
1.005661109732013e-11
9.171739014887128e-12
8.364726073566179e-12
7.62872153181864e-12
6.956464606754494e-12
6.3443717996104595e-12
5.7869789491898835e-12
5.277788207968594e-12
4.8134007336441595e-12
4.389874320832727e-12
4.003613645352689e-12
3.651339716341165e-12
3.3300620783081086e-12
3.0370533905021808e-12
2.7698262895337443e-12
2.5261122766015967e-12
2.3038424549755607e-12
2.10112996990659e-12
1.9162539855796577e-12
1.747390677587443e-12
1.593639916091428e-12
1.4536291616494875e-12
1.325726228962221e-12
1.2090773680673729e-12
1.1026923440694724e-12
1.0056680480087066e-12
9.171808383028984e-13
8.364795442028023e-13
7.628790890310644e-13
6.957546763437769e-13
6.345364840591292e-13
5.786205871184487e-13
5.277857549175136e-13
4.813470072229263e-13
4.389304613910846e-13
4.003682980701037e-13
3.651409054348127e-13
3.330131414867025e-13
3.0371227236644144e-13
2.769895623854963e-13
2.526181611581694e-13
2.3039117907392855e-13
2.101199304057997e-13
1.9163233197090635e-13
1.7477144185767607e-13
1.5939412717668105e-13
1.4536984955861521e-13
1.325795564227271e-13
1.2091467038198765e-13
1.102761678636552e-13
1.0057373827729611e-13
9.172501738260299e-14
8.365488797391467e-14
7.62948424521439e-14
3.923381617432699e-05
4.0990843478139844e-05
4.25549486913691e-05
4.385149891963071e-05
4.482842026306019e-05
4.54595473850027e-05
4.5719170845262485e-05
4.55925744749198e-05
4.508625384060967e-05
4.422699791075066e-05
3.918084275547808e-05
3.8015148011412054e-05
3.6618453319080706e-05
3.504076464917824e-05
3.331964593285235e-05
3.149520204475143e-05
2.963594162958116e-05
2.7754647305908912e-05
2.588995507655311e-05
2.2881055411318803e-05
2.1245867850205657e-05
1.9668963053140692e-05
1.7851666196241966e-05
1.6464269037111088e-05
1.5159205584077006e-05
1.3933317361425116e-05
1.279359099415276e-05
4.90453117127318e-06
4.573175034469997e-06
4.2497204729536175e-06
2.955339963862214e-06
2.7517614787871374e-06
2.553951897522546e-06
2.3639790114197225e-06
2.183008198908168e-06
1.478033630476003e-06
1.2884893368598694e-06
1.1909464995411961e-06
1.0985486012818089e-06
7.386421008690317e-07
6.827540833775591e-07
6.297189773499744e-07
5.79760595831776e-07
5.329687782355435e-07
3.512924244140597e-07
3.235196104774939e-07
2.974440444185366e-07
2.7314454854526036e-07
2.505430294842229e-07
2.2962073706653885e-07
1.4448019247799585e-07
1.326197561050117e-07
1.2160694460855883e-07
1.1140824774406991e-07
1.0198927863904434e-07
9.330840861363252e-08
6.110027042347943e-08
5.59464578163922e-08
5.1193645128710744e-08
4.681893186840174e-08
4.279826815317311e-08
3.910777041532273e-08
3.5723837347727295e-08
3.262423711145147e-08
2.9786846012613142e-08
2.719118080477164e-08
2.4817771254710772e-08
2.2648456612993362e-08
2.0666851405810138e-08
1.3074280224372227e-08
1.1931593629754482e-08
1.0889112207837776e-08
9.935226770900554e-09
9.065480952490804e-09
8.270064017308107e-09
7.54456439451123e-09
6.882379366451063e-09
6.2780482621457755e-09
5.7265982597979344e-09
5.2234410517117765e-09
4.764734542603838e-09
4.345584168895046e-09
3.96353643922882e-09
3.615291710373419e-09
3.297124591893009e-09
3.0071511636133434e-09
2.742658299737734e-09
2.501413691433268e-09
2.281375583698815e-09
2.0806855852077645e-09
1.8976422811329577e-09
1.7306961560042063e-09
1.5784333841052228e-09
1.4396705272795565e-09
1.3129093073207514e-09
1.1973962858537583e-09
1.0921260550823276e-09
9.95961629794104e-10
9.083990803959122e-10
8.284110431659633e-10
7.555221427571146e-10
6.890970548078036e-10
6.284188797217271e-10
5.731256295130524e-10
5.226974928097493e-10
4.767415932957816e-10
4.3479399231573705e-10
3.965076937733263e-10
3.6164640819762677e-10
3.298011214921755e-10
3.007823937081857e-10
2.7431695044305463e-10
2.501986020640872e-10
2.2818395175839126e-10
2.0809081049889606e-10
1.8978111285475366e-10
1.7308267551774644e-10
1.5785318461993514e-10
1.4396375138009558e-10
1.3129651304187046e-10
1.1975275414950685e-10
1.0920770265506251e-10
9.959861425792249e-11
9.083504774014622e-11
8.284256743727592e-11
7.555332825559155e-11
6.890541419419665e-11
6.284247818641957e-11
5.7313076432033215e-11
5.227401724439354e-11
4.7670899206611814e-11
4.34796076149649e-11
3.965094523982891e-11
3.616207897596986e-11
3.298022401782831e-11
3.0078322097597944e-11
2.7433789311928522e-11
2.501806537616949e-11
2.2816748732264647e-11
2.080912690855163e-11
1.8979541939772013e-11
1.7309548939053456e-11
1.5785350269587576e-11
1.4397479882697407e-11
1.313065918818926e-11
1.1974414760683211e-11
1.0920797635865126e-11
9.959886688786762e-12
9.083525790981914e-12
8.284274808758245e-12
7.55534960605689e-12
6.890561585247886e-12
6.284267270330738e-12
5.731320272774457e-12
5.22702527536508e-12
4.767101889121797e-12
4.347649591557355e-12
3.965398688508953e-12
3.616219701854034e-12
3.2980326171223658e-12
3.008066232415011e-12
2.7431817021649027e-12
2.501812130840849e-12
2.281849862848926e-12
2.081072411483513e-12
1.8978234942944103e-12
1.7309622096047802e-12
1.57853979519071e-12
1.439645726973989e-12
1.3130708956394292e-12
1.1974497888994547e-12
1.0921697340462403e-12
9.960678893657899e-13
9.084253878545178e-13
8.284331185215283e-13
7.555405464623047e-13
6.890619192529694e-13
6.284791726561081e-13
5.73137964894947e-13
5.227086927350776e-13
4.767166797542975e-13
4.3480370465046104e-13
3.965169377303452e-13
3.6162842030763965e-13
3.2980970444940443e-13
3.00790702779159e-13
2.7434540157010135e-13
2.5020665515390985e-13
2.281748810106902e-13
2.0809874446550573e-13
1.8978886854275263e-13
1.7309026828286909e-13
1.5787256788833034e-13
1.4397146278202941e-13
1.3130424904479066e-13
1.197604658851887e-13
1.0921539900771343e-13
9.960626704437973e-14
9.084266060216754e-14
8.285015831094373e-14
7.556654222432107e-14
3.381247594589322e-05
3.5585568604258417e-05
3.723798155736411e-05
3.870178950520752e-05
3.992244397217867e-05
4.086894091499019e-05
4.150620323016098e-05
4.180186240082247e-05
4.174647531577703e-05
4.134525027741779e-05
4.061081932307785e-05
3.717512727696635e-05
3.509089891721778e-05
3.384033576186257e-05
3.240913226515292e-05
3.083512793170177e-05
2.91831306940675e-05
2.747119002072042e-05
2.5741379362315314e-05
2.4023647127389378e-05
2.2347377888397604e-05
1.9742377912238075e-05
1.8286041173117034e-05
1.689418733149103e-05
1.5578065757199404e-05
1.40861602693727e-05
1.2952787117165053e-05
1.1891934137399773e-05
1.0907605050622193e-05
4.00074531714084e-06
3.506186820331447e-06
2.5888856611992826e-06
2.414226616165665e-06
2.2439336546139893e-06
2.0796695332910254e-06
1.9225465705501525e-06
1.236444020516009e-06
1.1468907595359154e-06
1.061085332628098e-06
9.794345683243661e-07
6.573465677275187e-07
6.081183220488523e-07
5.612990905856943e-07
5.171105307587123e-07
4.7564149720980627e-07
4.3684740512052676e-07
2.882847644059683e-07
2.652394822416204e-07
2.436613002591927e-07
2.2358567015274343e-07
2.049610761424562e-07
1.2944207449804204e-07
1.1888153283679967e-07
1.0904248798769005e-07
9.992410870364017e-08
9.14821234674845e-08
8.371105691677643e-08
5.491604526184138e-08
5.029464595782946e-08
4.603041028745045e-08
4.210446158852116e-08
3.849343254334244e-08
3.5176850362168415e-08
3.213695089352627e-08
2.934979106047554e-08
2.6798841654936806e-08
2.4465454630645186e-08
2.233091400217624e-08
2.0379895889800118e-08
1.8597170229229412e-08
1.6968755895710438e-08
1.5481307477624485e-08
9.835899115680986e-09
8.975144865117725e-09
8.189608235687248e-09
7.47172391483614e-09
6.816351497027303e-09
6.217676396977311e-09
5.6722024201169864e-09
5.174005500638182e-09
4.719431210204184e-09
4.3043694093020665e-09
3.926025391761248e-09
3.5808724184715475e-09
3.2660228144026913e-09
2.9790433896726847e-09
2.7170488444460565e-09
2.477891840060553e-09
2.2601080031943525e-09
2.0613002937575715e-09
1.879971179410664e-09
1.7145865992842765e-09
1.5637462314273827e-09
1.4260658274494424e-09
1.3006989753958373e-09
1.1862624529275096e-09
1.0818162874139996e-09
9.867037479198425e-10
8.998893086186117e-10
8.206508242998268e-10
7.48446018302138e-10
6.825921651414999e-10
6.225337871451422e-10
5.677583358604123e-10
5.178024259404407e-10
4.722423603196714e-10
4.307230380487309e-10
3.928241788496392e-10
3.582602395101435e-10
3.2673787765266074e-10
2.979659343774885e-10
2.7174832495279896e-10
2.478375318874104e-10
2.2603069997109687e-10
2.061424067918983e-10
1.8800430611700712e-10
1.7146201215925092e-10
1.5638697419419982e-10
1.4262646800232813e-10
1.3006714486152895e-10
1.1863155528525919e-10
1.0818521296448897e-10
9.86660299639946e-11
8.998452844034133e-11
8.206686506964909e-11
7.484587959041703e-11
6.826025188269674e-11
6.225878694978819e-11
5.6776457938009463e-11
5.178068823818933e-11
4.722455210800591e-11
4.3072547901494166e-11
3.9282624749042755e-11
3.582349311641054e-11
3.267386452865109e-11
2.979891017345243e-11
2.7174905788176338e-11
2.4785656917223703e-11
2.260478922590797e-11
2.06158157854382e-11
1.880184897318584e-11
1.7146205688773056e-11
1.563869937898123e-11
1.4262664649953589e-11
1.3006730470068158e-11
1.1862280218634579e-11
1.0818527184618601e-11
9.866614754470854e-12
8.998460311089603e-12
8.206694023717034e-12
7.485155892199016e-12
6.826032082469746e-12
6.225882782911113e-12
5.677647309898591e-12
5.178076563517613e-12
4.722462630586764e-12
4.307260770805756e-12
3.927974619524291e-12
3.582356100744638e-12
3.2673932867896515e-12
2.979898758717292e-12
2.7174968490088012e-12
2.478387240796455e-12
2.2603166981156663e-12
2.061433994056781e-12
1.8801918044471525e-12
1.7146273841115441e-12
1.5637594226214432e-12
1.4262731646638574e-12
1.3006797097434215e-12
1.1862346553036235e-12
1.0818595303525514e-12
9.86668283879134e-13
8.998528338022448e-13
8.207377484166108e-13
7.485223878537933e-13
6.826611960937853e-13
6.225483893115248e-13
5.677715430321879e-13
5.178532989909564e-13
4.722530723560427e-13
4.3070058447795804e-13
3.928337243234412e-13
3.5824241343497736e-13
3.267216289752618e-13
2.9797433259393516e-13
2.717564848785174e-13
2.478455257819402e-13
2.2603847078126727e-13
2.0615020000312285e-13
1.880118822856202e-13
1.7146953889789418e-13
1.563827433603766e-13
1.4262342199136204e-13
1.3008452639317243e-13
1.1863026635322812e-13
1.0820086800153997e-13
9.867362926676789e-14
8.999883342217794e-14
8.207442178784492e-14
7.485342760331306e-14
2.878835629779854e-05
3.0494883205178084e-05
3.214118878170667e-05
3.367092928898403e-05
3.502776599049149e-05
3.618330759729238e-05
3.709956931657832e-05
3.7732684046699916e-05
3.8060663015990686e-05
3.807001819084667e-05
3.7761517738546716e-05
3.714316450288211e-05
3.4163019083942175e-05
3.3186534725808713e-05
3.1174763765345785e-05
2.9879687847119506e-05
2.8466251002118082e-05
2.6956974591769667e-05
2.5393601350339552e-05
2.3809658397400478e-05
2.223862541845662e-05
2.0693304200605023e-05
1.8306452177127526e-05
1.6959831563713367e-05
1.5675332453541247e-05
1.4454754920323008e-05
1.3309058867836633e-05
1.2232582920845708e-05
1.1230441225672173e-05
1.0298881982761429e-05
9.274364149507257e-06
3.106803742933747e-06
2.8919976858765084e-06
2.6837028906301586e-06
1.8699679557938389e-06
1.7380195807081335e-06
1.6106181426081369e-06
1.4887866005875577e-06
1.0204049676037576e-06
9.448753217670834e-07
8.729733381963247e-07
8.048222519014053e-07
5.414789998596003e-07
5.00233031321796e-07
4.6116796786737267e-07
4.243706323130713e-07
3.9000558107568943e-07
3.5793280869300016e-07
2.3651017814799145e-07
2.1737226085865918e-07
1.9955476811870504e-07
1.8297983436874128e-07
1.1599777582052134e-07
1.0655728492604677e-07
9.777926965098355e-08
8.962772315398561e-08
8.208738724601962e-08
7.5122782852069e-08
4.936395455081711e-08
4.5220208576855176e-08
4.1393981770879216e-08
3.786823161773771e-08
3.462517446923967e-08
3.1646265691202456e-08
2.8913312808812338e-08
2.6408615364984182e-08
2.4114747112453245e-08
2.2015593216993485e-08
2.009576239885977e-08
1.834066070390653e-08
1.673681227368145e-08
1.1594329760106803e-08
1.0581350715919536e-08
9.657142274896958e-09
8.810299758671529e-09
8.038242948226589e-09
7.333358035237638e-09
6.689909388288507e-09
6.102659512733041e-09
5.566725574945839e-09
5.077705817368265e-09
4.6315262598771735e-09
4.224460455388046e-09
3.8530985219098354e-09
3.5143316579451532e-09
3.2053071649295416e-09
2.923841869857858e-09
2.6666912717710703e-09
2.4317908521338296e-09
2.217886125695084e-09
2.0230777915576256e-09
1.844840090556384e-09
1.6827828335523657e-09
1.5347387534691554e-09
1.3995152902589473e-09
1.276385961111501e-09
1.1640877237149122e-09
1.06166725560515e-09
9.682575564366248e-10
8.831915161316904e-10
8.053690417606525e-10
7.346118658277394e-10
6.69880415212026e-10
6.109396085430446e-10
5.57264218242449e-10
5.081597113458028e-10
4.6344732995524925e-10
4.2266938101814744e-10
3.8547946748956734e-10
3.5156200520892697e-10
3.206282134911662e-10
2.924165576812795e-10
2.6668721415289213e-10
2.432217104213772e-10
2.2182090721679507e-10
2.023031714557704e-10
1.8450311757700647e-10
1.6829246378597391e-10
1.534628114046088e-10
1.3995969519937062e-10
1.2764475291198274e-10
1.1641340872116764e-10
1.0617028624860485e-10
9.68284563189459e-11
8.830860783650092e-11
8.054989535869649e-11
7.345190741510089e-11
6.698893302607663e-11
6.109464578464748e-11
5.572694325625621e-11
5.08163083176332e-11
4.6345025259197055e-11
4.226716674339828e-11
3.854811583347731e-11
3.51562957499921e-11
3.2067499889390026e-11
2.924590733914178e-11
2.6668782807060008e-11
2.4322219841292758e-11
2.2185292459765117e-11
2.0230342382040085e-11
1.845029258407904e-11
1.6826866713023305e-11
1.5346286219840828e-11
1.3995980750548521e-11
1.2766307104979113e-11
1.1643010395266631e-11
1.061704010462295e-11
9.682855192956757e-12
8.8308695629107e-12
8.053849423560574e-12
7.346246068653955e-12
6.698901331589314e-12
6.110342519338225e-12
5.5719047409741275e-12
5.08236283612834e-12
4.634509820025187e-12
4.226723508478934e-12
3.8548181778100594e-12
3.516138320875552e-12
3.2062997397060713e-12
2.924180803771762e-12
2.6672655695510023e-12
2.4322298147640183e-12
2.218219980730911e-12
2.0233299477758115e-12
1.845299806429033e-12
1.6829345162895421e-12
1.5346364046977388e-12
1.3998045073814669e-12
1.2764556408980365e-12
1.1643081439953532e-12
1.0618622432664257e-12
9.682925287280099e-13
8.830940583757513e-13
8.053921767169183e-13
7.345270241916505e-13
6.698971064261312e-13
6.110417294419148e-13
5.571974237444985e-13
5.082433281167846e-13
4.635241262777008e-13
4.226793467352615e-13
3.8548885895604903e-13
3.515711121570234e-13
3.2063706724542204e-13
2.9242507452572413e-13
2.666955749446139e-13
2.4323033032979727e-13
2.2182897966235868e-13
2.0231124058895527e-13
1.8451061240411926e-13
1.682763648857356e-13
1.5347065985944034e-13
1.39987574741413e-13
1.2765284212702723e-13
1.1642131551729075e-13
1.0617831960446531e-13
9.685012163933217e-14
8.831638482072253e-14
8.054617537484744e-14
2.4241663170074892e-05
2.582538349282889e-05
2.739599740396692e-05
2.8907019511676593e-05
3.030666899036341e-05
3.1571958956446965e-05
3.266571151756648e-05
3.3540818520445786e-05
3.416794785308825e-05
3.4519203590750743e-05
3.458549641404364e-05
3.435978301782933e-05
3.385265748149807e-05
3.1296195552472476e-05
3.0438992469911517e-05
2.938036752510523e-05
2.74795272394346e-05
2.6200764021203467e-05
2.4833048495133444e-05
2.341073680064905e-05
2.197102175812215e-05
2.0530120556795664e-05
1.911732577136589e-05
1.7743381917331605e-05
1.569673996727698e-05
1.450955785777467e-05
1.3387114564832116e-05
1.2325850819004888e-05
1.1332914614354638e-05
1.0405786594076556e-05
9.544017332717063e-06
8.746398997750786e-06
8.008248847546637e-06
2.5642673410150875e-06
2.382414016175762e-06
1.6594306775840114e-06
1.5442988374554237e-06
1.4324790969108436e-06
1.3255448710820918e-06
9.076320724484722e-07
8.413993557938447e-07
7.779795293003431e-07
7.177353375712738e-07
4.822753570684631e-07
4.458738039183882e-07
4.1132223173029926e-07
3.787710113200918e-07
3.482514947289965e-07
3.19764055251718e-07
2.1101245187251853e-07
1.9405696274731287e-07
1.782117023209703e-07
1.6347846002699476e-07
1.0396932690617714e-07
9.55472932422712e-08
8.769902300843564e-08
8.041112567122968e-08
7.366424211958348e-08
6.743395488073997e-08
6.169258486720976e-08
4.066645097148116e-08
3.723276780498817e-08
3.406416928413579e-08
3.115391852273802e-08
2.847446223513042e-08
2.6018018972186672e-08
2.3765956120093018e-08
2.170507670727592e-08
1.981685284265541e-08
1.808959018310214e-08
1.2579801879301058e-08
1.148473689026122e-08
1.048159799574251e-08
9.567583308726082e-09
8.729593710838173e-09
7.965419102178789e-09
7.268637106991345e-09
6.631331814500594e-09
6.048654049599236e-09
5.517743014662817e-09
5.033239095064076e-09
4.591116926865585e-09
4.18771693022968e-09
3.819673803483086e-09
3.48391569218997e-09
3.1776179233802536e-09
2.8982094956319594e-09
2.643342224884256e-09
2.4108652531317696e-09
2.1988196690284537e-09
2.0057113148256844e-09
1.8290057543298483e-09
1.6681052111940837e-09
1.521357497588733e-09
1.3875151492827743e-09
1.2654449880823027e-09
1.154111272549891e-09
1.0525708387118985e-09
9.599632055806293e-10
8.756339305204811e-10
7.984710338976169e-10
7.282172632293221e-10
6.641443378600037e-10
6.057106252816914e-10
5.524145897566416e-10
5.038087094801178e-10
4.5947970734302463e-10
4.191143380927434e-10
3.8223725565056694e-10
3.4855267528993055e-10
3.1788387053047234e-10
2.899139508183655e-10
2.6440472729278785e-10
2.4113979352565956e-10
2.199554904094247e-10
2.0057160704514035e-10
1.8292359153336436e-10
1.6682826023924006e-10
1.5214929843183337e-10
1.3876166102966178e-10
1.2655218772265005e-10
1.1543467386400986e-10
1.0527765355935913e-10
9.599964464419322e-11
8.755272619149112e-11
7.984905706821369e-11
7.282321077242458e-11
6.641555909307823e-11
6.057170732462896e-11
5.5242055837530056e-11
5.0388974522150726e-11
4.594834843711477e-11
4.1905397412848855e-11
3.8223951183616225e-11
3.485539259771357e-11
3.179329909660833e-11
2.8991454114805396e-11
2.6444515557557922e-11
2.411404245632988e-11
2.1992265622014077e-11
2.005718356683846e-11
1.829513473713958e-11
1.668284219327623e-11
1.5217231710536098e-11
1.3878281017610302e-11
1.2657143663865457e-11
1.154345292964562e-11
1.0527754878875196e-11
9.601427247945333e-12
8.755283681565036e-12
7.984914301818768e-12
7.28232907984149e-12
6.641563729591389e-12
6.058094392354029e-12
5.524213399011701e-12
5.038143316278681e-12
4.5955361648631405e-12
4.191179476036229e-12
3.822401786339851e-12
3.4860726839214852e-12
3.178856500670305e-12
2.8991522749929976e-12
2.644059014379631e-12
2.4114112252607085e-12
2.1992338160415713e-12
2.0057257945313714e-12
1.829520708097157e-12
1.6685434894335105e-12
1.521500560260675e-12
1.3876254682690294e-12
1.2655312037468738e-12
1.1541789798170779e-12
1.0526234940753568e-12
9.60004629832302e-13
8.7553530403702e-13
7.986190134284909e-13
7.28239865540223e-13
6.641633167892325e-13
6.05724820309472e-13
5.524282967551454e-13
5.038212609231605e-13
4.594911163266672e-13
4.190615749842775e-13
3.822470934627388e-13
3.486149133743339e-13
3.1794056401430666e-13
2.899659633675829e-13
2.6441282139739104e-13
2.411480332584088e-13
2.1996352467599856e-13
2.005794953291563e-13
1.8293134528880451e-13
1.6683605373783627e-13
1.5215696704638664e-13
1.387695533365196e-13
1.2657910667177686e-13
1.154247195064863e-13
1.0528518153251835e-13
9.600739985700163e-14
8.756046633636664e-14
7.985677269769028e-14
2.0213502129958657e-05
2.163790499383669e-05
2.3087303123468144e-05
2.4514488950291587e-05
2.5880720540949442e-05
2.7171596884469728e-05
2.8351715370899383e-05
2.937505750007051e-05
3.0210497552390175e-05
3.082258561818432e-05
3.119496920438532e-05
3.1309071633338734e-05
3.115839844272668e-05
2.910969827977504e-05
2.857961821948324e-05
2.783223405895557e-05
2.6907437515680913e-05
2.519869547919746e-05
2.4051374851229982e-05
2.281695834547382e-05
2.1533747431446605e-05
2.022115521757888e-05
1.8910677134203126e-05
1.7618050037540175e-05
1.636190717412711e-05
1.449460343421692e-05
1.3406799860524263e-05
1.2370297232724705e-05
1.1394384340560694e-05
1.0478386732530023e-05
9.622972080481655e-06
8.828274707030826e-06
8.090554409725353e-06
7.408742155379344e-06
6.779598008138611e-06
2.1143347361633965e-06
1.960983384084238e-06
1.3716906185773573e-06
1.274019853334111e-06
1.1798713108304618e-06
8.073421370460772e-07
7.491416359694978e-07
6.932686200373351e-07
6.401000066416415e-07
5.898736994924752e-07
3.975402352974208e-07
3.669952179815395e-07
3.3815405217044635e-07
3.11058869884402e-07
2.8571198848039526e-07
2.62176684404859e-07
1.732788603728915e-07
1.5918053173088987e-07
1.4607168048390015e-07
9.319475276093825e-08
8.56821732881213e-08
7.867712758477999e-08
7.216114968723001e-08
6.612348350873236e-08
6.054025048264691e-08
5.539907746483556e-08
3.656770112937174e-08
3.348707563055048e-08
3.064520940149443e-08
2.8033122026808847e-08
2.5623479692370708e-08
2.3418981786494388e-08
2.1393691012411395e-08
1.9535146735299927e-08
1.7836718359466074e-08
1.2450980958886732e-08
1.137023230973307e-08
1.0380892377121689e-08
9.476049826478461e-09
8.648709034281607e-09
7.892583058743208e-09
7.201843002703661e-09
6.570983094570774e-09
5.994994044183771e-09
5.469093900301447e-09
4.989118734347123e-09
4.551064821043667e-09
4.151331725932555e-09
3.786598243841282e-09
3.4538324873177126e-09
3.1502484393117647e-09
2.8733102326902836e-09
2.620669502415072e-09
2.390214359428081e-09
2.179990848603446e-09
1.9882664215675573e-09
1.8133796370946398e-09
1.6538559251914392e-09
1.50836898436139e-09
1.3756838273228383e-09
1.2546583181168268e-09
1.1442769700836057e-09
1.0435972744968572e-09
9.517866925711878e-10
8.680462551167049e-10
7.916727133677772e-10
7.220130550755184e-10
6.584913934624168e-10
6.005530586564652e-10
5.47709047553846e-10
4.995176233474695e-10
4.555665476826816e-10
4.1548230152846046e-10
3.7892740248044076e-10
3.455839864778978e-10
3.151787435934041e-10
2.874466677000738e-10
2.6215468140400465e-10
2.39086596915154e-10
2.1805109757702237e-10
1.9886362497596538e-10
1.8136709670907454e-10
1.6540882033210877e-10
1.5085363394501016e-10
1.3758012003585528e-10
1.254754268298562e-10
1.1443495752793591e-10
1.0436524304848948e-10
9.518223296723038e-11
8.680724296661449e-11
7.916915809994023e-11
7.220313835462303e-11
6.585049268840392e-11
6.005636551968171e-11
5.4772058367399e-11
4.995238126540675e-11
4.555741672248384e-11
4.1548859501476083e-11
3.789301180802865e-11
3.4558608935466554e-11
3.1518036151457715e-11
2.8744600597125717e-11
2.6215525716229303e-11
2.3909031029779993e-11
2.1805157119218885e-11
1.9886538546125685e-11
1.8136739416152036e-11
1.6540793683823974e-11
1.508548418875132e-11
1.3758125816338625e-11
1.2547560626472922e-11
1.1443436000244362e-11
1.0436538367237662e-11
9.518236833945621e-12
8.680735851567082e-12
7.916929477960577e-12
7.220326281812838e-12
6.585060541850706e-12
6.005607568790775e-12
5.477216383451947e-12
4.9952483295536196e-12
4.555721416950274e-12
4.1548675914828454e-12
3.789310200517556e-12
3.455892790083759e-12
3.151791531235734e-12
2.874468798545221e-12
2.6215475186607992e-12
2.3908783100272868e-12
2.1805221139620285e-12
1.988647295177926e-12
1.8136686301101896e-12
1.6540971760066283e-12
1.5085554809323073e-12
1.3758196520226128e-12
1.2547548115024436e-12
1.1443687562505303e-12
1.0436772719382737e-12
9.518371214325979e-13
8.680808759403499e-13
7.916998920374071e-13
7.2204432351702e-13
6.585085636172519e-13
6.005716519801583e-13
5.477283643335783e-13
4.995314495689613e-13
4.555787675935245e-13
4.154934518614494e-13
3.7893772385716173e-13
3.455936848640673e-13
3.1518794744516046e-13
2.8745359043740646e-13
2.6216143433098407e-13
2.3909487908597746e-13
2.1805914951432424e-13
1.98871659494224e-13
1.8137379086271485e-13
1.6541661261496445e-13
1.5086246734515685e-13
1.3758802197017433e-13
1.2548325069727783e-13
1.1444273064755538e-13
1.0437299565062573e-13
9.519055767229799e-14
8.681551388614252e-14
7.917738339100629e-14
1.6707584731509548e-05
1.7961373226616506e-05
1.9255798963584732e-05
2.0560672271608285e-05
2.1842840764925507e-05
2.3091523251784623e-05
2.4279805709320628e-05
2.536629669264092e-05
2.6323379312028732e-05
2.7111306160454273e-05
2.771177825833676e-05
2.8097461491297744e-05
2.8250068902175993e-05
2.8165694044178386e-05
2.6464644488826052e-05
2.602063339327512e-05
2.5383368748374636e-05
2.4570435715524093e-05
2.361300842298153e-05
2.20222182618028e-05
2.0917769845889283e-05
1.975666062150267e-05
1.857050176777179e-05
1.7378055212280716e-05
1.6201910337467957e-05
1.505237559636806e-05
1.3360915360854403e-05
1.2360173204744032e-05
1.1409974912076094e-05
1.051232318921649e-05
9.669506211050867e-06
8.882803240546599e-06
8.149738006377435e-06
7.46992613361695e-06
6.8410483662327025e-06
6.26136474173047e-06
1.8759010388292794e-06
1.7417207147438183e-06
1.218404276374007e-06
1.1327837869301303e-06
1.050205569389924e-06
9.71131291859776e-07
6.670786287231325e-07
6.179019968020799e-07
5.709801464823045e-07
5.265091898629658e-07
3.545229950185014e-07
3.2750434432143283e-07
3.01980116334476e-07
2.7790632559580063e-07
2.5540483075322317e-07
2.3445339087050987e-07
2.1497733412242104e-07
1.422595117834622e-07
1.3059430293454e-07
1.1975737832072656e-07
7.686318614270025e-08
7.060171072357253e-08
6.477491484041496e-08
5.937122372562707e-08
5.437773414098026e-08
4.9762240657361044e-08
3.289770298881782e-08
3.013278954045583e-08
2.758069524763572e-08
2.5229704187430524e-08
2.3064200501472153e-08
2.107880061909611e-08
1.92604765332899e-08
1.7591278021196852e-08
1.2322158036708739e-08
1.1256275829921892e-08
1.0279789894890551e-08
9.385878302852233e-09
8.566320474346997e-09
7.818704376194766e-09
7.1353921249522175e-09
6.511084913853468e-09
5.940861018671753e-09
5.420164723907745e-09
4.945805175778538e-09
4.510882067360821e-09
4.114863213649579e-09
3.754240223153727e-09
3.4244233588986852e-09
3.123499738177191e-09
2.848378668857352e-09
2.598507529891591e-09
2.3700355668193356e-09
2.161628035929556e-09
1.9715254849469953e-09
1.7977658514973758e-09
1.6399672603216805e-09
1.4954047642196867e-09
1.3641367432718291e-09
1.2438777909623685e-09
1.1346810342444137e-09
1.0346438128990553e-09
9.43810287744377e-10
8.605967527484547e-10
7.850417408160995e-10
7.15970105227393e-10
6.529760308071883e-10
5.955239237314288e-10
5.430152729390916e-10
4.952373498392157e-10
4.516668522294669e-10
4.1192244628450214e-10
3.7567847138622675e-10
3.4269401189896526e-10
3.12476800742097e-10
2.8504061517223067e-10
2.5990762849698855e-10
2.370868052245868e-10
2.161816751928072e-10
1.9720092846191267e-10
1.7981224398312133e-10
1.6399133686667731e-10
1.4959199898639626e-10
1.3640166325375763e-10
1.2439984802978682e-10
1.1345399424599727e-10
1.0349247249886768e-10
9.438629913301736e-11
8.608129417370483e-11
7.850706665969854e-11
7.158469038795807e-11
6.528601065570871e-11
5.955373288628512e-11
5.430253622722665e-11
4.952454709314993e-11
4.5176123172833415e-11
4.120111637823196e-11
3.75758757267803e-11
3.426959851849321e-11
3.124785682684267e-11
2.8504210630550148e-11
2.599083719371491e-11
2.3708773679266493e-11
2.1622662340559584e-11
1.972009910331992e-11
1.7984944948920883e-11
1.64024654277467e-11
1.495922702906826e-11
1.3642978242057941e-11
1.2442544837292149e-11
1.1345416082298724e-11
1.0349259989490993e-11
9.438640668620935e-12
8.606380210229666e-12
7.85071783674553e-12
7.159940418503426e-12
6.529943875417381e-12
5.9541692732314295e-12
5.430263920171631e-12
4.9524604132509244e-12
4.517621156131548e-12
4.120120020839024e-12
3.756825459059192e-12
3.426266223005379e-12
3.1247924783027652e-12
2.8504281066228172e-12
2.5996219819232417e-12
2.3703993586388083e-12
2.1618306269645118e-12
1.971613568503196e-12
1.79813363283709e-12
1.6399180365628032e-12
1.4959295540657323e-12
1.3640255379719793e-12
1.2442613589541208e-12
1.1345482953369027e-12
1.0349327639954398e-12
9.438706032432036e-13
8.608209871316053e-13
7.850785481804828e-13
7.16000975756775e-13
6.53001243069986e-13
5.954231029574546e-13
5.430331537767632e-13
4.953543415236971e-13
4.5176936073553423e-13
4.1193442706923115e-13
3.7576611757621203e-13
3.427040789253924e-13
3.125501724487381e-13
2.8499140167164107e-13
2.5996905383470285e-13
2.370952691307174e-13
2.1618989418700148e-13
1.9716820125821396e-13
1.7985702385270615e-13
1.6403218644330275e-13
1.495998109069157e-13
1.3643729800993083e-13
1.244329533515947e-13
1.1348488759308491e-13
1.03479148775803e-13
9.439408155233474e-14
8.607133385296076e-14
7.851470547073962e-14
1.3704176054640075e-05
1.478671453527915e-05
1.5918966018643512e-05
1.7078322462782748e-05
1.8242379428169825e-05
1.940144557369604e-05
2.054044532179111e-05
2.162341038545372e-05
2.2624015691193888e-05
2.3507913620626642e-05
2.4256225057492715e-05
2.4839373516028922e-05
2.5229191266533707e-05
2.5413132050299947e-05
2.5384313182769282e-05
2.399049435907623e-05
2.3629249223385138e-05
2.3083966592051864e-05
2.2377281276264954e-05
2.1534275363872584e-05
2.058700346411493e-05
1.9129183495121966e-05
1.8087603984502028e-05
1.7015077335734488e-05
1.593641480252081e-05
1.486518269207465e-05
1.3821950383223207e-05
1.2289616910982507e-05
1.1375346865804322e-05
1.0504402969601518e-05
9.68085522553786e-06
8.907853427684407e-06
8.184046054594935e-06
7.510105665725616e-06
6.884596100169643e-06
6.3064065713279005e-06
5.772275886093249e-06
5.2800413947751e-06
1.5472641132417558e-06
1.0821083728359225e-06
1.0074084525324998e-06
9.349044444757861e-07
8.65262166574666e-07
5.941059110696653e-07
5.508228115882802e-07
5.093904763174535e-07
4.7004275828580495e-07
3.162071330099394e-07
2.9234111553168947e-07
2.6972464089878577e-07
2.4837614886920754e-07
2.2838247742947474e-07
2.09714320096188e-07
1.9235509973270202e-07
1.272152496344489e-07
1.1683012050949338e-07
1.0717097055251587e-07
6.89507562214367e-08
6.335861368731438e-08
5.814908805698511e-08
5.3312930140340806e-08
4.883835740272639e-08
4.4703647924468836e-08
4.089547592013871e-08
2.7111465805869174e-08
2.4820061629868095e-08
2.2707902140795913e-08
2.0764617947097603e-08
1.8979383253572224e-08
1.734120708382278e-08
1.2183758819144143e-08
1.1134527763940699e-08
1.0172489513965972e-08
9.290624106954987e-09
8.482918739356138e-09
7.744154037744345e-09
7.0687768269129005e-09
6.451206369033345e-09
5.886733735925719e-09
5.3714739432945376e-09
4.9007722497796835e-09
4.470885817706875e-09
4.078607249881711e-09
3.72057578536858e-09
3.3938496448185565e-09
3.0957141734500984e-09
2.823781573084729e-09
2.5755178337274478e-09
2.3491865267101574e-09
2.142644578322251e-09
1.954236365771021e-09
1.7823776761666999e-09
1.6256180344753792e-09
1.4825888687156742e-09
1.352219075210962e-09
1.2332310810938386e-09
1.1247789664488196e-09
1.0257956738555817e-09
9.355798617105452e-10
8.532422781318969e-10
7.781738882314343e-10
7.097313502242173e-10
6.472870750585675e-10
5.903360004074812e-10
5.383953652464733e-10
4.910090939571953e-10
4.4780699917941347e-10
4.0841879978208925e-10
3.7247148362491946e-10
3.3969932401600116e-10
3.0980998218082865e-10
2.8254995976976606e-10
2.576888507467761e-10
2.35015252983014e-10
2.1433660498213606e-10
1.9548355761928586e-10
1.7827759058343354e-10
1.62591222037813e-10
1.4828989060779147e-10
1.3524179365802482e-10
1.233420186642322e-10
1.1248574949156509e-10
1.0259143987217729e-10
9.356165421516695e-11
8.533189482643698e-11
7.782118176076421e-11
7.097600554969419e-11
6.47308635424601e-11
5.903556643584564e-11
5.38391052171262e-11
4.910339586199898e-11
4.478159648446705e-11
4.084115389550742e-11
3.724874780809465e-11
3.397019743577059e-11
3.098216016164299e-11
2.8256067119433202e-11
2.5769840423277858e-11
2.3501636508175434e-11
2.1433747972363827e-11
1.9548425913061552e-11
1.7827817269034175e-11
1.6259163442011488e-11
1.4828534144344987e-11
1.3524209363521513e-11
1.2333838911174419e-11
1.1248948873145556e-11
1.0258841842789844e-11
9.356175697200313e-12
8.533202378252807e-12
7.782129654956517e-12
7.097387798007153e-12
6.472895232483003e-12
5.9033512694215515e-12
5.383918296888304e-12
4.910192468404574e-12
4.478290512142337e-12
4.0841218658119904e-12
3.724881029759068e-12
3.397025801288516e-12
3.098124981482417e-12
2.825524180261096e-12
2.5769095723983267e-12
2.350170117835563e-12
2.143381242235409e-12
1.9547875927608366e-12
1.7828442398468107e-12
1.6259739461061327e-12
1.4828599205924079e-12
1.352427464074024e-12
1.2334291570007856e-12
1.124901421877482e-12
1.0258907336175218e-12
9.356241344796893e-13
8.533000144721343e-13
7.782195275698537e-13
7.09767603642567e-13
6.472960782743216e-13
5.903602578511335e-13
5.383987077783926e-13
4.910415438238979e-13
4.4783587452206947e-13
4.084318263750331e-13
3.724832191419807e-13
3.3970936937976946e-13
3.098290217378206e-13
2.82559193403516e-13
2.5769771125586956e-13
2.350237701087523e-13
2.1435162237546055e-13
1.9548552738867261e-13
1.7829119359380837e-13
1.6260417206235893e-13
1.4829278263247476e-13
1.3524953875688225e-13
1.2334970923624473e-13
1.1249340249645086e-13
1.0259586641069135e-13
9.356917827183489e-14
8.533947455524086e-14
7.782874817361588e-14
1.1166337585639433e-05
1.208427850357761e-05
1.3054818863719937e-05
1.4063065228905545e-05
1.5091098364995787e-05
1.6135194993582415e-05
1.7185908051140322e-05
1.821255829965021e-05
1.9199215413907513e-05
2.01116527195395e-05
2.093496886561349e-05
2.1640931995564677e-05
2.2198099773384643e-05
2.2587473548787618e-05
2.2796238909019792e-05
2.1803575388795723e-05
2.1691862904358444e-05
2.140011263478858e-05
2.094020787617488e-05
2.0329882572746238e-05
1.9594864567577756e-05
1.8755375106747803e-05
1.7841469810063056e-05
1.6523124223051148e-05
1.5559273930450637e-05
1.4582529915015377e-05
1.3615166407356544e-05
1.2664949652278579e-05
1.1285022811160065e-05
1.0449815124208461e-05
9.653456956752608e-06
8.900394614297886e-06
8.191111405216088e-06
7.527453701823079e-06
6.908781885924849e-06
6.334971686860584e-06
5.8034066435839825e-06
5.312275880729212e-06
4.860123530877668e-06
4.443778184904223e-06
1.2756141560333746e-06
8.960151951913512e-07
8.32400324363898e-07
7.711244593149908e-07
7.126380556794671e-07
4.910869492511846e-07
4.5452729344003415e-07
4.197327035355346e-07
3.868265687673383e-07
2.610450799048001e-07
2.410001213015138e-07
2.2206374626311922e-07
2.0428546169199933e-07
1.8766238949641434e-07
1.721898100099014e-07
1.5783385285272316e-07
1.0456551571780428e-07
9.59395159281355e-08
6.188274291750208e-08
5.6888204401045674e-08
5.222783281963357e-08
4.789858535107851e-08
4.3887043028611646e-08
4.018115372323496e-08
3.6765148884073e-08
2.4401940174666905e-08
2.234178624967982e-08
2.0443987779797825e-08
1.8697117064508143e-08
1.7093080131653456e-08
1.5619222330934066e-08
1.1010452553785685e-08
1.0063243722623918e-08
9.194227315239248e-09
8.397738594182931e-09
7.668351045236242e-09
7.000856387019688e-09
6.390351342458872e-09
5.832248178667381e-09
5.322248633396544e-09
4.856356914123237e-09
4.4308825231875566e-09
4.042401099863681e-09
3.68785075169899e-09
3.36408715450777e-09
3.068693224978388e-09
2.7992034476684114e-09
2.5532535922219847e-09
2.32880587728774e-09
2.124098310288117e-09
1.9373976280268263e-09
1.7670431251427624e-09
1.611613254675216e-09
1.4698758635744332e-09
1.3405935047116085e-09
1.222675223657062e-09
1.1151213699921539e-09
1.0170244243254926e-09
9.275541396625548e-10
8.459521841741928e-10
7.715272749104632e-10
7.036485390625597e-10
6.417409294858111e-10
5.8527885237652e-10
5.337837051872743e-10
4.868221366689962e-10
4.439860031472463e-10
4.049214922117341e-10
3.692937196677759e-10
3.368012581352239e-10
3.0716706044530154e-10
2.8014047517419366e-10
2.554966202663558e-10
2.3301598758327134e-10
2.1250846874655738e-10
1.9381016174113846e-10
1.7675708054404813e-10
1.6120488991568738e-10
1.470236304593985e-10
1.3408411102749837e-10
1.222862065541061e-10
1.115263767912223e-10
1.0171329630523411e-10
9.27637615972049e-11
8.460339783872677e-11
7.715757678342904e-11
7.036847031629765e-11
6.417686532563704e-11
5.852992918170555e-11
5.3381165812500626e-11
4.868328574655197e-11
4.440054461924229e-11
4.049284443594356e-11
3.6929898674740074e-11
3.368078779346387e-11
3.071697010321811e-11
2.8014210729159848e-11
2.5549264794187557e-11
2.3301208524307997e-11
2.125095760762792e-11
1.9381099254069985e-11
1.7675766192875515e-11
1.6120863554023278e-11
1.470206477848454e-11
1.3408751543403976e-11
1.22286462280893e-11
1.1152915047658052e-11
1.0171346110567685e-11
9.276378609624826e-12
8.460158508078162e-12
7.715756688884405e-12
7.036854504643012e-12
6.41783602799166e-12
5.853001892967378e-12
5.338124771623155e-12
4.868316295803344e-12
4.439957863781146e-12
4.049290372587955e-12
3.692997350172788e-12
3.3680544702016704e-12
3.071702672095503e-12
2.801426799887251e-12
2.55499106488922e-12
2.3301265824828922e-12
2.125101363493668e-12
1.938116137815936e-12
1.7675836007553567e-12
1.6120560137872318e-12
1.4702132192575836e-12
1.3408510548830433e-12
1.222871356772772e-12
1.1152982289433365e-12
1.017141351118619e-12
9.276446110515527e-13
8.460225994623746e-13
7.716001878140101e-13
7.036922080252132e-13
6.417755790880669e-13
5.85320408035151e-13
5.3380693624424e-13
4.868495686581499e-13
4.4401274758525125e-13
4.0493578183089655e-13
3.69306481803637e-13
3.3681216997713137e-13
3.0717703261797994e-13
2.8014941675501075e-13
2.5549996800476025e-13
2.3301937737111317e-13
2.1251684576705608e-13
1.9381836502479135e-13
1.7676510604570327e-13
1.6121619097401048e-13
1.4702815309530432e-13
1.3409190525257735e-13
1.2229391185336015e-13
1.1153401701516284e-13
1.0172328087152575e-13
9.277125492500628e-14
8.460904596322373e-14
7.716502390189208e-14
9.049068527521745e-06
9.81685094437143e-06
1.0635268123277565e-05
1.1495497315693617e-05
1.2383664553983894e-05
1.3300564909875629e-05
1.4240503182422613e-05
1.5179996397319213e-05
1.6107119344362904e-05
1.6994922493667277e-05
1.7833186839825848e-05
1.8596436217007614e-05
1.9253410154866668e-05
1.97833053915004e-05
2.016948645046915e-05
1.952994870587614e-05
1.962907818057138e-05
1.9562985194879904e-05
1.9333581855728806e-05
1.8949601221158983e-05
1.842888476779167e-05
1.7787364300306323e-05
1.7050777519876246e-05
1.623937441189438e-05
1.5378041914923657e-05
1.4197588770525262e-05
1.3320854693093148e-05
1.2444320789591171e-05
1.1584947814748409e-05
1.0344612193040876e-05
9.583619236316e-06
8.857634904206412e-06
8.168743737512014e-06
7.520145069205245e-06
6.912368928747573e-06
6.346276711716617e-06
5.819822122131373e-06
5.33202954343145e-06
4.881862224849419e-06
4.466436090886951e-06
4.084553190117506e-06
1.1347709349787942e-06
7.970082370595687e-07
7.412689496746648e-07
6.873566588975074e-07
6.357226006515435e-07
4.379191946987178e-07
4.0568916433599395e-07
3.7490445668854966e-07
3.4573610289097555e-07
2.3322055041031219e-07
2.1547969870165084e-07
1.986726651793276e-07
1.8284417375479006e-07
1.680500535828227e-07
1.5424178772141355e-07
1.4143690395895992e-07
9.362719623602252e-08
8.59399834086174e-08
5.553434008463894e-08
5.107631368892467e-08
4.690970135192537e-08
4.3033864605376164e-08
3.943775894322711e-08
3.611768567102132e-08
3.305270708726633e-08
2.196783548840456e-08
2.0119261301803745e-08
1.8410900612936036e-08
1.684017509733516e-08
1.5398136077594402e-08
1.0883073516089148e-08
9.950501636357825e-09
9.097066510360267e-09
8.310684213293854e-09
7.592672779889863e-09
6.932365017846834e-09
6.3303940320173095e-09
5.778611201541971e-09
5.274110252375724e-09
4.813053129167215e-09
4.39184368275358e-09
4.007145091657035e-09
3.655877019080392e-09
3.334594706223056e-09
3.041944927273913e-09
2.775365997060607e-09
2.531601091937926e-09
2.3091788274826214e-09
2.1062487787295484e-09
1.9207627126990235e-09
1.7522197318871394e-09
1.597862495704925e-09
1.4573523999413635e-09
1.3291834532407836e-09
1.2122802452366572e-09
1.1058484274460793e-09
1.0083896585785344e-09
9.19850315419018e-10
8.387768789630492e-10
7.649867885001529e-10
6.976843799498695e-10
6.364184467148856e-10
5.804269166947716e-10
5.292625187682631e-10
4.82696024883286e-10
4.4030643995767427e-10
4.0149306357353823e-10
3.6616725579448186e-10
3.340102205792408e-10
3.0462172747910037e-10
2.778188151103612e-10
2.533281721675654e-10
2.3103829771235898e-10
2.1070982272969081e-10
1.9220474270678996e-10
1.7529300774261898e-10
1.5984011115775408e-10
1.4580257848902766e-10
1.3297353207193114e-10
1.2125131209164316e-10
1.106026308474304e-10
1.0087188791336273e-10
9.19785914476932e-11
8.390094773890905e-11
7.651840893443249e-11
6.977335268902927e-11
6.363367777022766e-11
5.8045171961957085e-11
5.293783522530465e-11
4.827113611593645e-11
4.4031762438682576e-11
4.015752105785318e-11
3.661737561400542e-11
3.340151927621175e-11
3.046259595798084e-11
2.7777166064760005e-11
2.5337686429807022e-11
2.3104004261579022e-11
2.107110742854893e-11
1.921707928188267e-11
1.7526179703534266e-11
1.5986975497032716e-11
1.458030198055314e-11
1.3297396407627586e-11
1.2125167971966116e-11
1.105828753698245e-11
1.0085281526862793e-11
9.199562168275776e-12
8.390102201767e-12
7.651866293231962e-12
6.978585993730249e-12
6.363389915044078e-12
5.803481317547952e-12
5.292838682274075e-12
4.828004814868287e-12
4.402392880329998e-12
4.0157608563114486e-12
3.662418094466266e-12
3.340165671800602e-12
3.0457141533356453e-12
2.7782301149592367e-12
2.5337766381142315e-12
2.3108324187345947e-12
2.1071217181557535e-12
1.9220679368026643e-12
1.7526287541538747e-12
1.5987077092159826e-12
1.4577743543266716e-12
1.3297483956967334e-12
1.2125251278016138e-12
1.1060377717843571e-12
1.008535703646539e-12
9.199633861519353e-13
8.388647105215609e-13
7.650543447595581e-13
6.978653824492633e-13
6.364614417995271e-13
5.803548552222567e-13
5.293868108986571e-13
4.827193782830415e-13
4.4024595698066186e-13
4.015827214471886e-13
3.661818480835524e-13
3.339624370451516e-13
3.0457797826796487e-13
2.778295501500368e-13
2.5338417264568016e-13
2.310897569776553e-13
2.1075699298032776e-13
1.9221329208745192e-13
1.753012372614418e-13
1.5987726839987688e-13
1.458104443365536e-13
1.3295717260354137e-13
1.2128107475343096e-13
1.106103026326746e-13
1.0087844142469052e-13
9.200288170277059e-14
8.389299797719204e-14
7.652588829239435e-14
7.297612371902926e-06
7.932201424092311e-06
8.614958505074511e-06
9.337588023049151e-06
1.0092802466040875e-05
1.0880639555093247e-05
1.1700457378353263e-05
1.2534966051663351e-05
1.3376609785495522e-05
1.4204749918697691e-05
1.501212431850962e-05
1.5778449812993717e-05
1.647696051705237e-05
1.7086269364853175e-05
1.7589593174457212e-05
1.7244175911334974e-05
1.7508050867689258e-05
1.7629794001992105e-05
1.7602471246723344e-05
1.742689982850108e-05
1.7112033412169612e-05
1.6668364673901547e-05
1.6114772765005657e-05
1.5468841643607853e-05
1.4753265138398938e-05
1.3985502406864654e-05
1.3189667771144941e-05
1.2143959122955993e-05
1.1355368708093376e-05
1.05783393430809e-05
9.466867301987892e-06
8.775715557412315e-06
8.113701572360418e-06
7.4855956578140315e-06
6.893246861394155e-06
6.338444328179828e-06
5.8201829948688e-06
5.3382113552617906e-06
4.8920348509277365e-06
4.47920053111319e-06
4.098870626721731e-06
3.7486003953028023e-06
3.4265696089942234e-06
9.361701871199372e-07
6.602583908813816e-07
6.128487128561398e-07
5.673182982398127e-07
3.9064799989691336e-07
3.6225360931817556e-07
3.3502797910295456e-07
3.0917113294359855e-07
2.847708673271217e-07
1.9264294256355674e-07
1.7772701781091787e-07
1.636656302904477e-07
1.5048226981541748e-07
1.3817881669472478e-07
1.2673250320179024e-07
1.161336066119523e-07
7.703188653104059e-08
4.9873852394789854e-08
4.5890527678375805e-08
4.2162855520951344e-08
3.8691372209311925e-08
3.5469959455890837e-08
3.248915066667716e-08
2.9735735890095643e-08
2.720276070594873e-08
1.8118502681934564e-08
1.6590465707497796e-08
1.517269876342614e-08
1.3873293069787809e-08
9.834184454536832e-09
8.99428740900209e-09
8.22225272830549e-09
7.513548412506649e-09
6.862876005843347e-09
6.2675604765112155e-09
5.7225932412428485e-09
5.224607953486292e-09
4.7681005248821105e-09
4.351415223954434e-09
3.9711636282843935e-09
3.623389127676459e-09
3.3058212403386116e-09
3.0155430401105676e-09
2.7512453567461978e-09
2.5097125423914736e-09
2.289032701965643e-09
2.0881808371134703e-09
1.9046811500677106e-09
1.7372707682772978e-09
1.5843636051615196e-09
1.4450614637126573e-09
1.3181434125968523e-09
1.2022210579572346e-09
1.0964852956216414e-09
1.0000396882163582e-09
9.120733556442267e-10
8.31744199174378e-10
7.585748979370376e-10
6.919201179349624e-10
6.310473769294837e-10
5.755288063034441e-10
5.248935894728301e-10
4.787121951363555e-10
4.365936598155699e-10
3.9818045559427155e-10
3.631463980881942e-10
3.311564417445637e-10
3.020190919515521e-10
2.7544561613933265e-10
2.5121034384964715e-10
2.2913304941174806e-10
2.0894779641938378e-10
1.9058498918996224e-10
1.7381584363801812e-10
1.5852205658497014e-10
1.44557197109672e-10
1.3183776003423502e-10
1.202375254324054e-10
1.096711323357891e-10
1.0002141843421012e-10
9.122045361524349e-11
8.319390711200146e-11
7.587375406845297e-11
6.919779383969685e-11
6.310900005811689e-11
5.754942255088663e-11
5.249185299759892e-11
4.7873099487649406e-11
4.3661088951841024e-11
3.981909484479454e-11
3.6315458475289565e-11
3.3116249099157466e-11
3.020588781659152e-11
2.754808787575908e-11
2.5124159578552738e-11
2.2913779048258204e-11
2.089737081560541e-11
1.905642023697929e-11
1.7381677963028844e-11
1.5852278377713062e-11
1.4457451242085652e-11
1.318535300598805e-11
1.2025235377710328e-11
1.0967097295229079e-11
1.0000956083751987e-11
9.122038974080749e-12
8.319401836528345e-12
7.587385349878409e-12
6.919778107972031e-12
6.310913650561886e-12
5.7556218262602516e-12
5.249189826722536e-12
4.7873181030007915e-12
4.366087001083362e-12
3.981924305512508e-12
3.631135832656228e-12
3.3120185356487086e-12
3.020597074975712e-12
2.754498620514734e-12
2.512424831451296e-12
2.2910938342833707e-12
2.0897456819184215e-12
1.9056504927538655e-12
1.7381762644105445e-12
1.5852366192373444e-12
1.4457536594496512e-12
1.318543678649879e-12
1.2023858073738815e-12
1.096589950274811e-12
1.000218533729934e-12
9.122107402157182e-13
8.319465174904521e-13
7.586572088669433e-13
6.919853204889346e-13
6.310987059971446e-13
5.755691394496165e-13
5.249265251545615e-13
4.786828368832727e-13
4.3661544368359766e-13
3.981983069063045e-13
3.631646633833372e-13
3.31208265316973e-13
3.0206621228659127e-13
2.754883236530098e-13
2.512491457240217e-13
2.291159678289368e-13
2.089568018214007e-13
1.905936270025187e-13
1.738241336030052e-13
1.585301608505647e-13
1.4458184696501853e-13
1.318608585966256e-13
1.2025917928743884e-13
1.0967832632068147e-13
1.0001685583609261e-13
9.122770563480812e-14
8.320130877579221e-14
7.587233642819951e-14
5.859576284883232e-06
6.379376261946709e-06
6.9425211828067176e-06
7.542435841957077e-06
8.174789490315708e-06
8.840438628604683e-06
9.54132614647934e-06
1.0265935075670862e-05
1.1009307663267727e-05
1.1755318556444839e-05
1.2501666065326521e-05
1.3232624367905083e-05
1.3925623153009626e-05
1.4562887519626665e-05
1.51284970380617e-05
1.5014791972962295e-05
1.5394882453201287e-05
1.566022580189206e-05
1.5798394647147735e-05
1.5803306974138994e-05
1.5675325238875296e-05
1.5419021939688994e-05
1.5046136324170927e-05
1.4569380353674955e-05
1.4007463595056112e-05
1.3376381680857828e-05
1.269857912166908e-05
1.1987289544995663e-05
1.1262029513841732e-05
1.0534918140240703e-05
9.643989809268403e-06
8.651460271890284e-06
8.023443078523149e-06
7.421692171318278e-06
6.849786064385848e-06
6.310416235918878e-06
5.803822533616052e-06
5.330406871605145e-06
4.890403432936824e-06
4.481937967095902e-06
4.10466798541045e-06
3.7564827270563722e-06
3.4357194020808877e-06
3.1409302192279047e-06
2.8703859294482458e-06
5.881923062300565e-07
5.465196515926159e-07
5.063627116200087e-07
4.6798862468604267e-07
3.2352119635876866e-07
2.994370259620349e-07
2.7651335307395854e-07
2.548451717108686e-07
1.723074922032281e-07
1.590823312677929e-07
1.4656759379878073e-07
1.348251367707323e-07
1.2385179381442896e-07
1.136380494371824e-07
1.041639156591714e-07
6.902982787677193e-08
4.479019925940018e-08
4.1229560850609615e-08
3.7895305224888165e-08
3.478678744215333e-08
3.18970967404734e-08
2.9225386923915206e-08
2.6755465002948167e-08
2.4478953965351673e-08
1.6322034253017172e-08
1.4943752024650358e-08
1.3673641108230828e-08
1.2503807974003881e-08
8.885271599943163e-09
8.128575058246134e-09
7.4307090397583025e-09
6.7917744852695286e-09
6.203986306901353e-09
5.666209020873584e-09
5.17449178411258e-09
4.723877104019642e-09
4.311787870953815e-09
3.935102692368142e-09
3.590908249038655e-09
3.276072892976814e-09
2.989396727254689e-09
2.727261849276465e-09
2.48764251376109e-09
2.2695769039925772e-09
2.0699961228431883e-09
1.8884085736874795e-09
1.7224748148965211e-09
1.5710875979152518e-09
1.4327884250708117e-09
1.3069916231358734e-09
1.1920657390824086e-09
1.0870888557886013e-09
9.914800887538162e-10
9.042730615556044e-10
8.248416637225424e-10
7.522831204262614e-10
6.861046456959566e-10
6.256626580443083e-10
5.706191924089477e-10
5.20486965767426e-10
4.746943254784113e-10
4.3293044268811067e-10
3.948393501493452e-10
3.6009981351580035e-10
3.284168462097989e-10
2.995206942921006e-10
2.731306148757989e-10
2.491319484759891e-10
2.2721162181757602e-10
2.072197651545975e-10
1.8898691809472363e-10
1.7233539750234603e-10
1.571933665272571e-10
1.4336172300134482e-10
1.3074759120976458e-10
1.192433734029547e-10
1.0875135027759574e-10
9.916914176092403e-11
9.044335393535614e-11
8.24963776319137e-11
7.523786598220177e-11
6.861756207436339e-11
6.257993861673981e-11
5.7073553504341046e-11
5.205171864718318e-11
4.7471725403575126e-11
4.329473676710885e-11
3.9480017346606286e-11
3.601101097581261e-11
3.2842437305684167e-11
2.994864892039429e-11
2.7317144581822026e-11
2.491021363827556e-11
2.2721411342375213e-11
2.0722175848752894e-11
1.8898850023690116e-11
1.7233792981421456e-11
1.571938062797353e-11
1.433624721341598e-11
1.3074814509228287e-11
1.192437144327688e-11
1.087515771493711e-11
9.918262578271227e-12
9.045560372390923e-12
8.248552003794995e-12
7.522771075913514e-12
6.861764504126034e-12
6.258003561671145e-12
5.707368226313748e-12
5.205181559098133e-12
4.746550150181514e-12
4.329482510018155e-12
3.948535648975244e-12
3.601107613466859e-12
3.284249858993551e-12
2.99487314864235e-12
2.731721309656669e-12
2.4913600984052035e-12
2.2721480659186077e-12
2.0722243125412987e-12
1.8898916825505813e-12
1.7236023476237607e-12
1.571944669206601e-12
1.4334402905135975e-12
1.3073137268787462e-12
1.192443773046317e-12
1.0875222919432004e-12
9.918327595394493e-13
9.04562873127311e-13
8.248618973152128e-13
7.523838585696265e-13
6.860914747190216e-13
6.257235063461973e-13
5.707432916321737e-13
5.204553761888813e-13
4.747248256892512e-13
4.3295483161563923e-13
3.9486014444911487e-13
3.6011737683039856e-13
3.2843159629791057e-13
2.9953382104542415e-13
2.7317873266046677e-13
2.4910942413080317e-13
2.2722140970906752e-13
2.0720142821867723e-13
1.8899576815515645e-13
1.7236682988862892e-13
1.5720107093224805e-13
1.4335062582244898e-13
1.307379697266544e-13
1.192510041441114e-13
1.0874432842293221e-13
9.91766728536015e-14
9.045090358883528e-14
8.249278354118242e-14
7.524497547758557e-14
4.689156798607536e-06
5.112421196209536e-06
5.572136329161368e-06
6.065073190055989e-06
6.587683391727526e-06
7.143456811390206e-06
7.733362020106843e-06
8.350140693843087e-06
8.991650362333545e-06
9.646379819061231e-06
1.0314193351989191e-05
1.0984781390390653e-05
1.1639259617619842e-05
1.2264140514631523e-05
1.2846618476284626e-05
1.2903002889483119e-05
1.3352446577602523e-05
1.3716163288310947e-05
1.3978286571210515e-05
1.412813229671098e-05
1.4159442716683378e-05
1.4071142303766465e-05
1.3867262275423626e-05
1.355551469876845e-05
1.3148738004631257e-05
1.2660157498972017e-05
1.2109041906296747e-05
1.1508745950345498e-05
1.0877978577258381e-05
1.023026314766602e-05
9.57853964259055e-06
8.93426071451857e-06
7.89432816693064e-06
7.32552319677283e-06
6.779359087411936e-06
6.25999550613045e-06
5.768790474857332e-06
5.307086792284424e-06
4.875843550760392e-06
4.4739459423600784e-06
4.101419243608444e-06
3.7565966784723528e-06
3.438214436992662e-06
3.1450568198037516e-06
2.87555673671462e-06
2.6279549348737317e-06
5.240950057726236e-07
4.874967114193437e-07
4.5207931823439574e-07
4.1820385606456766e-07
2.8893700122892115e-07
2.6770428997830187e-07
2.473525274142234e-07
2.2814216872491923e-07
1.541663679592525e-07
1.4240978150457336e-07
1.313019922639064e-07
1.2084275606922306e-07
1.1104495155194673e-07
1.0192328661008666e-07
9.346046926252501e-08
8.561187155317252e-08
5.6841275462676055e-08
3.704983410557104e-08
3.40675907191093e-08
3.127825656188219e-08
2.8695501074470165e-08
2.629651615875121e-08
2.4079137010632772e-08
2.2034074862268192e-08
1.4704998940113498e-08
1.3463211593707292e-08
1.2323071917229355e-08
1.1270778408723089e-08
8.033455222490253e-09
7.349391891859705e-09
6.7201108541253e-09
6.1397876560082115e-09
5.609641835390332e-09
5.123730327368874e-09
4.6804816354511405e-09
4.271507485911709e-09
3.900477578496003e-09
3.558520669700335e-09
3.2473609459203545e-09
2.9631072597730613e-09
2.704511029029781e-09
2.46739612904253e-09
2.250938902010155e-09
2.052612930799874e-09
1.8723768895917174e-09
1.7085434919752041e-09
1.5578514917743084e-09
1.4214635383711267e-09
1.2965136994601489e-09
1.182090159990801e-09
1.0785500232026645e-09
9.833383756758694e-10
8.971906277471043e-10
8.182769239274585e-10
7.463012520091635e-10
6.806527970022807e-10
6.207760041808715e-10
5.659548733698928e-10
5.161651788291553e-10
4.707544582117088e-10
4.2949625178934155e-10
3.915634719702007e-10
3.5711265606630866e-10
3.256925591394021e-10
2.971468940050996e-10
2.7100231474927584e-10
2.470662784005311e-10
2.25327788576296e-10
2.0550180050853905e-10
1.8742029566212079e-10
1.7099387164296427e-10
1.5588988020141605e-10
1.4217341865023443e-10
1.2971196376404286e-10
1.1825507893307395e-10
1.0784988150336014e-10
9.839675421546189e-11
8.97056757336196e-11
8.181257962644358e-11
7.464165593239406e-11
6.807401478879299e-11
6.206124432582928e-11
5.662151294294731e-11
5.162030175718815e-11
4.7078288487062034e-11
4.293598035372555e-11
3.917254617853294e-11
3.5712540152369245e-11
3.2570229717211487e-11
2.9715418234277854e-11
2.710093267754874e-11
2.4716223433752685e-11
2.2533094358597576e-11
2.055823903728848e-11
1.8749169996255675e-11
1.7099447703530674e-11
1.559487877518231e-11
1.4217425979946963e-11
1.2966450619507781e-11
1.1825543197543476e-11
1.0785024390056915e-11
9.836060322120893e-12
8.973921527785258e-12
8.181283474334292e-12
7.461417371760316e-12
6.807420390990988e-12
6.2084422480223915e-12
5.660065189817182e-12
5.162041193423564e-12
4.707837300312745e-12
4.295193039674355e-12
3.915815765200683e-12
3.571262689031729e-12
3.257030618324171e-12
2.9715496288829437e-12
2.7090808630751087e-12
2.471628623241068e-12
2.25415314142187e-12
2.0550500094709735e-12
1.8749237131560176e-12
1.7093173765136809e-12
1.5594948453128774e-12
1.4217500024205343e-12
1.2966516574825648e-12
1.1829994958743725e-12
1.0785090283993953e-12
9.839773803098377e-13
8.973987207133079e-13
8.184379913365644e-13
7.461482307339317e-13
6.807483175240675e-13
6.206213292606098e-13
5.660130443047958e-13
5.16211580601476e-13
4.707908774939132e-13
4.2952582903259525e-13
3.915876081804086e-13
3.571327889738156e-13
3.257097407112735e-13
2.970528055754071e-13
2.7091476690325045e-13
2.470778589169622e-13
2.2533824512211754e-13
2.0551155106618614e-13
1.8742940358222146e-13
1.7093829936404114e-13
1.5589821397610938e-13
1.4218147699192813e-13
1.2967288120201092e-13
1.1830660599805591e-13
1.0789746205356388e-13
9.836783482766456e-14
8.971319569054115e-14
8.182017243832495e-14
7.462135303935012e-14
3.7414407077184345e-06
4.0841506147280845e-06
4.456970231372426e-06
4.858547451863726e-06
5.2867663631800885e-06
5.744742369110172e-06
6.235045084994686e-06
6.752190006381771e-06
7.2957552354812824e-06
7.857911892176568e-06
8.441046770760944e-06
9.036721288409037e-06
9.632598344971924e-06
1.0217313737722888e-05
1.0424729560801666e-05
1.0953787315634395e-05
1.1432437605649762e-05
1.1852294640736001e-05
1.2196778673684996e-05
1.245289984028547e-05
1.2609882782016348e-05
1.266229381956532e-05
1.2607906970441028e-05
1.2448546539029344e-05
1.2191314319773174e-05
1.1845117604471593e-05
1.1424866769339399e-05
1.0942500729761323e-05
1.0414973810978851e-05
9.856136568445375e-06
9.279297642483531e-06
8.697130784023854e-06
8.118314671000037e-06
7.193819695659011e-06
6.679448673033383e-06
6.185124601479996e-06
5.713520639305428e-06
5.266973459806714e-06
4.847391027797215e-06
4.454313666446233e-06
4.0884616557141e-06
3.7485911920655e-06
3.4338790544995782e-06
3.143377094134183e-06
2.8757711335516766e-06
2.6294861463018066e-06
2.4032570700513673e-06
2.1957822115279575e-06
4.349956191568601e-07
4.037600148383165e-07
3.7378606211102084e-07
2.5815262654179305e-07
2.3937032081486137e-07
2.2135696075535249e-07
2.042633357191972e-07
1.8813763807891427e-07
1.2753469388159973e-07
1.1764022973338592e-07
1.0833348726639972e-07
9.960085834458808e-08
9.14526585165561e-08
8.387846649574239e-08
7.686061654024234e-08
5.101552795593601e-08
3.328997167151323e-08
3.061923082568426e-08
2.8127380323608292e-08
2.5807980198221537e-08
2.3656500480687737e-08
2.166930007354029e-08
1.983244399405363e-08
1.813826531339793e-08
1.2138689870133551e-08
1.1109127494141189e-08
7.92438908216769e-09
7.2577358607682055e-09
6.6385352304382454e-09
6.0708688628039475e-09
5.549248264126922e-09
5.070533008580235e-09
4.631654362431814e-09
4.229657027780396e-09
3.861707205696518e-09
3.52510893778909e-09
3.2173712971065165e-09
2.936124295914903e-09
2.6791783457084994e-09
2.4445039669714346e-09
2.230951910141505e-09
2.0346008730535496e-09
1.8560434595024937e-09
1.6936389674872643e-09
1.5443799501821253e-09
1.408695166738034e-09
1.2848988152993258e-09
1.1719596353151904e-09
1.0689284149097559e-09
9.749416498583698e-10
8.892086352241858e-10
8.112720329793368e-10
7.396766655785457e-10
6.746156123246599e-10
6.152733610572569e-10
5.611488877751691e-10
5.117845141763738e-10
4.667594560307978e-10
4.256954518966725e-10
3.882432159561751e-10
3.540858499795406e-10
3.2293196755284404e-10
2.9451926333910117e-10
2.686940911116795e-10
2.4497284044795653e-10
2.234186698547335e-10
2.0376084102299533e-10
1.8583262560805884e-10
1.694817002430137e-10
1.5456940806889053e-10
1.4096976451666787e-10
1.2860768417988427e-10
1.1725333762688057e-10
1.0693640134563395e-10
9.752722510419747e-11
8.894595209459086e-11
8.111970154749212e-11
7.398218341951388e-11
6.74724922416306e-11
6.15356683873934e-11
5.61211858965318e-11
5.118314641228881e-11
4.669485892689474e-11
4.2572298427623525e-11
3.882640360093386e-11
3.5410105270648875e-11
3.229439662013704e-11
2.945284636678411e-11
2.6861318632264335e-11
2.449780932918457e-11
2.234227417675338e-11
2.0376408062930585e-11
1.858957923900925e-11
1.6948351194903674e-11
1.5457082060408085e-11
1.409712966555359e-11
1.2856640438162964e-11
1.1729234782719894e-11
1.0693690114441115e-11
9.752762210096113e-12
8.894677193452377e-12
8.111995617025653e-12
7.400738160745924e-12
6.747265678966528e-12
6.153619696089303e-12
5.612138842540535e-12
5.118325335747911e-12
4.6679692695163216e-12
4.257239991175486e-12
3.882648746576252e-12
3.5410203701497445e-12
3.229447795504028e-12
2.94529222391905e-12
2.686138913643661e-12
2.4497892623066944e-12
2.2342343748479243e-12
2.037646488961253e-12
1.8583563314221896e-12
1.694841135729988e-12
1.5462206424786026e-12
1.4097097217158497e-12
1.2856721537409905e-12
1.172546210512423e-12
1.0693756930699412e-12
9.756037315714054e-13
8.894706787995775e-13
8.112060701314276e-13
7.398293454358017e-13
6.747339375505473e-13
6.15364492114789e-13
5.614034261315321e-13
5.118408050374093e-13
4.668037331895257e-13
4.2587123981267814e-13
3.8827138879379016e-13
3.5410833519298286e-13
3.229512859053689e-13
2.9453760377522945e-13
2.68620402666823e-13
2.449853170595497e-13
2.2342995407835725e-13
2.0377434572854474e-13
1.8590297356331594e-13
1.694906707643526e-13
1.5462856814280205e-13
1.4097739334882814e-13
1.2857354635534746e-13
1.1726130800645383e-13
1.0694406820688855e-13
9.756670292713769e-14
8.895341759324134e-14
8.112711037607061e-14
7.398944321417049e-14
2.9782894543630603e-06
3.253460281418429e-06
3.5545132402107407e-06
3.8796819864364345e-06
4.2274917610525515e-06
4.601715395742121e-06
5.0049317270875406e-06
5.433111221102511e-06
5.887176976798467e-06
6.36187817495378e-06
6.859798702416695e-06
7.376899097557872e-06
7.656813874150864e-06
8.175232370029093e-06
8.691576789367377e-06
9.197001353587156e-06
9.672893826213056e-06
1.011317254293121e-05
1.0502051836547686e-05
1.0826466948277465e-05
1.1073309843889981e-05
1.1235125448961e-05
1.1303728399748014e-05
1.1277124802111515e-05
1.1156483195441285e-05
1.0945638463607239e-05
1.0654783053334805e-05
1.0293037255151043e-05
9.874333228911328e-06
9.411535311819596e-06
8.917924776340974e-06
8.406160059244364e-06
7.886101647537284e-06
7.367819355072505e-06
6.547176005881041e-06
6.0833885354983515e-06
5.635932711798439e-06
5.208440956209653e-06
4.803715975327302e-06
4.422102097689836e-06
4.065081391292802e-06
3.7319461871896377e-06
3.4222813646187533e-06
3.1355840660773626e-06
2.8708382896078016e-06
2.626639540874159e-06
2.4019297701002777e-06
2.1955184890732332e-06
2.006054339443112e-06
3.882138835747828e-07
3.607319850266547e-07
3.341976123454365e-07
3.0889138948719225e-07
2.1410260205785866e-07
1.981562553309416e-07
1.8297501310859834e-07
1.6863529601754863e-07
1.1426108020568466e-07
1.0547106355649038e-07
9.717102379153137e-08
8.937866202464477e-08
8.209076843629037e-08
7.532281933563424e-08
6.9039071432341e-08
4.490567017679203e-08
2.99312928919076e-08
2.754595731341191e-08
2.531099614023774e-08
2.3231263183950823e-08
2.130022345475533e-08
1.9512612120403146e-08
1.7863900971798745e-08
1.634092591978628e-08
1.0941857634390584e-08
1.0015214448022662e-08
7.164838618900383e-09
6.559936037696339e-09
6.003160554842848e-09
5.491557278562801e-09
5.020255474050465e-09
4.587589279576755e-09
4.190057629980289e-09
3.826627040309217e-09
3.4939158987161394e-09
3.1901251427784673e-09
2.9111871950097584e-09
2.6572756202523836e-09
2.424807126378209e-09
2.2124489593682864e-09
2.0185457207200477e-09
1.8411772136866272e-09
1.6799249994776407e-09
1.5324454442839814e-09
1.3976033208684386e-09
1.2748223737665106e-09
1.1630132906752109e-09
1.0605968138090878e-09
9.675405997147424e-10
8.824688359278677e-10
8.047215500500571e-10
7.339512489644464e-10
6.695233131334726e-10
6.106335320852524e-10
5.569203584994266e-10
5.078361017872287e-10
4.6316113950475476e-10
4.2249323727030425e-10
3.853237301296552e-10
3.5142340983126297e-10
3.205051263850871e-10
2.9230697132681936e-10
2.665883479120815e-10
2.430878553889913e-10
2.216999282079792e-10
2.0219340354880638e-10
1.8440316716323776e-10
1.6820918714780723e-10
1.5340895268728344e-10
1.3988507586073367e-10
1.2757682054677987e-10
1.1635162907646006e-10
1.0613366544438216e-10
9.677726225992602e-11
8.82782417389559e-11
8.049592720760304e-11
7.341317914642996e-11
6.696601457618501e-11
6.107375703488361e-11
5.568969517509715e-11
5.079895578511649e-11
4.6320676492836126e-11
4.225275350374052e-11
3.8534980465265146e-11
3.514432249593608e-11
3.205200544900808e-11
2.923177937732641e-11
2.6659702088650517e-11
2.4309453374580616e-11
2.2174578038541533e-11
2.0219721807804265e-11
1.8440608230125364e-11
1.6821141591048303e-11
1.5341189001076272e-11
1.3991215991032951e-11
1.2760141643011391e-11
1.1637388388918455e-11
1.0613425188626582e-11
9.679565341679092e-12
8.827868619136816e-12
8.051113501406438e-12
7.34270424114432e-12
6.695390743649577e-12
6.1073980936761365e-12
5.5700145637096335e-12
5.078976981247575e-12
4.632083107159506e-12
4.2245109013480975e-12
3.852800531000548e-12
3.514441166151785e-12
3.2052090853573943e-12
2.922646363843289e-12
2.665978013205478e-12
2.4309525729393834e-12
2.2170557269339808e-12
2.0223528701310794e-12
1.8444083680963168e-12
1.6821230848315487e-12
1.5341150932848492e-12
1.3991301804781912e-12
1.2757868937826352e-12
1.1635320752753209e-12
1.0611544708767253e-12
9.679636835871798e-13
8.827939770130438e-13
8.049694719378151e-13
7.342847393232167e-13
6.696757882307417e-13
6.106388733072607e-13
5.570122672360116e-13
5.080014486606336e-13
4.632175105275006e-13
4.2245698836412154e-13
3.8535713772424173e-13
3.514504685154458e-13
3.2052726156155924e-13
2.923249653242575e-13
2.666042023323463e-13
2.431465536864659e-13
2.217119818916403e-13
2.022417203902437e-13
1.8441322031880522e-13
1.6821854225955017e-13
1.5341776823690797e-13
1.3991942997613565e-13
1.2758498805927025e-13
1.163810039725123e-13
1.0614145239436519e-13
9.680277623136397e-14
8.82857680137682e-14
8.050336761412434e-14
7.3434232142765e-14
2.3657553730499128e-06
2.5858638471995414e-06
2.8273633866552623e-06
3.0894416225173046e-06
3.2705718666002278e-06
3.565634093857216e-06
3.88528015422568e-06
4.227095119539379e-06
4.592484932815738e-06
4.97791634855395e-06
5.38695643971085e-06
5.817512127563445e-06
6.262848768463724e-06
6.718720412198984e-06
7.181511443355128e-06
7.645813399740002e-06
8.096446367510648e-06
8.529376265048392e-06
8.931212785357932e-06
9.290025200331179e-06
9.592762410632945e-06
9.830747327428439e-06
9.993033106065983e-06
1.0074227647813544e-05
1.007070453909818e-05
9.981977200198252e-06
9.812798758927299e-06
9.568918666786535e-06
9.260415321736357e-06
8.897739267559283e-06
8.493261026728076e-06
8.058723505711595e-06
7.604746650497026e-06
7.141969485524336e-06
6.678612371079361e-06
5.952337642414263e-06
5.534085562546946e-06
5.1298033692047705e-06
4.743395685160218e-06
4.376258930089949e-06
4.030413585322949e-06
3.705961580045406e-06
3.403007529581429e-06
3.121428757867129e-06
2.8605395610908077e-06
2.6192831774541917e-06
2.396801854463451e-06
2.192060712281494e-06
2.003802449268131e-06
1.831032680642051e-06
1.6726372734347114e-06
3.223366064705436e-07
2.989092512886864e-07
2.764652484826828e-07
1.915615047417121e-07
1.7746094396411334e-07
1.6397759865380788e-07
1.511849418973459e-07
1.3918374576441442e-07
9.458915017495921e-08
8.719374808795753e-08
8.023895683774541e-08
7.373212768930034e-08
6.766991732761105e-08
6.203665022170474e-08
4.045492734788042e-08
3.71288306694876e-08
2.4783240335075178e-08
2.2782011978781877e-08
2.091693600695182e-08
1.9183577875540803e-08
1.7577774885621804e-08
1.6095261495975576e-08
1.4725857190241512e-08
9.865920333665707e-09
9.032507106470006e-09
6.4729598869268694e-09
5.92870707329852e-09
5.426393282189567e-09
4.964025673025123e-09
4.538213492178333e-09
4.147489881225418e-09
3.789339709014367e-09
3.460666924002344e-09
3.159951175694472e-09
2.8849771829077383e-09
2.633314817368705e-09
2.403115951766688e-09
2.1929284763815555e-09
2.0009332321361126e-09
1.8255997981813815e-09
1.665627934334316e-09
1.5193897491742016e-09
1.3860179205184747e-09
1.2643060586724375e-09
1.1533186957620815e-09
1.0519795898494109e-09
9.594578476846194e-10
8.75116033630154e-10
7.981760762934465e-10
7.280390184061783e-10
6.639708051610645e-10
6.055751700529367e-10
5.523112944308679e-10
5.037290927690462e-10
4.5941798957080265e-10
4.190029214893477e-10
3.821677426797422e-10
3.4852270569769144e-10
3.178811628238897e-10
2.899139215559916e-10
2.6439198227561293e-10
2.4112772672719155e-10
2.1991255353816013e-10
2.0057661657164496e-10
1.8291676550777866e-10
1.6682279211884487e-10
1.5214457655972963e-10
1.3875778738456794e-10
1.26548792081444e-10
1.1541409008068554e-10
1.0526592390256345e-10
9.599747465053513e-11
8.755085355009422e-11
7.984738064293117e-11
7.28216961701996e-11
6.641856761116354e-11
6.057448073307888e-11
5.524096794327272e-11
5.0380385720925864e-11
4.59475500697509e-11
4.1904614291743784e-11
3.821750098209747e-11
3.485705077521634e-11
3.1790007489262506e-11
2.899093727514032e-11
2.644006791601314e-11
2.411362203807135e-11
2.1993322526306326e-11
2.0056821016849188e-11
1.8293241284570428e-11
1.6683636408544142e-11
1.52156609507121e-11
1.3875939524896086e-11
1.2655008647529162e-11
1.1542263057854139e-11
1.0526670343568896e-11
9.599808838147436e-12
8.755127387258799e-12
7.9847717788339e-12
7.282675755895925e-12
6.641444460138396e-12
6.0570699552994284e-12
5.524476234402966e-12
5.038382832485316e-12
4.594759967712611e-12
4.190471186391423e-12
3.8217557743730254e-12
3.485483320591956e-12
3.179007608096009e-12
2.8990999903172132e-12
2.644011379652599e-12
2.411367652571453e-12
2.199194051802927e-12
2.0056894268791615e-12
1.829211113082938e-12
1.6682609757583862e-12
1.521572444978899e-12
1.3876002024571828e-12
1.2655899951839514e-12
1.1541567125254783e-12
1.05267311241297e-12
9.599870198242254e-13
8.75519237633633e-13
7.984835027289828e-13
7.282262267416322e-13
6.641509689489911e-13
6.057532244059168e-13
5.524180511936091e-13
5.038448936630746e-13
4.594824973265868e-13
4.190811082473206e-13
3.8218207646618226e-13
3.485776665338331e-13
3.178863910737363e-13
2.899359327999063e-13
2.6442526676019524e-13
2.4114306173585285e-13
2.199257352499855e-13
2.0058847837813715e-13
1.8292754065013516e-13
1.668434320174446e-13
1.5216362012553787e-13
1.387664115116515e-13
1.265571034638369e-13
1.154296526900468e-13
1.0526681974513002e-13
9.601184633340402e-14
8.755831104471726e-14
7.985477030391215e-14
7.283381220051162e-14
1.8289169005543562e-06
2.0006394892760162e-06
2.1890267443187636e-06
2.393916425775755e-06
2.614461522128229e-06
2.8533572840574688e-06
3.1133055967380773e-06
3.392052568862415e-06
3.6923443968653258e-06
4.010663789719411e-06
4.351083571394023e-06
4.71273096522875e-06
5.0908696085786596e-06
5.483086909898961e-06
5.887848825074934e-06
6.301728909597848e-06
6.712840542051269e-06
7.119070435649007e-06
7.5099600355579805e-06
7.8757979014151e-06
8.204349788118781e-06
8.487343962717804e-06
8.71350062050704e-06
8.874915855500534e-06
8.964748672049788e-06
8.979360254725658e-06
8.918377474254662e-06
8.783874485022908e-06
8.581816973777511e-06
8.3198576734337e-06
8.007195002396476e-06
7.655009668461216e-06
7.2730268789162245e-06
6.87193247767836e-06
6.46058331856475e-06
6.047658748007285e-06
5.405434024778158e-06
5.028895842472045e-06
4.664704933622405e-06
4.315224928857766e-06
3.983319776528402e-06
3.6697759746758547e-06
3.3753617507927503e-06
3.1003191510799712e-06
2.844497374533462e-06
2.607147516009583e-06
2.3876447375166823e-06
2.185187526732037e-06
1.9986869783698523e-06
1.8272368108216154e-06
1.6698363152775714e-06
1.5254825357381747e-06
2.8803513631768544e-07
2.6736918215474015e-07
2.474872117655535e-07
1.7142647635163233e-07
1.589296105543601e-07
1.46959342717631e-07
1.3558569951969643e-07
1.2487005677711416e-07
8.481282760508276e-08
7.82420225737049e-08
7.20366285216321e-08
6.62221706824175e-08
6.079885996022726e-08
5.5759106532261505e-08
3.642048058168102e-08
3.344606109600202e-08
2.2290907938806457e-08
2.050115441613682e-08
1.8829303274425437e-08
1.7273776420903828e-08
1.5831676515075747e-08
1.4498378851498076e-08
1.3268185936714577e-08
1.2135341155347342e-08
8.146104869203011e-09
5.850726724813539e-09
5.35988091189289e-09
4.90562727077949e-09
4.48885960510581e-09
4.103757746204781e-09
3.7508076532131035e-09
3.427655376131525e-09
3.1307713937574854e-09
2.8583262217894006e-09
2.609547114959451e-09
2.3820089385958526e-09
2.1739928025825997e-09
1.984292692082475e-09
1.8102484465201146e-09
1.6519813772252028e-09
1.5071490690160737e-09
1.374662850546715e-09
1.254008466755281e-09
1.144124193620961e-09
1.0434217889211344e-09
9.51743857585086e-10
8.682718915622455e-10
7.917927143602443e-10
7.223237706061986e-10
6.586806180494884e-10
6.008757429523428e-10
5.479236188666448e-10
4.997300652624736e-10
4.5577466709117304e-10
4.157637579531221e-10
3.791894481027971e-10
3.457629633260161e-10
3.153486634930393e-10
2.8765767114250484e-10
2.623503236404412e-10
2.3922091215950367e-10
2.1817347207189525e-10
1.9897783472011772e-10
1.8147087295690947e-10
1.6550406630398604e-10
1.509718056069667e-10
1.3766115475556505e-10
1.2554879610951752e-10
1.1450209770633849e-10
1.0442734193261769e-10
9.52577371252834e-11
8.687626296533302e-11
7.921647723671885e-11
7.224638816076545e-11
6.588949527407317e-11
6.009201738145792e-11
5.481535632591608e-11
4.998238291518095e-11
4.558448855485155e-11
4.157355870323526e-11
3.791554154278653e-11
3.4579375770677094e-11
3.154302447361174e-11
2.876188624073348e-11
2.6236351245255463e-11
2.3927834762597292e-11
2.1818134855027083e-11
1.989838699842544e-11
1.8147538696387538e-11
1.6554016545595868e-11
1.5094469266290268e-11
1.3769033600965154e-11
1.2555033912335584e-11
1.145032785310138e-11
1.0442824106543726e-11
9.523968956554172e-12
8.687675897637781e-12
7.92325538297058e-12
7.224673018383562e-12
6.5902775060647916e-12
6.0092176574326245e-12
5.480472872400779e-12
4.999236547297906e-12
4.559358536302838e-12
4.158185023270198e-12
3.7915630731529685e-12
3.457947243895691e-12
3.154307623057738e-12
2.876197675408251e-12
2.623641130899816e-12
2.3927897748412034e-12
2.1818207709932528e-12
1.9902370398884607e-12
1.815118377566105e-12
1.6554082588229737e-12
1.509750899137345e-12
1.376638455504605e-12
1.2557572930887755e-12
1.1450391847471771e-12
1.0444946135165205e-12
9.524033018936759e-13
8.687739704887637e-13
7.921757533949011e-13
7.224734970178702e-13
6.589042834745424e-13
6.00928471718567e-13
5.480539028627847e-13
4.998317230078452e-13
4.559424264606957e-13
4.158250582728263e-13
3.7923758361780963e-13
3.458012483543846e-13
3.1543727415799063e-13
2.876828363502411e-13
2.6231878192088027e-13
2.392381955604331e-13
2.1823145820441198e-13
1.9899085498824716e-13
1.8151821219336774e-13
1.6554720023264077e-13
1.509517097321388e-13
1.376702185645764e-13
1.2558210355223587e-13
1.14532862863933e-13
1.0445583559001437e-13
9.52654774934363e-14
8.686664878434786e-14
7.923956436866473e-14
7.22679648302921e-14
1.455424380650215e-06
1.5925394148700621e-06
1.7434406582775297e-06
1.9078631494478014e-06
2.08499788129565e-06
2.2776381346344498e-06
2.487776723387037e-06
2.7141375196421677e-06
2.9583619085732323e-06
3.219171698747643e-06
3.499709753579572e-06
3.7997560508118506e-06
4.116464228204759e-06
4.448376098336867e-06
4.794976706932525e-06
5.154962486649543e-06
5.519308360853062e-06
5.887348540628944e-06
6.251213543160632e-06
6.6035577626012075e-06
6.934206603902568e-06
7.235987737195629e-06
7.498181467368509e-06
7.712468529548182e-06
7.870301909975775e-06
7.966091096548278e-06
7.995301430916013e-06
7.956925342697604e-06
7.852620366408545e-06
7.686588814230765e-06
7.465335045542575e-06
7.197385142162297e-06
6.891202391601846e-06
6.5567591723872924e-06
6.202803192917246e-06
5.838498329226159e-06
5.470551059067102e-06
4.903672724753619e-06
4.5657658923115e-06
4.2374588345903e-06
3.922449131474491e-06
3.6223019454396624e-06
3.338375051819886e-06
3.071619921148685e-06
2.8222507259180236e-06
2.589893465658501e-06
2.3742638015898637e-06
2.174792326434974e-06
1.9906136165914e-06
1.8209465262918278e-06
1.664924059714602e-06
1.52160220140569e-06
1.3901691858344109e-06
1.2696937088115928e-06
2.3922816227978987e-07
2.2161689232306967e-07
2.04802293188901e-07
1.4234726927519827e-07
1.3172323043337626e-07
1.2161602911307397e-07
1.120645353539073e-07
7.609113709748241e-08
7.022640693878681e-08
6.468955503447018e-08
5.9493935163153824e-08
5.4639911406612085e-08
5.0127432181046485e-08
4.594200391514384e-08
3.012743683279511e-08
2.7654698096221548e-08
1.8462050480492555e-08
1.6962597652251178e-08
1.5566190018014336e-08
1.4270268868295485e-08
1.307110016277552e-08
1.1964166162591527e-08
1.0944428330967076e-08
7.353699278681316e-09
5.286626583349203e-09
4.84514054942288e-09
4.436170447211684e-09
4.059095409416969e-09
3.7112792516531124e-09
3.3924366017325667e-09
3.1004618325711374e-09
2.8315341623194355e-09
2.586331162682267e-09
2.361349715996254e-09
2.1555430148284023e-09
1.9673745628244604e-09
1.7954022595125927e-09
1.6382864457031746e-09
1.4944768410821605e-09
1.3634757827891316e-09
1.2441415453181113e-09
1.134957130824564e-09
1.0353106158238452e-09
9.44378954611961e-10
8.614090609796894e-10
7.85710590750387e-10
7.166474266480518e-10
6.535082403598163e-10
5.961727177075354e-10
5.436337462892326e-10
4.959275264181203e-10
4.522149206368455e-10
4.125248147865032e-10
3.761589001655929e-10
3.431404253482245e-10
3.1295628557268916e-10
2.85422007420373e-10
2.6031136010581296e-10
2.3740926021205713e-10
2.164766731160676e-10
1.9747196083555265e-10
1.8005991333563581e-10
1.6425189090918745e-10
1.498001385382667e-10
1.365912464970445e-10
1.245731728712098e-10
1.1361243061128542e-10
1.0363754438539465e-10
9.451870753448881e-11
8.620220718385857e-11
7.861746347995786e-11
7.170006880989106e-11
6.539127320227224e-11
5.963761266456824e-11
5.4390140379157274e-11
4.960441715509208e-11
4.5230347447409245e-11
4.125057241449155e-11
3.762884423093752e-11
3.4310769586505996e-11
3.129833801198843e-11
2.8538450080126303e-11
2.6027411859776115e-11
2.3742219790960967e-11
2.1653165623131233e-11
1.974792447736803e-11
1.8010322351155434e-11
1.6425630056714688e-11
1.4980335512405007e-11
1.3662229762717361e-11
1.2460099563768191e-11
1.1361375443649176e-11
1.0361698936990286e-11
9.449983680625432e-12
8.618495850709683e-12
7.861800698769504e-12
7.170053940562041e-12
6.537801619046475e-12
5.9637920779871685e-12
5.437907713221076e-12
4.9604674678640485e-12
4.524000778943771e-12
4.1250767080167875e-12
3.7621153451064616e-12
3.4318073740350823e-12
3.129846182050759e-12
2.8544542891548805e-12
2.6032938931449218e-12
2.373734626857759e-12
2.165324623560582e-12
1.9743877376493917e-12
1.800663660836356e-12
1.64222544304319e-12
1.4980409004954261e-12
1.3662301790949403e-12
1.2460173573001638e-12
1.1363819669908901e-12
1.0363932974661726e-12
9.45202539374384e-13
8.620355889413119e-13
7.860222241141781e-13
7.170111663964808e-13
6.539225760789023e-13
5.962605394342167e-13
5.437966979033683e-13
4.960527065336489e-13
4.5231158079784954e-13
4.125998547847246e-13
3.7621757010751546e-13
3.4318679836452837e-13
3.1299070330094336e-13
2.853919136342377e-13
2.6033551273145e-13
2.373798426038183e-13
2.1653883398425858e-13
1.9744514035118207e-13
1.801103449918105e-13
1.6426320710919191e-13
1.4981044530813764e-13
1.366293708230224e-13
1.2460808766463488e-13
1.1364454699357355e-13
1.0362403273604841e-13
9.452660412297109e-14
8.620990911970273e-14
7.860857112967388e-14
7.169248939983295e-14
1.1563565604313151e-06
1.2659860838260802e-06
1.386451462879227e-06
1.5180382637905728e-06
1.6600941184797987e-06
1.8145776149934041e-06
1.983585004061146e-06
2.1662110201259414e-06
2.3639840158222812e-06
2.576043610683536e-06
2.8050953841435456e-06
3.051736812264026e-06
3.313858658204353e-06
3.59079484367023e-06
3.883056386555214e-06
4.190342924235046e-06
4.505627696967374e-06
4.829996537894243e-06
5.157469465590439e-06
5.482787421496397e-06
5.798193718115819e-06
6.0983039342935645e-06
6.373235000053402e-06
6.61573545579561e-06
6.817251458838581e-06
6.9706825377183006e-06
7.069347048540987e-06
7.109850527968178e-06
7.090199072291596e-06
7.011287611674742e-06
6.876381588642578e-06
6.691041407415069e-06
6.461802020907543e-06
6.196926858752843e-06
5.90468130895859e-06
5.593704127504996e-06
5.271155250217892e-06
4.943915422592442e-06
4.4446519620674475e-06
4.141226490673817e-06
3.846300837490871e-06
3.5622553775381175e-06
3.291204598404858e-06
3.0345469745706506e-06
2.7931331136191033e-06
2.5670269055212165e-06
2.3562752016385696e-06
2.1606482778062765e-06
1.9793934764229868e-06
1.812035505745516e-06
1.6578149829799019e-06
1.5159052581366338e-06
1.3855617696461208e-06
1.2659467372824358e-06
1.1563262304214248e-06
2.1411669536486242e-07
1.985213570921407e-07
1.8357952295690733e-07
1.2754846825518498e-07
1.1814733358436009e-07
1.0915180386067989e-07
1.0063520407279646e-07
9.260033185291493e-08
6.305830139360693e-08
5.8117482118462824e-08
5.347376940714357e-08
4.913089892422577e-08
4.5086444772952644e-08
4.133319545439866e-08
2.716472768124186e-08
2.4923289407732766e-08
1.6621255015056817e-08
1.527705182711862e-08
1.4023780128397592e-08
1.2859676022394674e-08
1.1780678283398733e-08
1.07859646491261e-08
9.867334987117136e-09
6.632644095642049e-09
4.7780395052606446e-09
4.377537310300526e-09
4.0087832148487374e-09
3.6698928844313948e-09
3.35538144309369e-09
3.067450835001406e-09
2.804102331807178e-09
2.560710618091287e-09
2.3386170701847077e-09
2.1352961567486886e-09
1.9499640843953633e-09
1.7791786033053352e-09
1.6242772159649953e-09
1.4821762141122302e-09
1.3519053197966411e-09
1.2334239788849972e-09
1.1256495789650764e-09
1.0265144578784646e-09
9.363985759026376e-10
8.541616439094529e-10
7.79123275308133e-10
7.10658961244713e-10
6.484268036583561e-10
5.912147009062467e-10
5.392353055879756e-10
4.919955036620615e-10
4.4856443155047746e-10
4.0911308062806595e-10
3.7312950937987e-10
3.4030707555933336e-10
3.104805068009536e-10
2.8307026156232886e-10
2.581650495069024e-10
2.354528163740103e-10
2.1473840724759756e-10
1.9591409822446363e-10
1.7861431401866948e-10
1.6295665700617847e-10
1.4856677768601643e-10
1.3549518517042265e-10
1.2357348960340348e-10
1.12740422280777e-10
1.0282076010856743e-10
9.37737954739316e-11
8.552324689778972e-11
7.79979635959994e-11
7.113509132493525e-11
6.48760300926007e-11
5.914682879912186e-11
5.394260291440187e-11
4.919627427436102e-11
4.4867556761830385e-11
4.093414285594413e-11
3.7319229193605914e-11
3.4047557278897256e-11
3.1051735479537706e-11
2.831954503284681e-11
2.5818645505685614e-11
2.3546875981474995e-11
2.147500521554923e-11
1.9585433039047843e-11
1.7862140794296908e-11
1.6296207364418253e-11
1.4862308974001377e-11
1.3549812053654013e-11
1.235758722120848e-11
1.1274222439196234e-11
1.0282215448581972e-11
9.374189484979643e-12
8.549363400210732e-12
7.799860322476609e-12
7.1135578469906715e-12
6.485356568908952e-12
5.914723049577372e-12
5.396191762978567e-12
4.919652257821504e-12
4.486777104375034e-12
4.091989814456412e-12
3.7319357974468755e-12
3.403566793391703e-12
3.105184497775784e-12
2.8309648929395844e-12
2.582781192973027e-12
2.3546952038606528e-12
2.1482648639844975e-12
1.9585514589196998e-12
1.7868504730837354e-12
1.6290534986085386e-12
1.485715005645466e-12
1.3554662839689446e-12
1.236200356269418e-12
1.1270309934682691e-12
1.0282273429497062e-12
9.377557311966343e-13
8.55243999519008e-13
7.797176774730118e-13
7.111115443875067e-13
6.485420491681143e-13
5.914779536123834e-13
5.394349216134501e-13
4.919711105001967e-13
4.4868360985603034e-13
4.0934911937603316e-13
3.731999484060665e-13
3.4048294058947143e-13
3.105247471443658e-13
2.8320253727709794e-13
2.582844171222019e-13
2.354758387593801e-13
2.1475712720874926e-13
1.9593046075115855e-13
1.7869130302014586e-13
1.6296903441940056e-13
1.4863013301037713e-13
1.3550515707379803e-13
1.236263300038224e-13
1.1270946672531175e-13
1.027929588623808e-13
9.378184643141995e-14
8.553068053882389e-14
7.797822091117744e-14
7.114249280975974e-14
9.178009211162532e-07
1.005090062749863e-06
1.10112533010751e-06
1.2059694857846919e-06
1.3193835415738988e-06
1.4431799974442457e-06
1.578598727987149e-06
1.7252418402424333e-06
1.884594385030122e-06
2.0559390213561605e-06
2.241934092537371e-06
2.442964494049259e-06
2.657864974806464e-06
2.886316274856737e-06
3.129608160961731e-06
3.3876593705921484e-06
3.6556970549923958e-06
3.935166706859301e-06
4.222216839867208e-06
4.513204663848347e-06
4.802373656498575e-06
5.085975043036959e-06
5.356099863663201e-06
5.606796977330685e-06
5.829881571982905e-06
6.018802112886893e-06
6.16566649215419e-06
6.265753045524981e-06
6.314449411179273e-06
6.309962095545374e-06
6.252423640379467e-06
6.144373854880797e-06
5.989897429477601e-06
5.795017820885355e-06
5.566584534250061e-06
5.312327178854475e-06
5.039216603462498e-06
4.754297340911087e-06
4.464264317866014e-06
4.024796435283452e-06
3.7533254793474096e-06
3.488280401100004e-06
3.2325421450817538e-06
2.988101100940535e-06
2.756391221244619e-06
2.5379465316118735e-06
2.333220195275487e-06
2.142318612239316e-06
1.964784105804321e-06
1.8003359974184226e-06
1.6483953999580825e-06
1.508273147142114e-06
1.3793396013631205e-06
1.2608368578688083e-06
1.1520934129776393e-06
1.0523838110397776e-06
1.916370136755889e-07
1.778331114129192e-07
1.6458281550596886e-07
1.1430423636355121e-07
1.059476674717137e-07
9.793901626790818e-08
9.034986816068572e-08
8.319654183780173e-08
5.661625730406738e-08
5.220898945009358e-08
4.806537074700759e-08
4.417924462844943e-08
4.055600751219114e-08
3.718587855091977e-08
2.4474872487086235e-08
2.2471881768654096e-08
2.061019784976471e-08
1.3760993825439618e-08
1.2639724446528745e-08
1.1590546398491324e-08
1.0624337206024578e-08
9.725643097795538e-09
8.90199616182398e-09
5.985494784595754e-09
4.318425773153846e-09
3.958291010397005e-09
3.625552212327925e-09
3.3184292284074298e-09
3.0355233764005852e-09
2.7756951380288634e-09
2.536429877537698e-09
2.317270594747449e-09
2.1164322251206623e-09
1.9325354051832384e-09
1.7642606001074781e-09
1.6105646661429647e-09
1.469872989861087e-09
1.3411529003254567e-09
1.223734633720169e-09
1.1165060810777109e-09
1.0186050112770285e-09
9.292363852005906e-10
8.476690458083316e-10
7.733258945686144e-10
7.053084181972564e-10
6.433338843877324e-10
5.867930199281727e-10
5.352103715956236e-10
4.881550962718075e-10
4.4528511822060654e-10
4.060770863955386e-10
3.7040802897844965e-10
3.3778757359170855e-10
3.081133988090238e-10
2.8100929994934385e-10
2.562599355575555e-10
2.3374226249828537e-10
2.13178607173809e-10
1.9439993135495198e-10
1.772980734651168e-10
1.6169897763877724e-10
1.4747114416775628e-10
1.3449668623520753e-10
1.226624676485968e-10
1.118701663911099e-10
1.0202693583054286e-10
9.304993168998297e-11
8.486280917676457e-11
7.739600548074595e-11
7.059460305795958e-11
6.437558594424085e-11
5.871102703025796e-11
5.355179159851699e-11
4.883971861134511e-11
4.4542375210201234e-11
4.061823371948823e-11
3.7044307373030236e-11
3.378891438062465e-11
3.081212890552763e-11
2.8100988355320554e-11
2.5631605313219066e-11
2.3376239622310232e-11
2.1319405056391855e-11
1.9441177157923462e-11
1.773056588204082e-11
1.6170459968363086e-11
1.4747623560054633e-11
1.3449996010236553e-11
1.226656931428981e-11
1.11872590047928e-11
1.0204147794153319e-11
9.305132585112432e-12
8.486377655506699e-12
7.73966931031296e-12
7.058662886814946e-12
6.4375777681621996e-12
5.871140968904874e-12
5.354543669695796e-12
4.883994688459656e-12
4.45372576472911e-12
4.062335235826935e-12
3.704447386607781e-12
3.378904728862331e-12
3.0815979046487144e-12
2.8104508991432474e-12
2.5628496393997103e-12
2.3373463355391803e-12
2.1316877545973007e-12
1.9441229660962183e-12
1.7730611497378603e-12
1.6172485674045027e-12
1.4747692034691377e-12
1.3450061113986338e-12
1.226660765307636e-12
1.1188647950017184e-12
1.0204174331388291e-12
9.30519027086496e-13
8.486440511757692e-13
7.739731632393278e-13
7.05958503815356e-13
6.43764004261864e-13
5.871203604474074e-13
5.35525965040132e-13
4.88346612236333e-13
4.4537801413392297e-13
4.062396631246145e-13
3.704504634725271e-13
3.378966103559097e-13
3.0812845003496195e-13
2.810170891902856e-13
2.56291241779606e-13
2.3376947809961395e-13
2.1320090840016168e-13
1.9441846846821449e-13
1.7731236088990087e-13
1.6171140544071525e-13
1.4748316468369278e-13
1.3450685494740882e-13
1.226723198382381e-13
1.1187909577889497e-13
1.0203555830301962e-13
9.305814546521294e-14
8.487064752037216e-14
7.741298904068957e-14
7.059352492864505e-14
7.277033004695397e-07
7.970472279656185e-07
8.734094445917798e-07
9.568624911871815e-07
1.0473601343428755e-06
1.1459913150627497e-06
1.2542338857348112e-06
1.371715373900223e-06
1.499577705293691e-06
1.6373588598617024e-06
1.787394770626598e-06
1.9503111896762525e-06
2.1250217043737155e-06
2.311969650788928e-06
2.5123338680079465e-06
2.7264277768460654e-06
2.950871367012891e-06
3.1875227180986505e-06
3.433897059111971e-06
3.6876892853619616e-06
3.944732400241889e-06
4.202860446000441e-06
4.456051521099769e-06
4.699786707275133e-06
4.926995785366113e-06
5.132157402713483e-06
5.3074589401611854e-06
5.447913205728018e-06
5.547241878510329e-06
5.601756317276917e-06
5.609478199508692e-06
5.5698210349830955e-06
5.484337563439958e-06
5.356758355259337e-06
5.191952142999581e-06
4.995853408736534e-06
4.774935645858337e-06
4.53582145552941e-06
4.285012782981929e-06
4.027762639493375e-06
3.6420183343298124e-06
3.3990772511928524e-06
3.1612715697160175e-06
2.93137417444309e-06
2.7112643240786626e-06
2.5020579435040267e-06
2.30465806147966e-06
2.119516348525035e-06
1.9465572265312165e-06
1.785693309963742e-06
1.6365732575301196e-06
1.4986740779585618e-06
1.3714954796828129e-06
1.2543790104680491e-06
1.1467267226553226e-06
1.0478970738624606e-06
9.572684933259663e-07
8.742421601816906e-07
1.59331673279332e-07
1.475734370321036e-07
1.3635200652853736e-07
9.501854761989779e-08
8.790574805507576e-08
8.114264484544224e-08
7.47567268750054e-08
5.0850757091480176e-08
4.69191547216246e-08
4.322587427647899e-08
3.9733944369704244e-08
3.64879156126372e-08
3.346948188595819e-08
2.2057508738660075e-08
2.0255777798019863e-08
1.858299100078331e-08
1.2393753744058347e-08
1.1384705273426081e-08
1.0445593280365587e-08
9.574513197115535e-09
8.768830169672678e-09
8.025378037614915e-09
7.340690339068862e-09
3.903493926543556e-09
3.579247221157962e-09
3.2773323956873663e-09
3.0017799116152523e-09
2.7462573946541166e-09
2.509873476127762e-09
2.2952253210217202e-09
2.097079324200635e-09
1.91446361667075e-09
1.7491255787295923e-09
1.5968983106342451e-09
1.4576637423525987e-09
1.3303735300020483e-09
1.2134193870064579e-09
1.1072120473757457e-09
1.0107369508572063e-09
9.21648730050172e-10
8.412332412909737e-10
7.673986196759546e-10
7.000167283101611e-10
6.38529907547012e-10
5.824269730374075e-10
5.312413027679479e-10
4.845449210142155e-10
4.417160910674866e-10
4.03085933051213e-10
3.6744800062579304e-10
3.3513210152762956e-10
3.058145540302112e-10
2.7877031066191587e-10
2.5438024869636437e-10
2.3200291468172208e-10
2.1148294780481192e-10
1.929779957961027e-10
1.7600032467271445e-10
1.6043245249427935e-10
1.4639354132174265e-10
1.3351343530925935e-10
1.2176644284224979e-10
1.110528635176359e-10
1.0128182922315437e-10
9.232256793652305e-11
8.419938468076682e-11
7.683203300468543e-11
7.007070454233148e-11
6.390536186825971e-11
5.828243348631997e-11
5.3126667288798204e-11
4.845213105221338e-11
4.4211880640114293e-11
4.032176758062119e-11
3.677386900045637e-11
3.352075741600684e-11
3.0587214243185596e-11
2.7896429835844075e-11
2.5441347672413275e-11
2.3190734451349363e-11
2.1161192287243257e-11
1.9299252269960993e-11
1.7601132225180926e-11
1.6052418302984967e-11
1.463997925980623e-11
1.3344881308982905e-11
1.2177010725885753e-11
1.1099795908044793e-11
1.0123135017253272e-11
9.232409642510219e-12
8.420058113661506e-12
7.683179700936485e-12
7.003504514255326e-12
6.3905936017215085e-12
5.828290914130518e-12
5.315464886499403e-12
4.845242478629989e-12
4.421212056049556e-12
4.03219385784283e-12
3.67740409258391e-12
3.3538330090898576e-12
3.058732679516403e-12
2.78959797106574e-12
2.542821901512109e-12
2.3202876909697548e-12
2.1161278381711175e-12
1.9289290700767452e-12
1.7601196333825077e-12
1.6044144785658823e-12
1.4640049043415853e-12
1.3351889484518637e-12
1.2177073994263454e-12
1.109985749222327e-12
1.0128460579379453e-12
9.23727189426422e-13
8.420119598388671e-13
7.679246401030164e-13
7.003562012632937e-13
6.387330525175696e-13
5.825320728847189e-13
5.315524397842385e-13
4.845302316740812e-13
4.418974288930202e-13
4.0322542324469247e-13
3.677465624769268e-13
3.3538945719714037e-13
3.0587942618271785e-13
2.7896595804188774e-13
2.544205835364944e-13
2.3191433784480764e-13
2.1161898248111733e-13
1.9299941189728442e-13
1.760181614355304e-13
1.6044764260810078e-13
1.4633059482824915e-13
1.33455694284368e-13
1.217769379464747e-13
1.1100476966655667e-13
1.012908038616794e-13
9.237891716884547e-14
8.425117983545026e-14
7.67986593027595e-14
7.007823809309e-14
5.763534746929744e-07
6.312711968333378e-07
6.919871238191873e-07
7.583024036759777e-07
8.302547723859924e-07
9.088463977024473e-07
9.951102579343125e-07
1.0889168839131013e-06
1.1911058469830234e-06
1.3015711553694798e-06
1.4220637560894312e-06
1.5532807596745957e-06
1.6947191965618914e-06
1.8465008977210355e-06
2.010046920903958e-06
2.1859088859048875e-06
2.3716593477295725e-06
2.569257938562457e-06
2.7770877543026706e-06
2.9939825922453037e-06
3.2171026605473925e-06
3.445377504513439e-06
3.674305562334917e-06
3.9007702665222326e-06
4.119442166072101e-06
4.3257193090550465e-06
4.512737986814842e-06
4.675724904323323e-06
4.808268270881921e-06
4.905737033972319e-06
4.964224038395403e-06
4.981321627064041e-06
4.9563417627688755e-06
4.890284304178589e-06
4.785854088611825e-06
4.647281546734186e-06
4.479485317242904e-06
4.288129272191847e-06
4.079436441498817e-06
3.858682431217759e-06
3.510843271636217e-06
3.29297739481921e-06
3.075922766802212e-06
2.8629495121123112e-06
2.6565401024009586e-06
2.458349198516636e-06
2.269734683247491e-06
2.0915729686543306e-06
1.924154379411238e-06
1.7676634888786948e-06
1.6219986524211082e-06
1.4868284801320184e-06
1.3618068730783619e-06
1.2464030220343959e-06
1.1401058206857162e-06
1.042369398837268e-06
9.526133532732365e-07
8.702869981498776e-07
7.948533368394589e-07
1.4277900510094394e-07
1.3233756784819078e-07
1.2235945690090867e-07
8.522572669119157e-08
7.890344023694643e-08
7.288580370125027e-08
6.717893691494088e-08
6.181922094828705e-08
4.217757633125176e-08
3.886560734648456e-08
3.575195750055599e-08
3.284432113430922e-08
3.0135451798152575e-08
1.9890144796104325e-08
1.826614538504935e-08
1.6762663789896774e-08
1.1170505094638699e-08
1.0268201534579277e-08
9.424024690975288e-09
8.637398747416935e-09
7.914945458337147e-09
7.245182809691097e-09
6.625801069417879e-09
4.4664008186750065e-09
3.2370094484203274e-09
2.9661356255189174e-09
2.7158154522614428e-09
2.485004576630213e-09
2.271721149193716e-09
2.07658082834738e-09
1.89818406521454e-09
1.7332654262142022e-09
1.583441093444501e-09
1.44515870645992e-09
1.3192110270772602e-09
1.2040518205321468e-09
1.0988080672461674e-09
1.0030333893450663e-09
9.151798301411961e-10
8.346434918895032e-10
7.617239500199803e-10
6.948768769218922e-10
6.336288019040347e-10
5.781964765594869e-10
5.273985617488103e-10
4.810517793929692e-10
4.3876881507845557e-10
4.0004392279381186e-10
3.648698822095381e-10
3.3291054494095594e-10
3.0351777462287374e-10
2.768227969277481e-10
2.5256924409616687e-10
2.303529300905811e-10
2.1000942437265136e-10
1.91534502816474e-10
1.746842467438424e-10
1.5931604248079504e-10
1.453545021244385e-10
1.32515999508979e-10
1.2085691491447748e-10
1.1026526853331492e-10
1.0052562690803305e-10
9.171552496246268e-11
8.364583931194318e-11
7.628614925422923e-11
6.957411174878454e-11
6.345237916520691e-11
5.7847492431693386e-11
5.2777614187213116e-11
4.811554490255254e-11
4.3898547159899066e-11
4.0036015378908586e-11
3.6513293521634233e-11
3.328791523606266e-11
3.035896801002544e-11
2.7687720689479803e-11
2.5251530859146656e-11
2.3038376894291496e-11
2.100331215848134e-11
1.9162514192674552e-11
1.7469796037803496e-11
1.5938687971630623e-11
1.4536245890488307e-11
1.3257229855385653e-11
1.209074819726978e-11
1.102270344262627e-11
1.0052826220363965e-11
9.171759847436479e-12
8.364744908082713e-12
7.625851029234884e-12
6.954859470365049e-12
6.34290797036105e-12
5.786992269106702e-12
5.277800455340318e-12
4.811589557927927e-12
4.3882224890097055e-12
4.002107090998397e-12
3.651347871543755e-12
3.3288087755461314e-12
3.035910291278466e-12
2.7687834853329894e-12
2.5251611762820286e-12
2.3038471512498542e-12
2.100338775235327e-12
1.9155323379957192e-12
1.747648661819091e-12
1.593875115713543e-12
1.4530816835725455e-12
1.3257287177642407e-12
1.2086218414418052e-12
1.1026942640654026e-12
1.0052890081618322e-12
9.1718228564927e-13
8.364807861667439e-13
7.628801493538677e-13
6.957555667309294e-13
6.345372201358696e-13
5.784863485951666e-13
5.277862228388439e-13
4.811651355558466e-13
4.3899461103098087e-13
4.0021688065101976e-13
3.6514096440430886e-13
3.3288705335920806e-13
3.035972037844684e-13
2.7688454262728314e-13
2.525223072509909e-13
2.303909014866412e-13
2.1011960156872911e-13
1.9155941189826148e-13
1.7470486225200185e-13
1.5939367189857678e-13
1.4531432682604037e-13
1.3252884367123814e-13
1.209141185338981e-13
1.1027558929109388e-13
1.0057313499813009e-13
9.172439237587347e-14
8.365424276626676e-14
7.626529645315729e-14
6.955537954351205e-14
4.5620349123878185e-07
4.998816355276211e-07
5.479707972892691e-07
6.005934001855066e-07
6.577418016680771e-07
7.201855936089893e-07
7.888283298318013e-07
8.634851622649133e-07
9.450285892316446e-07
1.0332883918226836e-06
1.129742942315198e-06
1.235023931193083e-06
1.3488060724628928e-06
1.4713878513010627e-06
1.6039158730635185e-06
1.7472447448523695e-06
1.8995197032102156e-06
2.062597402252262e-06
2.2356031274231652e-06
2.418037992015836e-06
2.6080094357003233e-06
2.805246422262436e-06
3.0065540308508633e-06
3.209985613475056e-06
3.4115826946146382e-06
3.6081697599278883e-06
3.7939919350283715e-06
3.9648598779045905e-06
4.115142494872993e-06
4.239827945291615e-06
4.3342435955314986e-06
4.39496337712613e-06
4.419229047083879e-06
4.406338004399328e-06
4.356526626274091e-06
4.2719577929777955e-06
4.156135394195592e-06
4.0130049933556405e-06
3.848144362729999e-06
3.6661425450872457e-06
3.4726220700061565e-06
3.1687783818010385e-06
2.9751208715947515e-06
2.7815717956171737e-06
2.5910746359606574e-06
2.4058164573364895e-06
2.227623590952821e-06
2.0578022831773144e-06
1.8970299247370685e-06
1.7458174506855881e-06
1.6043383964666599e-06
1.4724846988395071e-06
1.3500901287474193e-06
1.2367733415554424e-06
1.1321411864136177e-06
1.0357248533365708e-06
9.470317613442481e-07
8.655660500065427e-07
7.908229569312892e-07
7.22320507536711e-07
1.280101487599797e-07
1.1875640870413906e-07
1.0988061022346261e-07
7.647161312764981e-08
7.085285421583684e-08
6.548555352766063e-08
6.039726356369595e-08
5.561046446754101e-08
3.792323001314757e-08
3.496234369246717e-08
3.218148434861995e-08
2.9574353875140092e-08
2.714096653168502e-08
1.792920422048e-08
1.6479287248745943e-08
1.5121703666904263e-08
1.3872020239987163e-08
9.258099559675813e-09
8.499641057065663e-09
7.794884586115065e-09
7.142062432810537e-09
6.5389247402768565e-09
5.98298321080462e-09
4.032695057457611e-09
2.9254696998626534e-09
2.6812539456886003e-09
2.4542306934613138e-09
2.2459980247311114e-09
2.054264167569308e-09
1.8780128559273247e-09
1.717025560880898e-09
1.5685524549592632e-09
1.4318177552062519e-09
1.307999156663686e-09
1.193455628858699e-09
1.089849459344357e-09
9.946167393417849e-10
9.076053286994643e-10
8.277210336089831e-10
7.55179228399112e-10
6.892901969338722e-10
6.288081243543809e-10
5.733243085679968e-10
5.232306217015884e-10
4.772646219236769e-10
4.351126908759265e-10
3.970641342411635e-10
3.621589086837565e-10
3.3031686369454666e-10
3.0112322725625107e-10
2.746416818154143e-10
2.504865788695568e-10
2.2856666428891054e-10
2.0846143140537255e-10
1.9012365365059957e-10
1.7339855114719528e-10
1.580664772343944e-10
1.4423093251774423e-10
1.315415180729954e-10
1.199097980439497e-10
1.0941358815987405e-10
9.973811785171855e-11
9.100728033386114e-11
8.300004616342023e-11
7.566012483584974e-11
6.903696789799867e-11
6.296258410127833e-11
5.742276760928034e-11
5.234451387056972e-11
4.773883996086611e-11
4.353839839235714e-11
3.9727058440009004e-11
3.621373810097842e-11
3.304356597443092e-11
3.013615500234956e-11
2.7484467250781247e-11
2.5066141262790035e-11
2.2849398364038952e-11
2.0839088193251282e-11
1.900530305369541e-11
1.7333044513273712e-11
1.5807931090170832e-11
1.4424092851373114e-11
1.315492238161258e-11
1.1991565760431988e-11
1.0941791624737935e-11
9.979040665513174e-12
9.100991665351887e-12
8.300193228047643e-12
7.566163566675638e-12
6.900417650325777e-12
6.29325660643481e-12
5.74233738589041e-12
5.2370746794021986e-12
4.776267159677569e-12
4.356009798193814e-12
3.97272544437023e-12
3.6213957640451385e-12
3.304377171772567e-12
3.0121499878338545e-12
2.7484634615365686e-12
2.5053993148676104e-12
2.2860739569811714e-12
2.083897788026e-12
1.900538028020285e-12
1.7341630548409096e-12
1.5815765250370141e-12
1.4417098054113512e-12
1.3155013381064451e-12
1.1997519094082995e-12
1.0941871425900607e-12
9.979111353456299e-13
9.10104989076443e-13
8.296188178936556e-13
7.566222130170351e-13
6.900476839087607e-13
6.296407332347853e-13
5.739578880833557e-13
5.237142919132824e-13
4.776331023104444e-13
4.356071697693858e-13
3.970840704433456e-13
3.623234327088493e-13
3.3028126999071595e-13
3.0136861233717185e-13
2.7485214591620655e-13
2.5066876962180003e-13
2.2861308969888234e-13
2.0839597275588485e-13
1.9005998588245742e-13
1.733373147656864e-13
1.5808616642495062e-13
1.4424782442090344e-13
1.3155602833279225e-13
1.1992267183380638e-13
1.093713397915188e-13
9.97485097897104e-14
9.097196369663387e-14
8.300875358590041e-14
7.566832659468036e-14
6.904485135593826e-14
3.6087691251041793e-07
3.95391533392845e-07
4.3353411458764445e-07
4.7524732742269947e-07
5.206062185839296e-07
5.701566901343797e-07
6.246678196974515e-07
6.840061448008943e-07
7.48901502120903e-07
8.192124040849651e-07
8.961725135977719e-07
9.80421497201535e-07
1.0715765028549516e-06
1.1701188386527663e-06
1.2770018092846803e-06
1.3929912159874874e-06
1.5168418609317945e-06
1.6502353428062083e-06
1.792760485366134e-06
1.9442145865206433e-06
2.1035164940737937e-06
2.270780833262836e-06
2.4439085452647986e-06
2.62194789308222e-06
2.802013391218123e-06
2.9819783693112835e-06
3.1572893446583624e-06
3.3251385062504213e-06
3.4802821320172506e-06
3.618474636903023e-06
3.7350547405868606e-06
3.825753356789545e-06
3.88726281008963e-06
3.9169692444266486e-06
3.913645770056284e-06
3.877471891137421e-06
3.8099014117218413e-06
3.7136056278946782e-06
3.592415351665002e-06
3.450392066809524e-06
3.292421394791962e-06
3.122889054381937e-06
2.8580120794880382e-06
2.6862470093149992e-06
2.513900796340436e-06
2.3435738082749377e-06
2.1775471015251265e-06
2.0175650795264403e-06
1.864659797748768e-06
1.7197499657267747e-06
1.5832849746445712e-06
1.4554285032129875e-06
1.3361852401605105e-06
1.2253788117543432e-06
1.1227550150381906e-06
1.027932259651742e-06
9.405065391707466e-07
8.600744541748276e-07
7.861547577044138e-07
7.183271579572178e-07
6.56145957829641e-07
5.991894404504496e-07
1.0653461738604265e-07
9.864578134444254e-08
9.112316637617549e-08
6.36346980913468e-08
5.8853662690906554e-08
5.431197261798288e-08
5.002691270192172e-08
3.409546124149707e-08
3.145198683605736e-08
2.8958506132294264e-08
2.6622911326628823e-08
2.4443917888334873e-08
1.6164808227566715e-08
1.4863404703417138e-08
1.3641237698873483e-08
1.25192743215014e-08
8.34468188378136e-09
7.663571345379074e-09
7.0300781123053175e-09
6.442814434245079e-09
5.8998698489709e-09
5.3990501275261764e-09
4.937972763511505e-09
2.644776849491177e-09
2.424814232800558e-09
2.2207812465636463e-09
2.032910840548882e-09
1.8596201679898065e-09
1.7002545642149996e-09
1.5538960121109688e-09
1.4196417583718129e-09
1.2966093379838034e-09
1.1839529072170984e-09
1.0808651505243782e-09
9.865882722080742e-10
9.004068437084965e-10
8.216587224567076e-10
7.496422958640182e-10
6.84030647328202e-10
6.23984881019968e-10
5.69300988542662e-10
5.193293269570809e-10
4.73724835304874e-10
4.321111185973679e-10
3.9410817323516176e-10
3.594637263473631e-10
3.278650357866564e-10
2.9903950551921605e-10
2.72773996761324e-10
2.4878627912522967e-10
2.2690579908307825e-10
2.0692578198462937e-10
1.8872429349807004e-10
1.7214157499962872e-10
1.5699833533662658e-10
1.431711379111234e-10
1.3057578041986178e-10
1.1908792704141561e-10
1.0861049717826983e-10
9.905479142566656e-11
9.033964093069785e-11
8.240014477765233e-11
7.514206621302443e-11
6.853803560235676e-11
6.250088391615437e-11
5.7001689645856434e-11
5.1992019766184846e-11
4.741208032481913e-11
4.3240453299944654e-11
3.9440048513130575e-11
3.596984929759858e-11
3.28048785932194e-11
2.9915197682281244e-11
2.7285997435972763e-11
2.4885091247242586e-11
2.269547458858089e-11
2.0696297090247184e-11
1.8877313083771337e-11
1.7214421709025e-11
1.5701457031105903e-11
1.4319905807031547e-11
1.3059909290721039e-11
1.1909495234563744e-11
1.0861597062825382e-11
9.905900751368685e-12
9.035267600830218e-12
8.240254305559853e-12
7.514388570184904e-12
6.8539428203303875e-12
6.2501990180544855e-12
5.700269565857839e-12
5.198722262507374e-12
4.741259445091764e-12
4.3245504155131205e-12
3.943614087134323e-12
3.5966148897406626e-12
3.2805690725849415e-12
2.991859094883264e-12
2.7286085797720898e-12
2.4885212201887244e-12
2.269558937575392e-12
2.069862865646495e-12
1.8875339466445426e-12
1.7216380901270406e-12
1.5699850004314944e-12
1.4319974703291313e-12
1.3058564958590218e-12
1.1909559148326795e-12
1.0861652997324878e-12
9.907021908899853e-13
9.034340437913309e-13
8.240313303474643e-13
7.5152610920757e-13
6.854005143971727e-13
6.25025768491019e-13
5.700924834460323e-13
5.198749256939803e-13
4.741321617374723e-13
4.324142665190236e-13
3.943673356919395e-13
3.5970674296932505e-13
3.280570426528405e-13
2.9915982734929877e-13
2.728671008435888e-13
2.4885834716300155e-13
2.269621048024834e-13
2.0697012334683635e-13
1.887799932763135e-13
1.7215138729254026e-13
1.5702149573258095e-13
1.4320590025784527e-13
1.305918123808392e-13
1.1911461682170787e-13
1.0862267523800623e-13
9.906565130769707e-14
9.034954193879363e-14
8.240035699239674e-14
7.51587359079305e-14
6.854617646737588e-14
2.853234114381535e-07
3.1262862837918516e-07
3.4286078418463987e-07
3.758870441168221e-07
4.117817812732024e-07
4.5108043351432134e-07
4.943027517090545e-07
5.413930395522334e-07
5.929562250416941e-07
6.488867164479218e-07
7.101618725939282e-07
7.773205350615943e-07
8.501630593683838e-07
9.290353350579885e-07
1.0148285148193023e-06
1.108290320920401e-06
1.208370947566101e-06
1.3166977731541017e-06
1.4330748537191198e-06
1.557511806805438e-06
1.6894017739663376e-06
1.8292282119161336e-06
1.9756148586885104e-06
2.128110912871259e-06
2.284885077281975e-06
2.4446339413188305e-06
2.6040329191330863e-06
2.761149993453312e-06
2.911825847565408e-06
3.052504606431699e-06
3.179164664318404e-06
3.2875289647986126e-06
3.3740365963196313e-06
3.4352466958145495e-06
3.468706953799622e-06
3.4730889049747514e-06
3.4481390256449657e-06
3.3949421064985326e-06
3.315665177464883e-06
3.2132783197258967e-06
3.0916794845799115e-06
2.9547550333017863e-06
2.806535514881488e-06
2.575953593810337e-06
2.4238849083388954e-06
2.2705595515979814e-06
2.1184742970913516e-06
1.969940031515082e-06
1.8263060938745784e-06
1.6888010545382397e-06
1.5582979848748432e-06
1.435184279251306e-06
1.3197406433319954e-06
1.2119473246338127e-06
1.1117363355606116e-06
1.018822957073942e-06
9.329127543716976e-07
8.536990578290972e-07
7.807749673377236e-07
7.137642083137365e-07
6.522205087663245e-07
5.958006593318382e-07
5.441147334147162e-07
9.558725316277502e-08
8.857622712323934e-08
8.188371842935586e-08
5.7153242566848054e-08
5.290241896574869e-08
4.884952188018309e-08
4.501276139589958e-08
3.0656977920094605e-08
2.829502381385566e-08
2.606435972958496e-08
2.3971939801859054e-08
2.2018504675557415e-08
2.0199254650633138e-08
1.3398439165513444e-08
1.2307613301010721e-08
1.129483292999422e-08
1.0350728833703834e-08
6.913730928254005e-09
6.344168255402083e-09
5.815500909616083e-09
5.326594321239349e-09
4.875278328839952e-09
4.459487033641834e-09
2.3914615914993986e-09
2.1928618145764783e-09
2.008969300123167e-09
1.8391310101516253e-09
1.6834889692567847e-09
1.5385858809604611e-09
1.4062841222923584e-09
1.2855700251212135e-09
1.1736172988363756e-09
1.072276247373441e-09
9.789597163712692e-10
8.936063049805812e-10
8.155751984379232e-10
7.442669088316677e-10
6.791229195217295e-10
6.193008632473823e-10
5.650072340555711e-10
5.154430358210838e-10
4.704525655694656e-10
4.2914506729985653e-10
3.912433028829025e-10
3.570577738923893e-10
3.2567771428037294e-10
2.9705030695745435e-10
2.7079158797692685e-10
2.471131082491943e-10
2.253832863665053e-10
2.055598206706086e-10
1.8747999273675282e-10
1.708988415380171e-10
1.5594812075887394e-10
1.4223010646235282e-10
1.2971731643888887e-10
1.1824303931325384e-10
1.0784008364774652e-10
9.840450600768408e-11
8.974670276762049e-11
8.18506790061174e-11
7.460960336861785e-11
6.804510182285257e-11
6.20909997503081e-11
5.6599837805206346e-11
5.164537190349385e-11
4.710124463718103e-11
4.2934224345808054e-11
3.9177231259801215e-11
3.5730154431497016e-11
3.256910016416749e-11
2.970338266182082e-11
2.7104172963359948e-11
2.4706236540857714e-11
2.2532448738040783e-11
2.0560626455925366e-11
1.8751546606632626e-11
1.7101599876630807e-11
1.5588612101196712e-11
1.4224507919339869e-11
1.2972908318320188e-11
1.1831482917477972e-11
1.0790397462882339e-11
9.840991040707148e-12
8.975066246481044e-12
8.185360739678045e-12
7.465136891997435e-12
6.808286383442347e-12
6.209223999273349e-12
5.662886417044831e-12
5.1646130807690204e-12
4.7101858153653255e-12
4.2957458672456186e-12
3.915694153328172e-12
3.5730411079174466e-12
3.258655547393417e-12
2.971928987512266e-12
2.7104317001260873e-12
2.4719436878869575e-12
2.2544398343356243e-12
2.056074402765164e-12
1.8751627438830465e-12
1.7092650273522426e-12
1.5588688284930645e-12
1.4217058639380487e-12
1.2966116616743732e-12
1.1825245540790226e-12
1.0790467446306639e-12
9.841024011960228e-13
8.970383953355361e-13
8.185424250605397e-13
7.465197071484664e-13
6.808346862633355e-13
6.206010167039737e-13
5.659953975613297e-13
5.16195448516079e-13
4.71025127697861e-13
4.293536639072975e-13
3.91575291714926e-13
3.573104110570365e-13
3.25871553162736e-13
2.971989824308148e-13
2.7104941965592686e-13
2.4706980439437914e-13
2.2533086317504254e-13
2.0550482739846238e-13
1.8752235502832306e-13
1.710230515369528e-13
1.5597531054421225e-13
1.4225186200562197e-13
1.2973587348792134e-13
1.1825860248692254e-13
1.0785365608235232e-13
9.841634571298978e-14
8.975733689829358e-14
8.186024492268117e-14
7.461868441935471e-14
6.808952982802264e-14
2.254848297484642e-07
2.4707015205821226e-07
2.7095168806708057e-07
2.971032802043078e-07
3.254987070523647e-07
3.5661427094952525e-07
3.9085483067757456e-07
4.2822957582800844e-07
4.691077106513839e-07
5.134759943723785e-07
5.621877771846867e-07
6.156257427565233e-07
6.736919961524513e-07
7.366379044774402e-07
8.052793287644907e-07
8.801742864287853e-07
9.60684680805108e-07
1.0481433146639434e-06
1.1424596151966643e-06
1.2438527292039639e-06
1.3520334833986092e-06
1.4675433786074005e-06
1.5895770225916522e-06
1.7180537832330061e-06
1.851785131680016e-06
1.9902878690139953e-06
2.1310028084915155e-06
2.2728526976123634e-06
2.4127192111730523e-06
2.547996920371462e-06
2.6751899808952764e-06
2.790747938971682e-06
2.891235253235949e-06
2.9730815805039237e-06
3.033099099588005e-06
3.0690107549456725e-06
3.0793640712448267e-06
3.0636762303806544e-06
3.0226451329339757e-06
2.9579175991164697e-06
2.872063885750512e-06
2.7681886742730193e-06
2.6498082562523734e-06
2.5206105964608223e-06
2.320579339363739e-06
2.1860248244398246e-06
2.049769298649635e-06
1.9142512669261455e-06
1.7813176811833757e-06
1.652538420865752e-06
1.5290349104490296e-06
1.4115125093315697e-06
1.300578051743655e-06
1.1963612632182758e-06
1.0989539179701223e-06
1.008313124213306e-06
9.242525424035833e-07
8.464862280279724e-07
7.747242422701691e-07
7.086224113209223e-07
6.478555320885312e-07
5.920676986524021e-07
5.408912480103788e-07
4.939966037068727e-07
8.579991528516783e-08
7.957077554540316e-08
7.360088892011628e-08
5.134764280923078e-08
4.7557708336714384e-08
4.392997491269445e-08
4.050590334533746e-08
3.7293107562637744e-08
2.5473549662211148e-08
2.347815184960918e-08
2.1601498498741052e-08
1.9847499335766404e-08
1.821393884874654e-08
1.2092130919838524e-08
1.111159189325808e-08
1.019725715253941e-08
9.349996375024105e-09
6.240608802338477e-09
5.728330414828909e-09
5.252402071406126e-09
4.8116004028179756e-09
4.404863506988679e-09
4.029709414921871e-09
2.1619578278388946e-09
1.983417256294339e-09
1.8174694963351585e-09
1.6641140883297426e-09
1.5227048002103283e-09
1.3925501312282686e-09
1.2729390634602711e-09
1.163157181912217e-09
1.06223927893837e-09
9.700605029240355e-10
8.85905082285229e-10
8.086995269760337e-10
7.379236480588261e-10
6.735917788059447e-10
6.146491842810406e-10
5.608157372702938e-10
5.11656796310357e-10
4.667791959505584e-10
4.25709791280712e-10
3.8843106121181457e-10
3.5431603773005377e-10
3.2310675853665807e-10
2.94712650420587e-10
2.6887555776980767e-10
2.45238080504842e-10
2.2361975964320026e-10
2.040063922737134e-10
1.8601862981854192e-10
1.6965791725981843e-10
1.5477353062238484e-10
1.41159873753658e-10
1.287416370960874e-10
1.1738678685580007e-10
1.070598525883996e-10
9.76653966259195e-11
8.90729441479182e-11
8.121613490987931e-11
7.408880961990309e-11
6.757024269032864e-11
6.162511411451527e-11
5.620295812879997e-11
5.1258000000687906e-11
4.673629801523116e-11
4.2634923328721495e-11
3.888365659426658e-11
3.5462270319371854e-11
3.23419278242631e-11
2.948887863084444e-11
2.6900917295770265e-11
2.4527851931687023e-11
2.237524004620534e-11
2.0401415162852965e-11
1.860630604385458e-11
1.6973376312503754e-11
1.5476069422027907e-11
1.4117866651465236e-11
1.287563875949053e-11
1.1742733920078117e-11
1.0709523795124747e-11
9.764741708759852e-12
8.90777213731238e-12
8.123985447511957e-12
7.409164846037546e-12
6.7572416813591724e-12
6.162677112372593e-12
5.6204291258184496e-12
5.125895223083404e-12
4.6748688374694735e-12
4.263530523663747e-12
3.888387400296049e-12
3.5462542055588267e-12
3.2334146881960437e-12
2.9496450297451664e-12
2.6901084943355185e-12
2.4534103545637654e-12
2.2375374394836117e-12
2.0406588200492962e-12
1.8611037278568705e-12
1.6973473620548998e-12
1.5479997815306066e-12
1.4117931691648781e-12
1.2875712619104428e-12
1.1742795354268506e-12
1.070956543001338e-12
9.767245527761996e-13
8.907839613360593e-13
8.124052058541019e-13
7.409229389991741e-13
6.757303349248532e-13
6.161203223327373e-13
5.62049130464883e-13
5.125954867991278e-13
4.674932245937117e-13
4.263594751670297e-13
3.887481003418399e-13
3.546314856462012e-13
3.233477069223508e-13
2.9497074378267503e-13
2.6895002987558993e-13
2.4528592871774017e-13
2.2375980091059023e-13
2.0402107091199908e-13
1.8607001409870492e-13
1.697407770242325e-13
1.5480601559535316e-13
1.4115015004034242e-13
1.287631570035888e-13
1.1740470274183857e-13
1.0710165123819414e-13
9.767845361855395e-14
8.908439515430129e-14
8.124652103837033e-14
7.407981992895625e-14
6.756218539375067e-14
1.7810128879443752e-07
1.9517843926134927e-07
2.1406182412873405e-07
2.3474598900428177e-07
2.5721189952730714e-07
2.818232375250133e-07
3.0892726846844616e-07
3.385076878862806e-07
3.709023102899601e-07
4.060957114907345e-07
4.4475410424870467e-07
4.871952474916498e-07
5.33344371244785e-07
5.83473774463132e-07
6.382037803202537e-07
6.980974467847964e-07
7.625831486309294e-07
8.328213083086034e-07
9.088725558754872e-07
9.90983613686695e-07
1.078992008956292e-06
1.1735106246870033e-06
1.2741028811450512e-06
1.380903856897252e-06
1.4932563957665204e-06
1.610970171897141e-06
1.7324111880335008e-06
1.8570114539669378e-06
1.9825462511310384e-06
2.10713821115447e-06
2.2282714226971066e-06
2.342942707222365e-06
2.448312252245173e-06
2.540998924907404e-06
2.617889539622743e-06
2.6760866437830117e-06
2.71342193042975e-06
2.728325193487642e-06
2.720172897665231e-06
2.689284359546931e-06
2.637000224981533e-06
2.5653291901921554e-06
2.4769478079698327e-06
2.374988717322461e-06
2.2029891695194746e-06
2.088860559708775e-06
1.9700695186270722e-06
1.8492500206442255e-06
1.7285337610819344e-06
1.6097891089891258e-06
1.4944539730746239e-06
1.3835623271851375e-06
1.2779112213795407e-06
1.1779463273220813e-06
1.0839694022934538e-06
9.960232984222899e-07
9.141097057935565e-07
8.380734306789018e-07
7.676991278544075e-07
7.027260364077272e-07
6.428606811069914e-07
5.877949138028283e-07
5.372188195456845e-07
4.908187961845751e-07
4.482949420887145e-07
4.093597763354245e-07
7.145719942338003e-08
6.614242161454162e-08
4.612731579142139e-08
4.2754898281962136e-08
3.95343222520621e-08
3.647303298280796e-08
3.3582641745950456e-08
2.292248964407271e-08
2.113795469900782e-08
1.9454590658251193e-08
1.7884735791100244e-08
1.6414936271794123e-08
1.0902573592866229e-08
1.002462026244736e-08
9.203310113859326e-09
8.440177867533477e-09
5.629023390994357e-09
5.1672424212641504e-09
4.7402251674026554e-09
4.342580492309851e-09
3.976080883569918e-09
3.6389458286593015e-09
1.9553665022769786e-09
1.79390712865474e-09
1.6442616072910933e-09
1.5057333377018504e-09
1.3780573964691805e-09
1.260432241153406e-09
1.1522392998633336e-09
1.0529630448220946e-09
9.619635690879658e-10
8.785007447522765e-10
8.021312632940693e-10
7.322576963791347e-10
6.683643754291628e-10
6.099623214686511e-10
5.566281823035906e-10
5.078619130498636e-10
4.633759963344488e-10
4.2273973787229445e-10
3.8562734485228436e-10
3.5177444822560834e-10
3.2088142610206314e-10
2.9270656201795006e-10
2.669851585459841e-10
2.435076250558182e-10
2.2210188886940484e-10
2.025736872365125e-10
1.8476066927121707e-10
1.685202756462154e-10
1.536916767349313e-10
1.4017365546427005e-10
1.2784939605644853e-10
1.1659825886391173e-10
1.0634013771774102e-10
9.698512935208366e-11
8.845682563544974e-11
8.067449699459101e-11
7.357682193043435e-11
6.710020443029357e-11
6.119655507474142e-11
5.5812242782870235e-11
5.090156236749619e-11
4.642516199242364e-11
4.234038404295691e-11
3.8614994722396116e-11
3.5216283894176564e-11
3.211870816128827e-11
2.929124836500671e-11
2.6713964218431518e-11
2.4364604118957702e-11
2.222087486145629e-11
2.026564583289601e-11
1.8482672092683967e-11
1.6855882150797654e-11
1.537237565804551e-11
1.4019763984269592e-11
1.2786193296202924e-11
1.1661165826773146e-11
1.0635082656314587e-11
9.699320732581224e-12
8.845875200845612e-12
8.068011137891446e-12
7.358153462998576e-12
6.710621122186046e-12
6.120148274769897e-12
5.581378502359011e-12
5.090517855787395e-12
4.6426107894116594e-12
4.234112635566587e-12
3.86155714520582e-12
3.521616274554307e-12
3.211902188596285e-12
2.9291563752909664e-12
2.6715469077286745e-12
2.4363654352825007e-12
2.22209475230199e-12
2.0264807099128913e-12
1.848260095294915e-12
1.6856393365386617e-12
1.5372436614366663e-12
1.4019873933158296e-12
1.2786273641611415e-12
1.1661203502227784e-12
1.0635671518230373e-12
9.699881557684473e-13
8.845947191369852e-13
8.067604013013172e-13
7.357753637979257e-13
6.710669331231951e-13
6.120210506916908e-13
5.581704191413604e-13
5.09058153746011e-13
4.642455419273974e-13
4.23418007428325e-13
3.86143346549513e-13
3.5218667780760765e-13
3.211812201007929e-13
2.92935255227546e-13
2.6716059332837955e-13
2.436423379273464e-13
2.2221570719927776e-13
2.0265398658287756e-13
1.848318288662869e-13
1.685694434361407e-13
1.5373785065826785e-13
1.40211080876799e-13
1.2786853020867975e-13
1.1662358027929715e-13
1.0636286044470678e-13
9.700428631852792e-14
8.846535088784887e-14
8.068195111004e-14
7.358694558631546e-14
6.710952302440187e-14
1.406446580362522e-07
1.5413106906787236e-07
1.6904642717829475e-07
1.8538648314681397e-07
2.0316464807267625e-07
2.226105734809819e-07
2.440605685336378e-07
2.674592295666845e-07
2.93109395233004e-07
3.209596568035059e-07
3.516096775620235e-07
3.8525594025755544e-07
4.2190263606624917e-07
4.6173803559041576e-07
5.052980537322013e-07
5.530091814604882e-07
6.044955861383301e-07
6.607414870782838e-07
7.21770382822457e-07
7.878904175698634e-07
8.590084596523967e-07
9.35804287923137e-07
1.0179587572409091e-06
1.1058397647555317e-06
1.1989753926403025e-06
1.297567155680407e-06
1.400448856255636e-06
1.5074861402237974e-06
1.6171785053427534e-06
1.7283249413228025e-06
1.8391380455170068e-06
1.947282282365373e-06
2.0506302637502028e-06
2.1463494270003574e-06
2.2315325060162716e-06
2.3033212552761376e-06
2.359252067079454e-06
2.3971205371715404e-06
2.4153570535419077e-06
2.4132386840550107e-06
2.390857874241629e-06
2.3491260594539443e-06
2.2896977796950943e-06
2.2148434049857764e-06
2.127340836161558e-06
1.979329837365081e-06
1.879378313054017e-06
1.7747047169229153e-06
1.6676362092985106e-06
1.560266476680237e-06
1.4542990530451882e-06
1.3510525399762863e-06
1.2515940998676583e-06
1.1566142676615527e-06
1.0666039499827553e-06
9.81885761082501e-07
9.025249647767265e-07
8.285285809898354e-07
7.597850969014873e-07
6.961092868655327e-07
6.372970462310532e-07
5.830915903099481e-07
5.332068480170729e-07
4.873722855634437e-07
4.4530735727418266e-07
4.067534496891526e-07
3.7144626719585066e-07
6.419187898790165e-08
5.9449158655185215e-08
5.493490125100635e-08
3.843268532983786e-08
3.5571441069505e-08
3.28357467502964e-08
3.023998814289165e-08
2.064315355150912e-08
1.9046444260000055e-08
1.7531662303368902e-08
1.612884098696983e-08
1.4810914100347983e-08
9.84311098952565e-09
9.049413716236647e-09
8.310705305636011e-09
7.62562169173649e-09
6.9867522784163825e-09
4.664184006985032e-09
4.2797014745161205e-09
3.921792169863685e-09
3.5921112861724344e-09
3.28679218515676e-09
1.7678346097838026e-09
1.6223019532674247e-09
1.48724278986439e-09
1.3622692631082692e-09
1.2469087615793794e-09
1.14038646609389e-09
1.042667542865796e-09
9.529213036937616e-10
8.705948845525956e-10
7.951498468805445e-10
7.26221994602536e-10
6.629914543309642e-10
6.051647556951133e-10
5.521853993228111e-10
5.03894906421575e-10
4.597798807176604e-10
4.195819517356913e-10
3.827919567146988e-10
3.491337889169107e-10
3.184872742405694e-10
2.9052014561674485e-10
2.6505672234185133e-10
2.4176700868473635e-10
2.2051844630904853e-10
2.0113390442490473e-10
1.834505140407532e-10
1.6728420147130392e-10
1.5257311391719878e-10
1.391846448908281e-10
1.269421594833674e-10
1.157512496214473e-10
1.0557134667068036e-10
9.628238695775095e-11
8.781212988867635e-11
8.010381492400707e-11
7.304087404981792e-11
6.661476495326041e-11
6.075383066133896e-11
5.542039717216503e-11
5.05334877071034e-11
4.609744974953636e-11
4.204226641863308e-11
3.833406578856351e-11
3.496863676924342e-11
3.188525239648787e-11
2.9079584526202556e-11
2.6526642534700002e-11
2.4192599996582055e-11
2.2059200804817077e-11
2.0122527900684815e-11
1.8348064585114307e-11
1.6737212454640658e-11
1.5261281164028342e-11
1.3921420899590268e-11
1.2696506803137398e-11
1.1576881425938243e-11
1.0558244520683879e-11
9.629236698182137e-12
8.783843255011503e-12
8.009257694372939e-12
7.30455093850124e-12
6.663230735730607e-12
6.07694000464397e-12
5.541057965931373e-12
5.053501333098403e-12
4.608851156767117e-12
4.203325786297512e-12
3.833516285135914e-12
3.4962105419841538e-12
3.18854607164424e-12
2.9079889825065714e-12
2.652117716999451e-12
2.4187609118986084e-12
2.2064071688451555e-12
2.012267823833671e-12
1.835210610415892e-12
1.6733757135154026e-12
1.5264630929657018e-12
1.3918546465521975e-12
1.2696579077674064e-12
1.1577072197357423e-12
1.0558420073223066e-12
9.629319481276829e-13
8.782049502788959e-13
8.009330291354963e-13
7.30460245563664e-13
6.661878403835198e-13
6.07569669804388e-13
5.541111127392557e-13
5.053567232859279e-13
4.609891887040726e-13
4.2042768651384287e-13
3.833546953673866e-13
3.4969871936982594e-13
3.18928717722211e-13
2.908049106683711e-13
2.6527446751415384e-13
2.4188217712884303e-13
2.2059971521493019e-13
2.0123284255671466e-13
1.8352705292056445e-13
1.6734354456975396e-13
1.5265225902627855e-13
1.3922109359852483e-13
1.2694464752628626e-13
1.1580016815613894e-13
1.0558917269190417e-13
9.629895443194159e-14
8.784521278303142e-14
8.011617146572538e-14
7.305181540579267e-14
6.663884058655016e-14
1.1102422191300268e-07
1.2166759503339008e-07
1.334773756261078e-07
1.4636806965753364e-07
1.6040475964771134e-07
1.7579040271747705e-07
1.927332595421672e-07
2.1122686766181557e-07
2.3152443533657372e-07
2.535795092787359e-07
2.778402329010082e-07
3.044901867843156e-07
3.335345770315754e-07
3.651643617299858e-07
3.99745003922694e-07
4.3771098714286963e-07
4.78720939393195e-07
5.236004891309069e-07
5.724125012709135e-07
6.25418593916591e-07
6.826353914458512e-07
7.446437310644966e-07
8.112965177635667e-07
8.829534011946976e-07
9.594069766299617e-07
1.0409461931588714e-06
1.1268523230417133e-06
1.2172869820718326e-06
1.3111514151127904e-06
1.4078479053981346e-06
1.506112460834883e-06
1.6043699545562149e-06
1.7010469137781115e-06
1.7938825408396888e-06
1.8805752660657955e-06
1.958512473074472e-06
2.0253258437040743e-06
2.0786302081265715e-06
2.116276051883226e-06
2.1369049722021817e-06
2.1395463715844766e-06
2.1241666891123662e-06
2.0913638798365513e-06
2.0425103942153676e-06
1.979456637402401e-06
1.9044861615673836e-06
1.7773305415600197e-06
1.6899582910145697e-06
1.5978181210125543e-06
1.5031114096034452e-06
1.4077324269033644e-06
1.3132374103862497e-06
1.220934534953403e-06
1.1317649911438036e-06
1.0464574184340703e-06
9.654880891049813e-07
8.891407230004736e-07
8.175543787339609e-07
7.507379071001863e-07
6.886145220415395e-07
6.310394577959856e-07
5.778211298982913e-07
5.287423939737122e-07
4.835629152365252e-07
4.4204080455109585e-07
4.0392821410772896e-07
3.6898136097611396e-07
3.369672082028607e-07
5.767869215767686e-08
5.346919849054725e-08
4.944122667618572e-08
3.4568399259459255e-08
3.200407719875415e-08
2.956471578432284e-08
2.725238243760321e-08
2.5074298572079477e-08
1.715399667574389e-08
1.5805519642220346e-08
1.453918044400049e-08
1.3355738905064643e-08
8.876181594913732e-09
8.165831463673178e-09
7.50177942237012e-09
6.887401297130991e-09
6.3100018829055886e-09
4.213794305875996e-09
3.866898391243436e-09
3.5449639900318468e-09
3.247072895087132e-09
2.9720887309902226e-09
2.7187646554718743e-09
1.467180646524952e-09
1.3453670070379324e-09
1.2332362161520198e-09
1.1289916200322e-09
1.0323466687144783e-09
9.439970084622265e-10
8.633019597581758e-10
7.883534708306706e-10
7.200853603901156e-10
6.575605743322036e-10
6.006666743036835e-10
5.482978475057455e-10
5.001466268575618e-10
4.564176805073931e-10
4.1669791000188935e-10
3.799879362299874e-10
3.4667231208555523e-10
3.164361571848116e-10
2.8866284318378126e-10
2.6331727452161735e-10
2.4005724891405444e-10
2.189655271516509e-10
1.99722149565262e-10
1.822660261524435e-10
1.6615094944706844e-10
1.516248067996573e-10
1.3821543801332302e-10
1.260598731447041e-10
1.1497305871996014e-10
1.0485943649861674e-10
9.563576785048141e-11
8.727035319624232e-11
7.954935113074818e-11
7.255112106272997e-11
6.616819401138523e-11
6.037973060543849e-11
5.503735106702881e-11
5.019509980051154e-11
4.580376139665765e-11
4.175093631778345e-11
3.807744416997585e-11
3.4727159183979063e-11
3.1671630477024296e-11
2.8884953882628643e-11
2.6343447887045004e-11
2.4025533045378172e-11
2.1911575061152364e-11
1.9994564353256707e-11
1.822530065120076e-11
1.6630784974265745e-11
1.516746319278867e-11
1.3832901330253299e-11
1.2615824728633145e-11
1.1505717053948347e-11
1.0493345775405731e-11
9.564823045715805e-12
8.723209070887019e-12
7.960162829917654e-12
7.2557872125312755e-12
6.620860024151208e-12
6.03499078773397e-12
5.507006531833623e-12
5.0224301962733435e-12
4.580513277687298e-12
4.17747859421205e-12
3.807829226412418e-12
3.47278390987052e-12
3.1689477355861024e-12
2.8885330357360775e-12
2.6343725161541964e-12
2.4025836526972366e-12
2.1923782441227386e-12
1.998378633542918e-12
1.8225436193810737e-12
1.6621826637523278e-12
1.5159265912907244e-12
1.383298400792716e-12
1.2608936525536073e-12
1.149955686046531e-12
1.0487680575790836e-12
9.570123210561045e-13
8.72329011185603e-13
7.960097020841481e-13
7.259698539044838e-13
6.620925198646753e-13
6.038370352673353e-13
5.504051295913314e-13
5.019759122268031e-13
4.580587239307012e-13
4.175265039259636e-13
3.8079098092908007e-13
3.472837799652545e-13
3.1672879322905975e-13
2.88860972166405e-13
2.634433581352485e-13
2.402638250613555e-13
2.192437590006471e-13
1.9995327601707394e-13
1.8226028322938465e-13
1.6622397299326233e-13
1.5168174239626275e-13
1.3826005066842324e-13
1.2616436379113797e-13
1.1506393332513076e-13
1.0488276904145934e-13
9.565474555905297e-14
8.728660784660512e-14
7.956350860483112e-14
7.256308781826977e-14
6.621514578378126e-14
8.762612007373678e-08
9.605150155353386e-08
1.0536262259497674e-07
1.1554065150913678e-07
1.2663388693878676e-07
1.387747861428075e-07
1.5217264230662248e-07
1.6679820930965733e-07
1.8282217527005331e-07
2.0026654223574746e-07
2.1945359689468865e-07
2.405489595762876e-07
2.635519619774235e-07
2.8861128450106736e-07
3.1605871866301143e-07
3.461814957421276e-07
3.788001940308012e-07
4.1449218720103257e-07
4.534321202188587e-07
4.957899942810627e-07
5.416518050494135e-07
5.914589117310401e-07
6.452146781152539e-07
7.032292767228425e-07
7.654789115427875e-07
8.322869847361467e-07
9.031950563467186e-07
9.785242770362328e-07
1.0575466083031035e-06
1.139949469265303e-06
1.2250728081366238e-06
1.3117265839375812e-06
1.3989915532387352e-06
1.485130257968158e-06
1.5683597272517983e-06
1.6466277910019784e-06
1.7178712446004383e-06
1.7797094500725669e-06
1.8300783984873134e-06
1.8670695560686342e-06
1.8891873620034285e-06
1.8955222031832717e-06
1.8859185943719965e-06
1.860653786033894e-06
1.8208218224609998e-06
1.7679467247657598e-06
1.7039571688395278e-06
1.5949740771277758e-06
1.5186694628358368e-06
1.4377413963438658e-06
1.3541015370993187e-06
1.2695096801972833e-06
1.1853198008155317e-06
1.1028935685436023e-06
1.0230326147847484e-06
9.464633020896341e-07
8.736213390363879e-07
8.048763112130694e-07
7.403651111348634e-07
6.800605966013943e-07
6.239421170195843e-07
5.718694891937865e-07
5.237344142135038e-07
4.793391913469777e-07
4.384372597415677e-07
4.0083156965008545e-07
3.6628773029015977e-07
3.3462157893965486e-07
3.0560792469491243e-07
2.790553666220822e-07
4.8065768474928906e-08
4.448573032863462e-08
3.1084377677179435e-08
2.878980265925608e-08
2.6616532595021087e-08
2.4547721601820343e-08
2.259930290560735e-08
1.5454680459988712e-08
1.4238649083332393e-08
1.3103320162622689e-08
1.2048131138658642e-08
8.014235047033568e-09
7.375926103657159e-09
6.778494482103553e-09
6.221108471962511e-09
5.704165878928572e-09
3.8037446568310024e-09
3.4916511879510634e-09
3.202538326609695e-09
2.9333333583497006e-09
2.686041557919221e-09
2.4574649005186263e-09
1.3270226941594165e-09
1.2171465252585663e-09
1.1153306331267082e-09
1.0212465280287796e-09
9.344648072311016e-10
8.545977548192687e-10
7.811991205240621e-10
7.138306037946844e-10
6.5222896115602e-10
5.954812299536507e-10
5.436882488603666e-10
4.963077278193406e-10
4.531004747058606e-10
4.134983035541321e-10
3.7721964965637197e-10
3.4426770616963727e-10
3.140158180789538e-10
2.865428258898392e-10
2.613309204181318e-10
2.384473366430477e-10
2.1750504337698927e-10
1.9834631005840076e-10
1.8096163865646358e-10
1.650184894655351e-10
1.5054564650354834e-10
1.373085808353302e-10
1.2523436434137162e-10
1.1422075403132744e-10
1.0414829499733414e-10
9.498768348850126e-11
8.663224824356087e-11
7.90313489190109e-11
7.207906000537307e-11
6.573777012123648e-11
5.995428174200256e-11
5.4679581376107414e-11
4.986879310781545e-11
4.546982398092218e-11
4.1469676059509564e-11
3.782062602051259e-11
3.449298619311488e-11
3.145804497824444e-11
2.8697406909893375e-11
2.6165820587954676e-11
2.3863561909606808e-11
2.1763875656835417e-11
1.98489060808387e-11
1.8102476116661303e-11
1.651381774220723e-11
1.5056990827293957e-11
1.3732149093061711e-11
1.2527048902497184e-11
1.1422007595243196e-11
1.0416929943643107e-11
9.500377943098252e-12
8.666602710576084e-12
7.9020491797791e-12
7.2067517196271274e-12
6.572639410163114e-12
5.994521187110719e-12
5.467022671251301e-12
4.987282885315425e-12
4.547160861099134e-12
4.147069663389068e-12
3.7831286505157466e-12
3.449384077822555e-12
3.1466708643971642e-12
2.8697985865784353e-12
2.617288033325092e-12
2.3863929772690328e-12
2.176416838096186e-12
1.9849163193561086e-12
1.8102660191264114e-12
1.6509826242742867e-12
1.5057144983257006e-12
1.3732253668560304e-12
1.2523971508212657e-12
1.1424906090964784e-12
1.0417013660745098e-12
9.500434150723944e-13
8.664494775886735e-13
7.902119371752963e-13
7.208644844880582e-13
6.572708753658872e-13
5.994388067006653e-13
5.466952395209806e-13
4.985919097637034e-13
4.5472265930873783e-13
4.148163411671329e-13
3.7822240044947573e-13
3.450307318167703e-13
3.1459282816247263e-13
2.8691264136896616e-13
2.6173409366617877e-13
2.386446343451487e-13
2.1764703830255348e-13
1.984970372260217e-13
1.8103273474496743e-13
1.6514609091806508e-13
1.505774791228092e-13
1.3736355689057516e-13
1.2524600357040128e-13
1.1422628174654198e-13
1.0417575279030019e-13
9.501002092867117e-14
8.665072698983127e-14
7.904693256044873e-14
7.207412433517224e-14
6.574949277767612e-14
6.916659205949325e-08
7.580586835312648e-08
8.314519325212296e-08
9.119501311848536e-08
9.994456852071932e-08
1.0953424007476585e-07
1.2010629259666388e-07
1.3165871492179313e-07
1.4433070366285194e-07
1.5811167271750994e-07
1.7328376710952243e-07
1.8997269257474748e-07
2.0817284936589812e-07
2.2800632891106214e-07
2.497367486879222e-07
2.736361777529006e-07
2.9950419708945645e-07
3.2789554483272926e-07
3.588460695687294e-07
3.926203728787105e-07
4.2923262315299085e-07
4.6911835302687087e-07
5.122544649564278e-07
5.5898483713985e-07
6.093647087805441e-07
6.636635013505358e-07
7.216410897852924e-07
7.836773955588019e-07
8.493348396250097e-07
9.184860740797105e-07
9.907958087650414e-07
1.0655143084437466e-06
1.1420719172627262e-06
1.2193436393915312e-06
1.2960180269619937e-06
1.3704755332337499e-06
1.441092560719241e-06
1.5058960269326172e-06
1.5629327509568858e-06
1.6102191108660439e-06
1.6460920968824952e-06
1.6690347062571208e-06
1.6782294567839032e-06
1.6732374583746266e-06
1.654328155478334e-06
1.6221730412703024e-06
1.578054587236081e-06
1.4903075805824155e-06
1.4304667303406217e-06
1.3641152697924472e-06
1.2931641430048097e-06
1.2193765058025484e-06
1.1443790383349138e-06
1.0695100444659313e-06
9.958962166419784e-07
9.244252731587374e-07
8.557506881206345e-07
7.903280086461986e-07
7.28453298820193e-07
6.702851240608083e-07
6.158797934923838e-07
5.652065373609435e-07
5.181724595236207e-07
4.7464382594815325e-07
4.344607174033752e-07
3.974383803977663e-07
3.6338946579987533e-07
3.321161075368117e-07
3.034281746003806e-07
2.771360504484949e-07
2.5305987179883775e-07
4.3216371232755294e-08
4.002111064314408e-08
2.7955822618610375e-08
2.5911018100146322e-08
2.3970943995599484e-08
2.2119841499685383e-08
2.0373571565820434e-08
1.3920949408990662e-08
1.2839720526203164e-08
1.1821222628799064e-08
1.0866970039384685e-08
9.974607170872457e-09
6.659588920627783e-09
6.118591945042218e-09
5.6212970880315485e-09
5.152306480983709e-09
4.7210654029721475e-09
3.155284702577662e-09
2.8956327688618756e-09
2.652043110323092e-09
2.42962171075303e-09
2.222030041393452e-09
1.1995100388915007e-09
1.1012374677525667e-09
1.008648479112894e-09
9.243567658304516e-10
8.453774790409875e-10
7.732192825643496e-10
7.068872494668411e-10
6.459872949700731e-10
5.901361925540198e-10
5.389592058535308e-10
4.921088654792249e-10
4.492431395846019e-10
4.1004444298460676e-10
3.744720003808647e-10
3.4147950113521077e-10
3.1179127391112437e-10
2.8446657301094914e-10
2.593425879870726e-10
2.3658647343203895e-10
2.158174483453495e-10
1.9686430351552978e-10
1.7957108072023098e-10
1.6379091302149407e-10
1.4939500745179345e-10
1.3626195907293795e-10
1.242814800134335e-10
1.1335319320122385e-10
1.0345532722044094e-10
9.429179151291126e-11
8.599817360239235e-11
7.848715039562804e-11
7.153401131298362e-11
6.524117278347238e-11
5.950162307254994e-11
5.426686109172413e-11
4.949254824875972e-11
4.5169070869486995e-11
4.116690216662446e-11
3.7544878420071504e-11
3.4264961158152313e-11
3.125016454798327e-11
2.850056643589417e-11
2.5975169813047385e-11
2.3689744613824546e-11
2.1605286894945364e-11
1.9717795299090012e-11
1.7982865800981403e-11
1.6389377416323408e-11
1.4957573636120238e-11
1.3632105896385582e-11
1.2432647742501817e-11
1.1338718972826316e-11
1.0348177177764887e-11
9.431134683312847e-12
8.601310183274298e-12
7.844490335445513e-12
7.159155220799735e-12
6.524770231690422e-12
5.950666966352875e-12
5.42709281368857e-12
4.952936072311971e-12
4.51406139618953e-12
4.119718062274087e-12
3.757274140938321e-12
3.4243227766310835e-12
3.12513787278217e-12
2.8482147310344174e-12
2.5975937688840913e-12
2.370648635359415e-12
2.160559182990464e-12
1.9704550165068677e-12
1.7970760795459502e-12
1.6400742441249696e-12
1.4947436883454784e-12
1.364153362476582e-12
1.2441251637867062e-12
1.1346562394263156e-12
1.0341120425591486e-12
9.437670094457897e-13
8.601383162189137e-13
7.844558174067134e-13
7.154333546253124e-13
6.524835444867052e-13
5.950716189127741e-13
5.42712408417171e-13
4.949605217709009e-13
4.5141007115540213e-13
4.1169162718760254e-13
3.7546788502029666e-13
3.426655398393014e-13
3.1230163461709647e-13
2.850178528898594e-13
2.5976227064599994e-13
2.3690658380378034e-13
2.1606193358879186e-13
1.9705134173616637e-13
1.7983641849223304e-13
1.6401330656398036e-13
1.4948031638309103e-13
1.3642150225842034e-13
1.2433368743173606e-13
1.1339397907532714e-13
1.0341708131622165e-13
9.438260178244935e-14
8.607849009969693e-14
7.845141098164838e-14
7.159796556699511e-14
6.525416425079e-14
5.456365213796044e-08
5.98026904030658e-08
6.559722840985348e-08
7.194962791764778e-08
7.885996867974106e-08
8.643781138872367e-08
9.478450757762678e-08
1.0390663676177738e-07
1.139101498044301e-07
1.2480061868183383e-07
1.3678580041254192e-07
1.4997252827896244e-07
1.643586331615445e-07
1.800446571356056e-07
1.9725127139639715e-07
2.1616451599924158e-07
2.366836486300085e-07
2.592005818662539e-07
2.8378217694341897e-07
3.1063864779241573e-07
3.397818766536378e-07
3.716208960637922e-07
4.0612976307592564e-07
4.435980983858259e-07
4.841480686209791e-07
5.280206869755232e-07
5.750732170308247e-07
6.256983439781037e-07
6.796750610828484e-07
7.369782507013523e-07
7.975056815545257e-07
8.607816582762932e-07
9.264899509606062e-07
9.939852873128237e-07
1.0623309415276074e-06
1.1303925366076996e-06
1.1969694785410586e-06
1.2604886892921882e-06
1.3192946112730301e-06
1.3716999187454591e-06
1.415924692394535e-06
1.4502828661303253e-06
1.4736547254912367e-06
1.4848523743557369e-06
1.483651390635356e-06
1.4699252863195617e-06
1.4442424105751682e-06
1.4077621253978965e-06
1.3336098481212057e-06
1.282191843587612e-06
1.2245889837758287e-06
1.1624851137754652e-06
1.0975220262954283e-06
1.0311348117814291e-06
9.64627293410013e-07
8.989634773092592e-07
8.35075701553938e-07
7.735191473632557e-07
7.147427468111164e-07
6.591034614158755e-07
6.067082218061937e-07
5.576274329689283e-07
5.118864182974419e-07
4.693964042564906e-07
4.3004995933074373e-07
3.9371703880869805e-07
3.6021627157472123e-07
3.293831745251001e-07
3.0106595700625394e-07
2.750892034621596e-07
2.512620056484747e-07
2.2944698689910118e-07
3.8875274415875294e-08
3.601711954061519e-08
3.3291422946925315e-08
2.3323438826088645e-08
2.1583975552648154e-08
1.9921159915435514e-08
1.8357346705469318e-08
1.254215748022408e-08
1.1574334381396087e-08
1.065851755469781e-08
9.804316908128005e-09
9.002041558823836e-09
6.0064145757886335e-09
5.524050427288666e-09
5.075188438362976e-09
4.655949076482163e-09
4.265833311500991e-09
2.847903188050222e-09
2.612868147578187e-09
2.394692818870269e-09
2.193115548746061e-09
2.0071284662137866e-09
1.0864551036214555e-09
9.970346458512438e-10
9.140447839321752e-10
8.366191024008422e-10
7.663540597853165e-10
7.005134978806829e-10
6.409741756011221e-10
5.853659368055425e-10
5.352004947514607e-10
4.884543047451456e-10
4.460065174731425e-10
4.0718617890511294e-10
3.716716225645171e-10
3.394626802501636e-10
3.0977863693043457e-10
2.8244198916014257e-10
2.576947936220841e-10
2.352771460472019e-10
2.1463556258199593e-10
1.9579611632816767e-10
1.7846762653358117e-10
1.6291331451360006e-10
1.4859878064256073e-10
1.35436914041459e-10
1.2362460888820814e-10
1.1275543637639998e-10
1.027632176579044e-10
9.372636090696155e-11
8.554767264837171e-11
7.8023250792263e-11
7.110661470131302e-11
6.485156133270288e-11
5.914671179761765e-11
5.3984088892750624e-11
4.923485640008664e-11
4.486938260792507e-11
4.095264321058108e-11
3.734959783305539e-11
3.4063464346326486e-11
3.106642249585429e-11
2.833386817166368e-11
2.5820677234239882e-11
2.3566592165629333e-11
2.1493063380598804e-11
1.9587369988790883e-11
1.787723852242013e-11
1.6304237849007438e-11
1.4858501761167433e-11
1.356134031976541e-11
1.2368072942316272e-11
1.1271317205606082e-11
1.0279565984346039e-11
9.375084342057404e-12
8.55018282144005e-12
7.803747326748509e-12
7.111738725851205e-12
6.490878716855122e-12
5.919753794303867e-12
5.3948102948787e-12
4.9238392887187555e-12
4.490595758023862e-12
4.095472923139944e-12
3.732300104259379e-12
3.4065737509221822e-12
3.1067358848300268e-12
2.833377708771748e-12
2.582123398478365e-12
2.3549251609793197e-12
2.1493385694549913e-12
1.9602206785440488e-12
1.7877432939920005e-12
1.6292119741617522e-12
1.4869807168469714e-12
1.3561430520881254e-12
1.2368177018448533e-12
1.1271411566118962e-12
1.0287412149325013e-12
9.382236991006405e-13
8.550255408274622e-13
7.803819259399261e-13
7.117173459091403e-13
6.490945011414835e-13
5.919817939208634e-13
5.398943798482775e-13
4.920188183476563e-13
4.487270608899115e-13
4.0955333118463214e-13
3.735176466656982e-13
3.4040892085193853e-13
3.1045682266662306e-13
2.831402767070382e-13
2.584224300119802e-13
2.356841765496646e-13
2.1494679270328712e-13
1.96034153337529e-13
1.786508715351882e-13
1.6305477771978182e-13
1.4859605118094546e-13
1.356237456299641e-13
1.2369076841461831e-13
1.1272273353259105e-13
1.0288239000034662e-13
9.38303436693748e-14
8.551028303982455e-14
7.804568672368041e-14
7.117913153618951e-14
6.486777148392394e-14
4.304573935809775e-08
4.718047926488823e-08
5.175287181412078e-08
5.676936264354895e-08
6.22132878527883e-08
6.819517149566647e-08
7.477950577223879e-08
8.198271486708184e-08
8.988553673507749e-08
9.848359332160595e-08
1.0794898080182859e-07
1.1836225359938238e-07
1.2973297069596156e-07
1.4214252998778324e-07
1.5574685858542331e-07
1.7071934260632204e-07
1.8695281464175923e-07
2.0479432138342667e-07
2.2429900047720427e-07
2.4560717546991875e-07
2.68787294372624e-07
2.9411337132812884e-07
3.2163319842524327e-07
3.516091218459316e-07
3.8408466548329976e-07
4.1936116027787873e-07
4.5734437492635856e-07
4.983837271581248e-07
5.423431151287374e-07
5.893917540837819e-07
6.393901686096452e-07
6.921979549678413e-07
7.476809748552466e-07
8.053828978168505e-07
8.647951976491756e-07
9.251210777925813e-07
9.855601033094575e-07
1.044985349587944e-06
1.102013431960699e-06
1.155354601941006e-06
1.203239387123377e-06
1.244321481221835e-06
1.2771393816361601e-06
1.3003355874887762e-06
1.3129905739483857e-06
1.3147212902692985e-06
1.3052683974366072e-06
1.2852128857823112e-06
1.2402343103219561e-06
1.1928068970279802e-06
1.1487739155265231e-06
1.0988690510650888e-06
1.0446327906668615e-06
9.874929807313043e-07
9.288122490757095e-07
8.697527060073547e-07
8.112657627148517e-07
7.54164943324047e-07
6.990238543900387e-07
6.462858017353983e-07
5.962400648343088e-07
5.490610177048651e-07
5.048302926749088e-07
4.63551305589074e-07
4.251737885196917e-07
3.896135423095688e-07
3.567498375981678e-07
3.264409076184052e-07
2.985437216870277e-07
2.729044351655335e-07
2.493709816289204e-07
2.2779426613687432e-07
2.0802692988207597e-07
1.8993556636417591e-07
3.2398692330534404e-08
2.9979063520195276e-08
2.098122891250089e-08
1.9430428159062028e-08
1.795016274515824e-08
1.654993144919422e-08
1.5231522903913192e-08
1.0427763103448757e-08
9.609600942674885e-09
8.840241011255166e-09
8.122231758094277e-09
5.421442558942728e-09
4.989768709752257e-09
4.5843709401413304e-09
4.20541718443983e-09
3.855231173673344e-09
3.531203113387893e-09
2.3624024289307643e-09
2.1655364933901268e-09
1.983647546574719e-09
1.8157277530892723e-09
1.6612534662065387e-09
9.002826659521294e-10
8.255449991006437e-10
7.570205061206037e-10
6.930372365668148e-10
6.340643687715456e-10
5.792809622577167e-10
5.299550109474538e-10
4.837764986401572e-10
4.4228471412808397e-10
4.0352004521384305e-10
3.6873702150970287e-10
3.362853470501995e-10
3.069222678959419e-10
2.800875086343067e-10
2.5580105533879434e-10
2.331844214147219e-10
2.1274200622950947e-10
1.9425526637609034e-10
1.772061780952005e-10
1.615012276460989e-10
1.4731801122233533e-10
1.3449375128795723e-10
1.2256333729222946e-10
1.1189098039077688e-10
1.0196202390921682e-10
9.308068833043825e-11
8.481869516482468e-11
7.742909964510029e-11
7.05550112751495e-11
6.434909996264785e-11
5.868869254364377e-11
5.357423607254212e-11
4.8861264850619194e-11
4.452243572027169e-11
4.064211177319713e-11
3.703299627490383e-11
3.380571502062921e-11
3.083160808600447e-11
2.809305335382173e-11
2.5644490026878057e-11
2.3388109174579e-11
2.1330374977418198e-11
1.943595412044537e-11
1.7742039851906805e-11
1.6166250639850733e-11
1.4743762582624858e-11
1.3458637813976806e-11
1.2274428610007287e-11
1.1184327857741922e-11
1.0200264763972454e-11
9.302741669188849e-12
8.491869621940085e-12
7.737708190207964e-12
7.063234281449376e-12
6.4360459724085485e-12
5.874957908473455e-12
5.353189955148488e-12
4.886602553264923e-12
4.452585012566743e-12
4.064475508812787e-12
3.703500977351975e-12
3.3776337528292507e-12
3.0832227024823793e-12
2.8119332654751865e-12
2.5645142518235875e-12
2.336754105486472e-12
2.1311457062293742e-12
1.9436285950858434e-12
1.774212569104026e-12
1.6166409844205742e-12
1.4743939566947974e-12
1.3446639122676534e-12
1.2263487107870455e-12
1.1194549372917854e-12
1.0209556059641673e-12
9.311224152849171e-13
8.491950298230659e-13
7.737766671794537e-13
7.056934426475667e-13
6.441823255056148e-13
5.875019460074167e-13
5.358081488521339e-13
4.882223679962447e-13
4.4526465992131874e-13
4.064537654350125e-13
3.703560599358481e-13
3.3776919488672935e-13
3.080496423437155e-13
2.811991353497853e-13
2.5645714689551707e-13
2.3368103756178915e-13
2.1331294290965113e-13
1.9436865954432375e-13
1.772668548067809e-13
1.6181596697166173e-13
1.474452050906794e-13
1.3459371247486766e-13
1.2264066013375413e-13
1.1185257786936364e-13
1.0200908008074504e-13
9.303421543982127e-14
8.484877573443567e-14
7.745347704226377e-14
7.057521274177364e-14
6.436591514293413e-14
3.3957795613440374e-08
3.722208626599059e-08
4.083314194209598e-08
4.4785251560214e-08
4.908769249448282e-08
5.380442631080623e-08
5.9004642848847454e-08
6.468771804808942e-08
7.092267267245277e-08
7.771082702616344e-08
8.51831483406765e-08
9.341456341211138e-08
1.0239200770430687e-07
1.121922135855311e-07
1.2294578775143378e-07
1.3478242922952808e-07
1.476257752732809e-07
1.6174479866905974e-07
1.7719569355485358e-07
1.940937802694355e-07
2.12482656936359e-07
2.3261203543658793e-07
2.5450821854238105e-07
2.78393162941279e-07
3.0432970448426913e-07
3.32576266526385e-07
3.6308329514210347e-07
3.961654991357003e-07
4.317685205999392e-07
4.700410270432387e-07
5.109946150818106e-07
5.545624926129694e-07
6.00750026942346e-07
6.492950369598321e-07
6.999255013853608e-07
7.521402905384439e-07
8.054294204049174e-07
8.590325729042995e-07
9.119122060096225e-07
9.63077621292274e-07
1.0111764148293189e-06
1.0549365857499957e-06
1.092975245677687e-06
1.1239339580166415e-06
1.1466799900193323e-06
1.160323040945135e-06
1.1642944779163535e-06
1.1584218807332275e-06
1.130082630590885e-06
1.1063894155140371e-06
1.0747378716867693e-06
1.0287025537952168e-06
9.855786993708101e-07
9.383115585116918e-07
8.881600021610465e-07
8.363580735328613e-07
7.839597813990608e-07
7.31908351906213e-07
6.809181759182774e-07
6.315726782116045e-07
5.842598999853344e-07
5.392702361430177e-07
4.968077717597031e-07
4.569571360888114e-07
4.1971956097926e-07
3.850714825669239e-07
3.529317023453844e-07
3.2322380803523435e-07
2.9580202300582337e-07
2.705621868303393e-07
2.473514219424241e-07
2.2604179527070244e-07
2.064988284085443e-07
1.8858813150050316e-07
1.7219811161088153e-07
2.9166140303492255e-08
2.69989709223348e-08
1.8880303071910822e-08
1.7496814122583738e-08
1.6177581675424568e-08
1.4919959789918307e-08
1.3737873256748891e-08
9.406414186910146e-09
8.672600322086299e-09
7.980024779139407e-09
7.335958541669574e-09
4.894173151788732e-09
4.504795785686642e-09
4.140253304450753e-09
3.799053511162107e-09
3.4835702335474958e-09
3.192625244313648e-09
2.134725850126719e-09
1.957601037056972e-09
1.793558952326112e-09
1.6423168885749229e-09
1.5023416340406555e-09
8.154453031871173e-10
7.483347647268266e-10
6.857446675175642e-10
6.275665089713167e-10
5.745530908071591e-10
5.254529407912658e-10
4.800854260272713e-10
4.386735233854003e-10
4.009281927434408e-10
3.6613989540295125e-10
3.3429521033730646e-10
3.0500224855478547e-10
2.7837949883008663e-10
2.5404787799345105e-10
2.3181851601036667e-10
2.1162852544247594e-10
1.9297531574737793e-10
1.7614300551618386e-10
1.6060056060936546e-10
1.4650419371793437e-10
1.3370450061701516e-10
1.2195822585802707e-10
1.11182022973831e-10
1.0140946438351814e-10
9.24941495449728e-11
8.440625740986688e-11
7.698397602305666e-11
7.021369801916166e-11
6.403820839263538e-11
5.840558382933613e-11
5.326797830674106e-11
4.8582091664453636e-11
4.4284849598274975e-11
4.038886214945554e-11
3.685509357192062e-11
3.3612694512109196e-11
3.063924876846507e-11
2.7943483458174692e-11
2.548492327798466e-11
2.3242660747514934e-11
2.1197632252665037e-11
1.933254586935805e-11
1.763157650935239e-11
1.608021726723219e-11
1.4665352180165677e-11
1.337502166286737e-11
1.2204616563970563e-11
1.113073979475258e-11
1.0146009627203494e-11
9.253274607721633e-12
8.439102368063162e-12
7.700610979760996e-12
7.0230486719954895e-12
6.401711677582458e-12
5.838437926655223e-12
5.327534004231647e-12
4.856206713176677e-12
4.428913094502923e-12
4.041372143509697e-12
3.6838299883069955e-12
3.359679071207966e-12
3.0656815209910752e-12
2.7944590287498594e-12
2.549924125554297e-12
2.3243315330275323e-12
2.120933203706896e-12
1.934318669720208e-12
1.7632134023220477e-12
1.6089106505938876e-12
1.4665552229310317e-12
1.3375143571135177e-12
1.2198283490127833e-12
1.1130863664356433e-12
1.0146165461059891e-12
9.25361033773166e-13
8.443812596786634e-13
7.700830930318073e-13
7.023230480167213e-13
6.405256518881832e-13
5.838574346478704e-13
5.327658707060214e-13
4.856317756989109e-13
4.428976756164865e-13
4.041414612248174e-13
3.6858194896523916e-13
3.359737766127017e-13
3.0657418117896517e-13
2.795995332080138e-13
2.5486370308939787e-13
2.3243901613492207e-13
2.1209946692524527e-13
1.9343756870975395e-13
1.7641775908613828e-13
1.6089547484190797e-13
1.4673897965369647e-13
1.33828095615282e-13
1.2198878248540346e-13
1.1131443854021523e-13
1.0152053828740505e-13
9.258839540848768e-14
8.439759036608304e-14
7.701267682768071e-14
7.019986434346664e-14
6.405742302170353e-14
2.6785605334707828e-08
2.9361852995976456e-08
3.221147984449909e-08
3.532765122131845e-08
3.872185765979639e-08
4.244623740022516e-08
4.6547135330712096e-08
5.1032443776792054e-08
5.595549009084395e-08
6.13137810637208e-08
6.720985623240626e-08
7.370416509600785e-08
8.080150682539415e-08
8.854126155356772e-08
9.703821453966575e-08
1.06388988353269e-07
1.1654641354635198e-07
1.2771374878338053e-07
1.3993716106135268e-07
1.5331749718196327e-07
1.6789232804534652e-07
1.8386791144961285e-07
2.0126054947549952e-07
2.20251700005733e-07
2.4092494541616074e-07
2.6346248586026563e-07
2.878851023995297e-07
3.1442479588136977e-07
3.430945036807259e-07
3.740553521219835e-07
4.073249083503839e-07
4.429419456512306e-07
4.809647214913739e-07
5.212986770690158e-07
5.637782010130848e-07
6.081033733196659e-07
6.540532015755425e-07
7.01052999916427e-07
7.484593769346018e-07
7.955510530100296e-07
8.413172150223796e-07
8.84697544981102e-07
9.245351092071923e-07
9.595529235474735e-07
9.886584613517346e-07
1.010718719417103e-06
1.024884519998379e-06
1.0305458642305326e-06
1.0166810124888563e-06
1.005599420152001e-06
9.864665760554653e-07
9.600638828722241e-07
9.206455957293295e-07
8.835094935318854e-07
8.423551991084705e-07
7.984327771178861e-07
7.527693770784881e-07
7.063765642478741e-07
6.600916602477409e-07
6.146036771307867e-07
5.704504246082659e-07
5.280323941798145e-07
4.876339500481654e-07
4.4943248312972884e-07
4.1352731815324e-07
3.7994813734787265e-07
3.48674245699661e-07
3.196500831824894e-07
2.927928025608186e-07
2.6799966066517656e-07
2.451585999262085e-07
2.2415234492755694e-07
2.0485409500786885e-07
1.8716222691158098e-07
1.709432595574379e-07
1.560919121007656e-07
2.624911716867963e-08
2.4315664711095604e-08
2.2466542682757318e-08
1.575514357936832e-08
1.4573035479075307e-08
1.345015206201719e-08
1.2390270007917047e-08
8.478459086714539e-09
7.823455816802324e-09
7.201736044753789e-09
6.623053406999384e-09
6.081163515290084e-09
4.072200704152673e-09
3.744035039332434e-09
3.4350809753516994e-09
3.150643371297741e-09
2.8870795543340606e-09
1.9278770705667694e-09
1.768380252658733e-09
1.6205556398470238e-09
1.4839067046564256e-09
1.3578831410077744e-09
7.377982537823403e-10
6.76897929321255e-10
6.204331078348307e-10
5.683534901576109e-10
5.201489823247833e-10
4.757593376646964e-10
4.349484647423731e-10
3.9736077601208334e-10
3.631150130472489e-10
3.3152945287276376e-10
3.028001972548448e-10
2.763433640194703e-10
2.5223191972413923e-10
2.3019294507422614e-10
2.10055989341083e-10
1.916625705769499e-10
1.748661145986592e-10
1.5953150554413386e-10
1.4553300044603206e-10
1.3279593361637735e-10
1.2109887033792433e-10
1.1046057908316592e-10
1.0075408413336135e-10
9.189847824242825e-11
8.384416808594494e-11
7.645026011354187e-11
6.972783538612888e-11
6.359586906775794e-11
5.8002531781793536e-11
5.290079151992527e-11
4.8247666275596804e-11
4.4003347216377695e-11
4.01323293672711e-11
3.66123825504327e-11
3.338173246904427e-11
3.044474795779832e-11
2.7766307832354794e-11
2.5323359550218125e-11
2.3102024794323934e-11
2.1063289392175807e-11
1.921565715596084e-11
1.751984536652499e-11
1.5978454907920777e-11
1.4572458718539572e-11
1.3290264244504525e-11
1.2120893901705341e-11
1.1054403522662491e-11
1.008174967544091e-11
9.19735447780413e-12
8.385642036399358e-12
7.647811624540588e-12
6.974893470124662e-12
6.363031468113323e-12
5.8014787647364004e-12
5.290999396486934e-12
4.825451704318043e-12
4.4008736952706386e-12
4.013640230687553e-12
3.660640838472641e-12
3.338409707911634e-12
3.0446590309929303e-12
2.7767638371319965e-12
2.5324391152285566e-12
2.3096402129932617e-12
2.106391707461421e-12
1.9210523406542456e-12
1.7520207659407612e-12
1.5978658851054692e-12
1.4572698960082078e-12
1.3290515124532039e-12
1.2124548205445581e-12
1.1057741539090714e-12
1.0081854814603926e-12
9.194770403399618e-13
8.388177408306698e-13
7.647868940895561e-13
6.974971853975478e-13
6.36135827761986e-13
5.803277774146861e-13
5.292662270404129e-13
4.826954250373499e-13
4.4009834649675154e-13
4.0137021319782995e-13
3.661609979487888e-13
3.3394330368081653e-13
3.0447195821941095e-13
2.776822813099111e-13
2.5324976730359546e-13
2.310342745551836e-13
2.1064669086642155e-13
1.921111623558099e-13
1.7520802075059312e-13
1.5979199771997026e-13
1.4573337508362981e-13
1.329128973359493e-13
1.2121624145973915e-13
1.1058306909640022e-13
1.0082459766783729e-13
9.19536903230597e-14
8.386322655463067e-14
7.64848929218264e-14
6.975534198877018e-14
6.361817295936241e-14
2.1129486270662416e-08
2.315881135314543e-08
2.540334019968153e-08
2.786545182405915e-08
3.054238147040361e-08
3.3477179477876656e-08
3.671420098397508e-08
4.0253429891399445e-08
4.4136511280961206e-08
4.836401060381509e-08
5.3019873751439585e-08
5.8147913011398973e-08
6.374575880820251e-08
6.985646602925118e-08
7.656593660719711e-08
8.395605215998319e-08
9.198187244199762e-08
1.0080669461442576e-07
1.1047288276432196e-07
1.210625055777828e-07
1.326037726766439e-07
1.452554307224046e-07
1.5904803237729062e-07
1.7412947069304217e-07
1.905563792408642e-07
2.0851184000601392e-07
2.279849012988885e-07
2.492121773216248e-07
2.7220006432398453e-07
2.970977345553924e-07
3.2398022926225596e-07
3.528819228071974e-07
3.83916332541379e-07
4.170412370669408e-07
4.5222956961286835e-07
4.893262022906943e-07
5.282019147548519e-07
5.685666056225347e-07
6.099493169151458e-07
6.519184656183791e-07
6.93711379261944e-07
7.345872514610138e-07
7.736221843922682e-07
8.097665191016526e-07
8.419364991421212e-07
8.691072159800628e-07
8.90283170935636e-07
8.95482036740277e-07
9.027100248096387e-07
9.022831765781002e-07
8.943190554250844e-07
8.790477046773159e-07
8.571615764076362e-07
8.234746313542856e-07
7.915616784076179e-07
7.558916989384508e-07
7.174512782105864e-07
6.772623769322825e-07
6.362224067717799e-07
5.950935377896043e-07
5.545655841228211e-07
5.150987498852389e-07
4.770957974832454e-07
4.4082903271284053e-07
4.0648054940435013e-07
3.741414231924063e-07
3.438811225883585e-07
3.1566298635861013e-07
2.894547393270797e-07
2.651855523684383e-07
2.427695197352322e-07
2.221099080458031e-07
2.0310169337355533e-07
1.8563868392854433e-07
1.6961505549354197e-07
1.5492715403388187e-07
1.4147497705900832e-07
1.2915993673614194e-07
2.18976180879573e-08
2.025195987034653e-08
1.418951795521015e-08
1.3134059790662e-08
1.2128904547232443e-08
1.1178507997552856e-08
1.0285255129716723e-08
7.053238069862559e-09
6.498151940065578e-09
5.976062759192167e-09
5.488901416120909e-09
3.675318112165053e-09
3.3804278135269154e-09
3.107555774650163e-09
2.8486138349513204e-09
2.6109061723004548e-09
2.393094388847976e-09
1.5998157243982696e-09
1.4659147999148525e-09
1.3430263954619928e-09
1.2287470976566335e-09
6.674984384929251e-10
6.12570016591856e-10
5.615880885878716e-10
5.140668462750411e-10
4.705420754520864e-10
4.3073259322398915e-10
3.9356465257538286e-10
3.599332543412919e-10
3.2884093422120356e-10
3.003500124469539e-10
2.740707390835742e-10
2.5037618623524456e-10
2.2853923532549244e-10
2.0843895127212218e-10
1.903359967229811e-10
1.735576971677126e-10
1.5835074494643893e-10
1.444667230654483e-10
1.3187989636803766e-10
1.2022351327965155e-10
1.0966675873394533e-10
1.0003338234497675e-10
9.124774142973773e-11
8.322484630804285e-11
7.590883050997539e-11
6.923505187049151e-11
6.318939041402575e-11
5.759400714961204e-11
5.2528723721075245e-11
4.7908608522977004e-11
4.369461288017623e-11
3.98509500091361e-11
3.634513786260233e-11
3.314781444872644e-11
3.023273834916012e-11
2.7571947558824262e-11
2.5162872076972313e-11
2.2948999109215816e-11
2.0915946545475094e-11
1.9075681343245896e-11
1.7397367184189698e-11
1.5866598489968736e-11
1.4480293076371676e-11
1.3197385545554885e-11
1.2036160644165475e-11
1.0977121052559322e-11
1.0011276899554647e-11
9.130397572742014e-12
8.327047205070325e-12
7.599843096262665e-12
6.926141220302351e-12
6.316718394620957e-12
5.760919013739943e-12
5.25402837665951e-12
4.7917351066065966e-12
4.373176192772009e-12
3.9882445648117644e-12
3.6373212316735607e-12
3.3150705002399125e-12
3.0233811454669903e-12
2.7591944399421698e-12
2.5147408212284663e-12
2.2934723182824655e-12
2.091671658284855e-12
1.9076274637413164e-12
1.7409443064220747e-12
1.5867017882005912e-12
1.4470870228943638e-12
1.3206379834047954e-12
1.2044448147156683e-12
1.0977451004114273e-12
1.0018270834944994e-12
9.136735019364378e-13
8.332812111268849e-13
7.594440503606713e-13
6.926220080621501e-13
6.316791812952422e-13
5.764827892450724e-13
5.254091963073131e-13
4.791793204922177e-13
4.370172687132743e-13
3.988307204979359e-13
3.634962595668402e-13
3.3151306891011304e-13
3.025456280431632e-13
2.7574164155568253e-13
2.5147983472859216e-13
2.293529147417863e-13
2.0917291717271632e-13
1.90768565360526e-13
1.7398343181118014e-13
1.587811020619637e-13
1.447142062197452e-13
1.3198148826145344e-13
1.2036913917742288e-13
1.0985172089273748e-13
1.0011978287444611e-13
9.131358185797908e-14
8.327693434005158e-14
7.59500594466384e-14
6.926783027433517e-14
6.317356501304337e-14
1.666701497955703e-08
1.8266831666739837e-08
2.004093740413716e-08
2.1979374440380927e-08
2.4093196006491868e-08
2.6409858957890152e-08
2.8964768459112326e-08
3.175588240564037e-08
3.481809859314486e-08
3.815599910232839e-08
4.182797527887991e-08
4.5877537821199233e-08
5.029644859353081e-08
5.511878709547491e-08
6.042054700268584e-08
6.625578729534913e-08
7.25903242120669e-08
7.957015322568703e-08
8.721137032682228e-08
9.557801108163914e-08
1.04708231518924e-07
1.1472381925334951e-07
1.256581844198591e-07
1.376082238757804e-07
1.5064928530227532e-07
1.64918202166463e-07
1.804288743659676e-07
1.9734669563377748e-07
2.1571865504475163e-07
2.356680586731568e-07
2.5727387584894354e-07
2.805943569847737e-07
3.0574572147661304e-07
3.32761766619161e-07
3.616283252228254e-07
3.922936966003019e-07
4.247334430016852e-07
4.587663864622389e-07
4.941601769857723e-07
5.306346402015207e-07
5.677074570768418e-07
6.047750393613989e-07
6.412541287659519e-07
6.763326856441002e-07
7.090452943238398e-07
7.38467260879053e-07
7.563227958294173e-07
7.764908851673049e-07
7.909006581419212e-07
7.989155476034017e-07
8.00205636237098e-07
7.947950286211625e-07
7.82832891600102e-07
7.64827241048252e-07
7.362729340042978e-07
7.089302752341679e-07
6.780299339916027e-07
6.444701417407253e-07
6.091481023258519e-07
5.729190223406767e-07
5.36432733848574e-07
5.002936061988172e-07
4.650411936468644e-07
4.3103462549973706e-07
3.9849221608016887e-07
3.676171233307408e-07
3.3849605907462997e-07
3.1121655661548585e-07
2.8576194773838166e-07
2.6209912740059233e-07
2.401722981738867e-07
2.199210754703039e-07
2.0123440100384432e-07
1.840244508788854e-07
1.682184383379047e-07
1.53711389388346e-07
1.4041050476823633e-07
1.282262172791061e-07
1.1707330731336297e-07
1.9712709870726387e-08
1.824013433611888e-08
1.2780333167134172e-08
1.1837862846771367e-08
1.0938285543045922e-08
1.0086246670745463e-08
9.284224884694483e-09
6.365340265398012e-09
5.86475060636581e-09
5.397967834674136e-09
4.959628396718124e-09
3.3235927156397397e-09
3.058136775330021e-09
2.8098607598246077e-09
2.5786260848110335e-09
2.364010384402937e-09
2.1663504135252283e-09
1.4468262178831852e-09
1.3265026127958529e-09
1.2151324321170538e-09
1.1123030911007963e-09
6.03934212854109e-10
5.543945207116923e-10
5.083780253805392e-10
4.657631360397787e-10
4.27001093735621e-10
3.901197216560377e-10
3.5673763062744394e-10
3.260684489997852e-10
2.983452040350701e-10
2.721317448587652e-10
2.4885187077506563e-10
2.27204104957832e-10
2.0739004682799984e-10
1.8928143789323798e-10
1.7273307368875663e-10
1.5739316800716073e-10
1.4360561268816545e-10
1.3101605636863483e-10
1.1952313759858347e-10
1.091866556776396e-10
9.946003156454019e-11
9.085123166847512e-11
8.286905607732309e-11
7.548011410167534e-11
6.884547463143014e-11
6.27929329551753e-11
5.735228648518805e-11
5.2308950558822206e-11
4.770840002125508e-11
4.345121780232059e-11
3.96292107632549e-11
3.6194125810873086e-11
3.301021872737528e-11
3.006387037904195e-11
2.741902244072533e-11
2.5041888492972732e-11
2.2806708935290662e-11
2.0829381801038192e-11
1.8970069247876104e-11
1.730112708848378e-11
1.577877752446528e-11
1.4410747020156304e-11
1.3142815688774879e-11
1.198642038649994e-11
1.0916638264841422e-11
9.955905369124838e-12
9.08000312295412e-12
8.29263293012674e-12
7.552344353554079e-12
6.897532445839902e-12
6.290629531127845e-12
5.737164726295875e-12
5.2323248188452314e-12
4.765232868350984e-12
4.345955974024639e-12
3.9691212383620166e-12
3.6148118958775107e-12
3.296741976598276e-12
3.0066683582654076e-12
2.7421093351497597e-12
2.500836459360106e-12
2.280787397006388e-12
2.083035676006005e-12
1.8997582844930993e-12
1.7302044569327138e-12
1.5779627557945216e-12
1.4411407070319467e-12
1.314308620688637e-12
1.1969774752082588e-12
1.0931951468582013e-12
9.970115674882805e-13
9.092874105275108e-13
8.281105015843929e-13
7.563073677495094e-13
6.897614743990567e-13
6.281866473633709e-13
5.737212151956931e-13
5.232386980245795e-13
4.765299691396935e-13
4.3460105263451824e-13
3.969190648177176e-13
3.6199500909385423e-13
3.296801279135726e-13
3.0067239928928105e-13
2.7421703643781187e-13
2.5044130210521276e-13
2.2808484651455675e-13
2.0830936711301296e-13
1.897138022240161e-13
1.7326501481165828e-13
1.5802011611271449e-13
1.4411661267398034e-13
1.3143646422226046e-13
1.1987202958264386e-13
1.0932513761903816e-13
9.97062578208686e-14
9.09337403310653e-14
8.281657354139512e-14
7.563644133359259e-14
6.888488836488051e-14
6.282431334188091e-14
1.3144800809953544e-08
1.4408181008925266e-08
1.5806136894921258e-08
1.7335838138518225e-08
1.9001815092164802e-08
2.0829374203059232e-08
2.2843599071905948e-08
2.504755448869026e-08
2.7465975706238004e-08
3.0096779350141385e-08
3.299440519490402e-08
3.6189361985389354e-08
3.9676677369811314e-08
4.348309526013073e-08
4.766767237994583e-08
5.2274287398275214e-08
5.727985158704417e-08
6.278896252103578e-08
6.882331518831419e-08
7.54394443974035e-08
8.265788554476619e-08
9.058499251673111e-08
9.923344078363545e-08
1.0869838746657865e-07
1.1904138562261605e-07
1.3035930201874044e-07
1.4267904175562477e-07
1.5614759051193353e-07
1.7079062292991892e-07
1.8671424032862968e-07
2.0402453333268858e-07
2.2275221590986778e-07
2.43013455519028e-07
2.6487827575179687e-07
2.883669126469714e-07
3.1345987157110933e-07
3.4023491562364454e-07
3.685635661722134e-07
3.9835632917685873e-07
4.2943655851623293e-07
4.614662372556267e-07
4.941976872853269e-07
5.270684975857593e-07
5.595501747546325e-07
5.855509624113274e-07
6.149590140424136e-07
6.417404373001084e-07
6.650488921610372e-07
6.840965978285991e-07
6.981279033598789e-07
7.066595407304089e-07
7.093073685616261e-07
7.059966512343722e-07
6.967574561813507e-07
6.820759437278642e-07
6.578800210228233e-07
6.345465856889707e-07
6.07908360955855e-07
5.786273224181362e-07
5.476731782546407e-07
5.156760885091749e-07
4.833015353354952e-07
4.511751773879304e-07
4.197403553947089e-07
3.892892442691872e-07
3.6010735100662267e-07
3.3234766071142267e-07
3.06166093614885e-07
2.815932229706877e-07
2.586561649034763e-07
2.3728169956795948e-07
2.1749293005884328e-07
1.991782206730543e-07
1.8226899983203956e-07
1.6671119884483023e-07
1.524184956510853e-07
1.3927681796037361e-07
1.2724268656545995e-07
1.1620041587576635e-07
1.0609888429037329e-07
1.7763748329991918e-08
1.6438081337382918e-08
1.1514339656285977e-08
1.0672791863147814e-08
9.867819990055838e-09
9.103895429994628e-09
8.383691904074538e-09
5.741873270641941e-09
5.29096532909774e-09
4.873692117527216e-09
4.476406561615154e-09
2.997055660108552e-09
2.7601029539023223e-09
2.5357342699594757e-09
2.328823482861433e-09
2.135532355244713e-09
1.9565302018052408e-09
1.3068688965634381e-09
1.1973482844043776e-09
1.0980957845338857e-09
1.0043882647070905e-09
9.189696718616101e-10
5.015073668228398e-10
4.6027236909163633e-10
4.217796739064232e-10
3.859704864176165e-10
3.531817626427082e-10
3.23195160432422e-10
2.952625123759683e-10
2.6980337802991397e-10
2.4645860672887307e-10
2.2507381909700305e-10
2.0562273860844632e-10
1.877043661860049e-10
1.7121730537024e-10
1.5625281740744114e-10
1.4266649582277436e-10
1.3009272410216465e-10
1.1876164808857546e-10
1.0828004015843423e-10
9.883759305720199e-11
9.016013227518809e-11
8.219209424621316e-11
7.497103284964999e-11
6.842398586750988e-11
6.240974058919025e-11
5.6889029247734065e-11
5.191854719239202e-11
4.7324322660277005e-11
4.316240860865583e-11
3.938991878167964e-11
3.590359998945141e-11
3.274551640091417e-11
2.988287105832343e-11
2.7238632293767404e-11
2.4841395336237018e-11
2.2669592772883086e-11
2.0675151514617948e-11
1.8844781785761305e-11
1.7186771620327035e-11
1.5674715967014914e-11
1.4295501765920278e-11
1.3038072863310915e-11
1.1890622835055827e-11
1.0844383654997011e-11
9.896177645503569e-12
9.025434746487245e-12
8.226431000163352e-12
7.502530045274971e-12
6.842420000577474e-12
6.2403430509833475e-12
5.691273509064638e-12
5.1905062741659016e-12
4.736654166817666e-12
4.317413184519806e-12
3.9374801020051415e-12
3.593119841541225e-12
3.27499705907752e-12
2.986834227632893e-12
2.7256657726403813e-12
2.4858396841801163e-12
2.265748352817002e-12
2.0663879074864563e-12
1.885704548762303e-12
1.7198006480066421e-12
1.5675355023214269e-12
1.4296105714806546e-12
1.3038219576038282e-12
1.1898167092639204e-12
1.0851267820804447e-12
9.89052021407093e-13
9.020265768701109e-13
8.226592186631621e-13
7.502745672609982e-13
6.846714249080788e-13
6.240522803421327e-13
5.6948610422861e-13
5.193780818285795e-13
4.733938159186818e-13
4.3200110690558356e-13
3.9375296253031165e-13
3.593240802709313e-13
3.27708086740109e-13
2.986937491299223e-13
2.7257676231453407e-13
2.4844389754359324e-13
2.2658413721476385e-13
2.066477972080588e-13
1.8857913705233968e-13
1.7188328234192018e-13
1.5685449482508938e-13
1.4305364808042005e-13
1.3046703678557962e-13
1.1891637255054157e-13
1.0845357303231108e-13
9.891154135215959e-14
9.020898793086097e-14
8.227045817052648e-14
7.503191018074972e-14
6.843074898211215e-14
6.240994248808476e-14
1.0367904527787766e-08
1.1365458614957219e-08
1.2466972156200996e-08
1.3675639059823848e-08
1.4990276565039975e-08
1.6431372662447487e-08
1.8021251780945227e-08
1.975855258617311e-08
2.166508862589545e-08
2.3740586529921802e-08
2.6029193137957884e-08
2.8548563170077684e-08
3.1299813926486265e-08
3.4305886143119133e-08
3.7604915086050713e-08
4.1240791897216163e-08
4.519282798021737e-08
4.954353611561039e-08
5.431098347556424e-08
5.953719574005965e-08
6.524133477648164e-08
7.150512413490559e-08
7.834512969055864e-08
8.583902940687574e-08
9.402548897835672e-08
1.0299770457023215e-07
1.1276677299301863e-07
1.2346199454038415e-07
1.3510761446735082e-07
1.4779839483893347e-07
1.616080199369625e-07
1.7659374174615086e-07
1.9285802971872923e-07
2.104553679232922e-07
2.294452490905605e-07
2.476437326551592e-07
2.6934329948751966e-07
2.924880964696196e-07
3.170119965372707e-07
3.428646849411722e-07
3.698863389108283e-07
3.97865005017896e-07
4.2650295598121116e-07
4.554384347563432e-07
4.841299050854366e-07
5.120947624308386e-07
5.386137910082979e-07
5.629589938900661e-07
5.844656609900416e-07
6.023175392713395e-07
6.159446521612675e-07
6.247556131353353e-07
6.283867276452392e-07
6.26754607202357e-07
6.198386679687987e-07
6.079895776975058e-07
5.916565751054537e-07
5.67783051353251e-07
5.447942812539492e-07
5.193810584038204e-07
4.922302585704464e-07
4.6402231832294e-07
4.35385742581027e-07
4.0682463868840816e-07
3.7877213622785595e-07
3.5154022502915684e-07
3.2538379097348105e-07
3.004690994654425e-07
2.7692097686097507e-07
2.54795297269433e-07
2.3409317757784255e-07
2.1482554861857773e-07
1.9693974354185273e-07
1.8038958013907193e-07
1.6510848691629482e-07
1.5103527906425328e-07
1.3809251964423234e-07
1.2620884740704898e-07
1.1530239771707772e-07
1.0531013084550791e-07
9.616261670879504e-08
1.6000921683680877e-08
1.4819631164101562e-08
1.369812347361748e-08
9.616007609649456e-09
8.896793379864514e-09
8.21210478358543e-09
7.566288115689476e-09
5.18071510526108e-09
4.781445601685991e-09
4.403219579855041e-09
4.0485955059672905e-09
2.7085890793618505e-09
2.4968686621586615e-09
2.295802041671894e-09
2.108141133659887e-09
1.933667684914756e-09
1.7701958457480148e-09
1.6225237873481374e-09
1.085103362874216e-09
9.944271696517219e-10
9.106044468404896e-10
8.333046302062665e-10
4.535877239695153e-10
4.1615155935665963e-10
3.818725611146948e-10
3.4932635379179985e-10
3.200653193366775e-10
2.92417045407633e-10
2.673345343440409e-10
2.4430466838443835e-10
2.231847124888651e-10
2.0406534212573625e-10
1.861133217279264e-10
1.6990273825030477e-10
1.5525666123462507e-10
1.4152890403117743e-10
1.2929655630388557e-10
1.1783984784518963e-10
1.0763571245015471e-10
9.808433868371898e-11
8.958095786637396e-11
8.16231955633369e-11
7.44552391889002e-11
6.791446378726637e-11
6.201758282633595e-11
5.656689152533473e-11
5.153505828713498e-11
4.700414234136435e-11
4.2870791327454995e-11
3.910086842793041e-11
3.5702641508089775e-11
3.252504706008822e-11
2.966415378506018e-11
2.7054756959671073e-11
2.4674661917707287e-11
2.2529674558065777e-11
2.0524097280660444e-11
1.871841746084462e-11
1.707155766004521e-11
1.5569571150877216e-11
1.4199756696970534e-11
1.2950369253664844e-11
1.1810939384144151e-11
1.0771806528835605e-11
9.8239719346428e-12
8.9596166020712e-12
8.180700682794836e-12
7.452299275724542e-12
6.796595443712836e-12
6.198577264461298e-12
5.653203052680941e-12
5.155761428208107e-12
4.702112872386128e-12
4.293299051475601e-12
3.915536008916154e-12
3.5669249674171686e-12
3.256811078703247e-12
2.97024796176912e-12
2.7057910808579256e-12
2.4705408820366718e-12
2.250606273452207e-12
2.0525561671006543e-12
1.871973093432641e-12
1.7072431068606843e-12
1.5570259097561374e-12
1.4200243385169244e-12
1.2950966153111518e-12
1.1811426374406214e-12
1.0771995135488525e-12
9.824179730918383e-13
8.97003133238155e-13
8.180774085424137e-13
7.452419343973991e-13
6.796693911031123e-13
6.198664256678579e-13
5.659832095336306e-13
5.155834416284563e-13
4.707653978888996e-13
4.288446721288615e-13
3.9111860267497937e-13
3.567054188746001e-13
3.253197378611231e-13
2.966943418616497e-13
2.705904019215833e-13
2.4678029530813277e-13
2.2506380668308497e-13
2.0526116342022524e-13
1.8720224973627803e-13
1.707310133186044e-13
1.5570881203425154e-13
1.420088692281741e-13
1.2951425141059147e-13
1.1811815406319015e-13
1.0772551224762305e-13
9.824948999903301e-14
8.970586839992855e-14
8.172180175223281e-14
7.453243944037434e-14
6.797235424731095e-14
6.206312901125089e-14
8.115417212562044e-09
8.895612761794496e-09
9.758165483575644e-09
1.0703314178041295e-08
1.1732270383770998e-08
1.2860941588064679e-08
1.4104347860911802e-08
1.5464647966182448e-08
1.6957322033299956e-08
1.8581811991974856e-08
2.0374170218353916e-08
2.2347329534514712e-08
2.4500323571481272e-08
2.685436811060705e-08
2.943681714155136e-08
3.2286717430749694e-08
3.538187412204748e-08
3.878974905547063e-08
4.2522853866111814e-08
4.662130387199856e-08
5.109269527161598e-08
5.6001637156413376e-08
6.136957021575488e-08
6.725137448816193e-08
7.367928853245183e-08
8.072488202362804e-08
8.840491097376401e-08
9.682341460272448e-08
1.0600385621745163e-07
1.1601158764033331e-07
1.269231917753614e-07
1.3878789847291394e-07
1.5169795192840684e-07
1.6570074565436134e-07
1.8087510033656553e-07
1.9722142440830907e-07
2.1485266704415089e-07
2.3376147018923556e-07
2.5391700836497436e-07
2.753786092345134e-07
2.979918693174799e-07
3.216904954390255e-07
3.462992961151054e-07
3.715383572742042e-07
3.971489449419182e-07
4.226846523004875e-07
4.476415197083961e-07
4.7149737175613345e-07
4.936501214947839e-07
5.133797198537617e-07
5.300626687271439e-07
5.431043770296974e-07
5.519976146386803e-07
5.563869019022977e-07
5.560878175518462e-07
5.510817523845379e-07
5.416690585798976e-07
5.28135962935517e-07
5.077490154311141e-07
4.88042399192784e-07
4.6598343608660337e-07
4.4222213044526293e-07
4.174107145426488e-07
3.920828362731321e-07
3.6673321101590866e-07
3.4172599735637573e-07
3.173759740061882e-07
2.939461126405388e-07
2.715912379282539e-07
2.5042027147869206e-07
2.3049581863845482e-07
2.1184298360467058e-07
1.9446350827351793e-07
1.7831438609701406e-07
1.6335493580537004e-07
1.495449164512643e-07
1.3681702271762977e-07
1.2510689451077315e-07
1.143491654363431e-07
1.0447832326291411e-07
9.543426415640977e-08
8.714406160297092e-08
7.956340188507377e-08
1.3357648066883798e-08
1.2348784179806651e-08
8.672286599586628e-09
8.028574812110512e-09
7.415221502843718e-09
6.830978960960064e-09
6.28579799635817e-09
4.313423418643077e-09
3.974029412251768e-09
3.655384799623151e-09
3.3563442297402054e-09
2.2526480187241475e-09
2.0724136401093545e-09
1.9032784994228136e-09
1.7465513320682361e-09
1.6005763203122884e-09
1.4658619041469481e-09
9.79920801399255e-10
8.982376739426994e-10
8.22677167952343e-10
7.529510228637345e-10
4.109827595121693e-10
3.771388495085485e-10
3.4578156306115297e-10
3.167357605583549e-10
2.898834145939826e-10
2.652153526562773e-10
2.424935363788966e-10
2.2160891022712692e-10
2.0248578088638427e-10
1.8493595980690986e-10
1.6885698067615908e-10
1.541682732919718e-10
1.407223152489954e-10
1.2842083480012605e-10
1.1719020240743935e-10
1.0693936830086556e-10
9.757158956388723e-11
8.900759916415706e-11
8.119864827538675e-11
7.407729919133246e-11
6.757288861919533e-11
6.163666265703127e-11
5.6216665950807946e-11
5.1279951038915313e-11
4.677212781980234e-11
4.265672537110877e-11
3.8905942456843556e-11
3.548728424309479e-11
3.2366315230642136e-11
2.951758585515286e-11
2.692289283697284e-11
2.4554624527772656e-11
2.2392758441016448e-11
2.042286534052802e-11
1.8626126925804757e-11
1.698988358523417e-11
1.5494080796270003e-11
1.4130892490168582e-11
1.288663716312369e-11
1.1752805394637439e-11
1.0719558829908072e-11
9.775643605444756e-12
8.916192212918688e-12
8.131086730641448e-12
7.415647930146116e-12
6.763709606612452e-12
6.168111718857861e-12
5.625385734308354e-12
5.130457943879148e-12
4.6789992701502e-12
4.267840429335713e-12
3.891824249718903e-12
3.549391330409963e-12
3.2373272774150337e-12
2.952261008897592e-12
2.6927152990812006e-12
2.4555795538356568e-12
2.2395213722750846e-12
2.0426254643117594e-12
1.862755425378747e-12
1.6989837528357967e-12
1.549416471818585e-12
1.4131643120460708e-12
1.2888373325483138e-12
1.175370026004787e-12
1.071988940899706e-12
9.776365685795373e-13
8.916441984780488e-13
8.131879479244954e-13
7.41582598842493e-13
6.763816244362288e-13
6.16820422380733e-13
5.625554422221559e-13
5.13089311827461e-13
4.679084836051953e-13
4.2678421934290204e-13
3.8918959696140165e-13
3.5497300035672085e-13
3.23740057217457e-13
2.9523202884104357e-13
2.6927612177295656e-13
2.455642956995971e-13
2.2395783624096467e-13
2.042522966898628e-13
1.8629522331239582e-13
1.6990392288475375e-13
1.5495476791213575e-13
1.413100787562022e-13
1.28876703369471e-13
1.1753780628902044e-13
1.0720417496327668e-13
9.77723208977924e-14
8.917003929646183e-14
8.13242885315198e-14
7.416347149556163e-14
6.763841036762102e-14
6.169229864940213e-14
6.409956316535738e-09
7.025424175576375e-09
7.706333818809877e-09
8.45405001134167e-09
9.266495218150451e-09
1.0157297341290459e-08
1.1138926245122508e-08
1.2213436908463803e-08
1.3393187247644566e-08
1.4676873061186018e-08
1.6090765878953377e-08
1.7649354647691084e-08
1.9351624866876335e-08
2.1209228676233384e-08
2.3250436852771347e-08
2.5500884986155965e-08
2.7946454974944187e-08
3.064190594682847e-08
3.359366584658177e-08
3.682960639700852e-08
4.0366200816180285e-08
4.4252704279173044e-08
4.849356327647372e-08
5.314851399113063e-08
5.823717977997489e-08
6.382391322614151e-08
6.990878743940658e-08
7.65895331807917e-08
8.386907104052623e-08
9.18315835505522e-08
1.0050884907692172e-07
1.0997030983980227e-07
1.2027003729461683e-07
1.3148102231525948e-07
1.4363757354511998e-07
1.5680793126818013e-07
1.71039090848399e-07
1.8637002668536817e-07
2.028216073651562e-07
2.2042863309230993e-07
2.3915057339170677e-07
2.5892520211058694e-07
2.7970327523149767e-07
3.0131710239955526e-07
3.2358510430925266e-07
3.462021387910081e-07
3.688977693931413e-07
3.911645652720431e-07
4.1262670877583986e-07
4.3263710572245375e-07
4.507203777084752e-07
4.6619676313516755e-07
4.786220020448584e-07
4.874483827206001e-07
4.92318659804995e-07
4.93089001379938e-07
4.896980851283867e-07
4.822877066291884e-07
4.711862975360655e-07
4.538907436072068e-07
4.370072777258814e-07
4.179364292641871e-07
3.9721028265671334e-07
3.7538515743864754e-07
3.5302999638653704e-07
3.305058695593631e-07
3.082549259518998e-07
2.865029587801931e-07
2.6554039477610255e-07
2.4548254824198257e-07
2.2645442038833468e-07
2.0851035228740028e-07
1.917021986237332e-07
1.7602853147499902e-07
1.6144937307394334e-07
1.479408894221126e-07
1.354572928861771e-07
1.239460572939646e-07
1.1335128617041462e-07
1.0361481310506834e-07
9.467850566975503e-08
8.648074619996223e-08
7.897612740297929e-08
7.210650582042472e-08
1.2033846819548936e-08
1.1134676551863976e-08
7.814212998949322e-09
7.241363862392859e-09
6.692065845484495e-09
6.171533501455627e-09
5.679643373256097e-09
3.897259991584407e-09
3.5908262255848334e-09
3.304235723514875e-09
3.0374020100463514e-09
2.0350404157118496e-09
1.8747412024553455e-09
1.7206792527099744e-09
1.5809305879327991e-09
1.4477709945014324e-09
1.3261828009812593e-09
8.879907215988996e-10
8.14171250478077e-10
7.458371595058422e-10
6.823052667913003e-10
3.7204154397076056e-10
3.4202019074933303e-10
3.1318238876002074e-10
2.8693279581034883e-10
2.630644826950242e-10
2.406826262946008e-10
2.2008889341797918e-10
2.0116834850487162e-10
1.8380665484508078e-10
1.6789148107857406e-10
1.5309443139368867e-10
1.3977260004979514e-10
1.2777137729336767e-10
1.1644701786070218e-10
1.0641955513977898e-10
9.710537237396893e-11
8.859894293963607e-11
8.083208756479056e-11
7.363516835433059e-11
6.71724992396703e-11
6.136297460186488e-11
5.5892453940683216e-11
5.1055389051672154e-11
4.656842852957557e-11
4.2475351644168275e-11
3.8740952052988e-11
3.528350926981493e-11
3.2180835099167824e-11
2.939321355472356e-11
2.676928846661819e-11
2.4414738960424088e-11
2.2299359980309766e-11
2.033749760601913e-11
1.852157025205506e-11
1.6916472622538298e-11
1.5428266754909005e-11
1.4070884609836562e-11
1.2814441295525747e-11
1.1703853832430531e-11
1.0674154106778675e-11
9.734993916779185e-12
8.865631861373452e-12
8.097244766167205e-12
7.384799520111734e-12
6.725327364011613e-12
6.1424326862838765e-12
5.5939036364506005e-12
5.109071033474682e-12
4.6595275312558985e-12
4.243435745968407e-12
3.870057373461296e-12
3.529530508887809e-12
3.223633702803295e-12
2.9357439670765634e-12
2.6774296784765667e-12
2.445370785069126e-12
2.2269940247087527e-12
2.0339729223762394e-12
1.852346708254881e-12
1.6917876366577068e-12
1.540706005738393e-12
1.4071669805935486e-12
1.2815105033000586e-12
1.1687886778320107e-12
1.0659109829310114e-12
9.72132129348647e-13
8.878749591387706e-13
8.085770393557954e-13
7.384951509742977e-13
6.735172587789516e-13
6.14255284906119e-13
5.602084908576799e-13
5.109162595483739e-13
4.652904948251161e-13
4.24962663885475e-13
3.8701351796476613e-13
3.5346917124990337e-13
3.219073284147696e-13
2.9359204310172116e-13
2.677518907918369e-13
2.4454300320183657e-13
2.2270560114771467e-13
2.0311003164578492e-13
1.8523891033540978e-13
1.6918722909544295e-13
1.5429941709832234e-13
1.405197808873563e-13
1.2815622865080747e-13
1.1688134394278894e-13
1.0675070845478625e-13
9.735791910847903e-14
8.86640229510862e-14
8.097984347969181e-14
7.385520141223863e-14
6.735711463346863e-14
6.134253075715e-14
5.061724715998428e-09
5.548168956099294e-09
6.086867960164674e-09
6.676341129425174e-09
7.317561921216501e-09
8.021755928502813e-09
8.796860804266657e-09
9.645435236278738e-09
1.0577472200014564e-08
1.1591021463982398e-08
1.2707245152851125e-08
1.393997076727383e-08
1.528405513793356e-08
1.675283012716805e-08
1.8365715638890458e-08
2.014306078815991e-08
2.207332504211761e-08
2.4200756123316345e-08
2.653685802143589e-08
2.9096387145471915e-08
3.1890858615147896e-08
3.495907401142568e-08
3.831935240548838e-08
4.200129404081363e-08
4.6028485595644884e-08
5.044825867164485e-08
5.526472825095035e-08
6.055622979575598e-08
6.633781881320373e-08
7.264729398259289e-08
7.955231681988038e-08
8.707259077725866e-08
9.52827031503803e-08
1.0422284097469298e-07
1.1394987337550506e-07
1.2448885383832216e-07
1.3592969712270502e-07
1.4830782039214832e-07
1.6165452544208171e-07
1.7598023605213551e-07
1.9131214968496097e-07
2.0767029281328848e-07
2.249794586916617e-07
2.4317753237069204e-07
2.6214977959337754e-07
2.817495000327643e-07
3.0174773773295165e-07
3.218529331865543e-07
3.417284646494003e-07
3.6091797154378264e-07
3.79055516539654e-07
3.9553992036789635e-07
4.098424079558375e-07
4.215916700914251e-07
4.30189217406932e-07
4.354563344784038e-07
4.37055268050349e-07
4.3491836084352545e-07
4.2921708967246036e-07
4.201834663293944e-07
4.055458957612004e-07
3.911450953395647e-07
3.746606388537113e-07
3.5660445786848927e-07
3.374755278055497e-07
3.177349832171683e-07
2.9778706377965694e-07
2.779757077432414e-07
2.5857857247928834e-07
2.3980849409407796e-07
2.2182294074448254e-07
2.0473090369307515e-07
1.8859807298935913e-07
1.73456670505218e-07
1.5931389767815733e-07
1.4615661037855985e-07
1.3395619638597736e-07
1.2267467871627327e-07
1.1226679128515846e-07
1.0268301161204853e-07
9.387284335024746e-08
8.578439017674737e-08
7.836662617889463e-08
7.157037396283469e-08
6.534838214998199e-08
1.0851900643202343e-08
1.004508811886274e-08
7.03884533969078e-09
6.5298210646007904e-09
6.0381771835632755e-09
5.571392895485517e-09
5.127747012683997e-09
3.5156635527314233e-09
3.239330859775571e-09
2.9820424010165947e-09
2.741063266859172e-09
1.841856697219363e-09
1.6965505736632204e-09
1.5585205053739528e-09
1.4307482661029189e-09
1.3128107645339507e-09
1.2028081259811373e-09
8.025104512439628e-10
7.351977856113964e-10
6.736347447256522e-10
6.174091874225229e-10
5.643124817642914e-10
3.091213650389584e-10
2.835368939997388e-10
2.5982678315862577e-10
2.379124768571049e-10
2.177027692009991e-10
1.9916971015241932e-10
1.8201291443338258e-10
1.6630996683577663e-10
1.519731921461837e-10
1.387876967089437e-10
1.2667288113575922e-10
1.1567475350064187e-10
1.0554163007638469e-10
9.631715566191384e-11
8.788938649469986e-11
8.019187743191076e-11
7.31887798955816e-11
6.674648821885614e-11
6.088870114595912e-11
5.5562927606046396e-11
5.0682584562311686e-11
4.622988904073195e-11
4.215258721702501e-11
3.84612591690392e-11
3.5067637505074505e-11
3.1984275030887656e-11
2.917186852077896e-11
2.660627452797419e-11
2.4274842229386248e-11
2.2131966580618945e-11
2.019222860922415e-11
1.841582342577355e-11
1.6795746704888718e-11
1.5312823528875193e-11
1.3970508879387776e-11
1.2736969652022452e-11
1.1616359095740698e-11
1.059431931770185e-11
9.662199475671956e-12
8.812101720913334e-12
8.039568583637583e-12
7.332197766739101e-12
6.684745070253625e-12
6.09868626395084e-12
5.562092841505385e-12
5.07270041229209e-12
4.6247384171194255e-12
4.219290266301953e-12
3.846698788246772e-12
3.509453107613897e-12
3.1995626111548198e-12
2.9180239155585657e-12
2.6621989033866982e-12
2.427967379080114e-12
2.214345877720112e-12
2.019579030305466e-12
1.841160884398137e-12
1.6791514681791604e-12
1.5314077547367702e-12
1.3971502016905975e-12
1.2742329187831379e-12
1.1616930241345457e-12
1.0594765620342542e-12
9.662560370818722e-13
8.81546166514228e-13
8.03696791685592e-13
7.329814700610853e-13
6.684901404977018e-13
6.098813374120683e-13
5.562193365760169e-13
5.072782911405727e-13
4.624823012167748e-13
4.219370295765183e-13
3.8481112813444215e-13
3.50829438635346e-13
3.199614629396085e-13
2.9191770619846643e-13
2.662264057290267e-13
2.4271692176957556e-13
2.213837228475504e-13
2.0196244855252595e-13
1.841855908878172e-13
1.6798005186024977e-13
1.5314654709156618e-13
1.3972047191160204e-13
1.2738307456761927e-13
1.1621549311586696e-13
1.059901990872117e-13
9.663109914772592e-14
8.815995689959497e-14
8.040341565543335e-14
7.332932346161995e-14
6.685427819723325e-14
6.097224507656284e-14
3.996599230534544e-09
4.3808712543836105e-09
4.806320843988156e-09
5.271717918289859e-09
5.7783515191284665e-09
6.334082011671259e-09
6.947185254570218e-09
7.617307825455357e-09
8.352489560134826e-09
9.153499895164156e-09
1.003587463483717e-08
1.1007843748719464e-08
1.2070395786103017e-08
1.323002501606975e-08
1.4502604496176939e-08
1.5908176026122006e-08
1.7433388601270532e-08
1.9113892959803715e-08
2.0958687553610648e-08
2.2980962799558968e-08
2.5189741035905766e-08
2.7615170796062982e-08
3.027082058533812e-08
3.3182184459250323e-08
3.636665263559438e-08
3.986154279170004e-08
4.368038432743669e-08
4.786688178616473e-08
5.2442476135670756e-08
5.745314514886874e-08
6.292667673702599e-08
6.889874783163477e-08
7.54262222905603e-08
8.254419844257543e-08
9.030100896661773e-08
9.873158757717645e-08
1.0789660268478878e-07
1.1784015087145912e-07
1.2858689039981513e-07
1.4019436585565888e-07
1.5266636308501259e-07
1.6603448653702554e-07
1.8029653515398474e-07
1.9541792442804974e-07
2.1134391691843182e-07
2.2799791378609306e-07
2.4524105641012087e-07
2.628842865363957e-07
2.806855074110974e-07
2.9839192287837576e-07
3.1559922009591687e-07
3.3190681721875214e-07
3.4692550565773596e-07
3.601450868974315e-07
3.711362824218594e-07
3.7949652327235277e-07
3.848992191018502e-07
3.8712411756639134e-07
3.860557668832482e-07
3.8180641731893816e-07
3.744839705651657e-07
3.6216544915207495e-07
3.499295520312187e-07
3.3571406340517477e-07
3.2003857964940373e-07
3.0328404706907926e-07
2.8588980260460973e-07
2.68229052378465e-07
2.5062007904331697e-07
2.3332170069566527e-07
2.165374685789647e-07
2.004189724143074e-07
1.85071701288951e-07
1.7056267014252818e-07
1.569277811860746e-07
1.4417826401449487e-07
1.3230598310119366e-07
1.2128877534864466e-07
1.110948238466803e-07
1.0168526604358122e-07
9.301737321293479e-08
8.504572192938574e-08
7.771978277907981e-08
7.100947268176511e-08
6.485550680752373e-08
5.922048912458886e-08
5.406408010659618e-08
9.060048273016224e-09
8.373768630000433e-09
5.887129046665169e-09
5.447315497468973e-09
5.028967352341348e-09
4.632085320307081e-09
3.17223156743872e-09
2.9269658232703784e-09
2.695666746500005e-09
2.4799006779580813e-09
1.6619328973729132e-09
1.533142111157797e-09
1.407405677121742e-09
1.2945750929624584e-09
1.1854932416235e-09
1.0882118875743678e-09
9.947923004649968e-10
6.665742879236049e-10
6.108921950391577e-10
5.594107288292331e-10
5.114038496889692e-10
2.798211095630625e-10
2.5672873309569375e-10
2.3506102840989923e-10
2.1527457036248172e-10
1.9723003346375453e-10
1.802063693123025e-10
1.6492660853639938e-10
1.5071967032358264e-10
1.3769011109242511e-10
1.2575108216588773e-10
1.1469749762249967e-10
1.0470733004746012e-10
9.557120316987223e-11
8.731477206415552e-11
7.959139975241717e-11
7.270010222692439e-11
6.62581847841491e-11
6.044746300457852e-11
5.514367020467547e-11
5.035673985902259e-11
4.5934427913236864e-11
4.1854491442643666e-11
3.821754458054384e-11
3.4821066724996604e-11
3.176006250352719e-11
2.899883284299513e-11
2.6420417083663702e-11
2.4097015059449156e-11
2.1977634801500337e-11
2.0066117125497758e-11
1.8301021473740078e-11
1.6673666159031052e-11
1.5206494159924748e-11
1.3883621981334162e-11
1.2662200862177385e-11
1.1535803143661886e-11
1.0521032313537426e-11
9.595232624682855e-12
8.75101178772781e-12
7.981060103933293e-12
7.278827026976644e-12
6.6384211546358204e-12
6.054328205626829e-12
5.521658119154877e-12
5.041207690975111e-12
4.592712834983584e-12
4.193117441056808e-12
3.820065858760732e-12
3.487680775800025e-12
3.1808143987075293e-12
2.9009535763314136e-12
2.6428516191517425e-12
2.410306113181409e-12
2.200591816570269e-12
2.0048105846484872e-12
1.8284122768037045e-12
1.667530453135907e-12
1.5208072129986926e-12
1.3870043748255319e-12
1.266312701697807e-12
1.1548915770568515e-12
1.05329631586478e-12
9.605982491675958e-13
8.760755565373835e-13
7.989919793309923e-13
7.279085407165389e-13
6.638611982381128e-13
6.06099021063042e-13
5.527685940046965e-13
5.035919067201165e-13
4.597744799072956e-13
4.1887028133152856e-13
3.824247816024197e-13
3.484021452033101e-13
3.180880981865261e-13
2.901003258280681e-13
2.645751735196758e-13
2.410372562955925e-13
2.2006506038700057e-13
2.0048707524379481e-13
1.8304283722278478e-13
1.6693769501169363e-13
1.522496801900396e-13
1.388538624578826e-13
1.2663680954129307e-13
1.1549464926962118e-13
1.0521985106474516e-13
9.596227874698261e-14
8.751917507137817e-14
7.981900126269471e-14
7.287693439026244e-14
6.639424692928182e-14
6.055299303428821e-14
3.1563049153540573e-09
3.4599614156597993e-09
3.795292120006357e-09
4.163278285530634e-09
4.563917667339219e-09
5.002533260761358e-09
5.486860204042962e-09
6.01517644870318e-09
6.596712242615605e-09
7.228416133346069e-09
7.925842548702203e-09
8.693732900403146e-09
9.532411114640335e-09
1.0448617783873592e-08
1.1454658056606548e-08
1.2564245585577335e-08
1.3770297216315213e-08
1.509809550492428e-08
1.6553197625556585e-08
1.815229540356166e-08
1.9897875305021703e-08
2.1816132530388213e-08
2.3913209434451223e-08
2.621540132400774e-08
2.87336440567418e-08
3.1499613285862585e-08
3.451613160261363e-08
3.783444003095844e-08
4.1454711497508474e-08
4.542457046825887e-08
4.976358565174469e-08
5.450211862162073e-08
5.968495434959638e-08
6.534332736406471e-08
7.15174138136176e-08
7.823225996203549e-08
8.555890569267719e-08
9.351915604420046e-08
1.021462872302814e-07
1.1149484011664095e-07
1.2157922677139423e-07
1.3243905304270668e-07
1.4409075847074866e-07
1.5652865352870023e-07
1.6973439529935924e-07
1.8367865245321188e-07
1.9826885388972437e-07
2.1343971701204858e-07
2.2900481086916976e-07
2.447749700369723e-07
2.605010761958873e-07
2.7588693057458284e-07
2.9055546606385495e-07
3.0419991198268054e-07
3.163420020097442e-07
3.266056443727023e-07
3.3462199681742767e-07
3.40081733146112e-07
3.4273684307423634e-07
3.425596071115451e-07
3.394747107200871e-07
3.336379466050564e-07
3.2528378344941236e-07
3.1291454230934715e-07
3.007225704369377e-07
2.8710592787245477e-07
2.7246283627598097e-07
2.5715792322763893e-07
2.415401042434709e-07
2.2590238073012256e-07
2.1048803139760307e-07
1.954899322463112e-07
1.810520260899662e-07
1.6727771191760544e-07
1.5423419077059463e-07
1.4195655390288325e-07
1.304693634872016e-07
1.1975901092061114e-07
1.0981226410421769e-07
1.006025882172895e-07
9.209451785045446e-08
8.425568798300574e-08
7.70438948811483e-08
7.041860527590088e-08
6.434132435703567e-08
5.8769089159204124e-08
5.366454008225387e-08
4.8995489059714986e-08
8.166522931044945e-09
7.55679145504964e-09
5.302791922886225e-09
4.911648473199256e-09
4.535288486113882e-09
4.1808426553966395e-09
3.84749107390526e-09
2.6401914967380937e-09
2.4326596782236044e-09
2.2399754133360107e-09
2.0556195557830482e-09
1.3838039989483269e-09
1.272078677985344e-09
1.1685240251267645e-09
1.0721429299181095e-09
9.833908094066534e-10
9.006458124905057e-10
6.028263195559277e-10
5.53133231871579e-10
5.066184621988368e-10
4.636886143482131e-10
2.532780703909664e-10
2.3243707113345065e-10
2.1333486913614322e-10
1.9519762547246323e-10
1.7887289065331903e-10
1.6363110366640131e-10
1.4944655429690138e-10
1.3673849759531262e-10
1.2478766582792402e-10
1.1410287426655284e-10
1.0407392349101785e-10
9.501385907249265e-11
8.682403598654372e-11
7.924074444496986e-11
7.22296077962369e-11
6.590671444251828e-11
6.019939215353898e-11
5.485938841187826e-11
5.004691017346222e-11
4.570529178920487e-11
4.169178591037642e-11
3.798678165957273e-11
3.468784874084236e-11
3.160401144890802e-11
2.885800530649528e-11
2.6321132211853414e-11
2.400642144273864e-11
2.187087262814704e-11
1.9969744642326135e-11
1.819287448392066e-11
1.65926402971383e-11
1.5149933148732768e-11
1.3801774283986654e-11
1.2587600139453702e-11
1.1493037343331596e-11
1.0482022158848346e-11
9.559748528002866e-12
8.708881186396734e-12
7.951521436280715e-12
7.251936475116527e-12
6.606500299480562e-12
6.031933320559358e-12
5.495092719693099e-12
5.011589554551452e-12
4.570641862770787e-12
4.173138054250268e-12
3.806104878294773e-12
3.4672000212473574e-12
3.1621301682749437e-12
2.887124399176829e-12
2.6330766350818372e-12
2.401410916244314e-12
2.1901110234038496e-12
1.997409561521136e-12
1.8197623642239717e-12
1.6595157051022717e-12
1.5134979254622554e-12
1.3818728168108583e-12
1.2588748296819263e-12
1.1481092622408065e-12
1.0470879460945614e-12
9.549544128774377e-13
8.709323851513346e-13
7.951865064678512e-13
7.252195275606809e-13
6.60671400893795e-13
6.025388413486854e-13
5.495223801647321e-13
5.017315269620238e-13
4.570745520692422e-13
4.168568507978589e-13
3.80603352845331e-13
3.47116116237518e-13
3.1621993926349586e-13
2.883966419559035e-13
2.6331575037603957e-13
2.3988005598715863e-13
2.1877281615709973e-13
1.9952378352193352e-13
1.819680714913703e-13
1.661431568825956e-13
1.5152435262320407e-13
1.3803835869986287e-13
1.2603410499555038e-13
1.148164655395858e-13
1.047260443624234e-13
9.560771379621218e-14
8.709840036081234e-14
7.952406037403162e-14
7.244642883486158e-14
6.614849193434368e-14
6.032743659503983e-14
2.4922634492246395e-09
2.7321891774438563e-09
2.996967190986672e-09
3.2877926732343717e-09
3.6035596241998378e-09
3.9498577731439055e-09
4.331899687669542e-09
4.749853195528198e-09
5.208650299845691e-09
5.708284347512808e-09
6.258891862324237e-09
6.865239230069316e-09
7.5275451403917e-09
8.250314736344937e-09
9.04518208442987e-09
9.921642998613061e-09
1.0874238170816572e-08
1.1923285394038518e-08
1.3073639354674269e-08
1.4335914663597261e-08
1.571381340476713e-08
1.7228962414743776e-08
1.888643724164751e-08
2.0706568369143082e-08
2.2697396165395083e-08
2.4882227264727694e-08
2.726964754538633e-08
2.9894651882105453e-08
3.276167857944321e-08
3.589930722168636e-08
3.933852976791849e-08
4.309027915486198e-08
4.7203950896733586e-08
5.169507837143589e-08
5.660082155243224e-08
6.194409007400314e-08
6.778147960740032e-08
7.413537766940442e-08
8.10311465135701e-08
8.853567609337103e-08
9.664893307218987e-08
1.0541238521890063e-07
1.1487247781456843e-07
1.250087634848045e-07
1.3585875827895216e-07
1.4739494292316396e-07
1.5958061503455366e-07
1.7237595052387954e-07
1.8570726405538723e-07
1.9942026968234318e-07
2.1334754404059133e-07
2.2732911965756999e-07
2.4104219578415887e-07
2.542600782675932e-07
2.6659545400800705e-07
2.777111363648211e-07
2.8724956863034297e-07
2.948738168217831e-07
3.00295333305442e-07
3.032969942905301e-07
3.0375491270078327e-07
3.016283922056493e-07
2.970480962823387e-07
2.901984496654933e-07
2.7967779825129687e-07
2.6925124196094634e-07
2.574515471448378e-07
2.4466610371797015e-07
2.3122082958271154e-07
2.1743949820412422e-07
2.0355449572157556e-07
1.898432468421172e-07
1.7645000075291972e-07
1.63525332736086e-07
1.5115994045290251e-07
1.394399260236958e-07
1.283950399557662e-07
1.1804302038661167e-07
1.0838404217092141e-07
9.940627195511381e-08
9.10933303023778e-08
8.340601602161096e-08
7.631308421722792e-08
6.979357612174532e-08
6.379455148371411e-08
5.829228261228665e-08
5.32508259820003e-08
4.8629626599750704e-08
4.439962407091272e-08
7.366706090767939e-09
6.81721166233983e-09
4.785150440068745e-09
4.435308504753779e-09
4.097748265405541e-09
3.780842153190132e-09
3.4808507380091554e-09
2.3865049153263166e-09
2.1999542205986395e-09
2.0245113126591097e-09
1.8603607206332393e-09
1.2533318103212584e-09
1.1533578780932148e-09
1.0590830252579808e-09
9.726815058120533e-10
8.911665592095575e-10
8.169119746555291e-10
5.442934472435717e-10
4.990595365879834e-10
4.57183641344468e-10
4.185133236568447e-10
2.2881176500209198e-10
2.1004529672380613e-10
1.926159625800232e-10
1.7678146492613913e-10
1.615597514687463e-10
1.4781467853354512e-10
1.3516799689088538e-10
1.2354798429226183e-10
1.1288522223970895e-10
1.031121893088425e-10
9.415938604251191e-11
8.596601851000264e-11
7.860974254594081e-11
7.162027859980214e-11
6.535876959795056e-11
5.974322982683947e-11
5.450951439448226e-11
4.973126712814595e-11
4.5289107401048104e-11
4.138717474944672e-11
3.76867210942254e-11
3.4376650519683665e-11
3.135629447711406e-11
2.8600592268849208e-11
2.6086597245476617e-11
2.3793206208239593e-11
2.1701112409784396e-11
1.9793030412988185e-11
1.805206553846605e-11
1.646431004673694e-11
1.501620321035719e-11
1.371930410620866e-11
1.2490539062820204e-11
1.1411707986941488e-11
1.0389495726276536e-11
9.492128739414294e-12
8.656987248138601e-12
7.895327865376479e-12
7.188068203193852e-12
6.5671384262402084e-12
5.989465007929705e-12
5.452797457550642e-12
4.9730200128828664e-12
4.535463337553878e-12
4.136395008717906e-12
3.7724541382675094e-12
3.4466576920185117e-12
3.137793252137449e-12
2.8617192178789524e-12
2.61450501339513e-12
2.3802821609663874e-12
2.1746650405312757e-12
1.9798281631946437e-12
1.8056278799762255e-12
1.6467533835339597e-12
1.5018530577471931e-12
1.369709108532445e-12
1.2513858624362364e-12
1.1392777316370008e-12
1.0390343811366405e-12
9.492773695767733e-13
8.642380594966315e-13
7.882219755242774e-13
7.188382965686866e-13
6.555890277986157e-13
5.979741963519966e-13
5.453376458443181e-13
4.973174355210427e-13
4.5355856120344636e-13
4.1365097628120853e-13
3.772545379588601e-13
3.440607679806641e-13
3.1378781308467747e-13
2.8619981241818967e-13
2.614592192141064e-13
2.3846130404768465e-13
2.1708945686652302e-13
1.9799151443480553e-13
1.8056874262172074e-13
1.6497043800973362e-13
1.5020103409693138e-13
1.369775914322524e-13
1.2514711626681625e-13
1.1393419193940713e-13
1.0391003414695348e-13
9.476724081610022e-14
8.642940322409242e-14
7.882510678091878e-14
7.189004179961046e-14
6.55641437333572e-14
5.990091630017435e-14
1.967821156788858e-09
2.157150618705142e-09
2.3664450974740116e-09
2.59593500865223e-09
2.8452182594233318e-09
3.118829148775159e-09
3.42054540290496e-09
3.750853539999544e-09
4.112657141681166e-09
4.507326663685431e-09
4.941529567817035e-09
5.420205758287179e-09
5.94329437275441e-09
6.515037728798177e-09
7.142522849156892e-09
7.833753514606254e-09
8.585949046589936e-09
9.414304185443464e-09
1.0323382572997695e-08
1.1319750468729571e-08
1.2408655771022207e-08
1.360661171474226e-08
1.4915141511777032e-08
1.6352114979893486e-08
1.7924890850681576e-08
1.9654241053716748e-08
2.1541615320744694e-08
2.3613757504114204e-08
2.5881283027797917e-08
2.836734266155076e-08
3.10867806614697e-08
3.406034884278081e-08
3.7316979527542336e-08
4.087751272166182e-08
4.4767587212932593e-08
4.90179188943978e-08
5.365296668161362e-08
5.87130391756548e-08
6.422272362911896e-08
7.021705911594419e-08
7.671963993444057e-08
8.376444922421825e-08
9.138993106540525e-08
9.960866709494777e-08
1.0843732529417917e-07
1.1788998268381927e-07
1.2795827842574072e-07
1.386245687762868e-07
1.4982668312389019e-07
1.6151740794184108e-07
1.7358727676365857e-07
1.8590365655461504e-07
1.9829936465714607e-07
2.105248190938903e-07
2.2236054524353333e-07
2.3350597158276555e-07
2.436502726498627e-07
2.5249128842009226e-07
2.596925113259636e-07
2.650009648739554e-07
2.6818966384510734e-07
2.6917828221872783e-07
2.678572578146256e-07
2.6435007783030105e-07
2.5873256453297174e-07
2.499007728543099e-07
2.4102284186318137e-07
2.3084768349531164e-07
2.1970761002002125e-07
2.079092785962253e-07
1.9572372930331422e-07
1.834275432074962e-07
1.7122842467144816e-07
1.5927390091014247e-07
1.4770756743980267e-07
1.3662616158957037e-07
1.2609582048791321e-07
1.1615678565085116e-07
1.0682957291006625e-07
9.811166040445804e-08
9.001347112070343e-08
8.249886469481303e-08
7.554541538063512e-08
6.91354577211508e-08
6.323758211928617e-08
5.780771018469988e-08
5.282988131062168e-08
4.825844020813444e-08
4.407317459122556e-08
4.024158941034453e-08
6.6400574724598275e-09
6.148832100317595e-09
4.3129024126704985e-09
3.998867687418981e-09
3.6984538908345338e-09
3.4128723998236537e-09
3.1434619013661736e-09
2.1567770566788796e-09
1.989474068127625e-09
1.8315827747664932e-09
1.6834053331350734e-09
1.1325231877238513e-09
1.042616366230677e-09
9.564902704483613e-10
8.798540514487307e-10
8.052793781133681e-10
7.378191594821838e-10
6.768431965888273e-10
4.532087857204415e-10
4.1526653076670653e-10
3.802092576042702e-10
2.5779844349801525e-10
1.9049926757166213e-10
1.7474340788109706e-10
1.5978883717408757e-10
1.4631333294433813e-10
1.3388496951403208e-10
1.2244468889447332e-10
1.1193045366782192e-10
1.0249352698592939e-10
9.362612245937541e-11
8.532440070622212e-11
7.790376872126787e-11
7.111543863228114e-11
6.490810553157459e-11
5.923519491772483e-11
5.416535121589542e-11
4.942164627561873e-11
4.4995675715475995e-11
4.104902790990978e-11
3.744675146929011e-11
3.423078238031588e-11
3.115943201841912e-11
2.848115143851025e-11
2.5978649563714345e-11
2.3645668429926617e-11
2.1611898281463313e-11
1.9711654281963715e-11
1.7940755952341516e-11
1.6397240833440136e-11
1.492379438895126e-11
1.3639719161696056e-11
1.2439886717177458e-11
1.1321824554628876e-11
1.0325827479450344e-11
9.437162440367577e-12
8.606901036835102e-12
7.849680789171378e-12
7.1590483894971175e-12
6.51556954326449e-12
5.954737767249796e-12
5.43081478436436e-12
4.9529863024047624e-12
4.517180903021151e-12
4.1197465038797155e-12
3.757261269276162e-12
3.426658999998942e-12
3.1252049812155544e-12
2.8501853650145303e-12
2.599404549275684e-12
2.3706868482099764e-12
2.1575975161956194e-12
1.9677424426070584e-12
1.798360959381949e-12
1.6366929259302666e-12
1.4958097468244693e-12
1.364196055360659e-12
1.2441627549779002e-12
1.134690612538612e-12
1.0348541868483854e-12
9.41823782076435e-13
8.607528388455297e-13
7.850445670074264e-13
7.159674598535586e-13
6.516153847202057e-13
5.955344447509257e-13
5.420112155163991e-13
4.953526938943482e-13
4.517322117128281e-13
4.1198987030238205e-13
3.7573815159016594e-13
3.426756475090249e-13
3.1252431958500766e-13
2.844326472885174e-13
2.59949638364026e-13
2.3658211884235287e-13
2.1621754488814007e-13
1.9678115857057017e-13
1.79467116271332e-13
1.6367661649878907e-13
1.4958783280792045e-13
1.364262056678054e-13
1.2442178855192783e-13
1.134745150837278e-13
1.0349047850160143e-13
9.438503282722232e-14
8.608096230823355e-14
7.834330360952459e-14
7.145041373147663e-14
6.530027896390394e-14
5.95550673048764e-14
1.5538101111571437e-09
1.7032283112985363e-09
1.8685097025238005e-09
2.0496370488531218e-09
2.2464468590364528e-09
2.462638851213136e-09
2.70092781146706e-09
2.9614728008266026e-09
3.2474868001119073e-09
3.5589463075236114e-09
3.902084519378265e-09
4.279957960711858e-09
4.693238578423717e-09
5.1443991914529035e-09
5.639889787241725e-09
6.186266873172589e-09
6.78011280511448e-09
7.43439822113031e-09
8.151931501971559e-09
8.939327372772741e-09
9.799486328091426e-09
1.0745133109863201e-08
1.1779491322024007e-08
1.2914907097263197e-08
1.415763021093943e-08
1.5523245991020903e-08
1.7014663833064688e-08
1.8653825186812038e-08
2.0446880584131188e-08
2.2411539922079442e-08
2.4562804612124393e-08
2.6916023005685356e-08
2.9494362521797695e-08
3.2315044107254755e-08
3.5401162973279945e-08
3.8770830144828687e-08
4.245440751159771e-08
4.647767941900033e-08
5.086085035716743e-08
5.564102077436719e-08
6.083686676420094e-08
6.64836079535947e-08
7.260897290943526e-08
7.923371601256392e-08
8.637945879775412e-08
9.40683881735655e-08
1.0230560689841234e-07
1.1108722090365446e-07
1.2040379840731936e-07
1.302189166427234e-07
1.40475303850613e-07
1.5109657165956023e-07
1.6196416101994303e-07
1.7293803695626786e-07
1.8383179527212606e-07
1.9442876957998168e-07
2.0447995000168006e-07
2.13712999612969e-07
2.2184769374707958e-07
2.2860870554123176e-07
2.3374841903852348e-07
2.3706571723987427e-07
2.384263176227604e-07
2.3777091470095534e-07
2.3513016286127792e-07
2.3061058143117555e-07
2.2314047856542322e-07
2.1558498202538933e-07
2.0684854602060047e-07
1.9716434579993798e-07
1.868311907291555e-07
1.7608829553265306e-07
1.652206379511531e-07
1.543676395972488e-07
1.437076772660878e-07
1.3336602898250194e-07
1.2343535478672956e-07
1.1398049481820473e-07
1.0504280153615928e-07
9.664417095014725e-08
8.878157513186556e-08
8.147871484562365e-08
7.469326547787358e-08
6.840761767431738e-08
6.261992528429951e-08
5.7275516775800965e-08
5.237234577412579e-08
4.786392982198382e-08
4.3723661652851236e-08
3.993425995224456e-08
3.646832373110552e-08
3.3289364972757444e-08
5.549939114845623e-09
5.130133769508567e-09
3.6087401877446e-09
3.336523817349888e-09
3.083298830275241e-09
2.8412028637729494e-09
2.611445730467926e-09
1.7951177461150023e-09
1.6536464530271747e-09
1.52041016820421e-09
1.0212376612989343e-09
9.405696388421314e-10
8.649069850995008e-10
7.944877129509896e-10
7.285831211110735e-10
6.678783420665662e-10
6.11409501662715e-10
4.0938623094196193e-10
3.7519573760759815e-10
3.4391798617080323e-10
2.3392199700978833e-10
1.7266815114754832e-10
1.583985056987888e-10
1.4520179916709993e-10
1.3298079667411682e-10
1.217037356798698e-10
1.1123593469743034e-10
1.0169525861036908e-10
9.293511905292088e-11
8.496461952561979e-11
7.759774196863296e-11
7.085267696224954e-11
6.468139629986786e-11
5.903837641519596e-11
5.3879870617450967e-11
4.916683607699143e-11
4.48618017742485e-11
4.093047588228403e-11
3.7340846211342495e-11
3.406447783556287e-11
3.1074215008115216e-11
2.8345197084413275e-11
2.5836048626632012e-11
2.3583231889652134e-11
2.151048240640285e-11
1.961952168107416e-11
1.7881270478255148e-11
1.6321015050703292e-11
1.4885696080278867e-11
1.356640784411278e-11
1.2382374393802232e-11
1.1293942420411446e-11
1.0299797484199515e-11
9.386699526263659e-12
8.560909137201868e-12
7.813587242301375e-12
7.126179005814454e-12
6.494346918306153e-12
5.922958799607862e-12
5.405898373073956e-12
4.930245243591526e-12
4.496461425629465e-12
4.100832869391691e-12
3.740175022766369e-12
3.410937584215774e-12
3.1108295329951095e-12
2.8349971493927673e-12
2.5875135197625753e-12
2.3598215824775383e-12
2.1521908873933176e-12
1.962833219043862e-12
1.7901132862321046e-12
1.6326005755667004e-12
1.4889510635377488e-12
1.3579443233104538e-12
1.2384660585528155e-12
1.129489753764629e-12
1.0301136371170394e-12
9.394691640317563e-13
8.561671897635053e-13
7.814173162316693e-13
7.126617571887247e-13
6.49955759672064e-13
5.927764391097269e-13
5.406192834778805e-13
4.930527248616505e-13
4.4966936502687054e-13
4.1010293332583107e-13
3.7401354288128574e-13
3.41104550769624e-13
3.1109297663239544e-13
2.835100920655846e-13
2.587580212558993e-13
2.359885906328105e-13
2.1522512105700478e-13
1.962876897284009e-13
1.7901712893676446e-13
1.63144160590649e-13
1.4890139876633282e-13
1.3580325956647623e-13
1.237589678209732e-13
1.1295404513153557e-13
1.0301890894829721e-13
9.395221294323965e-14
8.568944563287481e-14
7.809119209607838e-14
7.127157825043406e-14
6.500087969628993e-14
5.928204331426297e-14
1.227071317546044e-09
1.3448032565658848e-09
1.475352721280909e-09
1.6184930520423273e-09
1.7740684940286206e-09
1.9446090283171436e-09
2.132710741440101e-09
2.338374381024432e-09
2.5642082421709374e-09
2.8102119904758124e-09
3.0813800549801227e-09
3.3798440084122885e-09
3.705645981759918e-09
4.0622962323993415e-09
4.453749902513965e-09
4.8847674759963054e-09
5.353721198404831e-09
5.870795531839552e-09
6.437153993705195e-09
7.059393976162638e-09
7.738259095408667e-09
8.48514554611408e-09
9.302788080626197e-09
1.0199748106881467e-08
1.1180569234586414e-08
1.2260520954520583e-08
1.3438105505124134e-08
1.4733481690719894e-08
1.6150446069866562e-08
1.7703507086376985e-08
1.9404904126624944e-08
2.126624593352879e-08
2.3306676586214477e-08
2.554170018967185e-08
2.798387967262762e-08
3.0654559425994304e-08
3.357628077176373e-08
3.6773041262775327e-08
4.025377853543338e-08
4.405796014841961e-08
4.819936149221703e-08
5.2713046648879375e-08
5.761627907947042e-08
6.293363665538525e-08
6.868801473440606e-08
7.490427887633802e-08
8.159584344803576e-08
8.876228993630903e-08
9.642431701716395e-08
1.0456135961541417e-07
1.1314796036915096e-07
1.2214383616301263e-07
1.314784461450049e-07
1.4106310647213424e-07
1.507744821878467e-07
1.6045877389116672e-07
1.6994481312247134e-07
1.7897669124172303e-07
1.873598443280191e-07
1.9484714030673049e-07
2.011616212750294e-07
2.0609116665901107e-07
2.0942866617618285e-07
2.1108966332521599e-07
2.1093756288323736e-07
2.090464914681173e-07
2.0542737383723604e-07
2.0029214929094527e-07
1.9281695439194741e-07
1.852863745188006e-07
1.7689526049508418e-07
1.6785074286685842e-07
1.58414450107934e-07
1.4878682746433502e-07
1.3915650383343855e-07
1.2965688012190177e-07
1.2041469120024034e-07
1.1151864985066975e-07
1.0303205453763961e-07
9.499664669687088e-08
8.743026583109799e-08
8.035682962069437e-08
7.375949986467246e-08
6.762895506716346e-08
6.196009226237802e-08
5.671801143921459e-08
5.18899537579294e-08
4.74482364211357e-08
4.336783687637909e-08
3.96240001607097e-08
3.61922725281862e-08
3.304942829547722e-08
3.017313150623149e-08
5.00945681304373e-09
4.633359659799054e-09
3.253972574900432e-09
3.0131785792253425e-09
2.7872709049954334e-09
2.5696407027024305e-09
2.3649133656520907e-09
1.6259808329222256e-09
1.497335959430077e-09
1.3774516131760118e-09
9.255975772115622e-10
8.529528677274766e-10
7.845553532658426e-10
7.207125296128007e-10
6.601684411177681e-10
6.061612863298822e-10
5.551672582398341e-10
3.702119030639082e-10
3.3937148632016763e-10
3.1083859318878934e-10
2.845029311276613e-10
1.5639106810152917e-10
1.4352565606418686e-10
1.3158421871623568e-10
1.2053255985697647e-10
1.1032943964800369e-10
1.0092926288109638e-10
9.228267202248223e-11
8.434151773228938e-11
7.705646998994928e-11
7.037985135187164e-11
6.426595009176686e-11
5.867112093211266e-11
5.355427902834135e-11
4.8791595492910895e-11
4.452462606011244e-11
4.069786104331882e-11
3.7131904839982595e-11
3.3876060446128603e-11
3.090416364633134e-11
2.819168203392672e-11
2.571595949995549e-11
2.341617868568143e-11
2.139606332921399e-11
1.9515580188677438e-11
1.7800135742688058e-11
1.623510793618592e-11
1.4807577201574822e-11
1.3505407871697331e-11
1.2317601111981552e-11
1.1234206228519979e-11
1.0246066318625838e-11
9.344756788956403e-12
8.522695115470956e-12
7.77294001296104e-12
7.089103776782515e-12
6.465433078641909e-12
5.8965635192264284e-12
5.368446503137223e-12
4.9046417493304754e-12
4.473125637197546e-12
4.0795559420421575e-12
3.720617116710428e-12
3.393262958866786e-12
3.094697937292736e-12
2.8174933114746477e-12
2.57406465261272e-12
2.3476315446574325e-12
2.1410248176187876e-12
1.952640688455161e-12
1.7808602441527498e-12
1.6241588906925672e-12
1.4812361745555181e-12
1.3509259203912772e-12
1.2299137996618204e-12
1.1216820342225292e-12
1.024775025833093e-12
9.346179101205446e-13
8.523640689125261e-13
7.760159820327536e-13
7.089677178894859e-13
6.465894935674566e-13
5.88671594199507e-13
5.378085209360829e-13
4.904904916566044e-13
4.473292082729579e-13
4.072619445549853e-13
3.7142624491272894e-13
3.39340305704189e-13
3.089502532214993e-13
2.822488039424224e-13
2.56969355383677e-13
2.343569976463754e-13
2.141091673603074e-13
1.9527403406580574e-13
1.7777978668484676e-13
1.624199207947625e-13
1.4813530196704302e-13
1.3509577562118895e-13
1.2321059723403456e-13
1.1236883130061001e-13
1.0248261171033972e-13
9.346519564885833e-14
8.524227362539717e-14
7.774199443118193e-14
7.090196956227135e-14
6.466419084120569e-14
5.897479329588056e-14
9.690415064382975e-10
1.0622202058329896e-09
1.1651027591089672e-09
1.2781684245346208e-09
1.4009226719572223e-09
1.5357154076074832e-09
1.6844108698573264e-09
1.8468262853447902e-09
2.025083387667998e-09
2.219449410417519e-09
2.433293232818032e-09
2.669180992383545e-09
2.9268654120662052e-09
3.2080734588169623e-09
3.5169981453071306e-09
3.857819623842936e-09
4.2282682653081446e-09
4.636503514205331e-09
5.084058642328157e-09
5.575046418466022e-09
6.1117236049907876e-09
6.701879326450696e-09
7.3470599711089995e-09
8.055837369582463e-09
8.831206451041786e-09
9.683976550979821e-09
1.0615239836573567e-08
1.1638766374116388e-08
1.275877595680174e-08
1.3987131941679309e-08
1.5332272735049708e-08
1.6803951259173454e-08
1.84179716659974e-08
2.0185281719991692e-08
2.212033188110385e-08
2.4235921896465844e-08
2.6551696862405802e-08
2.908498604632458e-08
3.185165081914429e-08
3.4873791064408526e-08
3.8169024726391166e-08
4.1762718817006335e-08
4.567693503383134e-08
4.9932841144870646e-08
5.4546904623277e-08
5.954870321430026e-08
6.495558973749968e-08
7.077377100299946e-08
7.702430969128831e-08
8.370563265944614e-08
9.081090809503709e-08
9.832740703126114e-08
1.0620766342774878e-07
1.1441146392203256e-07
1.2285797921435752e-07
1.3144623929182936e-07
1.4004738735194543e-07
1.4850334797451565e-07
1.5663652400054985e-07
1.6422552793687134e-07
1.7106760703933786e-07
1.7693750217449256e-07
1.816278509875949e-07
1.8496089573732312e-07
1.8680914642325875e-07
1.8707796312141857e-07
1.8578072017741415e-07
1.8294678930423322e-07
1.7871559827742547e-07
1.723237912675087e-07
1.6588881013490107e-07
1.5861931514089716e-07
1.5073435052907552e-07
1.424440096057437e-07
1.3394033042974338e-07
1.2539039796303522e-07
1.1693340770186714e-07
1.0868084380893031e-07
1.0071752254976908e-07
9.310521724446868e-08
8.588761372693772e-08
7.908339101760006e-08
7.270614251547809e-08
6.675624808312852e-08
6.122423657283019e-08
5.610058278189564e-08
5.1367506433715334e-08
4.7001697724821875e-08
4.2983581415646973e-08
3.928988035378658e-08
3.590104381515183e-08
3.2794091364452014e-08
2.99480946649572e-08
2.734390241224086e-08
4.51931853241979e-09
4.181017316721559e-09
2.9355677176248867e-09
2.7201816153278115e-09
2.514359671793584e-09
2.3191904545497807e-09
2.1363586399554005e-09
1.4658411542941215e-09
1.351346955934601e-09
1.243417091092119e-09
1.1428660514761398e-09
7.685764372556278e-10
7.085703439596963e-10
6.511290555008327e-10
5.976087067674757e-10
5.469362810289542e-10
5.019264459281795e-10
4.5945941143650604e-10
3.072335126637138e-10
2.8145964234521516e-10
2.576578600645712e-10
1.7559443814646347e-10
1.2952488145533318e-10
1.1877657824266295e-10
1.0882305038520853e-10
9.962835442723295e-11
9.11524245697854e-11
8.352039194982164e-11
7.618834216888812e-11
6.962101436741984e-11
6.358594173003215e-11
5.8182746654901155e-11
5.301295339506357e-11
4.848853239197944e-11
4.416633582496793e-11
4.030499251545897e-11
3.685139228087544e-11
3.355598321783894e-11
3.06756276711431e-11
2.7928670665427336e-11
2.5528602284727027e-11
2.3240732004821673e-11
2.1241905441842282e-11
1.9336638085882e-11
1.7672719245730827e-11
1.608699053803657e-11
1.4672713084189533e-11
1.3409920816779194e-11
1.2230326547647332e-11
1.1132302039166867e-11
1.0153186497287458e-11
9.260103595820431e-12
8.4624817145608e-12
7.718079811721587e-12
7.024944122264127e-12
6.406967737988711e-12
5.8433002778286416e-12
5.329202465768294e-12
4.860358916548383e-12
4.441607081163917e-12
4.050828034036374e-12
3.694392118029791e-12
3.3693647191286575e-12
3.0728999372625094e-12
2.7969845137717404e-12
2.5559412486976405e-12
2.3310550804690156e-12
2.1259518136008426e-12
1.935016753237689e-12
1.7683050891169933e-12
1.6094756275905873e-12
1.4678642003536154e-12
1.3387114493690354e-12
1.2233642056528e-12
1.1157235134200343e-12
1.0175485422804333e-12
9.261645605159162e-13
8.463667775458317e-13
7.719105127242921e-13
7.025681205586844e-13
6.407491351549011e-13
5.843721046324851e-13
5.340254606815376e-13
4.860625622425841e-13
4.44182260356301e-13
4.0428925625540844e-13
3.6871664872753394e-13
3.3627414673610955e-13
3.073010375366069e-13
2.8026137787690604e-13
2.5560288390400055e-13
2.3311311456660543e-13
2.1260217893194889e-13
1.9389603089767921e-13
1.7648195667823213e-13
1.6095392608896402e-13
1.4708652273249278e-13
1.341451639192532e-13
1.2210032186893525e-13
1.1135480650083118e-13
1.0155733884754259e-13
9.280764699484486e-14
8.464192917267489e-14
7.719495722952051e-14
7.040289031856481e-14
6.420893215252409e-14
5.856034255256423e-14
7.651587118481719e-10
8.387691861406009e-10
9.20081357968119e-10
1.009368355563899e-09
1.1063870564478512e-09
1.212871535196457e-09
1.3301742767072217e-09
1.4585320554865345e-09
1.599196630574386e-09
1.7525230575080506e-09
1.9217277471951946e-09
2.107988892281679e-09
2.3114136204817318e-09
2.533586089165264e-09
2.7774149863402592e-09
3.0468091926237396e-09
3.339438925496255e-09
3.661678841223896e-09
4.015165368736662e-09
4.403123141363088e-09
4.827007501683924e-09
5.292583999268015e-09
5.802818744388203e-09
6.3625083043422284e-09
6.975294187609258e-09
7.64814293924704e-09
8.383849164168274e-09
9.193689408379038e-09
1.0078746094372375e-08
1.1048236598158188e-08
1.2112735534745008e-08
1.3276554692066875e-08
1.4553160815661932e-08
1.5949685007205672e-08
1.7480756276849527e-08
1.915539353622992e-08
2.099132700671946e-08
2.299893912119079e-08
2.5192236498842552e-08
2.7589064916454024e-08
3.02097937440591e-08
3.306841387512752e-08
3.618645653401473e-08
3.958118340841433e-08
4.327223454324506e-08
4.728191829837861e-08
5.162269767016512e-08
5.632433082309702e-08
6.138993085731502e-08
6.682646880926247e-08
7.265011218722e-08
7.886133175787823e-08
8.542949284682067e-08
9.233760877284098e-08
9.953193583776353e-08
1.0696917699316086e-07
1.1456769703777073e-07
1.2219771565127463e-07
1.2973667237146555e-07
1.3702721431844514e-07
1.4389183619182656e-07
1.501389855398775e-07
1.5557250116772732e-07
1.600049606472653e-07
1.6327056796490242e-07
1.6524031665601153e-07
1.658173999096718e-07
1.6502450801175017e-07
1.6283240911453292e-07
1.59392672126749e-07
1.539613683481092e-07
1.484735031664221e-07
1.4219781177740288e-07
1.3532884929433298e-07
1.2805586930896318e-07
1.2055370208101646e-07
1.1297596851088797e-07
1.0545227905143192e-07
9.808726356460345e-08
9.096450253038603e-08
8.413623906661209e-08
7.765020807437804e-08
7.152879041670351e-08
6.578426950898674e-08
6.041918475522924e-08
5.5428130162869295e-08
5.080044403134054e-08
4.652258750171314e-08
4.257388554990365e-08
3.893922467860924e-08
3.5597911865282484e-08
3.25303806338638e-08
2.9717359267068336e-08
2.7140007082635577e-08
2.4780487618699742e-08
4.072418986306076e-09
3.773144924485025e-09
2.6470629369765184e-09
2.454575632427535e-09
2.2714038272183e-09
2.095082722841562e-09
1.929821922249349e-09
1.3249227429296804e-09
1.2211746294628713e-09
1.124321219997377e-09
1.0342996349365647e-09
6.958204549997805e-10
6.406071908054952e-10
5.903601037548398e-10
5.406359840898269e-10
4.958079191990178e-10
4.5542413987409003e-10
4.1696486354536524e-10
2.783788782579795e-10
2.5460695269958166e-10
2.3354733028909645e-10
1.590766248223729e-10
1.1784773935433593e-10
1.0809581298375013e-10
9.905782162242186e-11
9.070407789238987e-11
8.274478253397234e-11
7.590794601693554e-11
6.939002748185354e-11
6.340709274142727e-11
5.7764534223177565e-11
5.275036846482389e-11
4.829584980493974e-11
4.408785246369647e-11
4.012869821151906e-11
3.6621610490973916e-11
3.350945279502755e-11
3.049042821050508e-11
2.789466392554336e-11
2.537811167836401e-11
2.321491745184911e-11
2.1176843990305936e-11
1.926370240697801e-11
1.7619778578316534e-11
1.6071590292520952e-11
1.4618503226138577e-11
1.3333399053443676e-11
1.2161155927551266e-11
1.1122314058142122e-11
1.0116200065089253e-11
9.226469989733709e-12
8.414941357786638e-12
7.69599853148578e-12
6.9996015399168746e-12
6.384149552572698e-12
5.8382711783678245e-12
5.3246602022881675e-12
4.8563233482347945e-12
4.4167760743989404e-12
4.039294240097219e-12
3.683895813527958e-12
3.359785931001676e-12
3.0641681151163836e-12
2.7945524609158686e-12
2.5416616176420508e-12
2.3244540921607603e-12
2.1199042751542832e-12
1.933392212183454e-12
1.7632759681069786e-12
1.6081287778114989e-12
1.4666388472421809e-12
1.3375944858101352e-12
1.2165365831903729e-12
1.1125573193503822e-12
1.014665631273969e-12
9.228397200046415e-13
8.439636484886252e-13
7.675863671504861e-13
7.019799908397178e-13
6.384518089730642e-13
5.838826944314964e-13
5.32507878977307e-13
4.856535040176751e-13
4.4170259115835025e-13
4.039500683497545e-13
3.6840716416310657e-13
3.350667319412954e-13
3.0642881778395423e-13
2.7946713426002995e-13
2.548776390881345e-13
2.318116235435177e-13
2.114152943739248e-13
1.9281349451326694e-13
1.7633393712459025e-13
1.60819710490057e-13
1.466730595851243e-13
1.3376469687428408e-13
1.2199504235733037e-13
1.1126141302935093e-13
1.0147201592035024e-13
9.254422456916594e-14
8.440171875206434e-14
7.697581338077851e-14
7.020327103997291e-14
6.385043618884152e-14
5.823279896437586e-14
6.041558027743486e-10
6.622001802880383e-10
7.265913768981477e-10
7.969737659439137e-10
8.735646973097722e-10
9.576398252001657e-10
1.0503230058600947e-09
1.151612126642535e-09
1.2626150781672005e-09
1.3837455037558859e-09
1.517161112418411e-09
1.6641436995160083e-09
1.8247339393323723e-09
2.000404380361239e-09
2.193154387936721e-09
2.40567362191851e-09
2.6366765972015324e-09
2.8907708386890535e-09
3.1703360122972214e-09
3.47666283347991e-09
3.811379516279023e-09
4.1788645372667295e-09
4.5819824894201105e-09
5.023957334356691e-09
5.507943571319923e-09
6.0390712755634815e-09
6.62106823234938e-09
7.260071350401999e-09
7.959270811327124e-09
8.724803211875849e-09
9.566299369082529e-09
1.048464191916741e-08
1.1495126593047157e-08
1.2598615688897162e-08
1.381136374165504e-08
1.5134030507147565e-08
1.6585330824851472e-08
1.8177082408905434e-08
1.991440513124475e-08
2.181646632759882e-08
2.389344265231832e-08
2.615980251228084e-08
2.864216655972356e-08
3.1344793998424976e-08
3.4287950732679396e-08
3.7491966748164514e-08
4.096659939554967e-08
4.473859178641245e-08
4.882077483402409e-08
5.323240035538035e-08
5.796921566260364e-08
6.304515174371817e-08
6.844751508402623e-08
7.419749369747451e-08
8.024469722295032e-08
8.655330361313262e-08
9.310876761073646e-08
9.980517102955618e-08
1.0655039505487674e-07
1.1327553793259204e-07
1.1978637177432015e-07
1.2599347970599704e-07
1.3166186565343736e-07
1.3668894084521726e-07
1.408316667644965e-07
1.4401353131508006e-07
1.4603298648091606e-07
1.468661894403719e-07
1.4645855168525877e-07
1.4482716187525434e-07
1.4203901490109042e-07
1.3752571304651773e-07
1.328474150053037e-07
1.2745728684742677e-07
1.2147108318520502e-07
1.1511262369011638e-07
1.0850088153842006e-07
1.0179018440529595e-07
9.509073353984905e-08
8.853155633215825e-08
8.214967758872723e-08
7.603130317608236e-08
7.020635541988854e-08
6.47002239573088e-08
5.9532953579605445e-08
5.468897119561164e-08
5.0190080822269344e-08
4.601006913775546e-08
4.2137801303994244e-08
3.857255943752988e-08
3.528413544819469e-08
3.22600641062511e-08
2.9482839689840647e-08
2.6932460097689422e-08
2.4600920491025156e-08
2.2460907247475686e-08
2.050737933426807e-08
3.4057610939463395e-09
3.1484329429095312e-09
2.217785602365424e-09
2.050193669246188e-09
1.895179442822875e-09
1.746485295889867e-09
1.6067737022009543e-09
1.1044705726154283e-09
1.0173164716103008e-09
9.336548035780486e-10
6.305346075456069e-10
5.807505397216545e-10
5.340512934729977e-10
4.904485574508709e-10
4.4989820844159313e-10
4.1230836091496296e-10
3.7768762648625195e-10
2.520399435129872e-10
2.3089660678917985e-10
2.115678943122552e-10
1.4422324142170324e-10
1.0678600228640002e-10
9.768935467426046e-11
8.980280744436069e-11
8.224472147583878e-11
7.505129616823751e-11
6.884945851339648e-11
6.294338556601471e-11
5.7521849281562516e-11
5.239588651525811e-11
4.7996213290888616e-11
4.3821380611788144e-11
4.000467863107227e-11
3.6407951057289e-11
3.3324216701227687e-11
3.040897931983195e-11
2.7665261070615854e-11
2.53147493410561e-11
2.3094912784016476e-11
2.106834994156354e-11
1.9163043690785293e-11
1.7531187999925002e-11
1.5991176449942663e-11
1.4586229779577447e-11
1.3303976426529642e-11
1.213473710162594e-11
1.1067545825890117e-11
1.0094403471595529e-11
9.206627803259885e-12
8.396910229756407e-12
7.658350744266282e-12
6.984520652749042e-12
6.351734804424242e-12
5.809880284541286e-12
5.298765997015338e-12
4.818896704267619e-12
4.394774188711648e-12
4.01970322127093e-12
3.655313726256278e-12
3.333711299060312e-12
3.040410164075922e-12
2.77289333518237e-12
2.5363133100645674e-12
2.313156026337289e-12
2.1096317440204604e-12
1.924012451442155e-12
1.7547129696706555e-12
1.5956795174803842e-12
1.4595132097641013e-12
1.3272177378988153e-12
1.2104384467787502e-12
1.103934983548471e-12
1.009741678757134e-12
9.182155097946441e-13
8.398697318926573e-13
7.659727813999771e-13
6.985775908263132e-13
6.352528652162278e-13
5.810618248739631e-13
5.299269069052328e-13
4.832983195584894e-13
4.3948883062813816e-13
4.019919008900281e-13
3.655536747927357e-13
3.343640880561211e-13
3.0496035226901554e-13
2.7811304615653195e-13
2.5364108773837957e-13
2.313243889657831e-13
2.1035564734678957e-13
1.9240844069962442e-13
1.7547933824104114e-13
1.600395642285082e-13
1.4553176355574577e-13
1.3311618993549194e-13
1.2140309217283818e-13
1.107220147963692e-13
1.0068581119714913e-13
9.209545958630109e-14
8.399256215652569e-14
7.660266090144677e-14
6.986283613959055e-14
6.371631980782619e-14
5.811041222444366e-14
4.770972403116643e-10
5.229747667685758e-10
5.737604853340448e-10
6.292561005360336e-10
6.898329679668705e-10
7.560835387681676e-10
8.292215069414644e-10
9.092593368377061e-10
9.970410233851234e-10
1.092683203951539e-09
1.1980196050707316e-09
1.3142680981037656e-09
1.4411344681114026e-09
1.5794676615763255e-09
1.7316108988521569e-09
1.899698105139721e-09
2.082106218755404e-09
2.2827412804627305e-09
2.503151594107982e-09
2.7454763147951137e-09
3.009312296521497e-09
3.300434453958138e-09
3.618321720259498e-09
3.967458241264893e-09
4.3489809147786374e-09
4.76911747615377e-09
5.228879437527754e-09
5.73278958728901e-09
6.285971380062834e-09
6.890696735729594e-09
7.555660047018361e-09
8.281274506383397e-09
9.079939646725538e-09
9.952122193719669e-09
1.0911031614610226e-08
1.1956935987295487e-08
1.3104942781479987e-08
1.4364795200442167e-08
1.5740318964133716e-08
1.7244416917960438e-08
1.8890406624627906e-08
2.0693792911387738e-08
2.266191541790051e-08
2.4809964815909437e-08
2.715245859664552e-08
2.9706377513382145e-08
3.248131010161571e-08
3.550590066337632e-08
3.8777200612263507e-08
4.2323999629075275e-08
4.616014552238304e-08
5.028346166426485e-08
5.4696303608619917e-08
5.942594512804679e-08
6.44403304831725e-08
6.972190172859279e-08
7.52754793200379e-08
8.10157163412011e-08
8.693381908669505e-08
9.291687341569086e-08
9.88833539180932e-08
1.0470309261110239e-07
1.1029123735104497e-07
1.1545483196078208e-07
1.2005640243570004e-07
1.2394416949906273e-07
1.2695909754990049e-07
1.2904160168248405e-07
1.300313069770673e-07
1.2994458527131468e-07
1.287849845310203e-07
1.265623532030197e-07
1.2273826192373977e-07
1.1879260516354848e-07
1.1414735734125727e-07
1.089670552538174e-07
1.0340286166764269e-07
9.758609743259927e-08
9.164719091683384e-08
8.571287603879503e-08
7.98597214720506e-08
7.416560816538428e-08
6.868507962622524e-08
6.345721334690407e-08
5.850405116837143e-08
5.384973152699485e-08
4.948989703675577e-08
4.542634919980311e-08
4.165273304188781e-08
3.81589171105151e-08
3.493029251400401e-08
3.195858421309043e-08
2.9222915652893733e-08
2.6709730489268123e-08
2.4402476282976987e-08
2.2290288891848652e-08
2.035348138357978e-08
1.8582087068446312e-08
3.0747590068916713e-09
2.841622463476623e-09
2.000443893748125e-09
1.8525696600443467e-09
1.7143992461128245e-09
1.5806410603585412e-09
1.4523451427119182e-09
9.962723561999427e-10
9.180700748250811e-10
8.452737631881681e-10
5.703798424908455e-10
5.244577655642592e-10
4.835023342848401e-10
4.441670704466787e-10
4.075525105717584e-10
3.73587499474453e-10
3.421636548781115e-10
2.2820292075304362e-10
2.0912225277010177e-10
1.9158680106622642e-10
1.3100004098057026e-10
9.621256203442519e-11
8.829871697062167e-11
8.116537242425621e-11
7.413433256165136e-11
6.787653999806539e-11
6.209321001289561e-11
5.6923875073727206e-11
5.18889185844095e-11
4.740679693295223e-11
4.329945357788339e-11
3.9537952983988343e-11
3.619104886798074e-11
3.294803359379385e-11
3.0149457033678275e-11
2.7440629540510414e-11
2.510419237258308e-11
2.2844454253928083e-11
2.084151483092671e-11
1.901338381670851e-11
1.738984995637375e-11
1.58218875631083e-11
1.4431478155801629e-11
1.31634136156321e-11
1.2038125605163938e-11
1.0979970875042678e-11
9.98832923188429e-12
9.134020616790805e-12
8.330767732091952e-12
7.57816667398953e-12
6.9116201434010036e-12
6.320542279180857e-12
5.749146297629564e-12
5.243393112181774e-12
4.79473476170787e-12
4.372869131941726e-12
3.977706688559138e-12
3.627763357585214e-12
3.317286674515726e-12
3.0175027173177414e-12
2.7519815995367803e-12
2.516474425057991e-12
2.289062979503065e-12
2.0876286264960455e-12
1.903966124275168e-12
1.7409966786361386e-12
1.583664505346986e-12
1.4443017893218906e-12
1.317220112757301e-12
1.201321447332518e-12
1.095619394414027e-12
1.0018481395039506e-12
9.113014195329927e-13
8.311150679517318e-13
7.579853400803192e-13
6.93111482601485e-13
6.304701431779044e-13
5.74992560211348e-13
5.244013999626725e-13
4.78260350843641e-13
4.373522901009868e-13
3.978008367335957e-13
3.627990312621407e-13
3.3087756109678705e-13
3.017644239885348e-13
2.7523147332740286e-13
2.509974887543458e-13
2.2951553380398245e-13
2.0877043086239788e-13
1.9040238043676376e-13
1.736496598970107e-13
1.5878737594922363e-13
1.4443632190839887e-13
1.3172808243295144e-13
1.204542661921058e-13
1.0956765618755343e-13
9.992742559962398e-14
9.11356370418832e-14
8.312114521955682e-14
7.580421855376405e-14
6.913445203447592e-14
6.305198336797549e-14
5.750475531991104e-14
3.76788752313264e-10
4.1300249740031975e-10
4.530929720078943e-10
4.969192297053309e-10
5.44708820577337e-10
5.971297517155366e-10
6.548375063264469e-10
7.179962473450148e-10
7.875469445760549e-10
8.629197581070257e-10
9.46223609792227e-10
1.0379606660183706e-09
1.1380996497231699e-09
1.2473086882704562e-09
1.3677214754243393e-09
1.500236170212979e-09
1.6443063318985907e-09
1.8030455335518888e-09
1.977107135563556e-09
2.1682108570209293e-09
2.3769267749693184e-09
2.6061278313743705e-09
2.857628536541951e-09
3.1333711007654802e-09
3.4352229440010907e-09
3.7665230993303684e-09
4.129058267259391e-09
4.52846197619628e-09
4.96476746599603e-09
5.443324095643447e-09
5.9679280443502285e-09
6.542279179258834e-09
7.172425807829477e-09
7.861823316168639e-09
8.618596153261994e-09
9.448246007008154e-09
1.0356386922119898e-08
1.1351424312746691e-08
1.2438035430850715e-08
1.3630656218105542e-08
1.4936779292213422e-08
1.6363874074960195e-08
1.792493871532825e-08
1.9630138965722766e-08
2.1491704299179127e-08
2.352380252468756e-08
2.57389055847987e-08
2.8145470935486655e-08
3.077181430852646e-08
3.361746721521943e-08
3.66992522691344e-08
4.002981613141249e-08
4.361033505962709e-08
4.7468747914375595e-08
5.1578060727294894e-08
5.596515749399727e-08
6.059462058088846e-08
6.545306774074244e-08
7.050791189566329e-08
7.57122628022066e-08
8.100371706475401e-08
8.630297413387918e-08
9.151270531147017e-08
9.651996454581334e-08
1.0119794617604434e-07
1.0541213967834362e-07
1.0900995783065705e-07
1.1191434303403441e-07
1.1396520639361838e-07
1.1509739784023745e-07
1.1524624321976089e-07
1.144580742116915e-07
1.1271316289671072e-07
1.1010007638981066e-07
1.0620261946095597e-07
1.022319682191848e-07
9.774780928738733e-08
9.288502818564736e-08
8.777344420839764e-08
8.252737979069444e-08
7.726058961051171e-08
7.204798925837811e-08
6.696179614152597e-08
6.205158211032505e-08
5.736334668321304e-08
5.291412098598642e-08
4.8721559664016655e-08
4.479032219316226e-08
4.112459357274838e-08
3.771922780047851e-08
3.456242661847034e-08
3.1645503928929295e-08
2.895564296147912e-08
2.6480182354650364e-08
2.420534511236807e-08
2.2117538427610764e-08
2.0203407241262326e-08
1.8450044410254483e-08
1.6845135857188865e-08
2.776978422882325e-09
2.570227999965051e-09
1.8056046523247842e-09
1.6732665535969584e-09
1.5467700953284808e-09
1.4267955120600744e-09
1.3137439423907832e-09
9.024999789517321e-10
8.320519637972594e-10
7.657728205392912e-10
7.037443517244299e-10
4.754385660014077e-10
4.375462575588877e-10
4.0208523236138864e-10
3.689020966881015e-10
3.3823557267588247e-10
3.0996901774363776e-10
2.83746104205439e-10
1.896356461091666e-10
1.7372608088014552e-10
1.5903635489791394e-10
1.084244144190068e-10
8.014288437040328e-11
7.348365582361213e-11
6.733101460895095e-11
6.163708741959707e-11
5.639365172589049e-11
5.15733208205025e-11
4.713975971159275e-11
4.3068271912572325e-11
3.934247172591781e-11
3.592687844899183e-11
3.279863364067986e-11
2.994139448965625e-11
2.7325222314273673e-11
2.49366649136271e-11
2.2755563545830642e-11
2.0760689920845913e-11
1.894048126127068e-11
1.7280491864288788e-11
1.576246966188069e-11
1.437857457264094e-11
1.311685355464217e-11
1.1963272312568578e-11
1.0911940706042364e-11
9.953571728023867e-12
9.077794249659679e-12
8.2802840832046e-12
7.552109859237202e-12
6.887414998402646e-12
6.281629253929838e-12
5.729085221734074e-12
5.22514556608351e-12
4.76587998817921e-12
4.346245857703049e-12
3.964225126298647e-12
3.615169651447478e-12
3.2970925804104494e-12
3.0073275531975382e-12
2.7424522199452665e-12
2.5014474934427985e-12
2.2812890824134396e-12
2.0805694897478718e-12
1.8975657361595214e-12
1.7305541909179441e-12
1.578168935723008e-12
1.439305594925523e-12
1.3126591894783799e-12
1.197162527619386e-12
1.0918294716670432e-12
9.95843585075028e-13
9.081479458691415e-13
8.283290441377849e-13
7.553726473846118e-13
6.889593699435623e-13
6.283041532630545e-13
5.730038005649451e-13
5.22630697021083e-13
4.766454826168353e-13
4.347088340501189e-13
3.9646604925739903e-13
3.615458892623452e-13
3.2973331394727506e-13
3.0071940563774323e-13
2.7426121226315723e-13
2.501492763657167e-13
2.2812117566882683e-13
2.080682303202796e-13
1.8974655997150974e-13
1.7306291289911852e-13
1.578358820990069e-13
1.439431850289666e-13
1.3128365843720093e-13
1.1973193200001186e-13
1.0918845752689936e-13
9.958999936662041e-14
9.082044988413873e-14
8.283424176871328e-14
7.554190384015316e-14
6.890155848848892e-14
6.283888498675276e-14
5.731039218044484e-14
2.974846402244914e-10
3.260394006063653e-10
3.57708574442698e-10
3.923197946085035e-10
4.300457243271426e-10
4.715086210896715e-10
5.171416714464878e-10
5.669605864138049e-10
6.217029596529269e-10
6.813845488658077e-10
7.469922605024049e-10
8.194152837577702e-10
8.985537354414657e-10
9.848764700968002e-10
1.07976171927302e-09
1.1843650616641435e-09
1.2981090018883455e-09
1.4234144732387244e-09
1.5609159673162095e-09
1.7117345999685207e-09
1.8767421562005e-09
2.058015365844492e-09
2.2559896335945257e-09
2.47375167204e-09
2.7120811316841727e-09
2.9744241517196248e-09
3.260776270159921e-09
3.575307415263336e-09
3.919892085556262e-09
4.298233052897211e-09
4.712063907794251e-09
5.165715035959416e-09
5.663528962666538e-09
6.209033080143456e-09
6.806992391702614e-09
7.462311173083977e-09
8.180105281109812e-09
8.965983214405195e-09
9.827683951734286e-09
1.0770289072363754e-08
1.1803382575524809e-08
1.2932104871276848e-08
1.4168690185168564e-08
1.5520523998830033e-08
1.699745278090014e-08
1.861135002355307e-08
2.0374627672618043e-08
2.2294548328469845e-08
2.438633763188392e-08
2.6658665404205293e-08
2.9131062198484653e-08
3.180523256333451e-08
3.470232282191866e-08
3.78229162786335e-08
4.1176107993716695e-08
4.476039023880914e-08
4.858205546182608e-08
5.263349228343583e-08
5.688897449120638e-08
6.132091105671353e-08
6.590199899140895e-08
7.05757576274155e-08
7.527517048554639e-08
7.991868457817279e-08
8.441631372208842e-08
8.863548979725956e-08
9.24819807392769e-08
9.582713695355199e-08
9.855520014094746e-08
1.0057414797549477e-07
1.0178524718268274e-07
1.0213841971125015e-07
1.0164771747605094e-07
1.0030480847891117e-07
9.817434697078823e-08
9.487031731001885e-08
9.148448550313053e-08
8.761415455073316e-08
8.337865236747083e-08
7.889507272579261e-08
7.427081377394813e-08
6.960043808202924e-08
6.497351512467922e-08
6.043448846393067e-08
5.603525002975436e-08
5.1837226202915685e-08
4.7833347768741974e-08
4.406855477739025e-08
4.052909672773724e-08
3.7223431465926107e-08
3.41431814783023e-08
3.1292378148065986e-08
2.8656431015383608e-08
2.6224746441315534e-08
2.3985772687122706e-08
2.192754566297958e-08
2.003797193457595e-08
1.830515333517068e-08
1.6717560013800072e-08
1.5264134425624007e-08
2.505887378675497e-09
2.323294762343417e-09
2.1466479077342144e-09
1.5081884623487032e-09
1.3959292041441895e-09
1.2883169222447683e-09
1.1859771973816005e-09
8.144932142792274e-10
7.512824920658402e-10
6.917271782405e-10
6.359193361097579e-10
4.2964028382174657e-10
3.955603439951201e-10
3.6362958076874703e-10
3.3423776045164007e-10
3.065299961904088e-10
2.808619601803316e-10
2.5714649369292847e-10
1.718158174767773e-10
1.574371552989351e-10
1.4424823550379607e-10
9.83062221499998e-11
7.282248310787066e-11
6.658981238484536e-11
6.102226669498533e-11
5.604974138659952e-11
5.128927435914222e-11
4.690723553997699e-11
4.2747043059268835e-11
3.9182346427989625e-11
3.5792537565355263e-11
3.268745616157696e-11
2.9844383660400497e-11
2.716009988351904e-11
2.478888078706227e-11
2.2692786071600318e-11
2.0643080333789168e-11
1.8894071877597552e-11
1.723765593669568e-11
1.5725815341307362e-11
1.4345753785296056e-11
1.3086323967377615e-11
1.1937080607025813e-11
1.0888271349308462e-11
9.931458953735382e-12
9.030521815786148e-12
8.262191398155036e-12
7.535754684524282e-12
6.851710192801899e-12
6.268644488700094e-12
5.717305677407057e-12
5.214532020928692e-12
4.755754576582037e-12
4.337393529982705e-12
3.943566439257216e-12
3.5966444865457067e-12
3.2801969660673004e-12
3.0009211587028815e-12
2.7284350656590706e-12
2.4883791686987755e-12
2.276525475787427e-12
2.0761969967771846e-12
1.8876583308393663e-12
1.7269215902505316e-12
1.5700946786904607e-12
1.4319516343468304e-12
1.305953236192232e-12
1.1910471726062767e-12
1.0896214853242135e-12
9.939606056225186e-13
9.063142588329653e-13
8.240133634482655e-13
7.515078183592347e-13
6.875295480534733e-13
6.251788267393998e-13
5.700765705632286e-13
5.215394052604074e-13
4.756501045026023e-13
4.324523571895841e-13
3.9562580922689514e-13
3.596973575407366e-13
3.2907281869081053e-13
3.0013128486846507e-13
2.728599568475485e-13
2.488516155106899e-13
2.276611581579928e-13
2.076299757830501e-13
1.8877495819152893e-13
1.7216497593013122e-13
1.5750482346472105e-13
1.4364770461680876e-13
1.3101049694383865e-13
1.1948031572907882e-13
1.08632114957613e-13
9.938132958008068e-14
9.036743125856698e-14
8.266302703705082e-14
7.538956351430426e-14
6.875691861697903e-14
6.251301224676336e-14
5.701296833725226e-14
2.349781414837714e-10
2.575764685592672e-10
2.8257050135125965e-10
3.0994029369914453e-10
3.397258392202192e-10
3.724445291068647e-10
4.084541081414748e-10
4.478432274525597e-10
4.911086216036539e-10
5.381535640800271e-10
5.900693975881405e-10
6.472232500924534e-10
7.096771944729354e-10
7.779346730496937e-10
8.528725449346734e-10
9.355242113252013e-10
1.0253612773211053e-09
1.1243532018007541e-09
1.2329250847785269e-09
1.3520712601079922e-09
1.4822574751081551e-09
1.6254099169106286e-09
1.781993207644025e-09
1.9539337050253555e-09
2.1422628410478842e-09
2.3492473880540734e-09
2.5756351775300276e-09
2.824171809557763e-09
3.0963912686852047e-09
3.3949582496594484e-09
3.7222855716961825e-09
4.080699002519283e-09
4.474039223273025e-09
4.905136168289929e-09
5.377783016483653e-09
5.895650832664579e-09
6.463089652191053e-09
7.084582509974998e-09
7.765375491274776e-09
8.511834699294331e-09
9.328434316353007e-09
1.0222882810778146e-08
1.1202261238182383e-08
1.2273490934084587e-08
1.344469189021333e-08
1.4725489462817717e-08
1.612593319505479e-08
1.7652825619151418e-08
1.931707527979962e-08
2.1131612822848832e-08
2.3107398681095402e-08
2.5250363631032377e-08
2.757547401608204e-08
3.009137985506753e-08
3.2805896713887345e-08
3.5725338001612035e-08
3.885318253233477e-08
4.218852646494248e-08
4.572934445046504e-08
4.9452081440957446e-08
5.3346762318676636e-08
5.737869826740854e-08
6.150500475234196e-08
6.567540087290617e-08
6.980477887778391e-08
7.38261595501952e-08
7.763996624254301e-08
8.114303299692612e-08
8.422792628541028e-08
8.67910648171447e-08
8.873809725907297e-08
8.999294430479639e-08
9.050451696764331e-08
9.02514570597892e-08
8.925135572391364e-08
8.752485829091218e-08
8.475126743021479e-08
8.18736597877214e-08
7.854022958421493e-08
7.485711225753885e-08
7.092870924150708e-08
6.685280707940848e-08
6.27164736320883e-08
5.859899810823694e-08
5.454511665500352e-08
5.06179021969072e-08
4.684722992557288e-08
4.3257639256746e-08
3.9864656419634286e-08
3.667654186470442e-08
3.369571954690828e-08
3.09202463345898e-08
2.8344896905564724e-08
2.596212075436813e-08
2.3762803679622082e-08
2.1736895962286677e-08
1.987383504085528e-08
1.8162902958259306e-08
1.6593516087851803e-08
1.515534668076719e-08
1.3838484131878982e-08
1.263349617107088e-08
2.095467583287215e-09
1.9383728862371993e-09
1.3629708236766235e-09
1.2613339507867092e-09
1.1647236452884607e-09
1.073392703008416e-09
9.875698566438902e-10
6.808848252197448e-10
6.270163694166209e-10
5.767942414124901e-10
3.893182725322023e-10
3.585903119002273e-10
3.297644140137114e-10
3.020791268609269e-10
2.7781382729127166e-10
2.5460491426305317e-10
2.3314907623043336e-10
1.5525614214312678e-10
1.4229452967827792e-10
1.303096609867276e-10
8.875571645457131e-11
6.582167598462712e-11
6.021713823920126e-11
5.535421306473152e-11
5.069583907800308e-11
4.639698005268154e-11
4.231576109612601e-11
3.8798556929058016e-11
3.545679182789742e-11
3.229821329351544e-11
2.949792925990247e-11
2.6934005800416114e-11
2.4588262553414915e-11
2.2507588556491853e-11
2.0542822869769598e-11
1.8690231478965078e-11
1.7103128665472254e-11
1.5559676883350557e-11
1.4236010717862227e-11
1.2949368365462865e-11
1.1846783105613258e-11
1.0772300479914276e-11
9.82864719409452e-12
8.990904508910234e-12
8.177036881850362e-12
7.479760807040568e-12
6.802486321231323e-12
6.222213533324989e-12
5.6587004509070746e-12
5.1610280256037146e-12
4.7206396729074505e-12
4.305447426267712e-12
3.9153716717506325e-12
3.581274392355723e-12
3.2568106207205303e-12
2.9788729449394596e-12
2.7089639871913737e-12
2.4778077545384753e-12
2.2597752075296554e-12
2.060947230164902e-12
1.8796147953649514e-12
1.7142410941443127e-12
1.563409045571244e-12
1.4258630597955426e-12
1.3003925598903606e-12
1.185975405076599e-12
1.0816238386315911e-12
9.864600973224164e-13
8.996587168089396e-13
8.205081462924713e-13
7.483191180441021e-13
6.824684928263504e-13
6.224175246355304e-13
5.676563637904839e-13
5.177066521281732e-13
4.708245438968213e-13
4.306084608483621e-13
3.927264487092019e-13
3.5817470094805113e-13
3.2665291911220615e-13
2.979121032800527e-13
2.7091544735039395e-13
2.4710444894783744e-13
2.2599080727197906e-13
2.0551261077588536e-13
1.879711960403922e-13
1.7143315916211024e-13
1.5589924420109428e-13
1.425927862345669e-13
1.300475173409057e-13
1.1826315726640852e-13
1.0816915712031444e-13
9.865327009255766e-14
8.971270926176952e-14
8.205559987472254e-14
7.483736875094029e-14
6.82522043322003e-14
6.206793400676164e-14
5.660811887835945e-14
1.8552667192014814e-10
2.0335912594178376e-10
2.2309920361043424e-10
2.4471096332268274e-10
2.682445740477578e-10
2.9405954915422957e-10
3.2249506398523407e-10
3.536168562149814e-10
3.877678409944591e-10
4.249479988135227e-10
4.65929017721688e-10
5.11067680624172e-10
5.603890337378823e-10
6.142762736919503e-10
6.734594866207667e-10
7.387296912929467e-10
8.096710166019243e-10
8.878273028081816e-10
9.735374882221853e-10
1.0676386633964475e-09
1.1704116182838317e-09
1.2834458621824533e-09
1.4071641599703061e-09
1.542964413503404e-09
1.6916563522984524e-09
1.8550954748813274e-09
2.0336820794697178e-09
2.230179292574742e-09
2.4451825914558195e-09
2.680990319478344e-09
2.939502598145328e-09
3.2226319507050985e-09
3.533325261757222e-09
3.873867009973739e-09
4.2472552280955834e-09
4.6559334441082455e-09
5.104462495539976e-09
5.5960394688554955e-09
6.1341789968819324e-09
6.724322884035869e-09
7.3701556168145635e-09
8.077697243147664e-09
8.852776783558285e-09
9.700894593513309e-09
1.0628594426267355e-08
1.1643809184864678e-08
1.2753652709205906e-08
1.3965874242303903e-08
1.5289783277685035e-08
1.673392934232256e-08
1.830745404370586e-08
2.001980618251447e-08
2.1881654446858415e-08
2.390114991174953e-08
2.6086549571851556e-08
2.8447630438335463e-08
3.098847610653733e-08
3.3713285508742964e-08
3.662147805829472e-08
3.9712597836711944e-08
4.297358417011116e-08
4.6387661404320026e-08
4.993239168924922e-08
5.35731616445732e-08
5.725991913603976e-08
6.0936089405823e-08
6.453144301515821e-08
6.796452251169622e-08
7.114308951455426e-08
7.397987307638161e-08
7.637191804648771e-08
7.824256450028786e-08
7.950992583947905e-08
8.013298486876751e-08
8.007545308445179e-08
7.935002889947346e-08
7.79790700167544e-08
7.567379215758716e-08
7.32465814350943e-08
7.038374792881521e-08
6.7187384099364e-08
6.374375242399174e-08
6.015635272785292e-08
5.649719434429132e-08
5.2840892740716874e-08
4.922595734111529e-08
4.5715284669890724e-08
4.233656643845129e-08
3.911375068680387e-08
3.6066485710568375e-08
3.319504982711197e-08
3.0507239314926343e-08
2.8002187337492934e-08
2.5675907364522384e-08
2.352210019753127e-08
2.1533036517946393e-08
1.969994230233297e-08
1.8013543916955575e-08
1.646435744591983e-08
1.504294497559158e-08
1.374009132831706e-08
1.2545458707633846e-08
1.1454913088186846e-08
1.8920249201145242e-09
1.7502612126110725e-09
1.233121375702899e-09
1.1420476857502618e-09
1.0551590525601203e-09
9.728841043697653e-10
8.954567265353462e-10
6.142451741604242e-10
5.666180612551325e-10
5.207750836013624e-10
3.504931114335954e-10
3.229379071480065e-10
2.9708858028259466e-10
2.7292705248610777e-10
2.505504949032065e-10
2.295651329880036e-10
2.103560233647139e-10
1.924419023007775e-10
1.290394547639858e-10
1.1805546101830883e-10
8.062808702861252e-11
7.390839041375778e-11
5.471171367367993e-11
5.015968686351044e-11
4.594719293497389e-11
4.205901409987433e-11
3.8444518109278736e-11
3.5148951574602116e-11
3.2124739093312503e-11
2.93745438899396e-11
2.6829740411272922e-11
2.447829980467837e-11
2.2347570559515508e-11
2.0398371591852044e-11
1.86166458523962e-11
1.698143751180519e-11
1.5501477813606066e-11
1.4143587502916932e-11
1.2914036107765443e-11
1.1771159024650774e-11
1.074735473322376e-11
9.80338011742263e-12
8.93465060550201e-12
8.149598930337545e-12
7.433494609930733e-12
6.781290038354935e-12
6.18909297281242e-12
5.644888227695697e-12
5.144141003570314e-12
4.6956627025519485e-12
4.2827203233809e-12
3.902659966175443e-12
3.5593601353465576e-12
3.2462397600569503e-12
2.963166808877195e-12
2.7002006089378974e-12
2.4626423331064833e-12
2.246029622454614e-12
2.048395943028656e-12
1.8697352252513887e-12
1.7053895308519987e-12
1.5552120525658658e-12
1.41836272901747e-12
1.292544956652036e-12
1.1797617171578809e-12
1.0750420230986846e-12
9.80452757686766e-13
8.941831175033938e-13
8.155371732514427e-13
7.43763795759298e-13
6.783312132517402e-13
6.186258502392656e-13
5.641911267376081e-13
5.149873242884105e-13
4.696745258074149e-13
4.283491421643728e-13
3.903290449000905e-13
3.5598882855166006e-13
3.2466308765409694e-13
2.960985626343901e-13
2.7004381356771347e-13
2.4628377912709266e-13
2.2461399301761257e-13
2.048538274733228e-13
1.8699460651420507e-13
1.7038925628378005e-13
1.553966262161685e-13
1.4184311851437355e-13
1.2925434283432582e-13
1.1788168657168503e-13
1.0760056845906065e-13
9.805041215994292e-14
8.94994125721067e-14
8.15565937799911e-14
7.438046424005863e-14
6.78935566512829e-14
6.186785510715223e-14
5.6471941620048586e-14
1.4652918622770304e-10
1.6061986031490247e-10
1.7619901309279518e-10
1.9327977759750127e-10
2.1183296361056547e-10
2.3221959586729244e-10
2.5468813474384485e-10
2.792688199819127e-10
3.0625349590807005e-10
3.3560052240163024e-10
3.6798011195430056e-10
4.036464230735542e-10
4.4258095881427105e-10
4.851462721192141e-10
5.318491550587049e-10
5.833933589230109e-10
6.394631448872581e-10
7.011392133455016e-10
7.688515907925601e-10
8.432176770391303e-10
9.243461434099623e-10
1.0136351167601929e-09
1.1113936679553673e-09
1.218634235073561e-09
1.3360658681464228e-09
1.4650974379733577e-09
1.6061764623689676e-09
1.7614289840342455e-09
1.9312713712596482e-09
2.117391276939346e-09
2.3217707092442324e-09
2.545227609150782e-09
2.790863232458718e-09
3.0597047941102374e-09
3.3547152191999596e-09
3.6777245154630635e-09
4.032013789686491e-09
4.420810091316986e-09
4.846171928590287e-09
5.312369200813486e-09
5.8233770598690055e-09
6.382608258098723e-09
6.996228029912989e-09
7.667468296337834e-09
8.401991437654491e-09
9.206183723548719e-09
1.008590713359164e-08
1.1047444234605184e-08
1.2097721138810508e-08
1.3246272532519467e-08
1.4498416341349904e-08
1.5863599189538432e-08
1.7348421552493737e-08
1.8965522334036365e-08
2.07192931859421e-08
2.2617374351940347e-08
2.466973779156164e-08
2.6880697249803513e-08
2.9254203244254606e-08
3.1793526917256956e-08
3.449225059784545e-08
3.7342747222801615e-08
4.033945163599354e-08
4.345170789906453e-08
4.665874318495899e-08
4.991928067110049e-08
5.318449744762465e-08
5.639833637786585e-08
5.94794199584702e-08
6.236566935571536e-08
6.495750757026402e-08
6.718845246141085e-08
6.896217986275341e-08
7.02297755765758e-08
7.092127527883366e-08
7.10227259712603e-08
7.052492927002743e-08
6.94486387419439e-08
6.752640142303101e-08
6.547402006827176e-08
6.302390731351081e-08
6.025757360115721e-08
5.725825035506279e-08
5.410585219358058e-08
5.087372107105646e-08
4.762338984346418e-08
4.4409545771450876e-08
4.127384339528584e-08
3.824846819334866e-08
3.535669672673101e-08
3.261431131060632e-08
3.002971489027569e-08
2.760766111612244e-08
2.5348064509266453e-08
2.3248139169792e-08
2.1302233212257066e-08
1.950419829330631e-08
1.784654667353555e-08
1.6320635988914182e-08
1.4918675172413657e-08
1.3631770883474401e-08
1.2452087760853326e-08
1.1371416388199082e-08
1.038224429257467e-08
1.705783637047612e-09
1.5789685597351202e-09
1.1093866906990795e-09
1.0281478531051867e-09
9.504755848560227e-10
8.76797548399894e-10
8.073549878328077e-10
5.563971312867575e-10
5.129857233004971e-10
4.721403527847082e-10
4.3299506267681433e-10
2.9256683565472635e-10
2.696320022524065e-10
2.4743925203296597e-10
2.2742783009740192e-10
2.0852541828757697e-10
1.9102687012364804e-10
1.7463087678652118e-10
1.1681328837815117e-10
1.0706572084842151e-10
7.306510226889158e-11
6.699153809430561e-11
4.954577908281092e-11
4.5507660672278286e-11
4.1627665755334844e-11
3.811075514493579e-11
3.4871567157720975e-11
3.1938966267688635e-11
2.919108044681821e-11
2.6629637790525296e-11
2.4363144067099475e-11
2.2247806754341635e-11
2.031214535327168e-11
1.851164222025821e-11
1.69223413330327e-11
1.5418315557865284e-11
1.4090436352785341e-11
1.2836446654872065e-11
1.1729812543855035e-11
1.068387889302366e-11
9.761782923851905e-12
8.904688287307728e-12
8.122540066607306e-12
7.40892080915922e-12
6.757799773697908e-12
6.1638098469894124e-12
5.612925378225092e-12
5.127835284818053e-12
4.6767159871892095e-12
4.265385468985733e-12
3.884000371676887e-12
3.5423838581652815e-12
3.2359477063127387e-12
2.9513117798283333e-12
2.687344890147598e-12
2.4548403095339386e-12
2.235311135341105e-12
2.041926887316142e-12
1.8622660416451002e-12
1.6984200328191394e-12
1.5489928250613538e-12
1.4127075660498795e-12
1.2884045577840218e-12
1.17504061119366e-12
1.0699447933913479e-12
9.758890037794658e-13
8.913658149800498e-13
8.129389837277362e-13
7.402237051591746e-13
6.76197659236028e-13
6.166851811721564e-13
5.624351953421897e-13
5.129336606954636e-13
4.678035476083914e-13
4.259626308588884e-13
3.891134131656111e-13
3.5429938668185644e-13
3.2312766750400945e-13
2.9471257560817337e-13
2.6919579374417576e-13
2.4511821486808294e-13
2.2391075728792924e-13
2.042075341542875e-13
1.8623919449719995e-13
1.6985384331353954e-13
1.5490835145961633e-13
1.4127831757868016e-13
1.2884909473364387e-13
1.173237439334379e-13
1.0717213462524943e-13
9.774382840336332e-14
8.914293073478844e-14
8.129975539248843e-14
7.414733174626894e-14
6.75153908650249e-14
6.157815874471681e-14
5.6157556889564625e-14
1.1571911779213567e-10
1.268405963625429e-10
1.3913473006794792e-10
1.5261814201164834e-10
1.6731308502919398e-10
1.8337944699167286e-10
2.0111706729848266e-10
2.2056357344076539e-10
2.4185100494722844e-10
2.650429070311479e-10
2.9054806191282015e-10
3.187744617443159e-10
3.495331450997048e-10
3.8307825247553847e-10
4.1997522760367615e-10
4.606659361095724e-10
5.049973137240275e-10
5.536465345438391e-10
6.072254362854435e-10
6.657914186048525e-10
7.300406808254622e-10
8.00550203390905e-10
8.77537914300545e-10
9.62381295925497e-10
1.0549473416750752e-09
1.1569122184261392e-09
1.268527735941573e-09
1.3910712481206637e-09
1.5249333346908924e-09
1.6720373129206089e-09
1.8332963429209628e-09
2.0102844123189506e-09
2.2037816145121565e-09
2.416279186398434e-09
2.649737686309807e-09
2.9049431676357838e-09
3.1843310013669046e-09
3.4912615016481866e-09
3.827998433285837e-09
4.196760599421569e-09
4.599602434311505e-09
5.041997340694057e-09
5.527793019834733e-09
6.057668982792842e-09
6.6387880526842286e-09
7.275282238615092e-09
7.971883212435153e-09
8.735234602953642e-09
9.568745468478135e-09
1.0477812105154666e-08
1.147440026117729e-08
1.2558078529853604e-08
1.3743975325558596e-08
1.5033381254181775e-08
1.6435714371636566e-08
1.795532257750462e-08
1.9605312667728774e-08
2.1392921487291778e-08
2.331656876516993e-08
2.5383532156132363e-08
2.7590785385826664e-08
2.9946345573446715e-08
3.244051381802288e-08
3.506327699977692e-08
3.7798216811532964e-08
4.062900596895859e-08
4.351011738234334e-08
4.639891283864426e-08
4.926897495259604e-08
5.2036464486219245e-08
5.464192636725604e-08
5.7002526600574085e-08
5.906352699452717e-08
6.074415918494929e-08
6.198172582085684e-08
6.272710589923768e-08
6.294998649319338e-08
6.26404000636429e-08
6.181189906684e-08
6.049817315549459e-08
5.852227363533873e-08
5.6431960649258674e-08
5.4042880272881886e-08
5.1416833610294716e-08
4.866223277007618e-08
4.579816672979753e-08
4.292752234951969e-08
4.005768791800528e-08
3.726750666708899e-08
3.455936937978787e-08
3.196516815553901e-08
2.9493346423750658e-08
2.7174191545155137e-08
2.499148939026345e-08
2.295293464012764e-08
2.1051661644450876e-08
1.9298419791231386e-08
1.7672734437375746e-08
1.6173039638009804e-08
1.4792209657992455e-08
1.3522853943333689e-08
1.2357523840064532e-08
1.1288871743516078e-08
1.0307353577306713e-08
9.413446346037345e-09
8.593377230731837e-09
1.4286873625599848e-09
1.3201421857489627e-09
9.284164724410195e-10
8.588092014886483e-10
7.926301478193716e-10
7.314075524046323e-10
5.030472330214377e-10
4.6402540184581133e-10
4.2773381201987853e-10
3.9279705369802303e-10
2.6474709160131207e-10
2.436274067079716e-10
2.2408273017730474e-10
2.057318548143789e-10
1.886794705657913e-10
1.7279284911840523e-10
1.5820570941760822e-10
1.0590405152318304e-10
9.73157253994709e-11
8.910343241149762e-11
6.069839943966403e-11
4.483985260409401e-11
4.1242734166205665e-11
3.7698324220705156e-11
3.451451051410696e-11
3.166842613125852e-11
2.896244419457985e-11
2.647585325541567e-11
2.4192993387612623e-11
2.2098715090949053e-11
2.0127965715791748e-11
1.842742009482357e-11
1.6775643012944903e-11
1.535385049571978e-11
1.4011588083658274e-11
1.2750506746885823e-11
1.1665943724578715e-11
1.0643401253670595e-11
9.709931722037719e-12
8.83286124429331e-12
8.080109097247785e-12
7.370503238245952e-12
6.723177221228569e-12
6.132347630416193e-12
5.59331459326077e-12
5.087513613858446e-12
4.65294492076e-12
4.243795163346269e-12
3.870589760410858e-12
3.5301432852974862e-12
3.2114943379250583e-12
2.9283679520559207e-12
2.6707733247934535e-12
2.4358587886528896e-12
2.227648008391308e-12
2.031702308611827e-12
1.847831709671008e-12
1.689919766513133e-12
1.5412294041761293e-12
1.4056252892506545e-12
1.2819536888648853e-12
1.1691580017264963e-12
1.0633649575003534e-12
9.69817878108472e-13
8.844738448350362e-13
8.066503083600766e-13
7.377021165666886e-13
6.208856356933185e-13
5.662604955435251e-13
5.164310778838626e-13
4.709948205739829e-13
4.296488846718332e-13
3.917542264585163e-13
3.572910004860863e-13
3.2743617577260076e-13
2.9717919091307493e-13
2.710296302641038e-13
2.483875550444078e-13
2.2543483597962065e-13
2.0559753871136177e-13
1.875084251122745e-13
1.710110212951764e-13
1.5672391560537216e-13
1.4224166193026273e-13
1.2973237020092074e-13
1.1831560141722772e-13
1.0790246149569778e-13
9.840838576363861e-14
8.974928021004858e-14
8.185363762962223e-14
7.501535189968119e-14
6.808395097912237e-14
6.209413624661848e-14
5.663032418595295e-14
5.189975925281872e-14
9.13960890230228e-11
1.001736235537715e-10
1.0989509064295864e-10
1.2054940687626646e-10
1.321406379913295e-10
1.4485836109851763e-10
1.5888148454816138e-10
1.7416750561860152e-10
1.9101437775923078e-10
2.0930568444524725e-10
2.2953602021873387e-10
2.5176174248209063e-10
2.760605543664087e-10
3.0256178635310926e-10
3.317543058629418e-10
3.639166697551414e-10
3.988688703731795e-10
4.3736923103834095e-10
4.796067766936622e-10
5.259497641272617e-10
5.766076051092983e-10
6.32204063971902e-10
6.932286110644946e-10
7.601275374657483e-10
8.333927457814919e-10
9.139301809256077e-10
1.0019478592810922e-09
1.098595316721497e-09
1.2046939254609171e-09
1.3207188836490607e-09
1.4483127235923042e-09
1.5878582944754297e-09
1.741026640436412e-09
1.9089232787973946e-09
2.093032443841313e-09
2.294364581022063e-09
2.51585123661079e-09
2.758062092989566e-09
3.0236586070410994e-09
3.315038170378294e-09
3.6345405670838314e-09
3.984334704171423e-09
4.36774612312064e-09
4.78766057626566e-09
5.2474523263032094e-09
5.751212121645926e-09
6.3027735648076555e-09
6.90624483411455e-09
7.56674239236438e-09
8.289032308333361e-09
9.077282602080786e-09
9.941053798795534e-09
1.0880979801649322e-08
1.1909265847658737e-08
1.3027891351793166e-08
1.4245016515113018e-08
1.556721088374887e-08
1.700080000710449e-08
1.854934723706572e-08
2.0222537190604337e-08
2.2024983837614922e-08
2.3953252306729378e-08
2.6006001455283308e-08
2.8190263789394685e-08
3.048737522257149e-08
3.288828822668327e-08
3.53691233413013e-08
3.791748075879313e-08
4.047959266147323e-08
4.302789328009762e-08
4.551237464314642e-08
4.786294991691842e-08
5.002184030289793e-08
5.192306861502309e-08
5.35024545882688e-08
5.4701947804437045e-08
5.5474810016489254e-08
5.5781969607829026e-08
5.563253429020155e-08
5.501098020699527e-08
5.3950200628273296e-08
5.225956588993009e-08
5.0483609569477285e-08
4.8426884423248974e-08
4.615883121980043e-08
4.373143374600825e-08
4.1217567470006754e-08
3.866661631058905e-08
3.6127586733661986e-08
3.363076057479342e-08
3.120901342836427e-08
2.8883823516516836e-08
2.6670410957805582e-08
2.4578292973482814e-08
2.2612524772664198e-08
2.0774622007153664e-08
1.906336171182758e-08
1.7475501179505843e-08
1.6006388587761508e-08
1.4649071697075844e-08
1.340134942644762e-08
1.2252696972916318e-08
1.1197852724224057e-08
1.0229344497649292e-08
9.34360142973337e-09
8.531716962662529e-09
7.788110773575655e-09
1.2896848810175931e-09
1.1923084396418474e-09
8.393561153349432e-10
7.769034449757941e-10
7.174270146396219e-10
6.611977159623068e-10
6.088874072026203e-10
4.1897856507883755e-10
3.8581806740530017e-10
3.548313818600333e-10
2.397372866836381e-10
2.208845082611188e-10
2.0313185572473615e-10
1.8684863570788413e-10
1.7140446145105723e-10
1.5709348434873699e-10
1.4362598652078125e-10
9.566915709319698e-11
8.767958741080734e-11
8.031649671793698e-11
5.5012298236235094e-11
4.0657156835985186e-11
3.730293685492169e-11
3.416372728466295e-11
3.13140405832935e-11
2.8659042994379047e-11
2.621390979721637e-11
2.3964103341635096e-11
2.1901422252287402e-11
2.0008615963608143e-11
1.8273313940434768e-11
1.6685097008184157e-11
1.5231916948095154e-11
1.3900803071469263e-11
1.2688377521983956e-11
1.156876742611804e-11
1.0564490340482197e-11
9.638835855421812e-12
8.78646578994622e-12
8.015329806356601e-12
7.311713600714712e-12
6.6750672128626e-12
6.084070015698104e-12
5.5491396533792046e-12
5.065547071379235e-12
4.620387044477621e-12
4.210582744492619e-12
3.8434925195992696e-12
3.5055424288089125e-12
3.197201880428638e-12
2.9136000465132855e-12
2.657319440537314e-12
2.4255407383811927e-12
2.053326369332066e-12
1.879313151382813e-12
1.7079527682917585e-12
1.5576939455243503e-12
1.420653655540564e-12
1.300229996254928e-12
1.181652701141112e-12
1.0776984590659351e-12
9.863559983178537e-13
8.964532488592622e-13
8.17529108228929e-13
7.482351726057999e-13
6.823979886832582e-13
6.201741427026189e-13
5.676009628558019e-13
5.176523771896481e-13
4.70447201297809e-13
4.305684497165597e-13
3.913000681156147e-13
3.5812961860013283e-13
3.2662342015544037e-13
2.9683313356006943e-13
2.716738824573762e-13
2.4689784550926534e-13
2.2598384565781364e-13
2.0608592227332425e-13
1.8729201258369502e-13
1.7141678754499678e-13
1.5633605853330762e-13
1.4257745275405842e-13
1.2957570291267962e-13
1.1859254849494456e-13
1.0777992291304318e-13
9.82948927405897e-14
8.996325968055029e-14
8.175897324710111e-14
7.456600231677827e-14
6.800475060613995e-14
6.202179112264743e-14
5.676480298164256e-14
5.1588798830738425e-14
7.219657902144555e-11
7.91457812400061e-11
8.682823862447662e-11
9.523523277005991e-11
1.0439560941719634e-10
1.144377945528419e-10
1.2551219836949902e-10
1.3761718387698334e-10
1.5089815000108342e-10
1.6538227379638754e-10
1.8131895030951387e-10
1.988977764070009e-10
2.1808868697474301e-10
2.390517375573787e-10
2.6208982550336274e-10
2.8748569400795444e-10
3.1510609546368704e-10
3.4552019142782156e-10
3.7889506294318645e-10
4.155022795446559e-10
4.555241662972918e-10
4.99522533301181e-10
5.476544968203214e-10
6.005061795176438e-10
6.583790340051079e-10
7.220289444334664e-10
7.915634219420222e-10
8.680389495997417e-10
9.517460215995316e-10
1.0435419363687911e-09
1.1442067488921216e-09
1.2544602942683534e-09
1.3754697385781517e-09
1.5081431371810548e-09
1.6536555330259158e-09
1.8129872783934147e-09
1.9877193580820894e-09
2.1794795799800656e-09
2.3894142424458058e-09
2.6197009873920443e-09
2.871910319216086e-09
3.1484441810723466e-09
3.4516124269557298e-09
3.783681201519558e-09
4.147377905367812e-09
4.545951627602891e-09
4.982467222060168e-09
5.460372202621353e-09
5.983406520943278e-09
6.5558267810273995e-09
7.182009461482844e-09
7.866369118269332e-09
8.614321561583031e-09
9.43088208604808e-09
1.0321372118111227e-08
1.129233106317357e-08
1.2348511982437131e-08
1.3496623464806877e-08
1.4742503732287161e-08
1.6090433506624272e-08
1.7546240398649043e-08
1.9113343055772468e-08
2.0793950601186976e-08
2.2588424828927823e-08
2.449478852611572e-08
2.6505485538375416e-08
2.8612710342888744e-08
3.079837551744641e-08
3.3042595307956404e-08
3.531634055535113e-08
3.758353913690524e-08
3.9800658855899076e-08
4.1917652734349375e-08
4.387916539549924e-08
4.5626793921534874e-08
4.710302141854757e-08
4.825462174969047e-08
4.90372830465814e-08
4.941924582666301e-08
4.9384718613165064e-08
4.893626152998449e-08
4.8089084167829826e-08
4.665642633399793e-08
4.515338188334894e-08
4.339072427349853e-08
4.14160048370329e-08
3.9299800448431455e-08
3.708731656782734e-08
3.482811703419486e-08
3.2569915651529295e-08
3.0344819651068874e-08
2.8182495774543076e-08
2.6099361568488376e-08
2.411236389384532e-08
2.2231075836232486e-08
2.0459483609363565e-08
1.8802774720352695e-08
1.726003665708631e-08
1.5826089116245807e-08
1.4498488132842239e-08
1.3272439581003146e-08
1.214253503171861e-08
1.1103063112708132e-08
1.0148171320398493e-08
9.272039487181314e-09
8.468987446407981e-09
7.733534925044836e-09
7.060465014750366e-09
1.1670305600698995e-09
1.0804536834846664e-09
7.592052005532935e-10
7.025176501433741e-10
6.491016069770744e-10
5.985174491758665e-10
5.508970348199906e-10
3.788236740912034e-10
3.4911740614364787e-10
3.210853735976329e-10
2.1714924558407868e-10
2.001042489981576e-10
1.8409148144336902e-10
1.691224538029286e-10
1.551861507355825e-10
1.422580230531756e-10
1.3021909555362443e-10
1.191854061687772e-10
8.000410596005365e-11
7.327941938339503e-11
4.977879214461248e-11
4.566375106030308e-11
3.377387872900402e-11
3.086012775450148e-11
2.8267937016111263e-11
2.5962983757526793e-11
2.3750942332013234e-11
2.1643316331527372e-11
1.9847913069016475e-11
1.8133525306843167e-11
1.6565705428233018e-11
1.507260390460798e-11
1.3760366477424824e-11
1.2602931803738942e-11
1.1502240054592734e-11
1.0463264559097104e-11
9.545062142951308e-12
8.708768758097424e-12
7.945182976217774e-12
7.272729542701563e-12
6.6119309495009486e-12
6.031361705950237e-12
5.501568163828931e-12
5.01816601547096e-12
4.5926688898616655e-12
4.188932586010006e-12
3.8078588028071004e-12
3.472942593332422e-12
3.1783089942863616e-12
2.8889559213327003e-12
2.461017366889993e-12
2.2355019225970623e-12
2.0471167756741567e-12
1.867039351498152e-12
1.7029060470527205e-12
1.5530049271545508e-12
1.41637341883234e-12
1.2917569049763167e-12
1.1781237373288574e-12
1.074470576465483e-12
9.80050646942114e-13
8.937069371230313e-13
8.15077295950431e-13
7.403603440292192e-13
6.779553042819375e-13
6.158143972586228e-13
5.616283238291433e-13
5.142851127845857e-13
4.690553983566442e-13
4.277677075886075e-13
3.88552778917818e-13
3.558017590634416e-13
3.2449702426616577e-13
2.9594925824450557e-13
2.6990557068888195e-13
2.461583542055852e-13
2.2449950606765905e-13
2.039207089196124e-13
1.86729143444172e-13
1.6961456068625394e-13
1.553178216751147e-13
1.4166268315825166e-13
1.2866689090962214e-13
1.173458578267174e-13
1.0745688596780872e-13
9.800015439435838e-14
8.937793925882671e-14
8.15139881436441e-14
7.434215060840056e-14
6.780131986611142e-14
6.158652884064103e-14
5.6396453309918067e-14
5.1433927071072626e-14
5.7045595716025435e-11
6.251035257947887e-11
6.859303889951438e-11
7.52389006432268e-11
8.245793044282743e-11
9.038162830341809e-11
9.915401734059053e-11
1.0869894329480382e-10
1.19196551805705e-10
1.306223935428559e-10
1.4324866749063911e-10
1.5709550321412653e-10
1.7229739481598984e-10
1.8886477522966233e-10
2.0706773253843427e-10
2.2712849222802798e-10
2.488786598739571e-10
2.7297133792302074e-10
2.9926503688222555e-10
3.2826581934709035e-10
3.598778945132419e-10
3.9463699891772756e-10
4.326614930966514e-10
4.744208320872704e-10
5.200222694777896e-10
5.704171446165951e-10
6.252103797431678e-10
6.85770311490275e-10
7.518992849223048e-10
8.242451760054045e-10
9.037654570863861e-10
9.910883629718832e-10
1.086448518303454e-09
1.1915314114367869e-09
1.3061759895300804e-09
1.4320312218745763e-09
1.5701150551223276e-09
1.7219786658204271e-09
1.887437806332627e-09
2.0699440453662046e-09
2.2692885501306897e-09
2.4872847721070433e-09
2.727554517169975e-09
2.990116974723815e-09
3.2777356047229587e-09
3.592987797242888e-09
3.937404758581412e-09
4.315431773829284e-09
4.729500272927209e-09
5.182743349798714e-09
5.678692176861466e-09
6.2228045501781196e-09
6.814473545595373e-09
7.462782890359932e-09
8.172687058587852e-09
8.94531641149298e-09
9.787545439334738e-09
1.0701921086594303e-08
1.169861101677686e-08
1.2780340414726763e-08
1.3952012815775064e-08
1.5218032674193725e-08
1.658189416818802e-08
1.8050403459321717e-08
1.9615846796868393e-08
2.1280839832808288e-08
2.303556108468205e-08
2.4888292861592125e-08
2.680367158649614e-08
2.8781844463301544e-08
3.0793057577379034e-08
3.281480562389465e-08
3.479510222891442e-08
3.669823257901701e-08
3.846688690178538e-08
4.007745878367922e-08
4.1440871309214025e-08
4.25474431863655e-08
4.332585539052404e-08
4.375507930108735e-08
4.3806667081194626e-08
4.3509699283216686e-08
4.284495779723661e-08
4.1656291785653475e-08
4.038271089857212e-08
3.8876905689226385e-08
3.716959296204335e-08
3.5312965058948304e-08
3.337352374441444e-08
3.1378965963249294e-08
2.9374065029862887e-08
2.7391467977451888e-08
2.5452921149478853e-08
2.3586992497119946e-08
2.1803504262274202e-08
2.0115305674294216e-08
1.851823610480918e-08
1.7024580088428225e-08
1.563109849265686e-08
1.4335985402671863e-08
1.3136085552510013e-08
1.2027313901509684e-08
1.100500129498661e-08
1.0064124444792755e-08
9.201004647976585e-09
8.405990838033021e-09
7.679731635916801e-09
7.012093882522645e-09
6.403161795939985e-09
1.0506452970899166e-09
9.725927461614534e-10
6.86049651244334e-10
6.358527847853969e-10
5.878361686483054e-10
5.422884361129591e-10
4.993573028642071e-10
3.427421188312475e-10
3.160112303918998e-10
2.908577355655855e-10
2.6731140614386173e-10
1.8060572812020509e-10
1.6561968824460583e-10
1.5217458297530663e-10
1.3970128280085564e-10
1.285550332756374e-10
1.17349671019834e-10
1.0741858472861608e-10
7.176760478283489e-11
6.574863406119147e-11
4.4999085655229094e-11
4.141504066024707e-11
3.058212378823046e-11
2.8114138070578114e-11
2.5758302540437034e-11
2.3582256463592412e-11
2.1576007054546458e-11
1.9681397106905726e-11
1.8034220383566718e-11
1.6478028308379634e-11
1.505130540841231e-11
1.3710532258899204e-11
1.254861599383087e-11
1.1426431152657021e-11
1.0428678170866304e-11
9.517153287080692e-12
8.70559399869448e-12
7.943111325215102e-12
7.2467696754074604e-12
6.594652795847415e-12
6.030878330233939e-12
5.487688684903484e-12
5.018116718280445e-12
4.565886155146317e-12
4.173527183859413e-12
3.798578324554083e-12
3.464694081174462e-12
3.1678341849987365e-12
2.6741667715933454e-12
2.439052682411913e-12
2.224601114693032e-12
2.0354828188440085e-12
1.8503719714571413e-12
1.6938549819006585e-12
1.544853590439785e-12
1.4089432853838815e-12
1.2802577263602912e-12
1.1676277404137058e-12
1.06889665489206e-12
9.747946252777755e-13
8.89061548980955e-13
8.108102247298811e-13
7.367450143881818e-13
6.719202949853459e-13
6.128093278064395e-13
5.609527199269149e-13
5.097112135349547e-13
4.648615683215724e-13
4.239651943306382e-13
3.8666234918375513e-13
3.52635607205949e-13
3.2287828266137223e-13
2.9332718174961337e-13
2.6750583146298205e-13
2.4396880457273423e-13
2.233267750229874e-13
2.029246276369053e-13
1.8575516962764771e-13
1.6878842563394196e-13
1.5393558028685816e-13
1.4039177246650836e-13
1.2803890471854543e-13
1.167762629351033e-13
1.0689992255919649e-13
9.715158256772865e-14
8.891494442706619e-14
8.108863580128149e-14
7.368053095609039e-14
6.744759809658296e-14
6.128616727620129e-14
5.610031316612934e-14
5.116507409307072e-14
4.505265046948165e-11
4.937612388262915e-11
5.4179355451985494e-11
5.942788342005313e-11
6.513902128402716e-11
7.13967759861166e-11
7.830343314475294e-11
8.587230452170734e-11
9.415137660460263e-11
1.0319001538307114e-10
1.1314097131453523e-10
1.2410754433431546e-10
1.3606741862382754e-10
1.49170962503917e-10
1.6353962762506217e-10
1.7938901133080617e-10
1.9661590010594628e-10
2.155993357128077e-10
2.363863424927609e-10
2.592629653883824e-10
2.8423208410793957e-10
3.1164900731007497e-10
3.417250945442193e-10
3.747078897328187e-10
4.108224316300357e-10
4.504630624566985e-10
4.938493330272336e-10
5.416387009520389e-10
5.937901564308689e-10
6.510775046589345e-10
7.13989542127366e-10
7.827963512086929e-10
8.583202842460717e-10
9.411156415749814e-10
1.0319179736215954e-09
1.1313665860836684e-09
1.240298149624133e-09
1.3601474751878324e-09
1.4912172398259842e-09
1.6350460003308187e-09
1.7925498380357702e-09
1.9652744115893417e-09
2.15467386673999e-09
2.362189003591205e-09
2.5895283771544934e-09
2.838761411165999e-09
3.1118393463614125e-09
3.4108818610029467e-09
3.738025221610283e-09
4.096751870013343e-09
4.4894210310389035e-09
4.919954119110578e-09
5.390163489131016e-09
5.904451985556319e-09
6.46651020317925e-09
7.0804075990687315e-09
7.750402732829822e-09
8.479720173931379e-09
9.275196910449033e-09
1.0141760711861284e-08
1.1081332252321083e-08
1.2099617921408564e-08
1.3200543541547122e-08
1.4387556383362498e-08
1.566081409350177e-08
1.702791626995981e-08
1.8479073084791098e-08
2.0020906358712138e-08
2.163945625736581e-08
2.332725933970732e-08
2.5069860396532082e-08
2.6847468203389365e-08
2.8634747723511145e-08
3.040053344875853e-08
3.210794707149741e-08
3.371530004737788e-08
3.5172816234181006e-08
3.644927087580995e-08
3.7486058566546405e-08
3.824935127073294e-08
3.8709085561848094e-08
3.884056406233297e-08
3.865465720712334e-08
3.814294709101209e-08
3.733187135080047e-08
3.609761020352571e-08
3.480739072725164e-08
3.3333024034892846e-08
3.17201440940701e-08
3.001313742082342e-08
2.8252782406982422e-08
2.647534107535837e-08
2.4710887354959704e-08
2.2984007776722736e-08
2.1313637760770104e-08
1.971348333138981e-08
1.819341621473352e-08
1.675858377903696e-08
1.5412435564003716e-08
1.415520335928461e-08
1.2985652124262957e-08
1.1901325966292554e-08
1.089877362997186e-08
9.973889800366112e-09
9.122291714096945e-09
8.339473150844962e-09
7.620833675487723e-09
6.96177415975641e-09
6.357989543580465e-09
5.805199755264017e-09
5.299474059392446e-09
8.79461563451765e-10
8.133707772217654e-10
5.739274083476868e-10
5.309111275204764e-10
4.900249113330499e-10
4.5142878934202073e-10
3.104860113987227e-10
2.8600805239029857e-10
2.637257219067887e-10
2.4211807477948853e-10
1.6358128195529365e-10
1.5089615574831605e-10
1.3872823855373008e-10
1.271290665741465e-10
1.165874872419878e-10
1.0702651255225936e-10
9.799139613519955e-11
6.544075006689803e-11
6.019037386024075e-11
5.4924124650058365e-11
3.760249229848235e-11
2.774416177549168e-11
2.545148723596708e-11
2.3321401682032937e-11
2.1354655814600577e-11
1.9541122450187345e-11
1.7822150811606908e-11
1.633861110286911e-11
1.4887482180668945e-11
1.3599280547570099e-11
1.2419892725818585e-11
1.1370937471775032e-11
1.0379932851040156e-11
9.447830256329928e-12
8.645988357186634e-12
7.867788856992584e-12
7.178613747994519e-12
6.567833657025616e-12
5.9916151784865335e-12
5.45139277301007e-12
4.985933089115671e-12
4.548035086197646e-12
4.148500478603734e-12
3.7734635807688444e-12
3.4418150134052186e-12
3.1479311163436055e-12
2.653422842928355e-12
2.42016455368176e-12
2.222442105669155e-12
2.0269755961831954e-12
1.836679737459296e-12
1.6860975145855409e-12
1.5377782650787298e-12
1.4025050524432314e-12
1.2704261352931082e-12
1.1586449020217637e-12
1.0639588359034618e-12
9.637623782638983e-13
8.789524246910393e-13
8.071143899925619e-13
7.310952478324858e-13
6.667685139245955e-13
6.081022297244681e-13
5.546000062514798e-13
5.092670216508633e-13
4.644613220352977e-13
4.207109249562337e-13
3.8632510951506735e-13
3.499329285676289e-13
3.213367043658765e-13
2.9305907190396246e-13
2.654538685380625e-13
2.4375573858302275e-13
2.2079521975017387e-13
2.02754419207196e-13
1.8491100449932418e-13
1.68642203119334e-13
1.538084921278573e-13
1.4027067954571138e-13
1.2705742350249077e-13
1.1587850494513362e-13
1.0568218723909603e-13
9.704558181653143e-14
8.850753450824768e-14
8.017051433964893e-14
7.361725924204029e-14
6.714489218195262e-14
6.081593471291464e-14
5.546518140630166e-14
5.058788566925688e-14
3.5566403038754863e-11
3.8987690557078694e-11
4.276631187454097e-11
4.691496649721965e-11
5.1427904219643965e-11
5.636830418021637e-11
6.182939662206015e-11
6.779018940068968e-11
7.43406461880174e-11
8.146275830825594e-11
8.932382280162929e-11
9.798039917358593e-11
1.0743314803453776e-10
1.1775825225148536e-10
1.291138750417107e-10
1.4161655281166195e-10
1.5522757841370914e-10
1.7020524398408933e-10
1.866543930458903e-10
2.0469152534218514e-10
2.244050006094447e-10
2.4606657847345904e-10
2.6979331868949327e-10
2.958327871028154e-10
3.243484626927095e-10
3.556978973886797e-10
3.899563582268271e-10
4.27609955900656e-10
4.688743118027834e-10
5.140802241562114e-10
5.636798933370819e-10
6.180000340361185e-10
6.776698142277932e-10
7.430024654378052e-10
8.146925502309907e-10
8.93211282523798e-10
9.793620245085237e-10
1.073923423240068e-09
1.1773528819736013e-09
1.2909340883874125e-09
1.4153150027994715e-09
1.551724637770852e-09
1.7013156269639536e-09
1.8653352920279243e-09
2.044936648896412e-09
2.2418550974724347e-09
2.4575067971952972e-09
2.693850997625962e-09
2.952862748346736e-09
3.236552876036476e-09
3.547398153536283e-09
3.887355958443665e-09
4.25960358294835e-09
4.667225798808632e-09
5.112438188712651e-09
5.5993996499542935e-09
6.131738465019862e-09
6.712038598907472e-09
7.345329297580007e-09
8.035721647244272e-09
8.786412615261121e-09
9.60136131483759e-09
1.04855611370813e-08
1.1442857869809974e-08
1.2474296420875673e-08
1.3584324509044133e-08
1.4773578660380833e-08
1.6041787307428842e-08
1.738788725777874e-08
1.8803503672787442e-08
2.0285539561474797e-08
2.181841393517697e-08
2.3385830871595917e-08
2.4970721419995483e-08
2.6542557115584534e-08
2.8071238954236365e-08
2.9519096002062014e-08
3.085218669958154e-08
3.202271046057662e-08
3.299836682533954e-08
3.373586271496283e-08
3.4212203140961335e-08
3.440788106089998e-08
3.4308758099963006e-08
3.392509417788042e-08
3.3270592629741107e-08
3.223574356958166e-08
3.113499165499102e-08
2.9870207564009374e-08
2.8468110151378667e-08
2.6969082384651774e-08
2.5422092700040547e-08
2.3844900928672405e-08
2.2276790294299487e-08
2.0737021112801107e-08
1.9246406560702803e-08
1.7809720323591503e-08
1.644481755105295e-08
1.5154734958896837e-08
1.3944633772730078e-08
1.280931556216769e-08
1.1755854890698407e-08
1.0775055989166166e-08
9.869206740356266e-09
9.034439423723295e-09
8.264168690740879e-09
7.555824921542273e-09
6.904321785243743e-09
6.308651591153808e-09
5.761024168170328e-09
5.260434935624274e-09
4.803078390430132e-09
7.958976558813825e-10
7.357171766237823e-10
5.169486429545619e-10
4.785945658682615e-10
4.4189156968769793e-10
4.073470373787359e-10
3.7473067508726395e-10
2.5854487770076106e-10
2.3781133102244317e-10
2.190443381448456e-10
1.474127784450707e-10
1.3578389086879866e-10
1.248729669985524e-10
1.1514892913959775e-10
1.0520677723919702e-10
9.681115911148776e-11
8.829722245883168e-11
5.911011001013002e-11
5.418581093808754e-11
4.9614129400924914e-11
3.394471292738815e-11
2.51455501227322e-11
2.3071115681300108e-11
2.114761039158929e-11
1.9367251237612073e-11
1.7792993213961015e-11
1.621304877260148e-11
1.4822472876200857e-11
1.3546016767426412e-11
1.2374806915425297e-11
1.1302691890955409e-11
1.0319508028014787e-11
9.46264424758356e-12
8.598849563176279e-12
7.84758255225535e-12
7.191355014887498e-12
6.532471571980706e-12
5.961444187378994e-12
5.459561441370469e-12
4.961580880813795e-12
4.52595481725572e-12
4.1284679602193945e-12
3.765827500189742e-12
3.4349357912349433e-12
3.1329763558547316e-12
2.8576083227472603e-12
2.4229088820181077e-12
2.2099041574740196e-12
2.019200964406508e-12
1.8385010158030785e-12
1.679663317667896e-12
1.5291476555881578e-12
1.3971844755284503e-12
1.2719471157591241e-12
1.1600595175495466e-12
1.0580267988005712e-12
9.649386085803638e-13
8.816595582014412e-13
8.027161198092308e-13
7.320171924338893e-13
6.688417025240606e-13
6.088517274663642e-13
5.552913837163736e-13
5.064005064345075e-13
4.627216830267499e-13
4.21315351296757e-13
3.8417391314126976e-13
3.510495701626087e-13
3.195408593207398e-13
2.91951651740094e-13
2.6579097441221833e-13
2.423960399877793e-13
2.2149682453386691e-13
2.019899503400315e-13
1.8387823159671256e-13
1.6771193115178427e-13
1.5322205634486274e-13
1.3949003791177163e-13
1.2721413629436581e-13
1.160212158201786e-13
1.0581212133768381e-13
9.650305716848715e-14
8.801184368181423e-14
8.026850861409986e-14
7.320677565319647e-14
6.676525080930861e-14
6.100154760830549e-14
5.553405039551026e-14
5.0754237956002115e-14
2.8099958120446923e-11
3.0800797393643215e-11
3.378819715670104e-11
3.7066716968131296e-11
4.0628758659022995e-11
4.4537224408582014e-11
4.884549691477873e-11
5.35587486834675e-11
5.872780125835596e-11
6.436214344054237e-11
7.056431634904676e-11
7.740533367737166e-11
8.487978698140507e-11
9.303632225922092e-11
1.0200094349482846e-10
1.1188255478106012e-10
1.226284450035625e-10
1.3446808475189043e-10
1.4745552310560127e-10
1.6170600330556504e-10
1.7728928230985217e-10
1.9440272082762942e-10
2.1313294762741613e-10
2.337086833117089e-10
2.562335613712079e-10
2.8099721314680163e-10
3.08063046423274e-10
3.3782790284077915e-10
3.704055866093818e-10
4.061754846728241e-10
4.4536588857258744e-10
4.882558587355623e-10
5.35364340101746e-10
5.870570038003077e-10
6.437039719165043e-10
7.056951055086029e-10
7.737610158428069e-10
8.484284177399286e-10
9.302051337007415e-10
1.0199557827027451e-09
1.1183287258014443e-09
1.2260467022334938e-09
1.3442683904388179e-09
1.4738160318514733e-09
1.6157729388383892e-09
1.771430194419119e-09
1.9420291849127156e-09
2.1290667583795333e-09
2.333754253058893e-09
2.5581615162881866e-09
2.803942402596249e-09
3.073400916310816e-09
3.3678981906918554e-09
3.690565414360795e-09
4.04392252764487e-09
4.429805158203384e-09
4.851991099341909e-09
5.313250185447515e-09
5.817288681399771e-09
6.366234391311249e-09
6.965418820498621e-09
7.616530246656637e-09
8.32468179512831e-09
9.092939475031958e-09
9.925287866941754e-09
1.0822492500205348e-08
1.1789931461218737e-08
1.2826607257200322e-08
1.3933447567521624e-08
1.5107894842803925e-08
1.634843870082863e-08
1.764766404923131e-08
1.8997448478006896e-08
2.0381781835388143e-08
2.178416878583979e-08
2.318079665365008e-08
2.4548189395920792e-08
2.5855625205226967e-08
2.7063372338724547e-08
2.8141137037962122e-08
2.9053406875706173e-08
2.9761293284816577e-08
3.02437105657493e-08
3.047909374301503e-08
3.045746854090232e-08
3.017991310175239e-08
2.9657875416142936e-08
2.87873030857104e-08
2.7859326218626562e-08
2.6772752241865736e-08
2.555235775227706e-08
2.424454996679186e-08
2.28792941079796e-08
2.148974621103918e-08
2.0093432713494205e-08
1.8723028989854723e-08
1.7385060768294537e-08
1.6099874094095906e-08
1.4874049131663e-08
1.371354413241606e-08
1.2621563009262196e-08
1.1599484078393631e-08
1.0646928248587978e-08
9.762363540383082e-09
8.94340984870569e-09
8.188200012337223e-09
7.491113453804178e-09
6.848901900308556e-09
6.260712733293713e-09
5.7194282103491e-09
5.224062907785503e-09
4.770399857199394e-09
4.3557979788020074e-09
7.178589575273999e-10
6.641395806793493e-10
4.674812247892099e-10
4.329970655132727e-10
4.000902719855834e-10
3.693494628775184e-10
3.3997599061121127e-10
2.3372611839431356e-10
2.1549868537706e-10
1.981823112171608e-10
1.344476070122798e-10
1.2320320085497325e-10
1.13984036818154e-10
1.0471660421674577e-10
9.60892379968241e-11
8.808460808527615e-11
8.067768327786924e-11
7.384427337466534e-11
4.9050038307808075e-11
4.5037139305181976e-11
3.079144710483361e-11
2.8263952563593582e-11
2.1017530107052356e-11
1.913901696729552e-11
1.7649112045556536e-11
1.6150644619261128e-11
1.4779127452679178e-11
1.3423243720282943e-11
1.2350296462822357e-11
1.1283677264948191e-11
1.0237701867685373e-11
9.348130505653263e-12
8.592397086551882e-12
7.790097595193074e-12
7.157334303774715e-12
6.482849899300857e-12
5.9596514349984346e-12
5.4374572568574195e-12
4.925163280015596e-12
4.525538638702362e-12
4.100934614937881e-12
3.765744510849354e-12
3.435004994403994e-12
3.133168369445623e-12
2.838839147646255e-12
2.4069006631613977e-12
2.199055921234077e-12
2.0015132685764784e-12
1.8262012471151627e-12
1.6684821922413916e-12
1.5217230652927704e-12
1.3855283798570916e-12
1.265807534307548e-12
1.1544547696674824e-12
1.0529730734140099e-12
9.602854854667319e-13
8.757995450841755e-13
7.987481517891591e-13
7.273770045990484e-13
6.643793079214316e-13
6.059188210297949e-13
5.526493878204535e-13
5.039937671452719e-13
4.596496778026272e-13
4.184908450311623e-13
3.824085535667992e-13
3.4808681106280197e-13
3.174606268369885e-13
2.8955139046525363e-13
2.6405602987580715e-13
2.4123410472352963e-13
2.2000895191982947e-13
2.0065099339014705e-13
1.8301693684210698e-13
1.666121410847972e-13
1.522117996957683e-13
1.3881827537911082e-13
1.2638682763884203e-13
1.1526812612224993e-13
1.0530541286809234e-13
9.603976902213314e-14
8.744077123958157e-14
7.974950727188678e-14
7.28550887794542e-14
6.646746309280449e-14
6.059911102066642e-14
5.518424683876066e-14
5.0318934534314963e-14
2.2195968917813862e-11
2.4328464868135908e-11
2.6684193693339144e-11
2.928715478430437e-11
3.20998612137354e-11
3.5172923811494865e-11
3.8576686295327115e-11
4.2317026968951335e-11
4.638613078922672e-11
5.0835500589611306e-11
5.575422419944673e-11
6.115875628663048e-11
6.703655806294613e-11
7.348262855416983e-11
8.058811159251964e-11
8.83999054945834e-11
9.689134577617164e-11
1.0620983474973237e-10
1.1650010290851824e-10
1.2776037852774633e-10
1.4002361752938669e-10
1.535492032984506e-10
1.6839932444898886e-10
1.8465382926102662e-10
2.0238132618003992e-10
2.2194625725891226e-10
2.433235524058019e-10
2.669214795122229e-10
2.9256783032336445e-10
3.2089767933595574e-10
3.5175213178672297e-10
3.8564770175554573e-10
4.229968816689027e-10
4.638031804026224e-10
5.08563773907282e-10
5.574022435053776e-10
6.111712242558316e-10
6.701479009174474e-10
7.347499343492307e-10
8.05649402107919e-10
8.832988162245754e-10
9.68778575355464e-10
1.0622093791548916e-09
1.164600628740296e-09
1.2763846210071435e-09
1.399843508571318e-09
1.5342096655665402e-09
1.682467511182701e-09
1.8444426742040898e-09
2.0212685030747767e-09
2.2156301357083578e-09
2.4293765585559438e-09
2.66263718881728e-09
2.9181042780884118e-09
3.1977533923159986e-09
3.5026505350403967e-09
3.837316168736136e-09
4.2045856238304e-09
4.603078867599304e-09
5.039712042863304e-09
5.517936325281872e-09
6.037453510854644e-09
6.603072691955113e-09
7.218039265499042e-09
7.882914297604871e-09
8.608395178040094e-09
9.386476782027493e-09
1.0231027337533563e-08
1.1130743553034753e-08
1.2096094453544246e-08
1.312709972091138e-08
1.4212782900680596e-08
1.5347227615117233e-08
1.6532260506913302e-08
1.7758096370937155e-08
1.8998944854326e-08
2.0234801059816363e-08
2.1455835696042364e-08
2.263663736319832e-08
2.3725368746313127e-08
2.4720840264522942e-08
2.5559207275097134e-08
2.6235246144628826e-08
2.6723757448481265e-08
2.697948389445029e-08
2.7017535908206313e-08
2.6836524413032315e-08
2.641768309161349e-08
2.5692762650414032e-08
2.4916722522434402e-08
2.398320081754864e-08
2.292953418821138e-08
2.1787381569910333e-08
2.0587145875293365e-08
1.935650139997678e-08
1.811955005834664e-08
1.6896372884402662e-08
1.570302087312543e-08
1.4551736423420706e-08
1.3451350222831285e-08
1.2407754032745629e-08
1.1424430349527312e-08
1.050291031393507e-08
9.643207924724466e-09
8.844194638392108e-09
8.103928958082143e-09
7.4181679558547385e-09
6.789195177124363e-09
6.208738844292594e-09
5.675339313651792e-09
5.18579887788639e-09
4.736985164040989e-09
4.325874630941657e-09
3.949569410822012e-09
6.499977674030296e-10
6.011309134795113e-10
4.2249616626778805e-10
3.916775581283153e-10
3.621183913452429e-10
3.3406988688720354e-10
3.0763123217604227e-10
2.1117181823122294e-10
1.9438062574945598e-10
1.7921353907287012e-10
1.6470835128282624e-10
1.1171335927306681e-10
1.028157314531894e-10
9.448836502613367e-11
8.6726920396388e-11
7.952147773363757e-11
7.284970468703715e-11
6.668826431088526e-11
4.4737548306391284e-11
4.098779102512832e-11
2.7907502840197995e-11
2.5717661468953446e-11
1.8985427446647362e-11
1.741029350130698e-11
1.5944691170498593e-11
1.4603922031591254e-11
1.3378227590469522e-11
1.221866604577903e-11
1.1163523425790117e-11
1.0200033709549097e-11
9.31700001971727e-12
8.511866247972795e-12
7.771681843415541e-12
7.090756726338051e-12
6.4743360266874874e-12
5.908379055123591e-12
5.39210144607767e-12
4.921834665576132e-12
4.487747947088767e-12
4.09403611477838e-12
3.734768893675996e-12
3.4054119888671596e-12
3.1054876440289065e-12
2.834586578057215e-12
2.5855065438385255e-12
2.188938828053521e-12
1.996499954044331e-12
1.820985374177592e-12
1.6609597948557984e-12
1.5147878158146523e-12
1.3719647239805133e-12
1.2512815578210747e-12
1.1492280784093493e-12
1.048131729928505e-12
9.559420335452731e-13
8.718345780434998e-13
7.89591010520245e-13
7.20129747817446e-13
6.613883973002387e-13
6.031919946154753e-13
5.501183441608284e-13
5.017183651233458e-13
4.5439311007064695e-13
4.144141174695139e-13
3.8061078799791813e-13
3.47209090984054e-13
3.143676428081374e-13
2.887182751777179e-13
2.6147968967484704e-13
2.3847350991233797e-13
2.1749062447587289e-13
1.997460518493053e-13
1.8217178242194016e-13
1.6499035193963598e-13
1.5152588856510615e-13
1.372298288327294e-13
1.260345312496218e-13
1.1414405435125547e-13
1.0483103339058609e-13
9.561867487659286e-14
8.658809784999804e-14
7.952476654539842e-14
7.252920958921546e-14
6.568450363809086e-14
6.032661614435344e-14
5.4635054820980483e-14
4.982853697725517e-14
1.753286693927317e-11
1.9218687656873315e-11
2.1089859295150555e-11
2.312835134028104e-11
2.5352195737640326e-11
2.7793504429735226e-11
3.047967419140578e-11
3.342601793545626e-11
3.6645635300105176e-11
4.0157332332164764e-11
4.403839353107133e-11
4.8305881380000026e-11
5.296803697543628e-11
5.806408539565185e-11
6.364258894331378e-11
6.982275252029015e-11
7.651422483500358e-11
8.389959822793192e-11
9.200578938968778e-11
1.0091670766917831e-10
1.1060938365454823e-10
1.212945559126549e-10
1.3301288142458012e-10
1.4585092222800103e-10
1.5990702529493564e-10
1.7532463152236263e-10
1.9221281533687238e-10
2.1078312513896167e-10
2.3115961334881768e-10
2.53414164856289e-10
2.7791886524377397e-10
3.046447622558621e-10
3.341072244717066e-10
3.6634187319851284e-10
4.0161029460862817e-10
4.4041549265573065e-10
4.828991817544733e-10
5.295057178750154e-10
5.804335073765663e-10
6.36574085548881e-10
6.977917690202791e-10
7.652326410385584e-10
8.388777015236513e-10
9.199388210206889e-10
1.0085913002784829e-09
1.1055856596170309e-09
1.2121351404383927e-09
1.32888141369736e-09
1.4571753005091285e-09
1.5971389081411341e-09
1.7511772065345896e-09
1.91923637588258e-09
2.1036898053835323e-09
2.305763607691868e-09
2.5270370954803305e-09
2.769284713905502e-09
3.0350265559764727e-09
3.325127956087013e-09
3.6416199198434752e-09
3.9890722472950524e-09
4.3668712658895645e-09
4.78106359097002e-09
5.231684558862757e-09
5.722476686104202e-09
6.254981153235139e-09
6.835860427891547e-09
7.462493095126782e-09
8.1415070047277e-09
8.875370331202486e-09
9.660182781355209e-09
1.0502026006808823e-08
1.1400885536614495e-08
1.2350386738679265e-08
1.334612788071412e-08
1.4387059198586301e-08
1.54648401281599e-08
1.655796451792941e-08
1.766022006670911e-08
1.8752993465603976e-08
1.980210399457042e-08
2.079328445369584e-08
2.1695072127400634e-08
2.2483711802266947e-08
2.311838272433562e-08
2.3593760010675744e-08
2.3872206092859146e-08
2.3956511663566213e-08
2.3838334216824012e-08
2.3527411785842544e-08
2.302696127257038e-08
2.227125680744175e-08
2.1469276714851206e-08
2.0559563948432614e-08
1.9564410862005417e-08
1.85160724305264e-08
1.7425389202485744e-08
1.633310931485392e-08
1.5244435112771082e-08
1.41753925272188e-08
1.314500646219941e-08
1.2161245207036894e-08
1.122333825599915e-08
1.0338265765928546e-08
9.507770246212034e-09
8.732172481210523e-09
8.010688496734494e-09
7.339869915839028e-09
6.7232714882989104e-09
6.15112745335079e-09
5.627389712660091e-09
5.144477092992558e-09
4.6999285996986725e-09
4.294590693155378e-09
3.921098419336545e-09
3.5811156966301837e-09
3.268294413903497e-09
5.442763082567734e-10
5.02965360892033e-10
3.546428820907593e-10
3.2807533071094607e-10
3.028195519949359e-10
2.789766840068975e-10
1.9089995479719355e-10
1.764163428581083e-10
1.624453926685817e-10
1.4908410215989005e-10
1.0086527050878301e-10
9.308443601572714e-11
8.55745187769788e-11
7.856917427205542e-11
7.205848236610237e-11
6.586538174318095e-11
6.045309631171306e-11
4.029272438932222e-11
3.697835192728653e-11
3.3858661311305536e-11
2.321018790884344e-11
1.7169271949102017e-11
1.579979168751421e-11
1.4432260653905294e-11
1.3215371475758444e-11
1.2132292551284989e-11
1.1095614955100154e-11
1.0142892528545503e-11
9.268343416156515e-12
8.4666080057019e-12
7.707084362407842e-12
7.036867675774204e-12
6.4236354616672465e-12
5.8820007530856525e-12
5.350558384388946e-12
4.8823963698926846e-12
4.469291339975313e-12
4.06437078825555e-12
3.708428779445259e-12
3.392256251219293e-12
3.0855218952704905e-12
2.8236964021616876e-12
2.5673201332723143e-12
2.1640256484675703e-12
1.9738503554984714e-12
1.8004585009062272e-12
1.642079412207638e-12
1.4977043019251032e-12
1.3754951055724847e-12
1.24586119402426e-12
1.1442125522590691e-12
1.03633134552617e-12
9.452689282257e-13
8.680147657202605e-13
7.862026207547848e-13
7.170171427521369e-13
6.584912043529034e-13
5.964232635225164e-13
5.477286894193128e-13
4.960828603190697e-13
4.524754167614465e-13
4.126338367120237e-13
3.7635592002191135e-13
3.432180476262504e-13
3.1301829062140525e-13
2.8746245476521517e-13
2.621669088161307e-13
2.391000536803851e-13
2.1806195020840352e-13
1.9750414442325273e-13
1.8012502288076866e-13
1.642776321228642e-13
1.4982398020529528e-13
1.366424806485372e-13
1.246195748774989e-13
1.1365590408539124e-13
1.0365416856127957e-13
9.453465168320198e-14
8.62323113854427e-14
7.917728330995858e-14
7.221117822775648e-14
6.540317307114005e-14
5.964878901425067e-14
5.440127440107701e-14
4.9616135821060904e-14
1.385378664559893e-11
1.518287572034801e-11
1.6661741852343803e-11
1.8270451413736896e-11
2.0027732340388005e-11
2.1953410294892095e-11
2.4078757820456648e-11
2.640807760157627e-11
2.8952466631322347e-11
3.172729355941816e-11
3.479607180085092e-11
3.8159837036123136e-11
4.1840400594876986e-11
4.586395064807909e-11
5.029677954198891e-11
5.5169340628359825e-11
6.045477148251367e-11
6.628961817274832e-11
7.26920154425841e-11
7.973887732466475e-11
8.739473389017824e-11
9.586265569169786e-11
1.0509987734242009e-10
1.152430513125347e-10
1.2631888362578922e-10
1.385292114253908e-10
1.5187139671838428e-10
1.6658846397624124e-10
1.826073269476685e-10
2.002272348162664e-10
2.1954756418641306e-10
2.4070583271973586e-10
2.640035351350942e-10
2.89472575528893e-10
3.1732757148495004e-10
3.479175508889337e-10
3.8157807727987784e-10
4.1840402510803187e-10
4.587444921268245e-10
5.028891512054517e-10
5.513669239412288e-10
6.04543496599055e-10
6.630276331159028e-10
7.267743889472872e-10
7.970264943948135e-10
8.736535870401682e-10
9.578673573735011e-10
1.0501506024494362e-09
1.1516299019857187e-09
1.2622319693412536e-09
1.384102370698003e-09
1.5173276753310789e-09
1.6628473826521359e-09
1.823182482256039e-09
1.99833356937872e-09
2.190152630928093e-09
2.3995571339486684e-09
2.6293535641812644e-09
2.880788464764371e-09
3.1557626757831613e-09
3.4563371908279315e-09
3.784709601161877e-09
4.143136396912964e-09
4.535213168261203e-09
4.959924767720481e-09
5.424660376118563e-09
5.926640422878521e-09
6.472439847363525e-09
7.0629004816260875e-09
7.701961251186184e-09
8.385203206001113e-09
9.121567307059278e-09
9.902054464932006e-09
1.0734934296198108e-08
1.160670742577568e-08
1.2523917466883002e-08
1.3466873250571515e-08
1.4435152267383597e-08
1.54163943613445e-08
1.6382569443576186e-08
1.733043826623421e-08
1.822530119170496e-08
1.904227059523413e-08
1.9765762113142343e-08
2.037185264667511e-08
2.082295751494234e-08
2.111678784090482e-08
2.123617501917525e-08
2.1176135938058774e-08
2.094450848309601e-08
2.05403001431284e-08
1.9897427097561837e-08
1.9220403672156764e-08
1.843666413740129e-08
1.7564230463524306e-08
1.6647929176754615e-08
1.568451426288961e-08
1.4719044898885545e-08
1.3745656574482784e-08
1.280037678602005e-08
1.1878416408185924e-08
1.0989039498908224e-08
1.0146830991452882e-08
9.350781841713245e-09
8.602836819901478e-09
7.903587164426368e-09
7.2552604885802445e-09
6.64835010159395e-09
6.091759611388086e-09
5.573533027038477e-09
5.098332489155095e-09
4.661335214612015e-09
4.260038029673467e-09
3.8934224165171775e-09
3.5546019066611042e-09
3.245727834034291e-09
2.9642420056950164e-09
4.905308765820501e-10
4.535649669351275e-10
3.208620944015744e-10
2.970109440458177e-10
2.7429234931170825e-10
2.5280909146291747e-10
2.3229244610974509e-10
1.5947058611875753e-10
1.4664718163228587e-10
1.351263769766681e-10
9.108110445623905e-11
8.410694222354219e-11
7.715663198012783e-11
7.086193163150075e-11
6.500650458056154e-11
5.972693237438449e-11
5.4558942707901776e-11
4.992848566781945e-11
3.358522572423643e-11
3.0757930717250545e-11
2.1048532399403635e-11
1.555396768798543e-11
1.427088946573545e-11
1.3068367263663373e-11
1.1980136176922102e-11
1.0964360256644971e-11
1.0028853073870116e-11
9.159944440951813e-12
8.37896548011955e-12
7.647373898928889e-12
6.984339854795389e-12
6.377276367666231e-12
5.8218221678137165e-12
5.3190379511094434e-12
4.85432854359338e-12
4.425427454850861e-12
4.041770038596446e-12
3.6840516361796424e-12
3.3610181171634705e-12
3.0690221066628887e-12
2.7969577442495633e-12
2.5513560446390686e-12
2.3271937175543902e-12
1.9865289184548423e-12
1.8016574084700964e-12
1.6450609646206823e-12
1.5004444227297539e-12
1.3748707202944201e-12
1.2539705975870729e-12
1.14370385787011e-12
1.0382878060980732e-12
9.514248662136784e-13
8.676762964300631e-13
7.876931352218777e-13
7.183952856514667e-13
6.5829760985256e-13
6.00342041448208e-13
5.450170160428836e-13
4.970384309169179e-13
4.554076969910192e-13
4.153461878358425e-13
3.7881709777782946e-13
3.438943671627694e-13
3.136171244079929e-13
2.8735693098016635e-13
2.6206754923290233e-13
2.390321943174691e-13
2.1798244660490563e-13
1.988028736923261e-13
1.8121547140294926e-13
1.6536470912237345e-13
1.5080840770586537e-13
1.375401145432448e-13
1.2485934709382074e-13
1.144031204687026e-13
1.0385352392998197e-13
9.469693431168466e-14
8.678561760581193e-14
7.878211792756697e-14
7.185063292636844e-14
6.553019113361444e-14
6.004181058543837e-14
5.450513500821007e-14
4.994082790390939e-14
1.0940199277099393e-11
1.1993493678662342e-11
1.3151352000130576e-11
1.4426954568030029e-11
1.5818040657679814e-11
1.7334525932084082e-11
1.9013904980549798e-11
2.0846457379622885e-11
2.286016769705833e-11
2.505888919303731e-11
2.7469108425246585e-11
3.012950878361566e-11
3.303707066623415e-11
3.621468417169005e-11
3.970370545801464e-11
4.355085226244999e-11
4.7734027317784656e-11
5.234294053818085e-11
5.741485542697651e-11
6.294551688609073e-11
6.902893053832324e-11
7.569551531034915e-11
8.296474707774241e-11
9.097378840858704e-11
9.974123840172076e-11
1.0941456399726792e-10
1.1995320398157452e-10
1.315424051004594e-10
1.4418701861855899e-10
1.5814621667479774e-10
1.7335650645674403e-10
1.9012064680746663e-10
2.0840665253830938e-10
2.2851296952646602e-10
2.5064056814078505e-10
2.7480184454585207e-10
3.0131250726453044e-10
3.302990076074076e-10
3.622489451814582e-10
3.9721181535700783e-10
4.353782292572707e-10
4.773699399032113e-10
5.234235338881709e-10
5.739016493559199e-10
6.292233776303774e-10
6.90098681421277e-10
7.566380750393405e-10
8.293103269843579e-10
9.092439183035436e-10
9.968496260891911e-10
1.0931760169888928e-09
1.1981045118247336e-09
1.3137896014486389e-09
1.439778054034772e-09
1.578675955621981e-09
1.7298699632825027e-09
1.8959560287764626e-09
2.07780276036285e-09
2.2775170930826915e-09
2.494665121660384e-09
2.7328975067712992e-09
2.993360283724827e-09
3.2779314008957093e-09
3.588634364290848e-09
3.927565347780544e-09
4.2969114675713455e-09
4.698919780996541e-09
5.1372986437526225e-09
5.609756687757611e-09
6.124591210127929e-09
6.676797289559559e-09
7.275194768601226e-09
7.912578333265837e-09
8.59537415598893e-09
9.323273478896475e-09
1.0085847955025768e-08
1.089052336264198e-08
1.1719270147912428e-08
1.2573128245772501e-08
1.3442112843631215e-08
1.4300773754325926e-08
1.514426830665519e-08
1.5954249316653922e-08
1.669576643155493e-08
1.7365608596246895e-08
1.7921968484068046e-08
1.8365224660989037e-08
1.865737243207083e-08
1.8802422082726602e-08
1.8788993324977522e-08
1.8617652661242146e-08
1.829550174427526e-08
1.7776160257674157e-08
1.7202844901547056e-08
1.652956384627919e-08
1.5778552243555173e-08
1.4970079577907336e-08
1.4127548126780784e-08
1.326708259553567e-08
1.2406571751364127e-08
1.1558771915604337e-08
1.0734130014795982e-08
9.940554665317384e-09
9.183644467061592e-09
8.46705632863745e-09
7.792838395322413e-09
7.162083464313011e-09
6.573616317658815e-09
6.027726381437072e-09
5.521807807654931e-09
5.054844763455332e-09
4.624505413491081e-09
4.228618676313724e-09
3.8651078436885224e-09
3.5312496183950654e-09
3.2254014961322876e-09
2.945434743186828e-09
2.6889640569512295e-09
4.432333696709063e-10
4.100795265305738e-10
2.891687674587854e-10
2.6745205068765155e-10
2.4749971933055846e-10
2.2822055837954354e-10
2.1013046477321727e-10
1.4406405628746055e-10
1.3249319551764026e-10
1.2189610484648862e-10
8.292430113383165e-11
7.621607411812411e-11
7.011987362862194e-11
6.44195559882551e-11
5.911266683338746e-11
5.4188180210116786e-11
4.961005508050513e-11
4.5427779450338286e-11
3.05772175546277e-11
2.8008606687861418e-11
1.894679515977379e-11
1.7492079815256646e-11
1.2929352602108237e-11
1.1876513446633187e-11
1.087884716262707e-11
9.958197545265309e-12
9.109735965694528e-12
8.313719451767166e-12
7.598325212269728e-12
6.963148690940234e-12
6.352708580047216e-12
5.800891010100883e-12
5.295755456822543e-12
4.830516871805078e-12
4.411747355106179e-12
4.025909146769645e-12
3.674094943121518e-12
3.3515922079316195e-12
3.0520299362731803e-12
2.7895251528382907e-12
2.5446531827768862e-12
2.3212040121673673e-12
2.1133848006998222e-12
1.791357177493774e-12
1.6461888067411225e-12
1.4904217132321277e-12
1.3593299969277452e-12
1.2491199178789843e-12
1.1308015203655638e-12
1.0390862182073023e-12
9.477037216852835e-13
8.644516846097442e-13
7.88331660272252e-13
7.136138991531609e-13
6.557109154338523e-13
5.937300506445191e-13
5.454200815177237e-13
4.974319001281939e-13
4.5367696412977694e-13
4.137567850891235e-13
3.7735379294340467e-13
3.4415189318737384e-13
3.115415474975052e-13
2.841489361624208e-13
2.5913590349266866e-13
2.3633590684480177e-13
2.1715315810332587e-13
1.980493731372597e-13
1.8062338998120676e-13
1.6475739914915347e-13
1.4911771905863866e-13
1.369906416916352e-13
1.2496109323492306e-13
1.1396615866953555e-13
1.0316640777927715e-13
9.409211039178288e-14
8.645323297499508e-14
7.884276623291541e-14
7.192474963417396e-14
6.558411725727688e-14
5.937155871938912e-14
5.41449005286464e-14
4.939869439234775e-14
8.646870548749219e-12
9.477625145519017e-12
1.0397832716256555e-11
1.1405710818609079e-11
1.2501254240972232e-11
1.370419908907308e-11
1.502490587290566e-11
1.648087636542615e-11
1.8065336265503387e-11
1.9803968896207014e-11
2.17140840049005e-11
2.3818699692714152e-11
2.610893661458356e-11
2.8627945528331946e-11
3.1386700292641265e-11
3.4417255708813136e-11
3.7722417587604556e-11
4.1378999735311666e-11
4.536056931549516e-11
4.9760996075302204e-11
5.4552262710520677e-11
5.980286700827129e-11
6.558699903544812e-11
7.19167756991826e-11
7.884901884338385e-11
8.644202773076997e-11
9.476683595370409e-11
1.0396001959308678e-10
1.139854205529502e-10
1.2498454235243515e-10
1.3704394806926578e-10
1.5025235669790377e-10
1.647516411726541e-10
1.8064750313764534e-10
1.9801694848858333e-10
2.1710575197704025e-10
2.3813017087538866e-10
2.6102712761969335e-10
2.862912276728864e-10
3.1392318308866624e-10
3.441892672799275e-10
3.7738635441221773e-10
4.137986552562591e-10
4.5370834442091143e-10
4.974467976296551e-10
5.454225113424196e-10
5.980201069613588e-10
6.554431157663012e-10
7.186275740263639e-10
7.878879318075978e-10
8.640875847770238e-10
9.473358062557685e-10
1.038548750713886e-09
1.138529215633121e-09
1.2476610738944416e-09
1.3681083725444838e-09
1.499593690261404e-09
1.6435967583650703e-09
1.8006756632264551e-09
1.973231217235335e-09
2.16206592515577e-09
2.3694389487919702e-09
2.595376880728246e-09
2.8422840850166757e-09
3.110855895753919e-09
3.406086893693325e-09
3.7255183216991735e-09
4.075921412586876e-09
4.455505780510189e-09
4.867501483852295e-09
5.311968515939634e-09
5.793954677239277e-09
6.315331822308231e-09
6.872936957948793e-09
7.469008841733234e-09
8.100239767939924e-09
8.773125578635002e-09
9.47645356731416e-09
1.0208161559295805e-08
1.0961477288355106e-08
1.1727400254775778e-08
1.249424858977429e-08
1.3248140626121728e-08
1.3972626169462158e-08
1.4649368723918713e-08
1.5258882119368853e-08
1.5781533209373877e-08
1.6193441621455318e-08
1.6495040351618837e-08
1.6658311237091e-08
1.6681595760097916e-08
1.655872379109692e-08
1.631103700136213e-08
1.586691740910889e-08
1.538380024279178e-08
1.4810435148004083e-08
1.4156516727947998e-08
1.3454072306883467e-08
1.27127579192817e-08
1.1952701225032992e-08
1.1186387887231613e-08
1.0433429903528755e-08
9.694367439184224e-09
8.98356203700685e-09
8.305970148573886e-09
7.659897336713785e-09
7.0543305781547285e-09
6.483909031625899e-09
5.95315658264545e-09
5.459880882488868e-09
5.002875411177376e-09
4.5805854031735545e-09
4.191228608253057e-09
3.833708053868936e-09
3.5035940658251727e-09
3.2020674527906203e-09
2.9249363458905635e-09
2.671086569705703e-09
2.438730132034291e-09
4.0089893612029567e-10
3.7161485565966086e-10
2.6104404427971634e-10
2.4196105700409247e-10
2.2370700897621212e-10
2.057223529589839e-10
1.9005403054209963e-10
1.30258976514315e-10
1.2045177979450437e-10
1.10824200571034e-10
1.0164013114253064e-10
6.933777496982717e-11
6.363892851838975e-11
5.848518436945034e-11
5.383339179993181e-11
4.935997418549316e-11
4.521989054313211e-11
4.12786669634927e-11
2.7742751699344984e-11
2.5416641424625064e-11
1.724623911604057e-11
1.5880829704599966e-11
1.1746434600132995e-11
1.0702632147793796e-11
9.788092150450351e-12
9.035503518263535e-12
8.213799176850287e-12
7.510900681361478e-12
6.865326785228739e-12
6.273065834064324e-12
5.729880108003842e-12
5.232390382664065e-12
4.777145890166954e-12
4.360809839288103e-12
4.005831850210012e-12
3.6320338544618102e-12
3.314173321392068e-12
3.0238183046436596e-12
2.758774311053722e-12
2.5167742046161177e-12
2.310801973623987e-12
2.105817622085266e-12
1.9103303366282665e-12
1.6232276425291058e-12
1.4847364045756276e-12
1.3536311322990652e-12
1.2317701759276742e-12
1.1266208172037538e-12
1.0249262207718524e-12
9.346153709995422e-13
8.547624749703099e-13
7.77475717851584e-13
7.090501436415093e-13
6.466663605665796e-13
5.897751300633754e-13
5.393882613186154e-13
4.919324163379995e-13
4.486526543681614e-13
4.092347615092128e-13
3.721753310543305e-13
3.4036807943229705e-13
3.104089210221328e-13
2.8309797337755956e-13
2.5747070788492113e-13
2.348171233172691e-13
2.1415686764732387e-13
1.9585871011496034e-13
1.7813087779022634e-13
1.6291056033574454e-13
1.485864956853324e-13
1.3512657134823e-13
1.235817162916585e-13
1.1239532583178532e-13
1.0252435178618354e-13
9.374837807440042e-14
8.550028556872661e-14
7.797667870603265e-14
7.111630055364484e-14
6.485858097469166e-14
5.916269904683074e-14
5.39486567406711e-14
4.906499541786525e-14
6.8330434516448936e-12
7.489881951127476e-12
8.213872061162816e-12
9.010819338472113e-12
9.876206799987655e-12
1.0828702677347068e-11
1.1874042124551545e-11
1.3019499281366753e-11
1.4276654390831023e-11
1.564547909281962e-11
1.7154561266324062e-11
1.882087896906085e-11
2.0633123929581983e-11
2.2616973519020155e-11
2.480134620881793e-11
2.7199137028026824e-11
2.981794555161357e-11
3.2695199155632334e-11
3.5846317286904284e-11
3.931083812577941e-11
4.309661927510887e-11
4.7259657017713145e-11
5.181331137838875e-11
5.6826135573094036e-11
6.228984111525527e-11
6.832496476661362e-11
7.490588175089128e-11
8.212672676823191e-11
9.004690698798293e-11
9.873541019573999e-11
1.0826277105464867e-10
1.187223677675549e-10
1.3015186287604335e-10
1.4270981616381977e-10
1.564824497470218e-10
1.716039230010408e-10
1.8811987086680205e-10
2.0627771096076063e-10
2.2621745115538032e-10
2.479971573627094e-10
2.7190774714386875e-10
2.9813431898968713e-10
3.2690566416123646e-10
3.584326017716724e-10
3.929899923051469e-10
4.3089519991756173e-10
4.724530868969128e-10
5.179975831356585e-10
5.679433378990294e-10
6.226932993991772e-10
6.828486539778231e-10
7.486524709031157e-10
8.205918413736751e-10
8.996276635896047e-10
9.864452733362052e-10
1.0811459209747943e-09
1.1851355003034548e-09
1.2990521348809506e-09
1.4238234091256069e-09
1.5604615565509566e-09
1.7100393241616204e-09
1.873750268969934e-09
2.0528585570050334e-09
2.248713951490722e-09
2.4632879601753235e-09
2.6965622216379512e-09
2.9523486282711288e-09
3.2299360709985974e-09
3.532926769997538e-09
3.863291107002724e-09
4.2203220122484595e-09
4.608113532333793e-09
5.0284563709514976e-09
5.479445797704231e-09
5.965187454649617e-09
6.485006352401694e-09
7.038618574585643e-09
7.624813876939246e-09
8.241194727619935e-09
8.885825591960723e-09
9.547543072899456e-09
1.0224463308631042e-08
1.0907417028602026e-08
1.1579892816835275e-08
1.2230190925463171e-08
1.2839573682774607e-08
1.3396356604315836e-08
1.3883383668810828e-08
1.4275100138464019e-08
1.4565589524564124e-08
1.4740414444567694e-08
1.4795560672401234e-08
1.4719340686485069e-08
1.4524319945485083e-08
1.41554988850085e-08
1.3750473501374853e-08
1.3258608970409133e-08
1.2695836913278432e-08
1.2081920960640152e-08
1.143141039315806e-08
1.0760719506576476e-08
1.0083511237817153e-08
9.411332217400577e-09
8.753503850676075e-09
8.11722269793037e-09
7.507333620128679e-09
6.9287157581072145e-09
6.3822940281810855e-09
5.8695743124664255e-09
5.3907458049970305e-09
4.945335524280118e-09
4.532372790136318e-09
4.150308295143693e-09
3.79809619806711e-09
3.4740044083076023e-09
3.175882575619336e-09
2.902024295386564e-09
2.651058623965893e-09
2.4212651656600783e-09
2.210753690642916e-09
2.018043251783054e-09
3.3549454745211486e-10
3.10037567980484e-10
2.187541993537705e-10
2.0237166369335355e-10
1.8674574711098004e-10
1.7204516092644189e-10
1.1871013997916076e-10
1.095012631504897e-10
1.0026773746251062e-10
9.214231944747517e-11
6.202226735759811e-11
5.755715412928414e-11
5.2491932508580123e-11
4.858249971183131e-11
4.4557161668934165e-11
4.0827088480622485e-11
3.738129065725865e-11
2.4962246361710838e-11
2.2840122581483538e-11
1.569072808786308e-11
1.4385167151640117e-11
1.0624568422401455e-11
9.679926768525951e-12
8.878970222862034e-12
8.177585399456035e-12
7.43973055589748e-12
6.787878963177643e-12
6.219943973049602e-12
5.7168122236579825e-12
5.191964696303668e-12
4.769154700493763e-12
4.329187185511681e-12
3.975254888229939e-12
3.6280566336095077e-12
3.289179672836704e-12
3.02130200028112e-12
2.755714454174355e-12
2.5030003318991414e-12
2.281144529299338e-12
2.081104932912026e-12
1.909378131308881e-12
1.731609567154236e-12
1.4718199698168876e-12
1.351353920750217e-12
1.2245723269844901e-12
1.1238399233531768e-12
1.0187311032831036e-12
9.291170517111617e-13
8.530113866857161e-13
7.728961043336012e-13
7.095631410050604e-13
6.42925724933117e-13
5.863569290482232e-13
5.347773965803884e-13
4.877444802456007e-13
4.47766243788467e-13
4.0836646940060107e-13
3.724395173242523e-13
3.3744780006742914e-13
3.077999765452808e-13
2.8252878856752976e-13
2.5616545318238147e-13
2.3346187827153913e-13
2.129247907636223e-13
1.9418725656393139e-13
1.7710241809178734e-13
1.6258656807812876e-13
1.4829776632186246e-13
1.3435060326795735e-13
1.23338907599252e-13
1.1174673763066395e-13
1.0191480482697086e-13
9.355895875508792e-14
8.476995601448905e-14
7.731059371542881e-14
7.097775403658246e-14
6.430544240354534e-14
5.905409607852999e-14
5.384152118396577e-14
4.878222507479521e-14
5.399494621679662e-12
5.916104267229281e-12
6.492890061960549e-12
7.121825621559978e-12
7.803383460963515e-12
8.554488613115044e-12
9.386116172460766e-12
1.0291351325614915e-11
1.1285341299209425e-11
1.236271804077146e-11
1.3560276354996576e-11
1.4873771824737378e-11
1.6310315191938273e-11
1.7871324681984647e-11
1.9600537433417223e-11
2.1499766039416537e-11
2.3565251748613212e-11
2.584018086667356e-11
2.832498273077305e-11
3.1074602097357436e-11
3.406727859778245e-11
3.735803393675996e-11
4.095776121391061e-11
4.491114603773145e-11
4.9240232429579314e-11
5.4000091751421074e-11
5.92007718484109e-11
6.492143136034213e-11
7.11822160918053e-11
7.80506309992698e-11
8.558228684242795e-11
9.383098913294732e-11
1.0288650116314812e-10
1.128135438892308e-10
1.2370068907377988e-10
1.3562699001751773e-10
1.4865357921174152e-10
1.6306564757501596e-10
1.7872128804309027e-10
1.9604721841234203e-10
2.1486630949611363e-10
2.356840217264182e-10
2.5842557284912257e-10
2.8335343881056213e-10
3.106737630791781e-10
3.4064183367113955e-10
3.733550651548232e-10
4.095084114192887e-10
4.48999347883695e-10
4.922905268850228e-10
5.395343769333016e-10
5.917708677600531e-10
6.4879005236728e-10
7.113003718036333e-10
7.795088259071378e-10
8.548930344598797e-10
9.371726697946165e-10
1.0273228940309042e-09
1.125652418980406e-09
1.2342665111472582e-09
1.3527372478788322e-09
1.4824492118483185e-09
1.6237938045995632e-09
1.7797608927065092e-09
1.9488923374589367e-09
2.1353427258602313e-09
2.338208024256319e-09
2.559652877200699e-09
2.8000752493559264e-09
3.0630800562114627e-09
3.350532049864727e-09
3.6615041119580007e-09
3.997150079827366e-09
4.361800425973437e-09
4.755250141310296e-09
5.1803869159974174e-09
5.631719093564524e-09
6.1175054918492e-09
6.630369534371905e-09
7.17064194284541e-09
7.73231071673054e-09
8.319801560569786e-09
8.91797811328768e-09
9.518069145683283e-09
1.0117123792674069e-08
1.0703858995991957e-08
1.1252179216823308e-08
1.1759519503370001e-08
1.2210965334802959e-08
1.2582195110022966e-08
1.2864023569338725e-08
1.3045541990981985e-08
1.3119114699821182e-08
1.3081957426216914e-08
1.293057851254894e-08
1.2685809939993242e-08
1.2286679261168183e-08
1.1868486674950535e-08
1.1384180033208488e-08
1.0849690673636866e-08
1.0279642554485593e-08
9.68840828755348e-09
9.088259173876364e-09
8.490446194722222e-09
7.903473254999772e-09
7.334325796782316e-09
6.7877746810323295e-09
6.26751642634871e-09
5.775675468432193e-09
5.313674140312156e-09
4.881741919264947e-09
4.479581220119128e-09
4.106430454990195e-09
3.761196664570807e-09
3.442552309773434e-09
3.1490320202456893e-09
2.8791736795385945e-09
2.6312954058602595e-09
2.403926579944297e-09
2.195525247372329e-09
2.004790988353356e-09
1.83021913008158e-09
3.037924681520957e-10
2.8086764755100483e-10
1.9725563106168807e-10
1.8325790715755093e-10
1.6924479050936998e-10
1.5595002587404812e-10
1.4353457501763407e-10
9.881560561135062e-11
9.124688975929222e-11
8.392290518823934e-11
5.6948591927838957e-11
5.2456846653009625e-11
4.8243196579851047e-11
4.4307512919894206e-11
4.038823071813471e-11
3.701551455433844e-11
3.4114330428662685e-11
3.1219559090602696e-11
2.08517292398521e-11
1.9095865001360943e-11
1.2980775409979887e-11
9.643851668427964e-12
8.868043463658853e-12
8.128656111517711e-12
7.444365236388068e-12
6.8134326678279995e-12
6.232086106415287e-12
5.684808469151423e-12
5.195193961364624e-12
4.755249615640066e-12
4.3345769952074256e-12
3.9525306623822074e-12
3.6212250619085932e-12
3.3052527419248006e-12
3.0165140559726927e-12
2.7466311936539744e-12
2.506000045276615e-12
2.2924735012648866e-12
2.0905734328358028e-12
1.9071365071889026e-12
1.7397286590126127e-12
1.4751952888283084e-12
1.3472623630522743e-12
1.2270950226371481e-12
1.1189031220071666e-12
1.0209672581656645e-12
9.313831874992244e-13
8.494979256365087e-13
7.74781781248263e-13
7.066476834038166e-13
6.445206063764224e-13
5.878138099109745e-13
5.357996535305391e-13
4.886664143747985e-13
4.456862538054616e-13
4.0670541135664153e-13
3.7092507557591e-13
3.3828394134094153e-13
3.085263626624313e-13
2.814324939593558e-13
2.566223875575039e-13
2.34051435244141e-13
2.133414560516747e-13
1.9467746102723143e-13
1.7754596947862602e-13
1.6192657056558146e-13
1.4760928125300535e-13
1.3469115406924355e-13
1.2276601710741549e-13
1.1202742052521058e-13
1.0217385935190207e-13
9.318082843272043e-14
8.498342701146256e-14
7.7506469598761e-14
7.068676802520494e-14
6.447196700925121e-14
5.879530482860966e-14
5.362672491667996e-14
4.890487779201196e-14
4.262911261523631e-12
4.672550356665106e-12
5.125531146353947e-12
5.622557261515771e-12
6.163291859481641e-12
6.755642021932963e-12
7.409603605723099e-12
8.12534511426618e-12
8.908613730590705e-12
9.764310167005485e-12
1.0704394199429214e-11
1.1742136694985304e-11
1.2875639164216057e-11
1.4113208080308176e-11
1.547316039272525e-11
1.6972599580908593e-11
1.8602681388540863e-11
2.0398465176599853e-11
2.237032342499026e-11
2.4530435290241325e-11
2.6893090019567562e-11
2.9493135329184325e-11
3.2332897212748907e-11
3.545363897891414e-11
3.887370538647583e-11
4.26310664928186e-11
4.673361083559208e-11
5.125295637330845e-11
5.619239549355996e-11
6.161889944758497e-11
6.756406376867502e-11
7.407146322561021e-11
8.12195258577453e-11
8.905628626446278e-11
9.765104357313867e-11
1.0707342227133571e-10
1.1739569235024654e-10
1.2872670267633593e-10
1.4114919436630593e-10
1.547633601617426e-10
1.6969687869712842e-10
1.860539260781485e-10
2.040077187311893e-10
2.2368732474471082e-10
2.4525601548307035e-10
2.6891529892098863e-10
2.948769737730136e-10
3.232862042831083e-10
3.544912402827932e-10
3.8864724513283743e-10
4.2611669338073676e-10
4.671983486959875e-10
5.122249306362805e-10
5.616320670000674e-10
6.157462039797932e-10
6.750559335822108e-10
7.400600377075788e-10
8.11294507336541e-10
8.893441376408529e-10
9.747932345251453e-10
1.0685249000132405e-09
1.1710303122416168e-09
1.283440836316228e-09
1.406295655067687e-09
1.540824777831044e-09
1.6879728101429476e-09
1.84885951141055e-09
2.0246134733136298e-09
2.216682557218818e-09
2.426029959779316e-09
2.6539883475388272e-09
2.9022817029525436e-09
3.1723485374882994e-09
3.4648527272745814e-09
3.782019654221214e-09
4.123898241225325e-09
4.492199775175905e-09
4.8871803622899854e-09
5.308901735444994e-09
5.756794410350681e-09
6.229919516826289e-09
6.724514349933259e-09
7.238285495868434e-09
7.765681484600527e-09
8.300553501022772e-09
8.83333934030639e-09
9.353654719589362e-09
9.851041699956879e-09
1.031189305491233e-08
1.0722380407973441e-08
1.1069144538112027e-08
1.1340339179145438e-08
1.1523209087031567e-08
1.1612741408089959e-08
1.1605230814999196e-08
1.1498517941124774e-08
1.1299543494512504e-08
1.0975865986312894e-08
1.0621701046039516e-08
1.020577780831903e-08
9.741397591984179e-09
9.242795644312603e-09
8.722133698208191e-09
8.193121816547776e-09
7.659854932814983e-09
7.13807428278934e-09
6.628787051212693e-09
6.137231974463122e-09
5.671248685404301e-09
5.227468494667389e-09
4.811199856592678e-09
4.422620797705835e-09
4.058449654125711e-09
3.7212517604346728e-09
3.4090784618686864e-09
3.1207707132644784e-09
2.8557632560389726e-09
2.61128429349897e-09
2.386699393308096e-09
2.1806406202785464e-09
1.991772160436133e-09
1.8183690642178824e-09
1.660514683016062e-09
2.743970785337232e-10
2.542627202486549e-10
1.7783206881981775e-10
1.6472214823763025e-10
1.5221325224159084e-10
1.404084520602703e-10
1.2924326254025295e-10
8.933635028370986e-11
8.233596377730626e-11
7.61402961254391e-11
5.085915555381161e-11
4.681472622419096e-11
4.307023721035686e-11
3.9615661045318477e-11
3.630991354534123e-11
3.332411446649704e-11
3.048679005996027e-11
2.7936684456358395e-11
1.9042021420441417e-11
1.7463065596571332e-11
1.1877604093661187e-11
1.0815954001755101e-11
7.996096103157909e-12
7.331086389622862e-12
6.71471841728804e-12
6.14795457144376e-12
5.613616527725624e-12
5.142089818740358e-12
4.697937895276505e-12
4.293862239759868e-12
3.9211204580036025e-12
3.579860909200628e-12
3.2687181218960944e-12
2.9839906408170945e-12
2.723107170069274e-12
2.484909180040668e-12
2.268106850259466e-12
2.0681123184880633e-12
1.887545073658515e-12
1.7218675369872433e-12
1.5731163127513268e-12
1.3290065439257192e-12
1.2210210600615269e-12
1.1137548035755172e-12
1.0084257940066182e-12
9.26605006851893e-13
8.451477239185717e-13
7.710502959327021e-13
6.978935537664026e-13
6.409347331897081e-13
5.805412049713776e-13
5.29819458011764e-13
4.829097516877392e-13
4.4369294689998024e-13
4.01677113744688e-13
3.690688222267027e-13
3.3669509539739735e-13
3.0687377046694154e-13
2.79968420957207e-13
2.5533916412072296e-13
2.3289515857821937e-13
2.1082711983302522e-13
1.9369776125944612e-13
1.7535675362682352e-13
1.611167898789291e-13
1.4693681755726837e-13
1.3302350811033634e-13
1.222182995744101e-13
1.1064478261381283e-13
1.016647100530589e-13
9.271531177850678e-14
8.393486255052838e-14
7.654983959495892e-14
6.981425711005369e-14
6.41438619029243e-14
5.85013166866015e-14
5.335240877606277e-14
4.865865968911195e-14
3.3692935925280187e-12
3.692134319732318e-12
4.051305190438135e-12
4.444237200750526e-12
4.871184260863343e-12
5.3384816175038415e-12
5.855326161348628e-12
6.4199569622804065e-12
7.0416949192856676e-12
7.717005970136133e-12
8.460970586923023e-12
9.280857552348477e-12
1.0173943349922435e-11
1.1154880937078363e-11
1.2229860998679385e-11
1.3415109831321528e-11
1.4703574051675343e-11
1.6122807988120818e-11
1.767589754799043e-11
1.938853546797032e-11
2.1256125993693897e-11
2.330371026381525e-11
2.5549322240135095e-11
2.8022272082582436e-11
3.07230989039923e-11
3.3692410789574834e-11
3.6928659107444186e-11
4.050704772217682e-11
4.441372307966821e-11
4.868740353878456e-11
5.339792175406308e-11
5.854464367552047e-11
6.419509416272781e-11
7.038883832220468e-11
7.718221332694623e-11
8.46028351049799e-11
9.276544519016897e-11
1.0171961427802446e-10
1.1152866981881125e-10
1.2229355441558363e-10
1.3411773135978248e-10
1.4705556813373022e-10
1.612487031845318e-10
1.7680199413109608e-10
1.9385077624230254e-10
2.1255269761147068e-10
2.330010266452384e-10
2.5552977804877306e-10
2.8011001414955456e-10
3.071233637631145e-10
3.367362293181729e-10
3.692074783357504e-10
4.0489468983264403e-10
4.439255044975014e-10
4.865925875278909e-10
5.334788765245892e-10
5.850111596982948e-10
6.413466949797936e-10
7.029148566004295e-10
7.705469577453818e-10
8.448516876088864e-10
9.260468918930075e-10
1.01497433484402e-09
1.1123529180091113e-09
1.218949456331126e-09
1.3352793762325289e-09
1.4628589182763638e-09
1.6023532463972406e-09
1.754783051694001e-09
1.921243159671577e-09
2.103384144670202e-09
2.300856158347976e-09
2.5170170092805913e-09
2.7507648987906272e-09
3.005125556787629e-09
3.281418257153279e-09
3.578299052944309e-09
3.898988268114381e-09
4.244268553333104e-09
4.6123543780479234e-09
5.003836564759349e-09
5.4176781568233914e-09
5.851994026676892e-09
6.303843084815018e-09
6.7690179216403435e-09
7.241952075478176e-09
7.715519874510466e-09
8.17907166343716e-09
8.628406403336539e-09
9.046283587893206e-09
9.422639863525365e-09
9.743001037830272e-09
1.0003021498663316e-08
1.0185871223952907e-08
1.0284099643535728e-08
1.030098482744198e-08
1.0226009302284866e-08
1.0069646864351748e-08
9.802392201167574e-09
9.503808480383953e-09
9.146239790943583e-09
8.745421419082572e-09
8.309614801984035e-09
7.851692611027217e-09
7.382271038142101e-09
6.910348641815122e-09
6.442869528633859e-09
5.9885924992686084e-09
5.5494744726867316e-09
5.129784578025784e-09
4.731764532563021e-09
4.356136941389771e-09
4.00529686260048e-09
3.6769155549360303e-09
3.372719447232769e-09
3.090408401695141e-09
2.829159254701312e-09
2.5886630041598774e-09
2.367336865160184e-09
2.163951784608991e-09
1.977291500009029e-09
1.8064142844107388e-09
1.649637840708227e-09
1.5059260355566795e-09
2.4767626469964434e-10
2.2930082715467879e-10
1.612042468055689e-10
1.494251993442259e-10
1.3842805205757944e-10
1.2771183777197604e-10
1.173780170530443e-10
8.132566488423842e-11
7.45905164120076e-11
6.865378240801506e-11
6.310180121443444e-11
4.290786800489485e-11
3.963024719749025e-11
3.6293859079335354e-11
3.3313315630935056e-11
3.05455198283015e-11
2.798336487143568e-11
2.563158789262353e-11
1.705749932305217e-11
1.5571541378235423e-11
1.075872365677009e-11
9.824030272266724e-12
7.26104482566475e-12
6.659958285542685e-12
6.1066341221324655e-12
5.59058137954381e-12
5.115091639673728e-12
4.6774983189164764e-12
4.2708163998824286e-12
3.906528179633193e-12
3.568409761245691e-12
3.2551822551164578e-12
2.9749292315616006e-12
2.7126823497179927e-12
2.475846625339647e-12
2.259379698836198e-12
2.0616438778912074e-12
1.8810444586005987e-12
1.7146025768019272e-12
1.5673147620609503e-12
1.4296266464522184e-12
1.2075813327945604e-12
1.1015361861421982e-12
1.004769169003354e-12
9.165525044719773e-13
8.392764889739387e-13
7.624561475044994e-13
6.954373504726526e-13
6.342805946005209e-13
5.785071589106843e-13
5.276271890499449e-13
4.812143449750256e-13
4.4062911225721144e-13
4.002823114810654e-13
3.6652033031651676e-13
3.3295401167329786e-13
3.0486806909310127e-13
2.7694252614649866e-13
2.52589310668904e-13
2.3131283995166294e-13
2.1092738373486817e-13
1.9236807448041584e-13
1.7544328643665767e-13
1.6000932454533617e-13
1.453636764780226e-13
1.326303482705583e-13
1.209423513997058e-13
1.1027259497673422e-13
1.0056161253244361e-13
9.207902249748993e-14
8.364902085734787e-14
7.658686615566027e-14
6.985181620374909e-14
6.345247622660231e-14
5.787592107946371e-14
5.299332304779215e-14
4.813664081093502e-14
2.6628803880408972e-12
2.919994335882262e-12
3.2030875565484073e-12
3.5138689548963567e-12
3.850146565913389e-12
4.2200824384816846e-12
4.628643887941084e-12
5.075221918619108e-12
5.567536876063311e-12
6.0993811033486695e-12
6.6896808335912205e-12
7.338315671264822e-12
8.043370747495836e-12
8.816317349938136e-12
9.669821422421286e-12
1.0606698218408122e-11
1.1625426742305535e-11
1.2748077820013178e-11
1.397329500377698e-11
1.533021858521865e-11
1.6806651676242876e-11
1.842235060994475e-11
2.020580734349866e-11
2.2147199339474556e-11
2.4292048562605143e-11
2.6640045183427373e-11
2.9193696342738286e-11
3.202766722477069e-11
3.5102502769335844e-11
3.850506803826854e-11
4.222079594165994e-11
4.6271481813926795e-11
5.0757207954961326e-11
5.5654782013753665e-11
6.10009918452792e-11
6.688267610676761e-11
7.336485667796477e-11
8.044704516771852e-11
8.816791033197453e-11
9.671832602087272e-11
1.0604426071105388e-10
1.1627390748841393e-10
1.2749580969597886e-10
1.3979449191272539e-10
1.532751784633075e-10
1.6806285478525436e-10
1.8427666989835932e-10
2.0205156006070974e-10
2.2144617479420115e-10
2.428043668519334e-10
2.6621761296082966e-10
2.918922197747663e-10
3.2016411605809014e-10
3.5103350497312777e-10
3.8471591715321466e-10
4.2196670269218227e-10
4.6262828027984096e-10
5.071964362966621e-10
5.558144944823052e-10
6.095716655065389e-10
6.682335324901973e-10
7.32204117581649e-10
8.025840883029887e-10
8.800348458809411e-10
9.644851225995503e-10
1.0569391577928851e-09
1.157653036093875e-09
1.2688291877515541e-09
1.3893114435585476e-09
1.5221867267355007e-09
1.6666933417317836e-09
1.8236526472564899e-09
1.9963521005531964e-09
2.183627909810687e-09
2.3873155848820516e-09
2.6084865095555144e-09
2.848173993543478e-09
3.107327947498066e-09
3.3867292310320944e-09
3.686948394164779e-09
4.006599488328279e-09
4.348626783903785e-09
4.712716064155816e-09
5.091595757532119e-09
5.490943901567882e-09
5.901079564941342e-09
6.319459765986326e-09
6.740106220401193e-09
7.155671300436342e-09
7.554343124348906e-09
7.935712639649761e-09
8.279814359530201e-09
8.575473787987587e-09
8.822873092272532e-09
8.99869565947157e-09
9.110398913876357e-09
9.138746144545094e-09
9.093580137208437e-09
8.976732815588861e-09
8.74444468748599e-09
8.494336827509113e-09
8.190366726302567e-09
7.843120007134489e-09
7.461726314544414e-09
7.0614644564464025e-09
6.647110987074069e-09
6.227405456045099e-09
5.813496357083152e-09
5.405951399792928e-09
5.014062152280227e-09
4.6375760651852895e-09
4.279884174665025e-09
3.94234653089029e-09
3.624851182785974e-09
3.3298560884442818e-09
3.054720236581203e-09
2.7990253645558267e-09
2.5632208363101534e-09
2.346200523617566e-09
2.1454107950519894e-09
1.9617254965474993e-09
1.7922780287628898e-09
1.637280873072432e-09
1.4955989438859424e-09
1.3655677226163198e-09
1.2463326407735346e-09
2.0691749843530314e-10
1.915477492252651e-10
1.3533222045268746e-10
1.2545790020453163e-10
1.1580465654846252e-10
1.0669121582065832e-10
7.29201041376596e-11
6.727041843468853e-11
6.212059794794118e-11
5.711386391012795e-11
3.869395868592082e-11
3.5627947956418415e-11
3.275797284347874e-11
2.996085164809435e-11
2.7582949992497255e-11
2.5272473284831304e-11
2.3053136013920175e-11
1.5572263526571428e-11
1.4293185312112488e-11
9.798429259971852e-12
8.898884736430767e-12
6.659662900689455e-12
6.108797629414321e-12
5.598123695820718e-12
5.065748512995328e-12
4.691225055454282e-12
4.290061826314297e-12
3.875486599772869e-12
3.5835488472578783e-12
3.2734844403536815e-12
2.9544439195795985e-12
2.729539497422034e-12
2.4620841839993825e-12
2.2471623585040254e-12
2.0754394425674445e-12
1.8912760082126406e-12
1.7076544711589683e-12
1.5765792156731986e-12
1.4213528339805693e-12
1.3120431124157232e-12
1.1830075253824065e-12
1.0046694488536394e-12
9.223559043183594e-13
8.359228424941711e-13
7.626915195291223e-13
6.954787182868764e-13
6.383978715847685e-13
5.822601284652345e-13
5.310736138989556e-13
4.843719569726198e-13
4.389166594861569e-13
4.028964499428404e-13
3.650974851169403e-13
3.330283928471144e-13
3.036263838867766e-13
2.7843254891525695e-13
2.5423788696244204e-13
2.303809409848511e-13
2.1011313045285996e-13
1.9289153731524696e-13
1.7476675801207223e-13
1.593905921999249e-13
1.4536693680256534e-13
1.3343597518018392e-13
1.2091288604867977e-13
1.1098829871700049e-13
1.0125276649875746e-13
9.231737620869466e-14
8.419856628116502e-14
7.678644314043779e-14
7.003560547655554e-14
6.386960368676949e-14
5.787583380580621e-14
5.278351825843025e-14
4.8420274098306374e-14
2.104548066454136e-12
2.306910890014148e-12
2.531001665349889e-12
2.776473313962787e-12
3.042620379072636e-12
3.3353243330431905e-12
3.657858279178596e-12
4.010943469883603e-12
4.399200369063134e-12
4.820887169390073e-12
5.284786573861399e-12
5.796880300829954e-12
6.357615173638852e-12
6.967697910938932e-12
7.63883127502518e-12
8.380639191245646e-12
9.183705425896743e-12
1.0070418967339972e-11
1.1042819898341735e-11
1.2112523965547938e-11
1.3279076326544866e-11
1.455897645436059e-11
1.5965036834327874e-11
1.7505835817037484e-11
1.919301798840454e-11
2.1044706431763266e-11
2.3075775460829234e-11
2.5305271612200043e-11
2.7745889767986146e-11
3.042324835654682e-11
3.335876005350398e-11
3.657398644350522e-11
4.0103433746708896e-11
4.39730447015958e-11
4.8207866407061386e-11
5.28659526895082e-11
5.79662133913726e-11
6.354960728797475e-11
6.967728097909788e-11
7.64177488482546e-11
8.377049058437283e-11
9.186938554758116e-11
1.007352511927858e-10
1.1045332034452774e-10
1.2108202075040966e-10
1.327892988304572e-10
1.4557276393878053e-10
1.5961154707335903e-10
1.7504311007682344e-10
1.9192628725307695e-10
2.1039453671566097e-10
2.3068760925576972e-10
2.529315883264204e-10
2.7732043733994724e-10
3.0411639075708003e-10
3.333700176760646e-10
3.655726890557595e-10
4.008001575839921e-10
4.393300433170504e-10
4.817357950809257e-10
5.280162652571525e-10
5.788345668152789e-10
6.346403973557293e-10
6.956499998292313e-10
7.623343694620755e-10
8.356667096705298e-10
9.156249889247901e-10
1.0035039592229428e-09
1.0992543087756276e-09
1.2044112338750048e-09
1.3191315248977099e-09
1.4441747819246433e-09
1.5812459140104808e-09
1.7304403061785033e-09
1.8926166007987953e-09
2.069817601970209e-09
2.2614947927907054e-09
2.4697577549141147e-09
2.6955798665167813e-09
2.9381701937873786e-09
3.199621639160403e-09
3.4803810457168384e-09
3.779128248177328e-09
4.095173008379866e-09
4.429703461339413e-09
4.77851615350318e-09
5.139591532400268e-09
5.5091068003411186e-09
5.882073945093469e-09
6.251088248006724e-09
6.612300415149607e-09
6.952368764266922e-09
7.26719970986883e-09
7.541860475851273e-09
7.771043146925592e-09
7.946607298178904e-09
8.058645763987895e-09
8.102599517035625e-09
8.081167109638967e-09
7.990667606847259e-09
7.836393188654987e-09
7.59233372354269e-09
7.333883196415343e-09
7.034621841970876e-09
6.704175740297905e-09
6.351881831142352e-09
5.986482180734758e-09
5.615755852727268e-09
5.24528974209169e-09
4.883610374233603e-09
4.531818994029161e-09
4.194091948370778e-09
3.872619894176259e-09
3.5687805965738927e-09
3.283307605072943e-09
3.0164159636213955e-09
2.7673605576404882e-09
2.536836805341336e-09
2.324019433683296e-09
2.127127277813245e-09
1.9453781212678405e-09
1.7789829651299719e-09
1.6258215170028984e-09
1.4853352016095329e-09
1.3565947437142304e-09
1.23871576132984e-09
1.130852498694674e-09
1.8694122346626655e-10
1.7255111975104928e-10
1.2261793904407747e-10
1.1350869425062866e-10
1.0483120774794693e-10
9.641082614883085e-11
8.871281499571391e-11
6.090560296980204e-11
5.606075772557359e-11
5.156184654079882e-11
3.5350212457062757e-11
3.2435994633109766e-11
2.9831102968934326e-11
2.750403222849526e-11
2.5231830744618633e-11
2.303482909592965e-11
2.1094076379969546e-11
1.9304351636581095e-11
1.2738073319242184e-11
1.1665565075715626e-11
8.073504454457629e-12
7.399026202225782e-12
5.4797609319325436e-12
5.043069540197525e-12
4.600068626725024e-12
4.2292564321929486e-12
3.8515341352185525e-12
3.534816981055342e-12
3.230351164281767e-12
2.9450637252280956e-12
2.695235809278054e-12
2.4511094933094435e-12
2.2466856758590827e-12
2.043354606766754e-12
1.863922225339295e-12
1.7008896214896965e-12
1.5582644813778703e-12
1.4216843038831086e-12
1.2918255934360812e-12
1.1836338947775806e-12
1.0750718386439514e-12
9.083446012830486e-13
8.284221720246908e-13
7.559386810005742e-13
6.889452252484574e-13
6.28870679028577e-13
5.735880040389348e-13
5.231536043878805e-13
4.77222383100141e-13
4.3501975653476153e-13
3.969117880934494e-13
3.6200294907903426e-13
3.3012305088693114e-13
3.0113310455849363e-13
2.7451763426992113e-13
2.5046876738350645e-13
2.284356979127556e-13
2.0833826946494747e-13
1.900113182511244e-13
1.7323748293196867e-13
1.579805966432635e-13
1.4414028579749907e-13
1.3147765817092144e-13
1.1989143971582095e-13
1.0913286796145408e-13
9.972363791694087e-14
9.094925175210754e-14
8.294826362297043e-14
7.56206016905601e-14
6.899279478866527e-14
6.292628519625527e-14
5.738748531292536e-14
5.2338047334182027e-14
4.7733387674456975e-14
1.6628213542480817e-12
1.8226385045024414e-12
1.9994573658877313e-12
2.1932870681212264e-12
2.404122903011116e-12
2.6353453971916696e-12
2.8903361645104586e-12
3.169196741580131e-12
3.4751032965166082e-12
3.808465324937392e-12
4.175678315114214e-12
4.580358114628153e-12
5.022153760013427e-12
5.505088559952169e-12
6.035660739315845e-12
6.620427847511496e-12
7.2563154547340695e-12
7.956648571443546e-12
8.723544563468275e-12
9.56844236312654e-12
1.0489961412821926e-11
1.1500959556469112e-11
1.2611781122252326e-11
1.3829098776758568e-11
1.516182629547673e-11
1.662426344943071e-11
1.822551234736783e-11
1.9990328594767035e-11
2.1914003025182356e-11
2.4028705172276256e-11
2.6352244760224314e-11
2.8892270402230032e-11
3.168044388200097e-11
3.4737208280898754e-11
3.8082481895827e-11
4.175401143214119e-11
4.57911801421006e-11
5.020176840877017e-11
5.5053315726492874e-11
6.035619034363205e-11
6.617598179306594e-11
7.257379667903125e-11
7.957774422261469e-11
8.725504159484638e-11
9.566955033741958e-11
1.0490005619688836e-10
1.1502113286285191e-10
1.2611356954765499e-10
1.3828004477993052e-10
1.516187618499321e-10
1.662422049514723e-10
1.8227707396284777e-10
1.9985419045204406e-10
2.1912920070932332e-10
2.402581712606544e-10
2.633728890299892e-10
2.8882362577418016e-10
3.165974220428251e-10
3.47173404169884e-10
3.806219360757651e-10
4.1720411014079837e-10
4.57464689137526e-10
5.014973268713457e-10
5.497457808895025e-10
6.026053412896198e-10
6.605074178452949e-10
7.237851870980221e-10
7.933583753439942e-10
8.693607469406594e-10
9.525276733926624e-10
1.0434955989271978e-09
1.142942479466045e-09
1.2515983933093306e-09
1.3702307224648068e-09
1.4993613458592398e-09
1.640673116664195e-09
1.793825483763815e-09
1.9606082020476506e-09
2.1419471952011067e-09
2.337844649846966e-09
2.549361678326454e-09
2.777043001890835e-09
3.020635361422841e-09
3.281913958046904e-09
3.558792013468539e-09
3.850990909489174e-09
4.157020545241328e-09
4.4746233789999764e-09
4.799732912529915e-09
5.130930740521338e-09
5.460246210010704e-09
5.782276178668032e-09
6.089742191329741e-09
6.373374024634138e-09
6.6283543144100706e-09
6.8426752615410956e-09
7.009813685723239e-09
7.121987474130012e-09
7.178664275949435e-09
7.173480688114004e-09
7.108008692000113e-09
6.9850121150703266e-09
6.779817008402959e-09
6.560970915168507e-09
6.304000439576942e-09
6.017241128959315e-09
5.709081480978281e-09
5.387439443286459e-09
5.059449343044299e-09
4.731245273172146e-09
4.407888024187622e-09
4.093374969797839e-09
3.790722855363464e-09
3.5020617901748314e-09
3.2287842006477777e-09
2.971659289958733e-09
2.731002136966303e-09
2.506714490539728e-09
2.2984406002959714e-09
2.1056168557553927e-09
1.927551047796977e-09
1.7634435358050653e-09
1.6124750606129722e-09
1.4737940894341805e-09
1.346551386131034e-09
1.2299238173050241e-09
1.1231138093259083e-09
1.0253649925313873e-09
1.7004140203123507e-10
1.567657201564385e-10
1.1088461606838005e-10
1.0252121782889789e-10
9.469940927214438e-11
8.752467888880286e-11
8.056837677849626e-11
5.524575291361437e-11
5.088665575149002e-11
4.644546911442789e-11
3.1475924662635354e-11
2.897907407669335e-11
2.6674836157451577e-11
2.453048037531828e-11
2.25100218209374e-11
2.0604811837930578e-11
1.8872746297195154e-11
1.7273791989228034e-11
1.1534396560479195e-11
1.0565313216865238e-11
7.308113352976285e-12
6.692231569885438e-12
4.9769223506987284e-12
4.527654195212917e-12
4.19508082671146e-12
3.810372377392547e-12
3.4857456916132478e-12
3.211952080610104e-12
2.9130926266586e-12
2.6614108033325113e-12
2.4307629616009303e-12
2.2368422557417624e-12
2.0421844945411026e-12
1.8496946444708803e-12
1.6881730860779562e-12
1.5524717197805591e-12
1.4165633726268549e-12
1.2810376663445447e-12
1.1700621789340575e-12
1.0756855523697667e-12
9.812683829470026e-13
8.263285947067165e-13
7.537807332806736e-13
6.875424401439066e-13
6.272013824602991e-13
5.720499987612387e-13
5.217286377126782e-13
4.757904074552209e-13
4.3400675712782127e-13
3.957918791444319e-13
3.609994645470454e-13
3.292722983139582e-13
3.003079776605835e-13
2.738597494110359e-13
2.497705924350053e-13
2.278052346381778e-13
2.0768054148868833e-13
1.8947852537251557e-13
1.7282674184694097e-13
1.5764358486954942e-13
1.437434427726433e-13
1.311012343987029e-13
1.1955335792282473e-13
1.0903995115611303e-13
9.94753912946965e-14
9.0706968134073e-14
8.271795807224767e-14
7.544147494103945e-14
6.880262446746701e-14
6.27577883691398e-14
5.722862052412611e-14
5.2192698975589535e-14
4.760134871629109e-14
1.3128527917521936e-12
1.4392694950526207e-12
1.5787254821174969e-12
1.7318819723548818e-12
1.8979696555865533e-12
2.0806579496000967e-12
2.282237866777073e-12
2.5022771601847587e-12
2.7442803422124705e-12
3.0076111030509844e-12
3.2974838775724764e-12
3.6170650720277095e-12
3.965508981208962e-12
4.346743342715308e-12
4.765473828200484e-12
5.228248015876449e-12
5.7295256482994605e-12
6.2824933462745366e-12
6.889239879453572e-12
7.554962221460724e-12
8.284171942115233e-12
9.082649982154792e-12
9.959797723243355e-12
1.091904541913101e-11
1.1973746590977197e-11
1.3128741438203286e-11
1.4393494888115587e-11
1.5787086336352096e-11
1.7309414741094104e-11
1.8976488776649978e-11
2.0811087277581064e-11
2.2813207159340906e-11
2.5019105101918802e-11
2.7433253944843668e-11
3.008076182871571e-11
3.297500428397111e-11
3.615649023071758e-11
3.965421872874471e-11
4.347771941880775e-11
4.767455878865512e-11
5.226245294977144e-11
5.7314370325431235e-11
6.283472397048294e-11
6.890876555815205e-11
7.55544872338827e-11
8.284418847331383e-11
9.083739534552638e-11
9.95804623539925e-11
1.0918750100077597e-10
1.1972273503104066e-10
1.3126730080980953e-10
1.4392997186833009e-10
1.57810386469418e-10
1.7303068542043153e-10
1.8975164789015118e-10
2.080125027038559e-10
2.281096367535329e-10
2.501007124034339e-10
2.7415992242363415e-10
3.005813328874456e-10
3.2954307267320843e-10
3.612878806947576e-10
3.960797518243089e-10
4.342866543264676e-10
4.760721888051448e-10
5.217654518386542e-10
5.719070116649244e-10
6.268273893403933e-10
6.869635056252698e-10
7.527956553247107e-10
8.248417182158825e-10
9.03807224679345e-10
9.898159904171051e-10
1.0839775720028093e-09
1.1870158797269526e-09
1.2990002636695108e-09
1.4213008883391263e-09
1.55475166285865e-09
1.69952480066836e-09
1.8563455686840345e-09
2.0265314347990356e-09
2.2104139987155106e-09
2.4089320749478398e-09
2.621163332618403e-09
2.8489830940595755e-09
3.0907964890190176e-09
3.345829727217542e-09
3.6140457044458255e-09
3.8930855336694964e-09
4.181105798002639e-09
4.473223950323103e-09
4.765729961136247e-09
5.053264753573333e-09
5.329577948293229e-09
5.586693259787445e-09
5.819103201536684e-09
6.018380622219439e-09
6.177496221585469e-09
6.291509611435086e-09
6.3536962580522055e-09
6.362576255946541e-09
6.3166493079161006e-09
6.2211475780743005e-09
6.054553819022623e-09
5.869868210953876e-09
5.650312761659214e-09
5.4013701662522226e-09
5.132169881800727e-09
4.849312401543243e-09
4.5593262444739275e-09
4.267883538946287e-09
3.979697578407288e-09
3.6985634781175374e-09
3.427352980648974e-09
3.1681421616031595e-09
2.9223219274382804e-09
2.690964119391468e-09
2.4738877249272095e-09
2.27115499218963e-09
2.082962552055518e-09
1.9086088430743477e-09
1.7475000995812502e-09
1.598954727088646e-09
1.4622484396941955e-09
1.3366198056665803e-09
1.2213250855318323e-09
1.1156218885444025e-09
1.0188968170331525e-09
9.301750099325304e-10
1.536356221873701e-10
1.4195482841800968e-10
9.969263369351383e-11
9.288006146674038e-11
8.544081899277511e-11
7.882741117615128e-11
7.296307109834736e-11
5.01114276808065e-11
4.589755627927353e-11
4.224724082378637e-11
3.909077641333693e-11
2.6457676525178003e-11
2.4350278901451794e-11
2.2378531729677518e-11
2.0541110496772793e-11
1.883235512117983e-11
1.7255053700574162e-11
1.5795691930044034e-11
1.0616371019279654e-11
9.726364162775478e-12
6.650652642551461e-12
6.097750462031837e-12
4.485230386326412e-12
4.078043736793612e-12
3.736507469136124e-12
3.449999738365144e-12
3.1299989468941525e-12
2.8620023259950137e-12
2.6159848604612784e-12
2.390313515685136e-12
2.1833302546738454e-12
1.993781332319233e-12
1.820309531882862e-12
1.6646851104178275e-12
1.5287687988337584e-12
1.3839593761626829e-12
1.2736586851428952e-12
1.1522327212509121e-12
1.0512757360190415e-12
9.577216163133832e-13
8.823240925389067e-13
7.52565876024136e-13
6.866796913563516e-13
6.276410532933256e-13
5.726492784391059e-13
5.230258991454387e-13
4.763663053887254e-13
4.3351287546548577e-13
3.95644754439491e-13
3.614363062784245e-13
3.2919890139010607e-13
2.9997613710090135e-13
2.735972270786582e-13
2.503191133804187e-13
2.2809038772332353e-13
2.081055248933879e-13
1.8972243663423966e-13
1.7303214559592982e-13
1.5767931495686695e-13
1.436014342775128e-13
1.3097557228161645e-13
1.1946741293982503e-13
1.0911642837419509e-13
9.94174613155975e-14
9.088784541648647e-14
8.263775689008437e-14
7.553800948531417e-14
6.892512270385947e-14
6.26887601468196e-14
5.730305013664378e-14
5.223001076775742e-14
4.755580182844731e-14
1.0375547552139259e-12
1.1371673237857814e-12
1.2473709435112856e-12
1.368189066750627e-12
1.4998748696423424e-12
1.6441658674191487e-12
1.8033835233936522e-12
1.9772232191139227e-12
2.1679239164732124e-12
2.376078314732693e-12
2.6049992295286114e-12
2.857294895516797e-12
3.1330426109665514e-12
3.434274617667081e-12
3.7656709359505536e-12
4.129943338961269e-12
4.52714640729649e-12
4.9635830761738835e-12
5.442995996139106e-12
5.968907157267107e-12
6.543805495798256e-12
7.176773835713027e-12
7.86737197784404e-12
8.626798890430327e-12
9.458336090152237e-12
1.0373793961435935e-11
1.1373348954194847e-11
1.247030350767411e-11
1.3673013641266316e-11
1.499237174233188e-11
1.6439040738152865e-11
1.8023452541140618e-11
1.9762810164116642e-11
2.166960599870223e-11
2.3761023595665716e-11
2.6055467879311014e-11
2.8569182425758118e-11
3.132287531109154e-11
3.434332337505463e-11
3.765852540407116e-11
4.1295325294011544e-11
4.527304116292272e-11
4.9642283226158484e-11
5.443167538469508e-11
5.968095303872442e-11
6.543971052345301e-11
7.176331914275972e-11
7.867372143532863e-11
8.627602396266106e-11
9.458591203837977e-11
1.0370890917956895e-10
1.1371374894582589e-10
1.2468056295523513e-10
1.3670839825137934e-10
1.4991287769801375e-10
1.6434747254199898e-10
1.801958409504002e-10
1.975707128891036e-10
2.1664812010633802e-10
2.374988665186105e-10
2.6038874711737967e-10
2.855193518447172e-10
3.129817335869681e-10
3.4312506809887306e-10
3.7621027307065915e-10
4.123559723801816e-10
4.520179219440351e-10
4.95467138168943e-10
5.43130926497336e-10
5.952519980583489e-10
6.523135152541103e-10
7.147626709713389e-10
7.83084091594044e-10
8.576761187496177e-10
9.394481985202768e-10
1.0284917091095506e-09
1.1259643991704322e-09
1.2320902371010162e-09
1.3474847857642902e-09
1.4731761776165703e-09
1.609880732578226e-09
1.7575661948628732e-09
1.9174828111293507e-09
2.090183909430841e-09
2.275158570408781e-09
2.4734168129166215e-09
2.684934425147444e-09
2.9081333326483446e-09
3.143217844177017e-09
3.3888301439248504e-09
3.6414478919487825e-09
3.899610780632399e-09
4.159180598058278e-09
4.4156089499187244e-09
4.664186731372471e-09
4.896934497908199e-09
5.109965309549189e-09
5.293857572054801e-09
5.4443415505459734e-09
5.5550965967054605e-09
5.62173421073516e-09
5.642298394342292e-09
5.614398298272116e-09
5.539207909432638e-09
5.405140532734404e-09
5.250205202083286e-09
5.062287230835047e-09
4.847620090408086e-09
4.6128574243776435e-09
4.364438529633226e-09
4.108320021443552e-09
3.849006161365544e-09
3.593060647681965e-09
3.3418857795702993e-09
3.0989443247864077e-09
2.8662475198904596e-09
2.645172557407112e-09
2.436553392244209e-09
2.2408039359124694e-09
2.057995922062295e-09
1.8879487622055337e-09
1.7302912029926954e-09
1.5845194501736834e-09
1.4500488307305923e-09
1.3262375396876572e-09
1.2124253740041005e-09
1.107939354074863e-09
1.0121234263544328e-09
9.243476597984271e-10
8.43976246599289e-10
7.70305573928102e-10
1.2833214333067932e-10
1.186007850280526e-10
8.362219604866148e-11
7.736365637284397e-11
7.141220172890579e-11
6.578967740493933e-11
4.5076995253585476e-11
4.1584756742404945e-11
3.8156375182952533e-11
3.5207506328239467e-11
2.3859802665424197e-11
2.2182316419116232e-11
2.019728891874468e-11
1.8722785974573554e-11
1.717157965000464e-11
1.5735006763150446e-11
1.4269101403698936e-11
9.499718773226403e-12
8.749325338595647e-12
6.01686820070044e-12
5.4564762742782725e-12
4.108586581221369e-12
3.768824427143245e-12
3.453675902071753e-12
3.1632785272872507e-12
2.8706716320546414e-12
2.649789126882369e-12
2.4193994108070768e-12
2.2108070422777813e-12
2.0032677057149296e-12
1.844322044485046e-12
1.683963028432292e-12
1.523569070159842e-12
1.3917309316299204e-12
1.2804533361522598e-12
1.1602066299302382e-12
1.066102737461475e-12
9.650739078761616e-13
8.801517703903081e-13
8.094785135076348e-13
6.788179638173641e-13
6.151850695812973e-13
5.611459356136474e-13
5.111111544923362e-13
4.698131582079543e-13
4.2583061012640626e-13
3.884066773217735e-13
3.542494777929932e-13
3.2310817488024746e-13
2.9653834725153083e-13
2.7059918540656825e-13
2.4667682681446955e-13
2.235704630751337e-13
2.051756401954441e-13
1.8597735090435993e-13
1.706755201287895e-13
1.556504041882508e-13
1.4195885968093682e-13
1.2881076258356323e-13
1.173384469519503e-13
1.0701615172293437e-13
9.82170627630028e-14
8.957600153340334e-14
8.1696570602988e-14
7.453851613895602e-14
6.742041517184622e-14
6.158404218375634e-14
5.6220427366984585e-14
5.1550497422298464e-14
4.671847369720297e-14
8.204322450037545e-13
8.993901677061704e-13
9.866628447752399e-13
1.0823080002794698e-12
1.186472446511927e-12
1.300407644357434e-12
1.4263728276830305e-12
1.5639701198456095e-12
1.714954867327925e-12
1.8796134326459255e-12
2.060809441111594e-12
2.2604758406327875e-12
2.4784769283515872e-12
2.7166391787180726e-12
2.9787449598488364e-12
3.2673331539321034e-12
3.5811865675708127e-12
3.926819407667275e-12
4.3062504436318204e-12
4.72233583099451e-12
5.177153807884752e-12
5.67673562795118e-12
6.224308692075043e-12
6.825168933037222e-12
7.483017846106686e-12
8.205607103638986e-12
8.996056851999492e-12
9.865296562553814e-12
1.0817639578794542e-11
1.1860355837708423e-11
1.3005864720265973e-11
1.4259625050325576e-11
1.5635581654940108e-11
1.7142918407169145e-11
1.8799075022927742e-11
2.0609721961166935e-11
2.2598172647593465e-11
2.4779606357722398e-11
2.717133398029987e-11
2.9791864485879415e-11
3.2667414670744495e-11
3.5818869327805097e-11
3.9275858238767615e-11
4.306493679525046e-11
4.721813359476134e-11
5.177413052400742e-11
5.676502167798483e-11
6.224509058754727e-11
6.825067777768708e-11
7.483491697126092e-11
8.204632414127965e-11
8.996158567599996e-11
9.863817612298604e-11
1.0816194328655055e-10
1.1859524439481639e-10
1.30034122366898e-10
1.4257401650241154e-10
1.5632274454687086e-10
1.7139584426333895e-10
1.8791982005700963e-10
2.0602493340029265e-10
2.2589396158443476e-10
2.476621530091206e-10
2.7152345127868306e-10
2.976499079370352e-10
3.26335134986363e-10
3.577144237294647e-10
3.9215636381110877e-10
4.298568981970546e-10
4.711155873927645e-10
5.163788386098153e-10
5.65891851041152e-10
6.200860888379358e-10
6.793816494663801e-10
7.441720998303183e-10
8.151204435523647e-10
8.925571568255889e-10
9.770058528270711e-10
1.0692772222352394e-09
1.1696135037455521e-09
1.278879762226535e-09
1.3976922209038707e-09
1.5264066154786423e-09
1.6656574252338808e-09
1.8159016683072833e-09
1.977488379896433e-09
2.150600296093499e-09
2.335005638558955e-09
2.530759631817504e-09
2.7372017067807723e-09
2.9527392916291316e-09
3.1755821652529873e-09
3.4041771627587668e-09
3.6346326721724025e-09
3.863057282543033e-09
4.085841194815214e-09
4.296785877676736e-09
4.4904918474894014e-09
4.66105986588943e-09
4.802803820636866e-09
4.910261397639379e-09
4.97949396953338e-09
5.007595194144391e-09
4.993377889881788e-09
4.937593411774062e-09
4.841932262472399e-09
4.694961822375993e-09
4.536270739523507e-09
4.351161141964736e-09
4.1467383689747846e-09
3.928744452540207e-09
3.7027795169594473e-09
3.473457960874511e-09
3.2449472712107307e-09
3.020587491455139e-09
2.8029899957117973e-09
2.5940980927894908e-09
2.39462768024707e-09
2.2073220624016422e-09
2.030748860229664e-09
1.865672027517721e-09
1.7119704343662434e-09
1.5693592757314072e-09
1.4374171180485186e-09
1.3156378994103343e-09
1.2031452281835835e-09
1.1003077485333457e-09
1.0055757529602954e-09
9.186841262686441e-10
8.39057936265296e-10
7.661485945477683e-10
6.994346911074666e-10
1.1554894704163586e-10
1.0684678352618896e-10
7.510091544757289e-11
6.951801312714395e-11
6.457858503062154e-11
5.918243351076472e-11
5.445785903076492e-11
3.794030279461267e-11
3.508339857571197e-11
3.226832007376773e-11
2.171477723239501e-11
2.0002802459514072e-11
1.8297491679029085e-11
1.689552560064425e-11
1.5423400913320205e-11
1.4134990826831304e-11
1.3008972899266028e-11
1.190521592639487e-11
7.924536920038155e-12
7.218626678370065e-12
4.995905153339845e-12
4.586415512162016e-12
3.3997820710935566e-12
3.1162440049296725e-12
2.8540195449048636e-12
2.606812666642113e-12
2.3892139479054453e-12
2.179978128324178e-12
1.9922184064689786e-12
1.8236475182624705e-12
1.6621909285945444e-12
1.5177311348477242e-12
1.3855242969178812e-12
1.2671825152003003e-12
1.1541595880276564e-12
1.0531850002130162e-12
9.61256992067159e-13
8.767799810021312e-13
7.998877008572377e-13
7.29692413409896e-13
6.313068323584357e-13
5.765657110684771e-13
5.252928321589711e-13
4.791460953256362e-13
4.370351814243134e-13
3.9426873739297535e-13
3.5887090394021934e-13
3.273209927343564e-13
3.024607693755257e-13
2.7227975839759795e-13
2.515936894733812e-13
2.2649095080914599e-13
2.0928629476376933e-13
1.9087029482882892e-13
1.7182424525283167e-13
1.5671931338038798e-13
1.4292107882731262e-13
1.3035741338620425e-13
1.201715661092194e-13
1.0985716293519249e-13
1.0018264198181736e-13
9.018300160858443e-14
8.332894355160988e-14
7.501245347506296e-14
6.854815482588749e-14
6.23919535381779e-14
5.690475033295233e-14
5.18987788002009e-14
4.795448889485817e-14
6.479418441788634e-13
7.101373139871984e-13
7.789447715739594e-13
8.546685380705834e-13
9.366579092871798e-13
1.0269821665847523e-12
1.1261548032024842e-12
1.2350187328724247e-12
1.354227863908921e-12
1.4837921889377533e-12
1.62736088142325e-12
1.7845098171197865e-12
1.95727694079325e-12
2.144917620379289e-12
2.3515917223876625e-12
2.5801270042885814e-12
2.8279671099602607e-12
3.100161979606604e-12
3.399519546169738e-12
3.729089294312924e-12
4.08817915492725e-12
4.483148072469294e-12
4.9151469137108466e-12
5.389554912692222e-12
5.9090356860599124e-12
6.478506575553732e-12
7.1025208821016465e-12
7.790818679595877e-12
8.542137915399662e-12
9.366538261244364e-12
1.02676570244874e-11
1.125729913224516e-11
1.2346780390800915e-11
1.3538068234226484e-11
1.484099932282793e-11
1.6276012188823297e-11
1.7846329993017093e-11
1.9569046531923642e-11
2.1456058123218135e-11
2.3521397063724232e-11
2.578954320927238e-11
2.8284701787645348e-11
3.101450718156443e-11
3.4006703725814705e-11
3.728642061105673e-11
4.0884214663583863e-11
4.482893312302621e-11
4.9152605626158015e-11
5.389529211956882e-11
5.907954857646686e-11
6.479461143976807e-11
7.104589530307585e-11
7.787902320588507e-11
8.541285965310597e-11
9.365181781185553e-11
1.0268512277330103e-10
1.1258916835156309e-10
1.2341600588142783e-10
1.3535209378857107e-10
1.4840346790782337e-10
1.626697308207536e-10
1.7840034387568702e-10
1.9559239860969626e-10
2.144425993790809e-10
2.3504380996497305e-10
2.577491650085214e-10
2.8249653864967744e-10
3.0976677379983596e-10
3.395689036444974e-10
3.7212427162585715e-10
4.0798512629941813e-10
4.471544799356642e-10
4.900417994661623e-10
5.369888473722325e-10
5.882108070072428e-10
6.445478947712722e-10
7.05974529464557e-10
7.730927402957681e-10
8.46369227492835e-10
9.263047234501762e-10
1.0134155410270611e-09
1.107943275770253e-09
1.210957986724916e-09
1.323042161224703e-09
1.443676150914244e-09
1.5746940935083636e-09
1.7148904200757012e-09
1.866145919952782e-09
2.027179776083453e-09
2.1976422534332005e-09
2.378682499559878e-09
2.567708023683964e-09
2.7631819927631922e-09
2.965257024480205e-09
3.16930394240193e-09
3.3726682154289156e-09
3.5715753750410533e-09
3.760526184126308e-09
3.936417032515129e-09
4.09415347171403e-09
4.226522068715493e-09
4.328649564430815e-09
4.399862706119409e-09
4.4328988672709115e-09
4.4296872723673254e-09
4.390373520107038e-09
4.314349256130339e-09
4.1939155605797796e-09
4.056125906752009e-09
3.899539816168043e-09
3.7221327129715013e-09
3.5314915036770956e-09
3.332514287040223e-09
3.1277627122613756e-09
2.926584306356346e-09
2.724942625215076e-09
2.5320046230048807e-09
2.3447873851498743e-09
2.164945248980639e-09
1.9960001735335752e-09
1.8370498640188446e-09
1.6892765018687413e-09
1.5505406080191294e-09
1.4208657484613142e-09
1.302435547999526e-09
1.1915816081635789e-09
1.0907804643839915e-09
9.973987540419264e-10
9.116164882541016e-10
8.324179592966763e-10
7.607700550707351e-10
6.942914227383248e-10
6.338642432367903e-10
1.0431138219039602e-10
9.651620586793738e-11
6.799452826827863e-11
6.317228588979705e-11
5.820312317439443e-11
5.383170980379942e-11
4.94071878397869e-11
3.3958999757138056e-11
3.129863576085772e-11
2.8779937076956275e-11
1.959532849964336e-11
1.8061534048934396e-11
1.6702111192967483e-11
1.5264303027313497e-11
1.4080853692238226e-11
1.2840135752468865e-11
1.176055505888922e-11
1.0764410721579585e-11
7.237517796039476e-12
6.629675333838269e-12
4.534459321149627e-12
4.156438394784972e-12
3.0912716072988965e-12
2.82790797243777e-12
2.5953338274394515e-12
2.377010542497695e-12
2.174015089886208e-12
1.9861899954956543e-12
1.8161184306805173e-12
1.6561205788165711e-12
1.5126536987916003e-12
1.3812729499925834e-12
1.2642617592680067e-12
1.1532180009481348e-12
1.051698262679921e-12
9.60707140676173e-13
8.747341006533896e-13
7.980886518078962e-13
7.28315157663628e-13
6.656176553026402e-13
5.535258058120127e-13
5.045669091004404e-13
4.602178692482603e-13
4.19798327140039e-13
3.8934309297540756e-13
3.552039652736805e-13
3.2468569630348377e-13
2.9054848398308905e-13
2.695409126392777e-13
2.4176880563786166e-13
2.241455435939129e-13
2.0104804889445218e-13
1.865026621449736e-13
1.6723594974829431e-13
1.5252385551721259e-13
1.391092763495184e-13
1.2688830894020063e-13
1.157076365815168e-13
1.0552852228812714e-13
9.786197058404632e-14
8.919119773223922e-14
8.005301994510524e-14
7.301101835545786e-14
6.658726698823016e-14
6.072805235862757e-14
5.6318446285076896e-14
5.051368365872364e-14
4.607224994549865e-14
5.118262460429544e-13
5.61207615415595e-13
6.154185115814738e-13
6.750342655213693e-13
7.39970049824256e-13
8.115276955778589e-13
8.900104346255142e-13
9.754537295287926e-13
1.0696126201690265e-12
1.1727975306323643e-12
1.2852741842558031e-12
1.4097901947081176e-12
1.545800108599505e-12
1.6944678895913084e-12
1.8576764369784846e-12
2.0377644767218735e-12
2.2334915732909492e-12
2.449045759322779e-12
2.6868532308484612e-12
2.945163352320724e-12
3.2287779351669883e-12
3.5423116664945293e-12
3.881893562400578e-12
4.2565429791514996e-12
4.666796021788242e-12
5.1202235028328236e-12
5.610825414757446e-12
6.152970093020328e-12
6.746412254007652e-12
7.397394309914104e-12
8.114985052579822e-12
8.897130794715653e-12
9.751144644564021e-12
1.0692078945446961e-11
1.1723985134981474e-11
1.2860371961777714e-11
1.4094537967229244e-11
1.5455075459959956e-11
1.6945653020200877e-11
1.85812636877198e-11
2.0373071197714114e-11
2.233844075726684e-11
2.4494377664414106e-11
2.6857612211252574e-11
2.944785234654405e-11
3.228925624282441e-11
3.540477427367719e-11
3.881957940659322e-11
4.2565068866053065e-11
4.6671543848948314e-11
5.1197435197813465e-11
5.6110739499917726e-11
6.152298092537041e-11
6.745796351483804e-11
7.396566898016053e-11
8.11016928514201e-11
8.89227854492377e-11
9.749899607623253e-11
1.069521555888502e-10
1.1721233824264937e-10
1.285737714889384e-10
1.4090495276016863e-10
1.5456149579271538e-10
1.6938074539268913e-10
1.857046315641428e-10
2.0359814573900679e-10
2.2331540831878698e-10
2.4470629378367947e-10
2.683879959738514e-10
2.9407402645930567e-10
3.223551367723085e-10
3.534998072338568e-10
3.872646989146898e-10
4.2441867378827885e-10
4.653124537203147e-10
5.096023952355133e-10
5.585517185994373e-10
6.11813117459877e-10
6.697016621947787e-10
7.332302971948556e-10
8.025468237556038e-10
8.781049374726396e-10
9.60370572633181e-10
1.049816827273936e-09
1.146882550771921e-09
1.2520253796805033e-09
1.3656298122885514e-09
1.4880179592478314e-09
1.619397681311832e-09
1.7606643816019892e-09
1.9092070647001217e-09
2.067107797728833e-09
2.232816613974005e-09
2.4052106719434337e-09
2.5839021216159144e-09
2.763131658911731e-09
2.9438110039139075e-09
3.1214196810757848e-09
3.2920938505823297e-09
3.4515180890313087e-09
3.5950954974313804e-09
3.719948688671548e-09
3.816653498197846e-09
3.886247580620393e-09
3.9246750281836956e-09
3.9301185305593e-09
3.902423139736462e-09
3.8427455079711185e-09
3.742635994738588e-09
3.628516050748285e-09
3.4924842554770077e-09
3.338915976660465e-09
3.172552628460886e-09
2.9977756484932188e-09
2.8183543665263995e-09
2.638187294304549e-09
2.4601677028717183e-09
2.2862493559596393e-09
2.1187043252413104e-09
1.9583618229604716e-09
1.8064049177884233e-09
1.663231475787238e-09
1.5291466565712332e-09
1.4039577873810972e-09
1.2876236228904678e-09
1.179782224113028e-09
1.0802477645904378e-09
9.883711581759985e-10
9.038661785216781e-10
8.262543930582094e-10
7.5494288561048e-10
6.896032736945367e-10
6.297863743660284e-10
5.750014593566128e-10
9.492080719905353e-11
8.788257662497899e-11
6.20613212235307e-11
5.733464079394145e-11
5.3012204325818397e-11
4.890980829610281e-11
4.504126715016259e-11
3.0895499713629333e-11
2.8458246060315474e-11
2.630621052221683e-11
1.7572674541402667e-11
1.6388610314105892e-11
1.506416401348868e-11
1.3704673192674131e-11
1.2724306925445438e-11
1.1642959417234052e-11
1.0566825041298979e-11
9.78207248561081e-12
6.487238427511603e-12
5.982518992945192e-12
4.1563463293851284e-12
3.810768484140399e-12
2.8272265217532433e-12
2.5455899500469003e-12
2.333427007112253e-12
2.136580790672665e-12
1.9897663694537744e-12
1.7863824939684639e-12
1.6631260088141956e-12
1.4921696136231256e-12
1.3825187638161435e-12
1.26756676297005e-12
1.1572564602155332e-12
1.0371965123466382e-12
9.456833374539792e-13
8.638813278184712e-13
7.882374910042464e-13
7.325283038680582e-13
6.6909587259241e-13
6.097122906940401e-13
5.103100080113232e-13
4.653023958606842e-13
4.2028000315760644e-13
3.8731802754809184e-13
3.496563018542079e-13
3.1893085658736037e-13
2.939148625806343e-13
2.680720909972934e-13
2.419963014125732e-13
2.207062635730847e-13
2.0130584428725537e-13
1.8359346381642854e-13
1.674452804410413e-13
1.528138417309218e-13
1.4072821668621598e-13
1.2703185379510414e-13
1.158109388421475e-13
1.0566585913936995e-13
9.738408366402513e-14
8.789686003692789e-14
8.016155660836917e-14
7.310428709540655e-14
6.736303438126507e-14
6.080691203297756e-14
5.5456742408216407e-14
5.058161549854587e-14
4.6613771817733485e-14
4.0536469885297674e-13
4.440689339439087e-13
4.8740905015321e-13
5.346778111812741e-13
5.86102618353334e-13
6.421558030486214e-13
7.046500673988229e-13
7.725989081692113e-13
8.472324768678286e-13
9.280004404324901e-13
1.0180309187919477e-12
1.1166493682134408e-12
1.22440610332518e-12
1.3421523634667173e-12
1.4714654583758598e-12
1.6140478574448656e-12
1.7690483197216836e-12
1.9398459500394508e-12
2.1272186295917352e-12
2.3327928899688605e-12
2.5574702515254953e-12
2.8030937265401336e-12
3.073172871500077e-12
3.369829797257089e-12
3.696558620961411e-12
4.05382661521219e-12
4.444299748184912e-12
4.873750153067773e-12
5.341017187209499e-12
5.8594022465721154e-12
6.4247989157887066e-12
7.040443508397595e-12
7.723836206386007e-12
8.469092215888697e-12
9.28652048549313e-12
1.0176586912560408e-11
1.1164177190074034e-11
1.22418588960469e-11
1.342241414202485e-11
1.471812828328023e-11
1.613735361125244e-11
1.769422051739912e-11
1.9401946951000595e-11
2.1273806425342166e-11
2.33255524420603e-11
2.557621951574311e-11
2.802973602354769e-11
3.0749120159258447e-11
3.36990795871392e-11
3.6968591477311574e-11
4.053460741881279e-11
4.444610418204454e-11
4.87326885005997e-11
5.343388816944071e-11
5.858847856970555e-11
6.424023974186601e-11
7.040216470443074e-11
7.723100597864797e-11
8.463664252120718e-11
9.284653314833153e-11
1.0174830265940013e-10
1.1161737930928892e-10
1.2238000138607532e-10
1.341784242717286e-10
1.471126446204157e-10
1.6129116552471136e-10
1.7683361900374653e-10
1.9376999591662825e-10
2.1254116811929806e-10
2.330018027816447e-10
2.5542436174721945e-10
2.799910266731662e-10
3.0690438798036865e-10
3.3638217703476836e-10
3.6866291239193293e-10
4.0400250074828963e-10
4.424531369657587e-10
4.849939942658361e-10
5.312680006201647e-10
5.818367869049619e-10
6.367455039435767e-10
6.973541927063626e-10
7.63082439179555e-10
8.346646081173246e-10
9.125198401980417e-10
9.970594152348155e-10
1.0886775637222554e-09
1.187733748814035e-09
1.2945303092202247e-09
1.408564348850886e-09
1.5320925796034392e-09
1.6628811341622273e-09
1.8013659997497486e-09
1.9459829481742875e-09
2.0988276870426785e-09
2.255587436321353e-09
2.4155020758929816e-09
2.576281072793972e-09
2.735114989255007e-09
2.8886865467473844e-09
3.031695469390022e-09
3.1631413977952414e-09
3.279098946274587e-09
3.370578248002754e-09
3.4408987285735257e-09
3.4821688542349197e-09
3.494416560038692e-09
3.4754048378101777e-09
3.429272424983532e-09
3.3379429431166404e-09
3.242378545099389e-09
3.1262996608831886e-09
2.993712378785061e-09
2.848714205210535e-09
2.695288561034834e-09
2.5371103180818355e-09
2.3774042791981192e-09
2.2200348314796355e-09
2.064834509837813e-09
1.9137407228286698e-09
1.7700373555605688e-09
1.633507787067951e-09
1.504676534186537e-09
1.3845017234516406e-09
1.2708954708223854e-09
1.1658836335708332e-09
1.0685235846422918e-09
9.785022662746799e-10
8.954603346004494e-10
8.194249697473607e-10
7.487191947523308e-10
6.841945341960802e-10
6.253462600794694e-10
5.708153658873246e-10
5.214544961224492e-10
4.760260368572642e-10
7.898421646820805e-11
7.298474974237446e-11
5.166406446891641e-11
4.7662472026228125e-11
4.413602372410199e-11
4.066298641076791e-11
2.8078979696119926e-11
2.602030592558764e-11
2.3960815152632707e-11
2.1932150144029276e-11
1.482337280775384e-11
1.364919020503338e-11
1.2414246941900633e-11
1.13601597641079e-11
1.0566720271608533e-11
9.682463130553088e-12
8.865056233954409e-12
5.953660855377789e-12
5.426817414770586e-12
3.724320036399815e-12
3.4155449927167242e-12
2.525027201274917e-12
2.3149464860559962e-12
2.121462948484466e-12
1.953826877883573e-12
1.7879282566592268e-12
1.6327895190825002e-12
1.4946980117061602e-12
1.3658758380201614e-12
1.2476932165555265e-12
1.1329291880456299e-12
1.0343911943806916e-12
9.49721579896557e-13
8.668172319946905e-13
7.865278958903834e-13
7.177121724173265e-13
6.586606369409941e-13
6.038589075829158e-13
5.450568512531707e-13
4.683324753769881e-13
4.272321102647967e-13
3.897291040263643e-13
3.554907403381154e-13
3.202455476775558e-13
2.9575993918307673e-13
2.664209358217097e-13
2.430031494384946e-13
2.2441661076772366e-13
2.0507618201305045e-13
1.8668409511867517e-13
1.7026253871588944e-13
1.5532164154951711e-13
1.4162414423775444e-13
1.288749418080009e-13
1.1634747090114766e-13
1.0744245112672349e-13
9.677478131922642e-14
8.826838577806019e-14
8.150656951081162e-14
7.430146677232639e-14
6.695585867537337e-14
6.107463236958922e-14
5.6389729931510716e-14
5.142948053626046e-14
4.6323823595012706e-14
3.201779735044037e-13
3.507455253317991e-13
3.847737289125916e-13
4.220780097284118e-13
4.629763599613259e-13
5.071133006141365e-13
5.562180907555876e-13
6.098671195706405e-13
6.692244123070772e-13
7.329106360635596e-13
8.041259329494111e-13
8.820280036729081e-13
9.665267392061796e-13
1.0601448211273265e-12
1.1623334648022578e-12
1.2749052386367975e-12
1.3973262262934961e-12
1.5322634321522793e-12
1.6802383785617838e-12
1.842632807466181e-12
2.020078813155321e-12
2.213701861805189e-12
2.4286911387394087e-12
2.6612701961648738e-12
2.9177453973262695e-12
3.199795028188088e-12
3.507978797645693e-12
3.846956783894402e-12
4.220857568112382e-12
4.624947239716387e-12
5.074694352684098e-12
5.563852087165276e-12
6.100803463423844e-12
6.684836483837711e-12
7.330020070758042e-12
8.036871406508931e-12
8.812148399803371e-12
9.669462352263603e-12
1.0594539439320705e-11
1.1625318795905269e-11
1.2737547147262336e-11
1.3976013900887033e-11
1.53248377088999e-11
1.679182442306621e-11
1.842398252904971e-11
2.018783225381802e-11
2.2135784364699386e-11
2.4287543298432985e-11
2.6612625641732538e-11
2.920022008142894e-11
3.1995099669469026e-11
3.51062355651404e-11
3.8465727856801924e-11
4.217689509020213e-11
4.6245651480160935e-11
5.0741782405750255e-11
5.563665256238789e-11
6.096128792186444e-11
6.684136579172621e-11
7.328802490760872e-11
8.035637733614983e-11
8.810620211349867e-11
9.660243758959163e-11
1.0599037174059318e-10
1.1620917074705473e-10
1.2741150777482675e-10
1.3959619482241629e-10
1.5315370386021441e-10
1.6790879938073392e-10
1.8408126759970764e-10
2.0166601621664753e-10
2.210746123367363e-10
2.4234135282139166e-10
2.6563913625904235e-10
2.9135934796977645e-10
3.191064182877673e-10
3.497045989272274e-10
3.831956396395253e-10
4.201291797506161e-10
4.5991403482428114e-10
5.037206862527619e-10
5.515741930736476e-10
6.042263616566786e-10
6.61237709495648e-10
7.228467640104104e-10
7.903745085776643e-10
8.637324594493087e-10
9.439218952434362e-10
1.030033827744052e-09
1.1229437144102512e-09
1.222031696091119e-09
1.329006337115748e-09
1.4440762768077835e-09
1.5651388110789338e-09
1.691513245036519e-09
1.8247026250790771e-09
1.963926732493609e-09
2.1036714176104354e-09
2.2476285126934173e-09
2.3890810346625686e-09
2.526646774195505e-09
2.655260508029383e-09
2.7768769155496723e-09
2.8823417159862442e-09
2.9678943754262713e-09
3.0364349411126854e-09
3.0771281266815427e-09
3.096610486436218e-09
3.0856899913182766e-09
3.0511226148231338e-09
2.9922040369891117e-09
2.9006721102439812e-09
2.801874708366577e-09
2.6875265760887635e-09
2.561250464752243e-09
2.4266296035783893e-09
2.287015370426483e-09
2.146430109078681e-09
2.0042193355874243e-09
1.8656398833832544e-09
1.7312361547806348e-09
1.6022147518305568e-09
1.4793982366992376e-09
1.3633195411568845e-09
1.2542622652621619e-09
1.1523004890514542e-09
1.0573700097174755e-09
9.692876907969584e-10
8.877950999218736e-10
8.125798214669585e-10
7.432980831949691e-10
6.795835994739966e-10
6.21383755192395e-10
5.674080537907425e-10
5.182283435418017e-10
4.732002165015838e-10
4.3199241825878936e-10
7.198225846253624e-11
6.656337407731671e-11
4.670124401498733e-11
4.323222022674433e-11
3.992826138360451e-11
3.6803091288020333e-11
3.3865057229195396e-11
2.3441282451999283e-11
2.159424654275686e-11
1.9861678240271177e-11
1.3408356495492265e-11
1.2142383426520065e-11
1.1350615674493797e-11
1.0433004462401676e-11
9.571086320262496e-12
8.623613980244532e-12
7.89726714400855e-12
7.351443518963509e-12
4.963257717273702e-12
4.54500582498087e-12
3.130433975951164e-12
2.8697024805800974e-12
2.0674337338955027e-12
1.923356987252056e-12
1.7351570208370225e-12
1.5880003731120563e-12
1.452599441058732e-12
1.3483330924830288e-12
1.2320461869053026e-12
1.121834739421118e-12
1.0125902272956764e-12
9.245856087095094e-13
8.568734369839002e-13
7.704474078947834e-13
7.030894844204166e-13
6.450490072378835e-13
5.85414193576788e-13
5.34121662729707e-13
4.882813342518538e-13
4.2099129526324115e-13
3.8107780410539403e-13
3.4759580413170405e-13
3.16028282828177e-13
2.8921391689909016e-13
2.6588837093575404e-13
2.406168573985044e-13
2.1946416207568423e-13
2.0016816215970428e-13
1.8256909438852664e-13
1.6783781288335416e-13
1.530635258669898e-13
1.3960228095199716e-13
1.2632752616679254e-13
1.152142372794815e-13
1.0505345373917775e-13
9.583480064208247e-14
8.809380990356928e-14
8.033956823231122e-14
7.270069620941655e-14
6.683063333608846e-14
6.047306846074578e-14
5.5586527242068324e-14
5.071200235111966e-14
4.58744810206895e-14
2.527914337597891e-13
2.7730241025407844e-13
3.039650146335431e-13
3.334335345862512e-13
3.6574838287081316e-13
4.00656259709358e-13
4.3945194287852213e-13
4.818441343227695e-13
5.28378804967958e-13
5.794282955768503e-13
6.348686474676245e-13
6.964103584333573e-13
7.641640251627582e-13
8.376169046392091e-13
9.17674317955175e-13
1.0066014788001843e-12
1.1032927559786414e-12
1.2097821779773988e-12
1.3275887192023645e-12
1.4548343134955192e-12
1.5949597755518908e-12
1.7502993851006426e-12
1.917578993818942e-12
2.10267574541829e-12
2.306989517189219e-12
2.5300085344756855e-12
2.7736936077449508e-12
3.039499317066969e-12
3.332648415825483e-12
3.6542227048365134e-12
4.006812138829251e-12
4.393024307280113e-12
4.816975484386828e-12
5.285721984003232e-12
5.791569247777558e-12
6.354630847976893e-12
6.962577670665008e-12
7.634819431498941e-12
8.37701690108125e-12
9.178979280414922e-12
1.0064118198636888e-11
1.1035063848896777e-11
1.2100093732338627e-11
1.3277135383288666e-11
1.4547077199501196e-11
1.5950723481377212e-11
1.750256661071455e-11
1.9176803333565954e-11
2.1027091099787277e-11
2.3072521476018967e-11
2.5298183161623838e-11
2.7718908291915536e-11
3.041481677682197e-11
3.332598493034809e-11
3.65663938958308e-11
4.0064748084168906e-11
4.39298756930446e-11
4.820247937106185e-11
5.285209554489332e-11
5.7907752532694005e-11
6.349312216161957e-11
6.961700070871806e-11
7.633146223791839e-11
8.375305351509777e-11
9.176227068063185e-11
1.0060941530068249e-10
1.1038950477416701e-10
1.209417865705864e-10
1.3269736935863182e-10
1.4537202668331351e-10
1.5949054130939084e-10
1.7472066504108682e-10
1.9153790856737264e-10
2.1011794637914696e-10
2.3015475315967543e-10
2.522691756206502e-10
2.766939007352046e-10
3.03008452484334e-10
3.320369661617792e-10
3.6406555129152077e-10
3.988338274191355e-10
4.365260235096748e-10
4.78026540019104e-10
5.237164211734402e-10
5.727611823634011e-10
6.27080560741897e-10
6.852495743291812e-10
7.489593315989944e-10
8.180758191306196e-10
8.928949336100837e-10
9.736802308065657e-10
1.061408717846298e-09
1.1538946215541354e-09
1.2534610938874098e-09
1.3592077420562186e-09
1.4708071014538993e-09
1.5876855899761577e-09
1.7089869026879114e-09
1.833502384221803e-09
1.959643360907575e-09
2.0854105630960214e-09
2.2100066125335085e-09
2.3258206889583452e-09
2.434599468693041e-09
2.533354846158371e-09
2.61525492738855e-09
2.6771767300513966e-09
2.720521091625083e-09
2.7416436332727896e-09
2.7416470431786044e-09
2.7146330223634576e-09
2.667630222851737e-09
2.594700967049311e-09
2.5109235556860686e-09
2.4125489097391252e-09
2.302776413777358e-09
2.184820772263403e-09
2.0617847550463218e-09
1.936178055846371e-09
1.8103055862008204e-09
1.6868096270515818e-09
1.566442710786527e-09
1.4506195483150606e-09
1.3401490974175619e-09
1.235565123890316e-09
1.1371713273241049e-09
1.0450738978776394e-09
9.592445270510507e-10
8.795418929797939e-10
8.056365937719198e-10
7.376092003461661e-10
6.748118765928425e-10
6.170405999135585e-10
5.639718876652025e-10
5.152797589333256e-10
4.706503422188833e-10
4.297778033309024e-10
3.9237299487194387e-10
6.505493498391418e-11
5.985080408063524e-11
4.2062332841915184e-11
3.896303048699167e-11
3.614055635864231e-11
3.320315776801722e-11
3.06789261192099e-11
2.1274592549878e-11
1.9608091371759638e-11
1.8041794660421578e-11
1.2325064739885662e-11
1.1358204587124347e-11
1.045025828779291e-11
9.599766879626628e-12
8.81065392875343e-12
8.076337639370104e-12
7.292237464821198e-12
6.680331938111419e-12
4.540166495565762e-12
4.1587638321893326e-12
2.80486675415988e-12
2.5711130427229954e-12
1.946925598085354e-12
1.7873132263244525e-12
1.6350723440823543e-12
1.4638668317455556e-12
1.3656824430885634e-12
1.2518705859833984e-12
1.1442168572108048e-12
1.0224122201676082e-12
9.338404888565425e-13
8.527778367164519e-13
7.95983956980022e-13
7.103349972163566e-13
6.633140876674096e-13
6.048965060707268e-13
5.527385344009668e-13
4.926972259354983e-13
4.59601166658308e-13
4.192821095243691e-13
3.4448342128689995e-13
3.1437209580254453e-13
2.910350411483124e-13
2.659350577719971e-13
2.377542984126006e-13
2.208320699559216e-13
2.0128162236863354e-13
1.8359332400288303e-13
1.6748263993629668e-13
1.5271532840982893e-13
1.3928313653570694e-13
1.2528355086666945e-13
1.1426096101785593e-13
1.0567391667820192e-13
9.638306306328455e-14
8.789794567657205e-14
7.907367675381469e-14
7.201097290955435e-14
6.667977148560824e-14
6.0812569064303e-14
5.469686915444115e-14
5.0584114670709744e-14
4.549454734377687e-14
2.000425611840053e-13
2.1926664966672428e-13
2.40537368209424e-13
2.638721337129256e-13
2.891032526644984e-13
3.170313636479441e-13
3.477129397062156e-13
3.812632561930994e-13
4.180671607632669e-13
4.580226248299715e-13
5.023456524808874e-13
5.510266431369981e-13
6.042212582252406e-13
6.623165237718982e-13
7.261249431940232e-13
7.964792727295669e-13
8.729557402010424e-13
9.57251397493205e-13
1.049698857886612e-12
1.1511365738527073e-12
1.2620034182018137e-12
1.383907226430433e-12
1.5172689174521458e-12
1.6637148741188684e-12
1.8240989466053276e-12
2.000390678105538e-12
2.1931057911019403e-12
2.4049524881381076e-12
2.636916393345159e-12
2.8913555086526785e-12
3.1703334823190866e-12
3.475931468589273e-12
3.811356013231354e-12
4.1776936607906634e-12
4.5827983292030445e-12
5.024254031739075e-12
5.509028123664277e-12
6.0408222958908024e-12
6.623348013121171e-12
7.262725631393986e-12
7.963058092358861e-12
8.731371896066505e-12
9.573982679906961e-12
1.0494281173843937e-11
1.1510114510540489e-11
1.262073114798942e-11
1.3833846862815318e-11
1.517331472420453e-11
1.6637353160583103e-11
1.8242493013547452e-11
2.00022601998213e-11
2.1932167068537868e-11
2.4047756053814824e-11
2.6367842731316225e-11
2.891169766520555e-11
3.1700948690752443e-11
3.475904041275245e-11
3.811207096243545e-11
4.1774462526998525e-11
4.581939879873951e-11
5.02390026853837e-11
5.5084917534054946e-11
6.037726371646849e-11
6.620087027328155e-11
7.258476136478361e-11
7.961083516745794e-11
8.728712632646568e-11
9.570199054362768e-11
1.0489122738319476e-10
1.1500452923397898e-10
1.2608133631630982e-10
1.3827327177346564e-10
1.5158834849076656e-10
1.6618263043482222e-10
1.8217160874300658e-10
1.996897741921092e-10
2.188066254899229e-10
2.399002690159812e-10
2.629161016236139e-10
2.8811156343568953e-10
3.156840203154667e-10
3.4584439542843076e-10
3.786956017422886e-10
4.148645237864936e-10
4.5421523662209687e-10
4.971552948101328e-10
5.439610280297303e-10
5.949224249727831e-10
6.503277060709083e-10
7.104628291942745e-10
7.755948804294111e-10
8.456839405746677e-10
9.217840132053891e-10
1.0031713800359033e-09
1.0901748367885594e-09
1.1826978708203149e-09
1.2805118788490618e-09
1.3831636193730974e-09
1.489954456573095e-09
1.5999078617551053e-09
1.7117970722434092e-09
1.8229838139417551e-09
1.933623234061428e-09
2.038656219980615e-09
2.1380992257219774e-09
2.2270445496160856e-09
2.302522365809784e-09
2.363386003321156e-09
2.4073856502499936e-09
2.4303459318849327e-09
2.4345569631319424e-09
2.4174020756989583e-09
2.3804236426214198e-09
2.315735117029494e-09
2.245147920574483e-09
2.1609312837721225e-09
2.0671654418509055e-09
1.964116317920136e-09
1.8558504782510356e-09
1.7437936113942305e-09
1.632312092477476e-09
1.5220792422372373e-09
1.4145517193410545e-09
1.3108161863406649e-09
1.2116741686077202e-09
1.1183371854614064e-09
1.0290809935371393e-09
9.460517655847714e-10
8.686062078258766e-10
7.971170209004816e-10
7.299490300557208e-10
6.683302781933714e-10
6.118930561317521e-10
5.592344195701596e-10
5.111896886205728e-10
4.670936117097346e-10
4.2666736486129674e-10
3.896370099570565e-10
3.5595977222702156e-10
5.875193709680791e-11
5.422217948681352e-11
3.840802395057372e-11
3.5625569733884286e-11
3.294050422137613e-11
3.0400017060071365e-11
2.7987854977799934e-11
1.913092021615028e-11
1.7734748788340296e-11
1.6237699067159847e-11
1.0835585252419443e-11
1.0049136848649495e-11
9.195135188642039e-12
8.450452641001387e-12
7.812626933216492e-12
7.1632827771218275e-12
6.562601209199024e-12
5.964925027906825e-12
4.008823562436379e-12
3.672774189303472e-12
2.547336863169321e-12
2.342248721733054e-12
1.6880833181147888e-12
1.5850063105913193e-12
1.4504046610978996e-12
1.2985113653143349e-12
1.2162080818391477e-12
1.0864433038251175e-12
9.9309348966177e-13
9.087079543797937e-13
8.281533603529908e-13
7.568415795042167e-13
6.909946780511388e-13
6.307581902476307e-13
5.761472533583709e-13
5.253809571625355e-13
4.794045369896431e-13
4.4773848831502994e-13
3.9859053385606753e-13
3.726689155191617e-13
3.1109047445434237e-13
2.84873742370236e-13
2.6349315659217103e-13
2.369537585080929e-13
2.1924491088541114e-13
1.9722611687103767e-13
1.829466612592284e-13
1.6635684264658368e-13
1.5172535329560347e-13
1.3838166465496212e-13
1.2434580256056563e-13
1.1511358604749985e-13
1.0354030674168057e-13
9.576447446458365e-14
8.613229309909257e-14
7.964944128776473e-14
7.266901954606179e-14
6.625769916290219e-14
6.042135940468675e-14
5.434755193116482e-14
5.0259849735344645e-14
4.520509059340416e-14
1.5809379813911596e-13
1.7327356267406355e-13
1.9009205177342868e-13
2.0852462296132364e-13
2.285712762230398e-13
2.504338883296331e-13
2.74800558856316e-13
3.013035403826601e-13
3.3041862413748643e-13
3.6208420391349973e-13
3.9700259019406496e-13
4.354818138440604e-13
4.775095536091731e-13
5.234061614741597e-13
5.738616266775235e-13
6.294673683589527e-13
6.899276766673857e-13
7.565116386479401e-13
8.29184298861369e-13
9.097631739463617e-13
9.97379481347435e-13
1.0932020482931924e-12
1.1991151975065793e-12
1.3148608844283228e-12
1.4415971062193442e-12
1.5809379417917591e-12
1.7323964977749439e-12
1.900685741980804e-12
2.0839885945780576e-12
2.2840151298750614e-12
2.5055856301713506e-12
2.747092664465418e-12
3.0122112956974932e-12
3.30286907985065e-12
3.6216427134596796e-12
3.968960681310018e-12
4.3539274744524545e-12
4.774211692159962e-12
5.234581142103029e-12
5.739978188481521e-12
6.2933887051182654e-12
6.9005500161450236e-12
7.566588867049197e-12
8.296557175806236e-12
9.096752360173708e-12
9.974484377180127e-12
1.0936963671960605e-11
1.1991864988808008e-11
1.3148934838741873e-11
1.4417527834071417e-11
1.5800850142383487e-11
1.7333614347573143e-11
1.900578397407976e-11
2.083949008186146e-11
2.28497875525085e-11
2.505419879701683e-11
2.747133294652458e-11
3.012130966841622e-11
3.3011457553032483e-11
3.6212910837477845e-11
3.968726533774236e-11
4.3536082302599185e-11
4.773533264050896e-11
5.2339491599019165e-11
5.7387996964850416e-11
6.29219369920863e-11
6.898969197794118e-11
7.564170359633414e-11
8.293419491238298e-11
9.088571602948309e-11
9.96926240046143e-11
1.0929890879333821e-10
1.1977149183227044e-10
1.3136863659466572e-10
1.440184332692574e-10
1.5787487003047445e-10
1.7305906835445695e-10
1.896944200548674e-10
2.0791433538866568e-10
2.277588241973133e-10
2.495912792118315e-10
2.7361561412622636e-10
2.9977247599689455e-10
3.2836908667680003e-10
3.596265636944904e-10
3.9376659080311316e-10
4.3102648554161007e-10
4.716515255631508e-10
5.158966342686698e-10
5.640190549294403e-10
6.159798762059639e-10
6.728984338045898e-10
7.34139490899715e-10
7.997614054736335e-10
8.710616901249857e-10
9.469669161438403e-10
1.0278066811430419e-09
1.1128741668862673e-09
1.2034038645059709e-09
1.2972566461779416e-09
1.3941490785181113e-09
1.4929913147227861e-09
1.5923636313243796e-09
1.6897366772302958e-09
1.7854511906929096e-09
1.8748038135943504e-09
1.955160847825888e-09
2.0267528853866066e-09
2.084355814519948e-09
2.125746775242073e-09
2.1522573945171704e-09
2.1598277901121982e-09
2.1491366184859523e-09
2.1206384951328434e-09
2.066789580609292e-09
2.007587424787559e-09
1.9364701929723853e-09
1.8543354755639414e-09
1.7638154436433205e-09
1.6688122047182058e-09
1.570873802810712e-09
1.471983867366113e-09
1.3738327250479281e-09
1.277789556495126e-09
1.1848220376606282e-09
1.0963514139742003e-09
1.0113866128811472e-09
9.316157672302803e-10
8.567699149183868e-10
7.871828896794888e-10
7.218545064649031e-10
6.615712794893275e-10
6.060755428971038e-10
5.544201077071028e-10
5.070819130197675e-10
4.6356490157112743e-10
4.236150753900567e-10
3.87133974207577e-10
3.5341619305897056e-10
3.2268932083318126e-10
2.9469358590923226e-10
4.8934829563725864e-11
4.537943137353841e-11
3.2082495297779224e-11
2.9681478184863656e-11
2.7389505987491702e-11
2.524292044379238e-11
1.7302466632842786e-11
1.597390504332981e-11
1.4779848946084952e-11
1.3589186423983146e-11
9.130603868563535e-12
8.4722207538799e-12
7.730499720826244e-12
7.149849809996193e-12
6.557498301637851e-12
5.962545933400508e-12
5.501626697270993e-12
3.656127708493798e-12
3.3715317554647284e-12
2.3119460040524145e-12
2.1201309217416927e-12
1.553838151087551e-12
1.4252775458500688e-12
1.3062294015949929e-12
1.195983540404086e-12
1.09468056172097e-12
1.0012554891094923e-12
9.150284742943153e-13
8.45407595824544e-13
7.637954522442144e-13
7.052600321380513e-13
6.36865191730926e-13
5.813623053333991e-13
5.327433719769147e-13
4.843611199906805e-13
4.41885005541021e-13
4.032203276697325e-13
3.678807125975153e-13
3.3558853521592446e-13
2.85813652150839e-13
2.6092881565555565e-13
2.380098446032417e-13
2.1673270074112007e-13
1.9803097034261792e-13
1.8050603083065983e-13
1.6462630803330042e-13
1.5015350663591265e-13
1.3696308526995587e-13
1.2490390309722367e-13
1.1373416708817862e-13
1.0390491939979709e-13
9.483430810935106e-14
8.649594139673017e-14
7.882707377821342e-14
7.194847562086395e-14
6.55780938479301e-14
5.98464365758317e-14
5.45396342230924e-14
4.978021310882188e-14
4.540027993124117e-14
1.2505678059022573e-13
1.3707780505570733e-13
1.5035274484251596e-13
1.649349900477986e-13
1.8078458487268597e-13
1.981813422222494e-13
2.1733926376877678e-13
2.3833538706583457e-13
2.6132804814296806e-13
2.863754190827594e-13
3.1400204016041873e-13
3.4441652359659476e-13
3.776622506988647e-13
4.139647535490699e-13
4.538550014061521e-13
4.97843894570733e-13
5.456537466049821e-13
5.983281401710045e-13
6.56178243443309e-13
7.195348595941443e-13
7.888141573137205e-13
8.650948420364087e-13
9.483823517134517e-13
1.0399102381088535e-12
1.1401455732603386e-12
1.250463782343353e-12
1.3709054508170548e-12
1.5032252507968667e-12
1.6482089919065572e-12
1.8074076136307748e-12
1.981676561377911e-12
2.1726446575796427e-12
2.382312768261497e-12
2.6124214101842007e-12
2.8642841729419366e-12
3.14072802327345e-12
3.443426073017563e-12
3.776180604311699e-12
4.13993493907495e-12
4.5399988767479076e-12
4.977353565357068e-12
5.457519079158609e-12
5.9842473874063305e-12
6.5616069170441185e-12
7.1944467819250136e-12
7.88864542437268e-12
8.650620352922366e-12
9.48413846723368e-12
1.0400230955810824e-11
1.1403691264916358e-11
1.250254405234939e-11
1.370887162534201e-11
1.503123359446624e-11
1.648306179535238e-11
1.8071579411472797e-11
1.9816796410219004e-11
2.172662291495077e-11
2.382477660010397e-11
2.612312619874171e-11
2.8640540348833967e-11
3.140615563062874e-11
3.4435865204958835e-11
3.775391478226478e-11
4.1397205923171985e-11
4.5388232928516924e-11
4.97658867414845e-11
5.4570401228256617e-11
5.982723521482036e-11
6.560195202191234e-11
7.192686263781408e-11
7.885355651758039e-11
8.645367935222195e-11
9.479392528211424e-11
1.0391662839705356e-10
1.139254333989649e-10
1.2489425431354036e-10
1.369144995653862e-10
1.5008488966855545e-10
1.6451394913611364e-10
1.803189665385841e-10
1.9764494084728977e-10
2.1657631567070204e-10
2.3733959651432227e-10
2.60010929244146e-10
2.848302302476946e-10
3.1199055091970107e-10
3.415992627229808e-10
3.739507916307794e-10
4.092301800048501e-10
4.476677738116995e-10
4.894887868833842e-10
5.349191479844004e-10
5.842346552665942e-10
6.374735359016755e-10
6.950397058210217e-10
7.568156496923366e-10
8.230744199328241e-10
8.938002403823385e-10
9.687302606110908e-10
1.0475680241328586e-09
1.1300536445051589e-09
1.215444407677976e-09
1.302826552807593e-09
1.3911490753324567e-09
1.4785630950234462e-09
1.563700336978212e-09
1.6444266208529838e-09
1.7185550585922571e-09
1.7839926276086427e-09
1.8382043663185148e-09
1.8791890536242725e-09
1.905677312113287e-09
1.9166013391897505e-09
1.910976742180942e-09
1.889565819923226e-09
1.8439142442338267e-09
1.7936399679882793e-09
1.733404533388236e-09
1.66182084816914e-09
1.5845249318764835e-09
1.5012368151156513e-09
1.4148560552108774e-09
1.3272248424706821e-09
1.2398992744154954e-09
1.154163814751622e-09
1.0704814225551666e-09
9.911939676740565e-10
9.152144651256779e-10
8.434036921202542e-10
7.755472671913953e-10
7.128570556208431e-10
6.541281018626823e-10
5.993378551013577e-10
5.492241551453683e-10
5.026915065712337e-10
4.5960065827855193e-10
4.2041543543979654e-10
3.8422007043548417e-10
3.508446693734549e-10
3.205950741590105e-10
2.927503134392598e-10
2.671124762353767e-10
4.445722065168136e-11
4.1110801851608876e-11
2.9303031672264324e-11
2.7109963162878055e-11
2.5039545835541884e-11
2.3061178676001417e-11
2.1220977414483274e-11
1.4533347432456243e-11
1.3544442761224967e-11
1.2311594135719108e-11
8.206019718544014e-12
7.575405637620005e-12
6.9520264446471464e-12
6.385177292053994e-12
5.857571176776749e-12
5.38372489413068e-12
4.916141180334393e-12
4.499164592357305e-12
3.068064384484927e-12
2.7737437924836727e-12
1.9201059087192232e-12
1.7592653377056642e-12
1.3088396406911492e-12
1.1996552730652953e-12
1.0978394068371152e-12
1.0097280645294619e-12
9.25480779055618e-13
8.456280329364354e-13
7.684882396744506e-13
7.020609457209994e-13
6.411894766027089e-13
5.880415613756805e-13
5.376455727063856e-13
4.905668298731557e-13
4.4770840494932983e-13
4.063097688834399e-13
3.7105769328178096e-13
3.357997523354706e-13
3.082067614232748e-13
2.603813716601329e-13
2.4102440543097743e-13
2.1668088646891924e-13
1.9764316499291664e-13
1.8294632124195757e-13
1.6686708452176883e-13
1.49819410539838e-13
1.3680150592864558e-13
1.2661625531671737e-13
1.15483508653464e-13
1.0379205713286454e-13
9.572460929485925e-14
8.593879161521152e-14
7.990255952669252e-14
7.287791896135424e-14
6.551457379954237e-14
5.983817606848194e-14
5.528266172043877e-14
4.969183300071381e-14
4.598571033618948e-14
9.872229937928833e-14
1.0821262259870204e-13
1.1863245375686827e-13
1.3013232556106903e-13
1.4264600232219493e-13
1.5645873902308818e-13
1.714901088993026e-13
1.8814383101422564e-13
2.0619109235453619e-13
2.2609306713588346e-13
2.477446994237622e-13
2.717583151434387e-13
2.9815914343409614e-13
3.2662515535466854e-13
3.5809554291991523e-13
3.9280349620106167e-13
4.305212790548295e-13
4.723821789624212e-13
5.180003917215551e-13
5.677068895280267e-13
6.223783914096991e-13
6.824976280726656e-13
7.482730235379938e-13
8.204899525070748e-13
8.995782632604577e-13
9.871379578805249e-13
1.0822111881910813e-12
1.1860604036869957e-12
1.3004436730349413e-12
1.425929430708252e-12
1.5635171106365452e-12
1.7142165167327573e-12
1.8796542937102568e-12
2.061013627388157e-12
2.2613228060473635e-12
2.4778180728300336e-12
2.716867764133199e-12
2.979134917127703e-12
3.2664257808467725e-12
3.581746079032491e-12
3.929540467305519e-12
4.305998743007153e-12
4.7215800621925624e-12
5.17711049863926e-12
5.676412486979184e-12
6.227965892509337e-12
6.828917957997972e-12
7.48302064118627e-12
8.205057554522343e-12
8.996668308151933e-12
9.864542378839262e-12
1.081640792454874e-11
1.1867023375635123e-11
1.3004023299796628e-11
1.4267345400126292e-11
1.564372832137197e-11
1.714247162127037e-11
1.879620217996002e-11
2.062213884242716e-11
2.2597657388762483e-11
2.4792774841892506e-11
2.7167822254353716e-11
2.980671719859529e-11
3.266197380395002e-11
3.5834359684531665e-11
3.92666197723153e-11
4.308031967610271e-11
4.720618547398304e-11
5.179023269672591e-11
5.67494781615313e-11
6.22591751340845e-11
6.82192172253822e-11
7.479463920808304e-11
8.205300247465529e-11
8.99587429456961e-11
9.856335143217732e-11
1.081206450744379e-10
1.1845461261921827e-10
1.2985092152278955e-10
1.4233889680549812e-10
1.560134964510306e-10
1.7099188984115515e-10
1.8739223879739133e-10
2.0534473624396403e-10
2.2512630263583298e-10
2.464743602693765e-10
2.7013067719638185e-10
2.956309811626121e-10
3.2365070962749407e-10
3.5443568061405056e-10
3.874918862668256e-10
4.2378498699973693e-10
4.631856097012528e-10
5.05930456270958e-10
5.522011816757381e-10
6.021610461035026e-10
6.559387571361478e-10
7.140486897660752e-10
7.751880629032701e-10
8.405870161855319e-10
9.096019530339028e-10
9.824860953823114e-10
1.0569000442147045e-09
1.134599801068292e-09
1.212655257482744e-09
1.2896914297854613e-09
1.3657507096162587e-09
1.4383660212864138e-09
1.5065654093311394e-09
1.5655706178381255e-09
1.6161849220375209e-09
1.655651982879166e-09
1.6834910354575367e-09
1.6965544159630895e-09
1.6942800862102423e-09
1.6788085688158442e-09
1.6507497191576014e-09
1.6040509849849073e-09
1.5522528324424266e-09
1.4914293706472787e-09
1.4236897572216641e-09
1.3514397256856167e-09
1.2745287352494646e-09
1.1976318545396223e-09
1.1199301063000343e-09
1.042760137082528e-09
9.689246000231681e-10
8.972795068952066e-10
8.289493543903104e-10
7.63824207530484e-10
7.033938912586585e-10
6.460435622982664e-10
5.929838828867472e-10
5.440359930119207e-10
4.980991569846597e-10
4.5624512449568664e-10
4.1740160092834275e-10
3.816677483088564e-10
3.486348308199048e-10
3.187240033609607e-10
2.911182701084925e-10
2.656788503981459e-10
2.42699532015383e-10
4.024552528115166e-11
3.723846082749939e-11
2.636519333135897e-11
2.4406269594819062e-11
2.2561144413580728e-11
2.07966695793112e-11
1.9144380683180274e-11
1.304414936942425e-11
1.2022525004442087e-11
1.1042080276064965e-11
7.513666552577926e-12
7.042916937695637e-12
6.370846646106297e-12
5.9533427924364836e-12
5.370921562004483e-12
5.007920665462161e-12
4.585099297067341e-12
4.194423577779007e-12
2.7507136835925218e-12
2.547995545729829e-12
1.7303494553240316e-12
1.5861488142399673e-12
1.1628219145617981e-12
1.08868128722984e-12
9.990550046761582e-13
8.936898118029795e-13
8.175565003964744e-13
7.64927622997119e-13
6.832015740113771e-13
6.387842465810074e-13
5.701016142370034e-13
5.205954816335735e-13
4.756766857063715e-13
4.4393633025479093e-13
3.959931374964847e-13
3.6130916913981495e-13
3.373664175087901e-13
3.007905383447845e-13
2.7377596444951164e-13
2.339622594100145e-13
2.167663045924098e-13
1.9470412706483825e-13
1.8036648550034697e-13
1.6200697316505413e-13
1.4776525727307711e-13
1.3486093895244694e-13
1.2292792486764613e-13
1.1249543116951569e-13
1.0227039170194181e-13
9.472754107146591e-14
8.634847341412047e-14
7.879933236924278e-14
7.076582013747366e-14
6.453923756678405e-14
5.97768852401397e-14
5.451899724222501e-14
4.896223487975468e-14
4.465421326643109e-14
7.815160359607405e-14
8.566236422307514e-14
9.386889838094756e-14
1.0308112064865333e-13
1.1287181495443302e-13
1.238542944905344e-13
1.3569943710767064e-13
1.4893904081024678e-13
1.6316150005874817e-13
1.7879627190948953e-13
1.962456491248596e-13
2.1503620335613942e-13
2.357878054862865e-13
2.5872901526702046e-13
2.836585270718413e-13
3.111404842313457e-13
3.406656766711472e-13
3.73544582080687e-13
4.100551113338341e-13
4.4968887342205103e-13
4.930075532807727e-13
5.400724556900711e-13
5.927274825712632e-13
6.499328745774679e-13
7.125720841931205e-13
7.80642235863078e-13
8.558264124077382e-13
9.394891737326361e-13
1.0301009445942539e-12
1.1283358490402359e-12
1.2384877156276054e-12
1.356456389350678e-12
1.4889021132748058e-12
1.6325639297177597e-12
1.790137584839412e-12
1.9606796102632114e-12
2.152098403178595e-12
2.3573872549519502e-12
2.5847051718260783e-12
2.837187994950916e-12
3.1107544484075364e-12
3.410879205354362e-12
3.740068219351384e-12
4.100918564870781e-12
4.496415977590339e-12
4.930291827077248e-12
5.4060255049991666e-12
5.9274626627998726e-12
6.492657516388555e-12
7.119063115868242e-12
7.805813694280352e-12
8.558979434619743e-12
9.384684276702139e-12
1.0300894126286587e-11
1.1283013524823488e-11
1.2371333779478949e-11
1.3579012446482203e-11
1.4873592482386674e-11
1.6308413748457273e-11
1.7881664232394307e-11
1.9606704725462757e-11
2.149819200473952e-11
2.359647884066097e-11
2.5845895902380968e-11
2.833901172148318e-11
3.110482915019986e-11
3.406987051658171e-11
3.739452605739149e-11
4.100091380199624e-11
4.4908304521619616e-11
4.9238984037312067e-11
5.404233710239925e-11
5.91908878443458e-11
6.496388185655333e-11
7.122517663954505e-11
7.808789762773575e-11
8.552111122646519e-11
9.385438337466804e-11
1.028888955310081e-10
1.127889187810928e-10
1.2350711654923318e-10
1.3537660113580284e-10
1.4853116572599158e-10
1.62612548214132e-10
1.7819504225774814e-10
1.954516668481506e-10
2.1412552469362082e-10
2.3454369530624477e-10
2.5658902569554215e-10
2.8122089364975017e-10
3.078081394082978e-10
3.364370207971314e-10
3.679560014983786e-10
4.0264153653677996e-10
4.398732322199796e-10
4.80199071870274e-10
5.237758736516966e-10
5.701172537003606e-10
6.210992418845263e-10
6.749630468803747e-10
7.322507887746361e-10
7.919866716277414e-10
8.554756774379687e-10
9.215254953970042e-10
9.90552830463703e-10
1.0586560868014285e-09
1.1278848191047852e-09
1.195928939020511e-09
1.2626236174496884e-09
1.323765712453779e-09
1.377399251088025e-09
1.4260461759363166e-09
1.4622259881341206e-09
1.4890800932289262e-09
1.5036446334561657e-09
1.5073034512603863e-09
1.4951274794251191e-09
1.4722577700252838e-09
1.4334057144812115e-09
1.3897001845569095e-09
1.3375153374422125e-09
1.27869022215078e-09
1.2149498690138064e-09
1.1479768905993955e-09
1.0793110546765253e-09
1.0103461768757445e-09
9.420798601455146e-10
8.755233976118999e-10
8.113162050666102e-10
7.499813992219469e-10
6.9175877490639e-10
6.369530450457334e-10
5.855692391290845e-10
5.376121980859808e-10
4.930634771166844e-10
4.517910097894259e-10
4.1365505538284384e-10
3.7850567098215436e-10
3.461233576524515e-10
3.1639244323735806e-10
2.8910229260722757e-10
2.64089684765546e-10
2.411686199341684e-10
2.2019043935436293e-10
3.670631214602803e-11
3.398605323823548e-11
2.3875022602482978e-11
2.213183587288097e-11
2.0463445763944895e-11
1.8880188069725282e-11
1.7387560991773797e-11
1.1712726337752558e-11
1.0800272312611522e-11
9.941418006950157e-12
6.697990539294583e-12
6.17530926918083e-12
5.788512828562126e-12
5.308478007598033e-12
4.883281927748234e-12
4.396472599734237e-12
4.101945463361432e-12
3.6873241036044464e-12
2.5042763494180375e-12
2.2724003082614483e-12
1.6149963658953805e-12
1.482252961421883e-12
1.0781413382882347e-12
9.88332470618864e-13
9.054627453905412e-13
8.438907760870973e-13
7.584562738731156e-13
7.060789454265078e-13
6.339682620780162e-13
5.792342227997963e-13
5.291540053664399e-13
4.918547360639828e-13
4.411327700909128e-13
4.0996344110832563e-13
3.7374357842301456e-13
3.3538652867269995e-13
3.115531573864981e-13
2.7899466305212975e-13
2.5935938033352666e-13
2.2010233374204217e-13
2.0066236744746542e-13
1.83051832206981e-13
1.6697977732830247e-13
1.4874895444231489e-13
1.356746198263756e-13
1.2672292080249933e-13
1.1288363124319527e-13
1.0541855676163907e-13
9.388947722485433e-14
8.769577214685549e-14
7.995598213320819e-14
7.295004013304379e-14
6.640372482698111e-14
5.925846284678339e-14
5.5342185356071875e-14
5.049042051536356e-14
4.603368582375737e-14
6.170284655612804e-14
6.763826349011874e-14
7.424688879345896e-14
8.145049195223434e-14
8.921332260488444e-14
9.77887248776436e-14
1.0725625759513515e-13
1.176098615200514e-13
1.2895877025849045e-13
1.4132725411318212e-13
1.5508392280943073e-13
1.6997868781635713e-13
1.8653440875224878e-13
2.044644230150025e-13
2.2398606540003647e-13
2.4588816106644836e-13
2.6950941801239925e-13
2.9552983529930245e-13
3.238018737274812e-13
3.553877372898533e-13
3.8929778973541244e-13
4.2690693770499634e-13
4.684222533653698e-13
5.136359904879721e-13
5.631442012094376e-13
6.170830984619533e-13
6.765157234950592e-13
7.424932654359443e-13
8.140978708454268e-13
8.919325940389453e-13
9.787958922086983e-13
1.0731228401040795e-12
1.1767011440190375e-12
1.2902399313539607e-12
1.4147601139432615e-12
1.5499083002235676e-12
1.7008266801567334e-12
1.8634951564429747e-12
2.0448624805298224e-12
2.24224978644683e-12
2.4584713198857e-12
2.6956629828835207e-12
2.955832464512098e-12
3.238396367864199e-12
3.5535896835498525e-12
3.896481764523938e-12
4.2690055141426895e-12
4.680904742242253e-12
5.136575623492151e-12
5.632162197864548e-12
6.175488501721946e-12
6.77134187169218e-12
7.424519532742014e-12
8.140852940584418e-12
8.919033390240336e-12
9.7795063849681e-12
1.0731747077167298e-11
1.1767032238012933e-11
1.2891893613114538e-11
1.4146937866777508e-11
1.5499101489026547e-11
1.7008123677196004e-11
1.863372372999424e-11
2.0447930687053905e-11
2.240223967547735e-11
2.4583143076887523e-11
2.693260750600583e-11
2.953042547741259e-11
3.23785851398036e-11
3.553143067304065e-11
3.8957189991787254e-11
4.2678741421659936e-11
4.67940685162856e-11
5.134688724048849e-11
5.625094299538964e-11
6.172242705869106e-11
6.76150720348442e-11
7.418923385678163e-11
8.133407453336257e-11
8.909212820304134e-11
9.774483310833146e-11
1.0714627808087342e-10
1.173500016081821e-10
1.2872571692920077e-10
1.4107868891932231e-10
1.5447691050617713e-10
1.6940331954771404e-10
1.855957098038095e-10
2.0330280776040766e-10
2.2247456176789663e-10
2.4359448066830185e-10
2.666524431858349e-10
2.9201298222216136e-10
3.191474191151143e-10
3.491999369130385e-10
3.81241211511139e-10
4.1661072309359803e-10
4.5451850297787376e-10
4.95384973713092e-10
5.392989724962908e-10
5.862963208146768e-10
6.35827153272651e-10
6.893368157671478e-10
7.444554366728752e-10
8.031668959989552e-10
8.624549252168508e-10
9.235986586247844e-10
9.858713006225306e-10
1.0458058423792605e-09
1.1045257704362398e-09
1.160736404028047e-09
1.2110621097936923e-09
1.2537928493003007e-09
1.2894274433866422e-09
1.316719181813836e-09
1.3314262087874247e-09
1.3371922976046834e-09
1.3294920130835883e-09
1.3129293441848754e-09
1.2799205769193542e-09
1.2431169889400644e-09
1.1981214556031493e-09
1.1477572113145208e-09
1.0917195021913444e-09
1.0329135567197204e-09
9.726799174946063e-10
9.110802890741594e-10
8.505554311267545e-10
7.911996946126163e-10
7.33678629193381e-10
6.783291731567208e-10
6.262538472129495e-10
5.768479871447894e-10
5.30320837041442e-10
4.872229250278303e-10
4.46783791964192e-10
4.0947308497467837e-10
3.751265852766686e-10
3.432908914628658e-10
3.138531057152526e-10
2.870342717589827e-10
2.6229786118632366e-10
2.396141417700849e-10
2.188312700481896e-10
1.9972511180855346e-10
1.8232548582523485e-10
3.032412528877476e-11
2.8025274267068946e-11
1.995406713216713e-11
1.8501336868652886e-11
1.708178058606363e-11
1.582012911459746e-11
1.0747166933042262e-11
9.894393240872153e-12
9.11136290551052e-12
8.362881952993355e-12
5.709731242418096e-12
5.156834487122343e-12
4.7409653858674935e-12
4.437815321942519e-12
4.070242040626464e-12
3.7296086554598395e-12
3.3495447028532426e-12
3.1248402968338293e-12
2.0427067578706845e-12
1.4286939659983448e-12
1.3102523194346227e-12
9.705042924714373e-13
8.992020950296856e-13
8.157717868979181e-13
7.469973554152399e-13
6.904324227828797e-13
6.315127977859431e-13
5.772451403733483e-13
5.274909342478387e-13
4.818362934641266e-13
4.3567479491460557e-13
4.017725741368718e-13
3.677577092575178e-13
3.3143375392938597e-13
3.0269116109764837e-13
2.787851550234828e-13
2.5196738240384586e-13
2.320744537369588e-13
2.0960521204571186e-13
1.803824130995436e-13
1.637728977993653e-13
1.4964490102886534e-13
1.3627290435773778e-13
1.2489860861957598e-13
1.1392136823754196e-13
1.0391100351170314e-13
9.477876573520128e-14
8.644558355932063e-14
7.883690085815001e-14
7.191216076063793e-14
6.558302838353307e-14
5.980972063550332e-14
5.455118625927957e-14
4.977881386015178e-14
4.5161049279408475e-14
4.8772144219015153e-14
5.3457371666096125e-14
5.864025811144564e-14
6.432515101016735e-14
7.050993385755193e-14
7.729416234338238e-14
8.477940451182583e-14
9.294642363105888e-14
1.0191403694283734e-13
1.1170263320643053e-13
1.2246109743804175e-13
1.3432662020843777e-13
1.4729514611428254e-13
1.6147484587278394e-13
1.7701483649258548e-13
1.941596077892141e-13
2.1281301586984943e-13
2.3335131666616524e-13
2.558945312682576e-13
2.806218406623819e-13
3.0764432423494574e-13
3.37403705127693e-13
3.6987096297871207e-13
4.0557488758832713e-13
4.4466414070338865e-13
4.876515959060321e-13
5.346185056839065e-13
5.862744368984789e-13
6.428159743246711e-13
7.0493247175104e-13
7.729500948785653e-13
8.474526973590831e-13
9.291226545704848e-13
1.0187819796209087e-12
1.117235770761013e-12
1.2249548895765349e-12
1.3430087225990459e-12
1.4726256521776532e-12
1.6146285286950486e-12
1.7707138433235725e-12
1.94122846996791e-12
2.1285327753586967e-12
2.3339678762112763e-12
2.559115361810079e-12
2.8059299206277675e-12
3.0766725331345276e-12
3.373554218152334e-12
3.699375507983585e-12
4.055862955950706e-12
4.447174129468361e-12
4.8761939760744255e-12
5.346705904585002e-12
5.863125419350267e-12
6.42806933374117e-12
7.0482662755601605e-12
7.728222317267528e-12
8.473827510004968e-12
9.292435295099459e-12
1.0187711409436607e-11
1.1170564637498165e-11
1.2248164666949336e-11
1.3431418340695425e-11
1.4727074049180845e-11
1.6146399586940766e-11
1.7703531626721024e-11
1.941126414769709e-11
2.12873676228538e-11
2.3336805088683514e-11
2.5590773256185218e-11
2.8059687567032945e-11
3.076557102241882e-11
3.372859899106116e-11
3.6981033266816e-11
4.054707138539883e-11
4.446135240695583e-11
4.874153070639438e-11
5.3445747532327334e-11
5.858939332775961e-11
6.424136492844973e-11
7.042072034273724e-11
7.720996800318204e-11
8.463083681865164e-11
9.278279763260697e-11
1.016910695330822e-10
1.1147299766979466e-10
1.2215873845762635e-10
1.3387248040311674e-10
1.4671021056516656e-10
1.6072048277360885e-10
1.7608249344077812e-10
1.9285391712805383e-10
2.1115083228397103e-10
2.311745203890058e-10
2.5299472652724066e-10
2.767488938172801e-10
3.025692931656497e-10
3.3068788597160103e-10
3.6114083250755706e-10
3.9404241166877557e-10
4.2958344372937466e-10
4.678093133529389e-10
5.088211070246341e-10
5.524318496110377e-10
5.987437109497131e-10
6.475305493390031e-10
6.985999189750807e-10
7.513856755954644e-10
8.053241309908701e-10
8.599272488809508e-10
9.139407710156017e-10
9.666750327545681e-10
1.0165786447225635e-09
1.062407316787541e-09
1.1026286816068702e-09
1.1361327174903762e-09
1.1615664236103395e-09
1.1780788324653526e-09
1.1845829267891966e-09
1.18121481799624e-09
1.1679766774140814e-09
1.1416094904359276e-09
1.1110359990009444e-09
1.0745431492231098e-09
1.0306831786183361e-09
9.822440384794817e-10
9.294328725601148e-10
8.770637376929214e-10
8.227370076143199e-10
7.686066013769201e-10
7.145511512814144e-10
6.630713002650775e-10
6.136528018470089e-10
5.666135916364377e-10
5.228166840022426e-10
4.809926904552196e-10
4.413313726066491e-10
4.0548603556468873e-10
3.712388823109485e-10
3.40456340941889e-10
3.1161226410250493e-10
2.850428589191363e-10
2.6027952433043975e-10
2.381732482532656e-10
2.175920835650454e-10
1.987322968930732e-10
1.8146347459192514e-10
1.6566239834090316e-10
2.7247302745667934e-11
2.5414121056417327e-11
1.8089741581838224e-11
1.6745546392822717e-11
1.5555802297729382e-11
1.4334707732489443e-11
1.3117731840029929e-11
8.81120918603068e-12
8.117476298572673e-12
7.466038534649898e-12
5.12849821876842e-12
4.724199090187269e-12
4.344853994659663e-12
4.054020579630262e-12
3.660917443069767e-12
3.3550927713550286e-12
3.0726316935972834e-12
2.811905430174672e-12
1.9229528373106904e-12
1.7610974799465223e-12
1.1932208651702767e-12
1.0935429121781709e-12
8.141797023142188e-13
7.462895045406451e-13
6.821708019594737e-13
6.243235300026201e-13
5.710501317092704e-13
5.221029216366894e-13
4.771279546200907e-13
4.3589205974370167e-13
3.980850634695819e-13
3.6417796923692373e-13
3.324664232115504e-13
3.035420039945987e-13
2.7646415844682625e-13
2.522441916841286e-13
2.305888443143101e-13
2.1039654620098673e-13
1.9157628213103573e-13
1.6137935845548757e-13
1.4824941027000325e-13
1.3521599224675536e-13
1.2330134083738595e-13
1.1231433966747665e-13
1.0261782454957418e-13
9.309168876805595e-14
8.537080019975138e-14
7.785948606813091e-14
7.071400099148163e-14
6.477761314589615e-14
5.908059446586891e-14
5.38824810879699e-14
4.914147127131401e-14
4.462723518134978e-14
3.8521963202978754e-14
4.2226692645297835e-14
4.629947229270766e-14
5.0781424732510174e-14
5.566645229893615e-14
6.105430199354517e-14
6.692547793177608e-14
7.342346380370823e-14
8.047360828404506e-14
8.823335282305078e-14
9.669587006295665e-14
1.0605984202329713e-13
1.1635438577145501e-13
1.274829733759301e-13
1.397617184338938e-13
1.5330684050619697e-13
1.6803110706667851e-13
1.8434565001622482e-13
2.0214700931468157e-13
2.2157690278709688e-13
2.429188169614804e-13
2.665178089587929e-13
2.920518432919662e-13
3.2024302260471005e-13
3.5111134010153146e-13
3.8504783888829823e-13
4.2213072838786623e-13
4.629255148970845e-13
5.075675601943847e-13
5.565441615068544e-13
6.102433544287906e-13
6.690682121369492e-13
7.336323707677385e-13
8.044261354264647e-13
8.820661483689008e-13
9.675932541661666e-13
1.0609488859412393e-12
1.1627807040799785e-12
1.2755461558894064e-12
1.3979787536644575e-12
1.5327859604866911e-12
1.6806659678287573e-12
1.842871855053779e-12
2.0206723494618845e-12
2.2155534506436852e-12
2.4293414108788203e-12
2.6650909503195414e-12
2.9206907550467333e-12
3.2025035020837695e-12
3.5115064896942923e-12
3.850230982527818e-12
4.221811414981878e-12
4.631298013092245e-12
5.075594059584739e-12
5.565279491319053e-12
6.105267389432996e-12
6.690955380820989e-12
7.336584154116824e-12
8.048272314151803e-12
8.82030809835272e-12
9.671527980707184e-12
1.0604309659896774e-11
1.1627233434137077e-11
1.2749017293627657e-11
1.3978848079747937e-11
1.5327339737797e-11
1.6814345801873996e-11
1.842712455668306e-11
2.0204586434956753e-11
2.2153492076340158e-11
2.4290846149451818e-11
2.663301946497937e-11
2.921620297976787e-11
3.2019140132294515e-11
3.5122637611188013e-11
3.848962928270332e-11
4.2200236197234407e-11
4.626864804143639e-11
5.072676021401394e-11
5.561411914579153e-11
6.100153532642394e-11
6.684225956490085e-11
7.327588571112366e-11
8.032563712519003e-11
8.804903841762082e-11
9.650962178220836e-11
1.0577637071161661e-10
1.1592048169358877e-10
1.2702575862797455e-10
1.391774205357241e-10
1.5246923875153792e-10
1.6700051925132088e-10
1.8296744678026794e-10
2.002097273747917e-10
2.1922839565289204e-10
2.3972396586244695e-10
2.6215216146394774e-10
2.86669026173439e-10
3.1296653464894096e-10
3.4158977835551103e-10
3.7249456432996746e-10
4.0596446677790013e-10
4.414376984091424e-10
4.797689400799651e-10
5.199837386506437e-10
5.629608602237581e-10
6.073910394696264e-10
6.541218406894868e-10
7.0142803064178e-10
7.496851077187559e-10
7.981994694309761e-10
8.448468688421008e-10
8.89765865390366e-10
9.318448527076335e-10
9.68481215855688e-10
9.997592744936131e-10
1.024171287051462e-09
1.04075335228862e-09
1.048829709530236e-09
1.0480709037183222e-09
1.0384921506785982e-09
1.0210184923856982e-09
9.921543263115551e-10
9.592035378007764e-10
9.22485250683536e-10
8.80506791135304e-10
8.346107251185326e-10
7.883210563917459e-10
7.396179511781973e-10
6.922847334232581e-10
6.443772453052308e-10
5.989390361453454e-10
5.546507365577244e-10
5.119268355861112e-10
4.720011735849795e-10
4.343890216847662e-10
3.9958543917716546e-10
3.667675623875231e-10
3.362931163498125e-10
3.0807953754137143e-10
2.820249944524165e-10
2.5801423933093407e-10
2.3570332034257326e-10
2.1543091559153055e-10
1.968313882428944e-10
1.7978319044276643e-10
1.6432522763890237e-10
1.5002355815387045e-10
2.4701517264970335e-11
2.2966721098403894e-11
1.6010923464341903e-11
1.4824986675829563e-11
1.3782342249593043e-11
1.2633652321023005e-11
1.1629906893027222e-11
8.281516192155202e-12
7.63260372518735e-12
6.8743094857462645e-12
4.6051828205386825e-12
4.2352542102461014e-12
3.918263771350908e-12
3.5862369644253995e-12
3.291681439609666e-12
3.0169711894749463e-12
2.763346538368629e-12
2.5240351756452112e-12
1.7234627629834465e-12
1.5789840238197315e-12
1.0769886434413322e-12
9.87314311690029e-13
7.362708072738028e-13
6.750073405427024e-13
6.142234970666746e-13
5.660621659627051e-13
5.177631474004523e-13
4.738272931986174e-13
4.297863781945881e-13
3.9532129777647547e-13
3.5886396627260115e-13
3.2978146148642175e-13
3.0100808909103864e-13
2.727948642750077e-13
2.507669965178548e-13
2.288386887817538e-13
2.0879240962043847e-13
1.8925086324255466e-13
1.7265540382894147e-13
1.471795045605308e-13
1.3404630312431136e-13
1.2363254026256416e-13
1.117136306221144e-13
1.0190808305919919e-13
9.277415585041846e-14
8.47812367600883e-14
7.732660587102304e-14
7.04926121032296e-14
6.432454473275076e-14
5.872648272834635e-14
5.342006894226122e-14
4.880460523796388e-14
4.451188791230676e-14
3.049096420691216e-14
3.342275305911566e-14
3.66282976865339e-14
4.0178873836423677e-14
4.404128911603998e-14
4.8324214921567543e-14
5.299914925641819e-14
5.805951094356086e-14
6.366724815285823e-14
6.983894227981319e-14
7.657319778882297e-14
8.399316623653729e-14
9.201492602580386e-14
1.0085995452391385e-13
1.106795044601368e-13
1.2129374439883632e-13
1.3294463444998388e-13
1.4577268330760062e-13
1.598563056228718e-13
1.7530381865531357e-13
1.9236934613202164e-13
2.1095193158043288e-13
2.3106178625552156e-13
2.5360466675691066e-13
2.777859877778312e-13
3.0491879353498033e-13
3.342890726895869e-13
3.662508334421406e-13
4.015723049429169e-13
4.4073350933882835e-13
4.828093970931478e-13
5.298397204989226e-13
5.804285955247237e-13
6.364368853761141e-13
6.985143365294432e-13
7.658556098086004e-13
8.389630889471278e-13
9.19984179737635e-13
1.0096082557657574e-12
1.1060388261672144e-12
1.2138301397834401e-12
1.3296904881605532e-12
1.4580197042262103e-12
1.6001850756647608e-12
1.7528785236971866e-12
1.9238275750189013e-12
2.1074786060913877e-12
2.31076264797372e-12
2.536084410027767e-12
2.7807740708237e-12
3.046308850783663e-12
3.3432247781472686e-12
3.665730427222216e-12
4.015648494609019e-12
4.4071790448044875e-12
4.8324051248913e-12
5.298613937766376e-12
5.809795512334765e-12
6.3703076191043966e-12
6.978361783349976e-12
7.651563737022391e-12
8.389754990237424e-12
9.207733725224075e-12
1.0096057268414013e-11
1.1070209393607624e-11
1.2126885392029659e-11
1.330890227734955e-11
1.459277823542641e-11
1.5985497668603946e-11
1.754389587992982e-11
1.923619373929434e-11
2.109159853411992e-11
2.3104200283320592e-11
2.5333317039775448e-11
2.7775617890162496e-11
3.045376613060949e-11
3.342133574569582e-11
3.6643509755704115e-11
4.0138194103681624e-11
4.404780416285263e-11
4.829173008787226e-11
5.2894343226343736e-11
5.804203320401102e-11
6.362948170476076e-11
6.968675786562911e-11
7.638849137787797e-11
8.380808937863273e-11
9.177014400198883e-11
1.0057533700675078e-10
1.1031603862454867e-10
1.2076018771956345e-10
1.324218869681756e-10
1.4504878533773138e-10
1.586988471731848e-10
1.7391551295203567e-10
1.901790768757336e-10
2.0808446525731746e-10
2.277909147532961e-10
2.487727239608681e-10
2.717804209468484e-10
2.9696891650006643e-10
3.239155364954561e-10
3.5294245217202355e-10
3.8410562953245353e-10
4.1741599930700924e-10
4.5242165298496973e-10
4.902960661913252e-10
5.2910585555222e-10
5.699564091118665e-10
6.120148360072648e-10
6.553823039273659e-10
6.975844399534567e-10
7.403622193195748e-10
7.80840802353003e-10
8.178880412481825e-10
8.527046437496667e-10
8.81076680889203e-10
9.052156103252418e-10
9.211279834366543e-10
9.299845555347834e-10
9.312783769636244e-10
9.247146399431432e-10
9.114169901689282e-10
8.886473011060359e-10
8.615522386357781e-10
8.292291840860275e-10
7.927572405591282e-10
7.532334793530266e-10
7.107809381298833e-10
6.682671319973729e-10
6.263592496595168e-10
5.840597923268229e-10
5.420904357719718e-10
5.029891756183895e-10
4.649453845786597e-10
4.2886636185676607e-10
3.948725640543735e-10
3.630175404279101e-10
3.332999066574736e-10
3.056813316890506e-10
2.8009376000594563e-10
2.564463791494911e-10
2.343444109650106e-10
2.1458945548272946e-10
1.9615171926418878e-10
1.7923169687776434e-10
1.6350576321691504e-10
1.4951048455362896e-10
1.3650440002826613e-10
2.2431376517061075e-11
2.087461746317793e-11
1.4787702566239337e-11
1.3693597023984729e-11
1.2675016956473408e-11
1.1660859537217851e-11
1.0758141703966507e-11
7.378755913200082e-12
6.746630352849118e-12
6.2630898563961665e-12
4.205353837091031e-12
3.8774105354003495e-12
3.568717205115443e-12
3.266907391496932e-12
2.998749746400413e-12
2.760470355114976e-12
2.519038552461411e-12
2.315076969100917e-12
1.552664720533991e-12
1.4120277853514211e-12
9.822887948299366e-13
9.006515120954685e-13
6.765618897231096e-13
6.237695751333431e-13
5.569516155956919e-13
5.204498166711369e-13
4.76173684820989e-13
4.3544888245750864e-13
3.980131060280273e-13
3.636764200019555e-13
3.322409991322303e-13
3.0334579010907523e-13
2.769655630774602e-13
2.528135639112433e-13
2.2605887640267196e-13
2.105649713598525e-13
1.9212520360155935e-13
1.7173996556673995e-13
1.5993500902498198e-13
1.3508238920595382e-13
1.2342694849954353e-13
1.1243052436202792e-13
1.0254781257752555e-13
9.2763807799693e-14
8.47104290223767e-14
7.782413706858412e-14
7.022500686870799e-14
6.474011839421466e-14
5.906111024787055e-14
5.385760848684539e-14
4.9125994800596975e-14
4.435878063929425e-14
2.4141129499045602e-14
2.645963245933659e-14
2.902926328634304e-14
3.184258575239096e-14
3.4904006554427846e-14
3.826278332197066e-14
4.196424805459435e-14
4.601266045733835e-14
5.045737063903186e-14
5.5293697272526036e-14
6.062494467165435e-14
6.64974466268098e-14
7.29192022792815e-14
7.992726334575006e-14
8.763025722388442e-14
9.612294532677863e-14
1.0535503395419032e-13
1.1552039880693396e-13
1.2668280782988145e-13
1.3892549730485974e-13
1.5230295951097653e-13
1.670138776302098e-13
1.831124816568339e-13
2.0078397227129262e-13
2.201357842921605e-13
2.4141159609719924e-13
2.6466298030536323e-13
2.902409528893762e-13
3.182268575999409e-13
3.4893651153997004e-13
3.826125222508528e-13
4.1948170767092153e-13
4.599721298906061e-13
5.043550705212119e-13
5.530339169393582e-13
6.063439490626647e-13
6.648548635944961e-13
7.290151080590145e-13
7.993312946824425e-13
8.764950343636635e-13
9.610168827802941e-13
1.053729986746918e-12
1.1554297979852376e-12
1.2669157908551407e-12
1.3891502702281434e-12
1.5231293768541615e-12
1.6701035004597415e-12
1.8311699796000408e-12
2.007882227655396e-12
2.201583648925892e-12
2.414053506851982e-12
2.646908156717889e-12
2.9021940736911435e-12
3.1822693478219627e-12
3.489225282716111e-12
3.825904419958937e-12
4.1950519912534156e-12
4.599687602514172e-12
5.0434611516279535e-12
5.530105013927709e-12
6.0635997977026795e-12
6.648497986109194e-12
7.289897440507214e-12
7.993207457976163e-12
8.764384790563281e-12
9.609986411799621e-12
1.0536898722747916e-11
1.1553610497170184e-11
1.2668124715843585e-11
1.3890173102454102e-11
1.523028880014546e-11
1.669886517499663e-11
1.8309864991377404e-11
2.0075698332422102e-11
2.201171188294516e-11
2.4135103152078187e-11
2.6461847898641002e-11
2.901385352291152e-11
3.181102354673276e-11
3.4877534984770886e-11
3.8238538070221906e-11
4.1923656940365635e-11
4.596268103484565e-11
5.0388087357085586e-11
5.5239113799183457e-11
6.055600493274606e-11
6.638033098265924e-11
7.276111462878019e-11
7.974970532570303e-11
8.740261227902106e-11
9.577931163489423e-11
1.0494930772472392e-10
1.1498042556522998e-10
1.2595275909578024e-10
1.379423857249308e-10
1.510369600440831e-10
1.6532873341015197e-10
1.809082789716842e-10
1.9788196511366352e-10
2.163404446053027e-10
2.363829426143196e-10
2.580991023350191e-10
2.815888788921707e-10
3.069063862195286e-10
3.341118642531492e-10
3.6322083122048523e-10
3.9423286747975273e-10
4.270580038449702e-10
4.6158630888553523e-10
4.975980975363974e-10
5.347416237053333e-10
5.726619083517843e-10
6.107773668743773e-10
6.484213365296919e-10
6.848376927125808e-10
7.191096018201512e-10
7.502725753854932e-10
7.773859266503419e-10
7.994911620332896e-10
8.157420172998442e-10
8.255092876297217e-10
8.284223099168399e-10
8.243217939950944e-10
8.133770368213884e-10
7.930327750915458e-10
7.708182707856637e-10
7.427234479793065e-10
7.112163765390165e-10
6.767614682065704e-10
6.407297953139826e-10
6.027228177247289e-10
5.651517476832686e-10
5.2749313770179e-10
4.902665491751101e-10
4.546224967236814e-10
4.207602602564519e-10
3.880481178892678e-10
3.5767779580777464e-10
3.289426368412213e-10
3.0190553958342986e-10
2.7696043630375805e-10
2.539980405704718e-10
2.325992147608232e-10
2.1285920232757536e-10
1.9455569930131709e-10
1.7785935212890957e-10
1.625314787135602e-10
1.4847576803777858e-10
1.3568813135496397e-10
1.2380859558170174e-10
1.1309742926473605e-10
1.8909616743228104e-11
1.74764950524154e-11
1.2242617509866297e-11
1.1326273797582528e-11
1.0455348441467503e-11
9.633391989723198e-12
6.736943456890147e-12
6.215120195364245e-12
5.709536135818812e-12
5.2743731415196136e-12
3.519588879046656e-12
3.3193218744211407e-12
2.9802112911603903e-12
2.7355531945416426e-12
2.508960300480951e-12
2.2990081341325845e-12
2.155998573612123e-12
1.926048505029599e-12
1.2668699156753028e-12
8.853776272828767e-13
8.120410575757378e-13
6.021430298044613e-13
5.739447761659255e-13
5.259960969013538e-13
4.816647286040042e-13
4.4071650655837067e-13
4.0307182127805965e-13
3.6846396764981505e-13
3.367488778850863e-13
2.960013143206047e-13
2.80676011668252e-13
2.5646190955829083e-13
2.341039911895497e-13
2.136848643897623e-13
1.9501065353892372e-13
1.7139126596731193e-13
1.6236136751137075e-13
1.481276616135762e-13
1.249862351746486e-13
1.1074200764547727e-13
1.0394656026198345e-13
9.336453384570807e-14
8.678978560848183e-14
7.667923872484982e-14
7.196212889779232e-14
6.563578856071281e-14
5.99128100021156e-14
5.4601587201289586e-14
4.9799114515077686e-14
4.5418694717285345e-14
1.9043153807443282e-14
2.0875815759016648e-14
2.2902566652921782e-14
2.5120960512712236e-14
2.7531560210352506e-14
3.0179215739292123e-14
3.310763696420453e-14
3.630147030478987e-14
3.9796595348626834e-14
4.3624531970437014e-14
4.7829634647958085e-14
5.246443813563492e-14
5.751492046167753e-14
6.305724107124038e-14
6.913685328545227e-14
7.583680124061531e-14
8.310237287366629e-14
9.114234338506704e-14
9.99233816155315e-14
1.0960346070925963e-13
1.2016078587754618e-13
1.3173883983438135e-13
1.444643063657274e-13
1.583755832553988e-13
1.7367653690949017e-13
1.904673636803356e-13
2.0881023213492973e-13
2.2898723287865126e-13
2.5101837271230196e-13
2.753006090175673e-13
3.018630843981233e-13
3.3095853969925287e-13
3.629029083340193e-13
3.978381366735291e-13
4.362242952415106e-13
4.782857277590738e-13
5.245415078422442e-13
5.750531751086767e-13
6.30643752356079e-13
6.915179791332049e-13
7.580461855079352e-13
8.313523380310102e-13
9.11398086883983e-13
9.995385880325918e-13
1.0959405299405236e-12
1.2016873555693422e-12
1.3173727911959178e-12
1.4447393761599429e-12
1.5841390008556355e-12
1.7369806862088542e-12
1.9045411213954144e-12
2.0883109312875256e-12
2.2892772820877812e-12
2.5106888994824812e-12
2.7529091259252735e-12
3.0185185721756297e-12
3.309035088374061e-12
3.6282818728558346e-12
3.978322999485891e-12
4.363045962438135e-12
4.782971934502859e-12
5.244422075873572e-12
5.7515629346079406e-12
6.306440197268842e-12
6.914841169992204e-12
7.581967877292391e-12
8.313413056731262e-12
9.115450059557573e-12
9.994808037097098e-12
1.0956692906134518e-11
1.2013594462212123e-11
1.3176636341965054e-11
1.4446107033264168e-11
1.5839548833899427e-11
1.736735122672058e-11
1.9042334941687457e-11
2.0875032196702688e-11
2.2892189819649412e-11
2.5099811657057384e-11
2.7519472740282104e-11
3.016610438647889e-11
3.308054207993326e-11
3.6268236628699695e-11
3.976251527981631e-11
4.359220682146782e-11
4.7789515335627314e-11
5.2388709629359093e-11
5.742863808203582e-11
6.294964358569668e-11
6.899696710628048e-11
7.561972359597228e-11
8.287075064474368e-11
9.080948036076137e-11
9.949055231797539e-11
1.0898717541226513e-10
1.1936789483832732e-10
1.3070842395557883e-10
1.4308707078576864e-10
1.5655444318562233e-10
1.7129528307015233e-10
1.8729734481828326e-10
2.0468098885920921e-10
2.234830270026022e-10
2.438710051982153e-10
2.659238392465137e-10
2.8958655525644847e-10
3.1493774881776975e-10
3.4189837834649506e-10
3.7063855198580286e-10
4.007544578833625e-10
4.324020388002225e-10
4.650722204061985e-10
4.985084718707381e-10
5.321439912206165e-10
5.657513833888809e-10
5.982013925771528e-10
6.292139267569463e-10
6.575783994955389e-10
6.824087285073882e-10
7.03292891155272e-10
7.188867911326894e-10
7.290187559526617e-10
7.332829002664512e-10
7.310436169426478e-10
7.232062076918656e-10
7.063919465040677e-10
6.866150631169619e-10
6.632218789422342e-10
6.361454852305782e-10
6.070066192989719e-10
5.743795919796313e-10
5.414183084781078e-10
5.084316517707909e-10
4.743860417033911e-10
4.415836888095167e-10
4.0976833933327704e-10
3.7922738006381833e-10
3.5015817960211803e-10
3.2268204466749146e-10
2.968685889391103e-10
2.7273512280008636e-10
2.5057801062060947e-10
2.2970356498344582e-10
2.1012890554321174e-10
1.9232695905372616e-10
1.7592780996088175e-10
1.6104885137114983e-10
1.470062359278781e-10
1.3429765866227262e-10
1.2265745668306977e-10
1.1199903097180497e-10
1.0224651438775195e-10
1.6963543689951493e-11
1.5857846498396793e-11
1.101564447200962e-11
1.0197529590203777e-11
9.491193932949433e-12
8.743258614709405e-12
7.988638047783638e-12
5.650838317839242e-12
5.20566555165188e-12
4.788088152735853e-12
3.1178178597021885e-12
2.872096252458529e-12
2.638061999650158e-12
2.42812935163086e-12
2.2258552086602236e-12
2.0398255040642873e-12
1.868946277624184e-12
1.7316000339906516e-12
1.1843574001228518e-12
1.0632466914709145e-12
7.417956103155732e-13
6.579311121479975e-13
4.921238905049911e-13
4.60554748691359e-13
4.2181498204828916e-13
3.8622035789896834e-13
3.4585501469979233e-13
3.1618044216404473e-13
2.87747738712791e-13
2.6657832188659694e-13
2.411156487190297e-13
2.201408148731403e-13
2.009657363780449e-13
1.8727114555251165e-13
1.7091509801927116e-13
1.5595894856732888e-13
1.393323814741532e-13
1.2983849874542843e-13
1.160211488904729e-13
9.820313165792469e-14
9.13021913052178e-14
8.394329350931117e-14
7.451200196946623e-14
6.796391882778327e-14
6.370646418888003e-14
5.653693250315739e-14
5.299778181430371e-14
4.704549182722282e-14
4.411531367459418e-14
1.505787622609944e-14
1.650680532675895e-14
1.8099621474323255e-14
1.985201184050154e-14
2.176020287225813e-14
2.3865761587608156e-14
2.616269310291657e-14
2.868666893778569e-14
3.145547459329359e-14
3.449074620102237e-14
3.781764171440664e-14
4.146086454506613e-14
4.5462723608514035e-14
4.983405430712972e-14
5.463574978056398e-14
5.992847358411461e-14
6.57184329667852e-14
7.202753173740303e-14
7.898218968395065e-14
8.661495479058147e-14
9.495698323627784e-14
1.0418185853133371e-13
1.1416353467092021e-13
1.2524625853919398e-13
1.3724893459207782e-13
1.5051709569583461e-13
1.6509643588063569e-13
1.8095763345424813e-13
1.9841200750004172e-13
2.1766447296415007e-13
2.3854934450504197e-13
2.6167123808746206e-13
2.8678240310917895e-13
3.1445415052858165e-13
3.448027120558944e-13
3.7823612713583567e-13
4.1472809417427787e-13
4.545356103229372e-13
4.983686231883396e-13
5.467503663319397e-13
5.991729187060118e-13
6.5697850137863e-13
7.203873779902565e-13
7.89928648576329e-13
8.660695415545623e-13
9.496411812568703e-13
1.0412901664940424e-12
1.1417107947694846e-12
1.2518744161240795e-12
1.3726616575053147e-12
1.5058207720463474e-12
1.6502946834641067e-12
1.8103950363213014e-12
1.9840888420710546e-12
2.1765890527949936e-12
2.3853946677588113e-12
2.615535879367271e-12
2.867873461212118e-12
3.146125435201411e-12
3.449641875648833e-12
3.780574677000551e-12
4.1452895832951075e-12
4.5474869956684145e-12
4.983728783830191e-12
5.464520776943569e-12
5.991697984853198e-12
6.573030151759254e-12
7.2071638090679185e-12
7.898632978576065e-12
8.660591447194482e-12
9.500688920261054e-12
1.0417174626542974e-11
1.142203280290738e-11
1.2517577961794495e-11
1.3731976258538708e-11
1.5048774910349182e-11
1.650056796493906e-11
1.8100612730508818e-11
1.9836297481631215e-11
2.1759895590230867e-11
2.384598442854779e-11
2.614707751426668e-11
2.8679268858950806e-11
3.1443009832159014e-11
3.445573864067034e-11
3.7774205329974987e-11
4.1411802326816626e-11
4.53974608014854e-11
4.9765024472796977e-11
5.45500806322715e-11
5.979158993010694e-11
6.556504194703625e-11
7.185317994417371e-11
7.869763788106231e-11
8.62690846843668e-11
9.450900720824019e-11
1.0346332154364266e-10
1.1335779427496978e-10
1.2403859297398742e-10
1.3575293115828265e-10
1.4851958035328926e-10
1.6249506770709297e-10
1.7751431878271222e-10
1.9399247516823011e-10
2.1162888232426556e-10
2.3077636236344621e-10
2.5138585469146483e-10
2.7348840454151135e-10
2.970876744570417e-10
3.221520369456895e-10
3.4877479459731817e-10
3.7632947889554223e-10
4.0525377511700055e-10
4.34779128252912e-10
4.64458912917588e-10
4.945132689689617e-10
5.236769365115512e-10
5.512450164512294e-10
5.770271761586464e-10
5.999935900110284e-10
6.193888748374861e-10
6.348299379260624e-10
6.451065626154212e-10
6.501114530160507e-10
6.493132770114455e-10
6.437039269397093e-10
6.322480461468267e-10
6.148123136534831e-10
5.955144516944958e-10
5.716412721953562e-10
5.461366509849705e-10
5.18156818359882e-10
4.884972205851979e-10
4.58749371459059e-10
4.2938890021804534e-10
4.0003674896949544e-10
3.7114028038209445e-10
3.440189199894666e-10
3.175209643471466e-10
2.9301697286985545e-10
2.694283591947318e-10
2.476076624100772e-10
2.27487708444075e-10
2.085836993030815e-10
1.9108523399710038e-10
1.7492476750439785e-10
1.6003207220978013e-10
1.4633544880830434e-10
1.3362021167425526e-10
1.2219883443280203e-10
1.1161459248631388e-10
1.0192136667225449e-10
9.30508476503631e-11
1.5234414251638683e-11
1.4097142895119418e-11
1.003404437828608e-11
9.294604741359955e-12
8.668417890399028e-12
7.921149001836969e-12
7.2915869286545e-12
5.146792492922842e-12
4.696830406070038e-12
4.321733586422432e-12
2.8697205843174888e-12
2.644665238052097e-12
2.4370991030654874e-12
2.29665139353719e-12
2.051367735540574e-12
1.8805664522695787e-12
1.7224457004173265e-12
1.6197304745227078e-12
1.056269832604286e-12
9.715227120572651e-13
6.687621868097648e-13
6.224305387105661e-13
4.658174001208818e-13
4.2709176465196616e-13
3.91246356584349e-13
3.581000695034175e-13
3.213758394336129e-13
2.937178214666051e-13
2.7376700562627466e-13
2.4536295942020283e-13
2.2845062642761055e-13
2.085746883307852e-13
1.9045515667798613e-13
1.738319513483735e-13
1.5865855998721352e-13
1.419675702051204e-13
1.321043232279482e-13
1.2052663333914772e-13
1.0996333531031614e-13
9.143190413396088e-14
8.409235941060412e-14
7.634917298027069e-14
6.936919071659346e-14
6.330695849335227e-14
5.772593914060237e-14
5.3108369910242116e-14
4.846462248683455e-14
4.4182887719919964e-14
1.1908395959518277e-14
1.3051944409685377e-14
1.4317802638087754e-14
1.570606300189015e-14
1.7216595992752425e-14
1.8872228029918975e-14
2.0700188560093285e-14
2.2696260518003032e-14
2.4885956886996563e-14
2.7274862391387073e-14
2.9902509431628286e-14
3.2799337693452895e-14
3.596580392199969e-14
3.942365006578467e-14
4.3221228389780014e-14
4.740864314335213e-14
5.1962580861062046e-14
5.697828959456703e-14
6.248215347377505e-14
6.852008867656718e-14
7.511982186409068e-14
8.238224285042095e-14
9.031430452336846e-14
9.903094710162905e-14
1.0857720635906778e-13
1.1907126615192129e-13
1.305393173740728e-13
1.4315289317883348e-13
1.5695906520592835e-13
1.721043762915024e-13
1.8871212319318932e-13
2.068997358911746e-13
2.268677508683395e-13
2.4877957984266395e-13
2.7276491411598194e-13
2.9908932650871464e-13
3.279170410327145e-13
3.596034777029085e-13
3.942559255344133e-13
4.323128801057632e-13
4.739994560119135e-13
5.197201923892785e-13
5.698778380633772e-13
6.249062997429256e-13
6.8513160143155e-13
7.51242030785675e-13
8.237357116400213e-13
9.031772216121683e-13
9.904578707959385e-13
1.0858707897168024e-12
1.1906310841045496e-12
1.3055182763918658e-12
1.4315704397821131e-12
1.5695514791544318e-12
1.7209820409146843e-12
1.887188509782465e-12
2.0690841427325126e-12
2.268701793877951e-12
2.4875858884867125e-12
2.727561356740633e-12
2.9907315906973962e-12
3.2792356174446615e-12
3.5956111584653774e-12
3.9424962832353695e-12
4.322857908714786e-12
4.739904832235678e-12
5.197635585542331e-12
5.698581010351717e-12
6.248327886806577e-12
6.851131865333968e-12
7.512061088331114e-12
8.236729397027602e-12
9.031314814157241e-12
9.902512925836632e-12
1.0858738659002752e-11
1.1905055630167566e-11
1.3054464111582415e-11
1.4313590285064764e-11
1.5692675645677475e-11
1.7206015817976116e-11
1.8866845631544504e-11
2.0685973999239085e-11
2.268026908099686e-11
2.4864308683394764e-11
2.7260570352521508e-11
2.9887415677546483e-11
3.2769323034708056e-11
3.592485495677843e-11
3.937956012219699e-11
4.316865568846912e-11
4.732035967320099e-11
5.187233765526766e-11
5.684916385086242e-11
6.230302471846544e-11
6.827276842702153e-11
7.480712995684605e-11
8.195410815509027e-11
8.977730384570788e-11
9.830881711820822e-11
1.0763453325422937e-10
1.178201541789471e-10
1.2891289092635372e-10
1.4097763180239238e-10
1.5410648631161403e-10
1.6835707607483613e-10
1.8379069259625694e-10
2.0048702210490987e-10
2.1843275342577315e-10
2.3771837320052377e-10
2.583340645708149e-10
2.802597210799721e-10
3.0343816455722633e-10
3.2779189879867034e-10
3.5306897192782917e-10
3.791221716085632e-10
4.0563175961918296e-10
4.321293941471376e-10
4.5819978888851744e-10
4.832532257815813e-10
5.066529161713024e-10
5.27726794391845e-10
5.458445016310935e-10
5.602217887673184e-10
5.704619295995893e-10
5.760082976235362e-10
5.769906727168208e-10
5.728269281481321e-10
5.640622708723864e-10
5.487736298496038e-10
5.324953739911473e-10
5.120777234475503e-10
4.895538017145593e-10
4.655441853620297e-10
4.39502200018023e-10
4.1321424791218303e-10
3.8679690411819405e-10
3.606728679049834e-10
3.35477489397138e-10
3.108750669444975e-10
2.871144814217122e-10
2.6483574356841734e-10
2.4405301324131164e-10
2.2417380732673574e-10
2.0599767337939092e-10
1.887658074013517e-10
1.7311297953676958e-10
1.5850003789728638e-10
1.449024511660286e-10
1.3262708987471553e-10
1.2112836285796416e-10
1.10774728279621e-10
1.0118743635749841e-10
9.232627671698431e-11
8.436743109074521e-11
1.405223143294655e-11
1.3010801988914167e-11
9.145691089651955e-12
8.513934080065302e-12
7.862068294204777e-12
7.264012255634318e-12
6.679931172114393e-12
4.64667924239832e-12
4.327251146301517e-12
3.928358698962307e-12
2.6750896604728815e-12
2.4446566444770547e-12
2.25118380078652e-12
2.0684660409990403e-12
1.8975855993993454e-12
1.7399875794478034e-12
1.6018200209919504e-12
1.4595675677621135e-12
9.957595868315364e-13
9.123082662996135e-13
6.278570509924172e-13
5.764310790566778e-13
4.085435562246305e-13
3.727013286481607e-13
3.4752333926827004e-13
3.1839277716210735e-13
2.940849593192613e-13
2.618844092698592e-13
2.4332181903645956e-13
2.223302667694038e-13
2.0309294607527413e-13
1.8574484402177939e-13
1.6536975692328086e-13
1.5186426615069472e-13
1.4106235157205625e-13
1.28725754064588e-13
1.1746547109711187e-13
1.0541818209714958e-13
9.777478992522717e-14
7.997035553682255e-14
7.299664619735971e-14
6.655941088200157e-14
6.072290672066306e-14
5.5250815237374674e-14
5.0521171464482815e-14
4.64175289906897e-14
4.203153233867602e-14
9.41116972755019e-15
1.0315364828236469e-14
1.1327903238856964e-14
1.2426246679377954e-14
1.3619747984226809e-14
1.4929795048707252e-14
1.635882811137834e-14
1.7937308034051584e-14
1.968828766101357e-14
2.1555561087910293e-14
2.365676931929568e-14
2.5923271175096415e-14
2.8452890885977014e-14
3.115831309173026e-14
3.41939400309631e-14
3.7507427272792126e-14
4.110931037866381e-14
4.503373007339794e-14
4.9383018102140706e-14
5.415603905280608e-14
5.937118883901544e-14
6.510664038412222e-14
7.144982408407653e-14
7.826946019868926e-14
8.589723239300702e-14
9.410797995038133e-14
1.0317286707523038e-13
1.1325176538770733e-13
1.2417478400907126e-13
1.3615689342943638e-13
1.4914680355156418e-13
1.63524220773361e-13
1.794799107832243e-13
1.9660583727596373e-13
2.1558169318910644e-13
2.363665162959659e-13
2.59424631617349e-13
2.8419037044716705e-13
3.1159486722903353e-13
3.420081571721379e-13
3.746216488532488e-13
4.1116012244531913e-13
4.5040258425174646e-13
4.943397547205073e-13
5.420164330165459e-13
5.94317291569846e-13
6.510276567472391e-13
7.138260712312054e-13
7.827005132204645e-13
8.590541624929414e-13
9.410049022003702e-13
1.0318085474138957e-12
1.1313318611209587e-12
1.241704410305773e-12
1.3601711462707508e-12
1.4928665137191668e-12
1.636892332224986e-12
1.7948143429984371e-12
1.9660481659929647e-12
2.1578286597533754e-12
2.3636978636973683e-12
2.5942761023916472e-12
2.8445602583340877e-12
3.1189899410237165e-12
3.4165594243437196e-12
3.749837934223139e-12
4.1075868943690985e-12
4.508271991762645e-12
4.9432886318298466e-12
5.414944829645566e-12
5.942968677538833e-12
6.516302633471009e-12
7.137932568169127e-12
7.834166361257047e-12
8.589904438216766e-12
9.418504772538703e-12
1.0316923773835307e-11
1.1312052746855508e-11
1.2415197831854513e-11
1.3612629456242113e-11
1.4925432722932927e-11
1.636469804881271e-11
1.7925058771669585e-11
1.965318900992007e-11
2.157020740030432e-11
2.3647641003038398e-11
2.5926426809424017e-11
2.8396193744962963e-11
3.113162019810035e-11
3.41614297500033e-11
3.74488206210645e-11
4.101056383263786e-11
4.4952699039229026e-11
4.931840467177984e-11
5.399837863944563e-11
5.923250290044609e-11
6.490969836864477e-11
7.103751725977618e-11
7.789370375844219e-11
8.530528358075768e-11
9.340374669035946e-11
1.0214207477155478e-10
1.1187814093904891e-10
1.2225402662449014e-10
1.3378910547688294e-10
1.4604004697562464e-10
1.5961511420135106e-10
1.739763181170589e-10
1.8961102203525019e-10
2.0662059425715019e-10
2.2440543161848944e-10
2.4356188961954787e-10
2.638454975558305e-10
2.851735359103796e-10
3.0741259918309403e-10
3.3069873391877703e-10
3.5414146348769184e-10
3.777130438894057e-10
4.0099944182305054e-10
4.235134146370368e-10
4.442714515716635e-10
4.6399531452592704e-10
4.807464585723992e-10
4.939280698032935e-10
5.044655943443249e-10
5.100136696636227e-10
5.12307024203668e-10
5.092708984603043e-10
5.030088419701393e-10
4.901399475679227e-10
4.76094054484213e-10
4.5904394408158953e-10
4.395686217786235e-10
4.178798867129062e-10
3.957423007097596e-10
3.721463788702535e-10
3.4906132530213153e-10
3.2578415187729195e-10
3.030074731431233e-10
2.807006732602009e-10
2.598782415062763e-10
2.398310863205098e-10
2.2091513054079866e-10
2.029666805725775e-10
1.8640773151314257e-10
1.710048339752975e-10
1.5668407714130638e-10
1.435204816751404e-10
1.3146963581468428e-10
1.2024410245382628e-10
1.0992523691453232e-10
1.0035731609689626e-10
9.167434263596599e-11
8.372307501672344e-11
7.651909397676392e-11
6.978431678047864e-11
1.1656861126894297e-11
1.0933220173477461e-11
7.757535976240463e-12
7.177062230795431e-12
6.625493790480518e-12
6.104133385117689e-12
4.268776782398071e-12
3.941557233328318e-12
3.6263398276686825e-12
3.3346049922970797e-12
2.1941202891170655e-12
2.0135427040737816e-12
1.8511467384897943e-12
1.7085442238275209e-12
1.566997505025734e-12
1.4427515977095116e-12
1.3078832928476067e-12
1.2029442685935174e-12
7.987452988400303e-13
5.500292643472164e-13
5.030608677342912e-13
3.887443404057462e-13
3.443073161126989e-13
3.1553084124453627e-13
2.8892026125631723e-13
2.639245634154064e-13
2.4320172983299953e-13
2.2894901934733576e-13
2.019924304346351e-13
1.84529267944425e-13
1.6849762214534935e-13
1.5385512430319447e-13
1.4044534457043287e-13
1.3301560440815833e-13
1.1697859749601556e-13
1.0674379624282038e-13
9.740326370372699e-14
9.222667480780953e-14
7.633741195529887e-14
6.998947285757057e-14
6.39646057939948e-14
5.824570559435085e-14
5.312767927371678e-14
4.846114338961694e-14
4.423704718441807e-14
7.435961986264225e-15
8.150523612579505e-15
8.938193617658875e-15
9.804482741380988e-15
1.074711577168396e-14
1.178446995510902e-14
1.2924610947319219e-14
1.416715236252027e-14
1.5535581066359096e-14
1.7024990601075218e-14
1.8666744005256972e-14
2.0475618223820635e-14
2.245835892460566e-14
2.461677584828814e-14
2.698072293393709e-14
2.9595917463155565e-14
3.244792429235175e-14
3.5579966317798256e-14
3.9004857492211656e-14
4.2774604167483716e-14
4.6893481601377686e-14
5.1438536536689367e-14
5.637900440509425e-14
6.183912354277896e-14
6.777899616364049e-14
7.435248209572375e-14
8.151445311449362e-14
8.936357271452732e-14
9.798153134566065e-14
1.0743553222886711e-13
1.1783962736561224e-13
1.2919684304290928e-13
1.4162191811186033e-13
1.5528692452820832e-13
1.7027420053115715e-13
1.8669231540404646e-13
2.0470373932139853e-13
2.2446369513913505e-13
2.4618264705586683e-13
2.699486629509962e-13
2.959786353626488e-13
3.2443612298502525e-13
3.557502140925348e-13
3.901911317832935e-13
4.2768659783247516e-13
4.690991330530911e-13
5.143644037804042e-13
5.638040880219369e-13
6.182083697862248e-13
6.778511574327108e-13
7.432402824494565e-13
8.149717503240568e-13
8.935803901148771e-13
9.797889868129023e-13
1.0746450059943693e-12
1.177967291145473e-12
1.291612888460824e-12
1.4162248662911703e-12
1.5533378134905757e-12
1.7026688120645118e-12
1.86693126242621e-12
2.047052067863129e-12
2.244547546025846e-12
2.461100605714739e-12
2.6993558255712493e-12
2.958921564020857e-12
3.2453314640883773e-12
3.557342089246546e-12
3.900543708696187e-12
4.278146215907094e-12
4.690886239340205e-12
5.141825129589543e-12
5.639601273627667e-12
6.183688114030577e-12
6.780185121269523e-12
7.43195203633959e-12
8.15135685519729e-12
8.934986224278203e-12
9.796730838184889e-12
1.0741654737254294e-11
1.1777674841586897e-11
1.29174488047279e-11
1.4163155918826733e-11
1.5524141464756608e-11
1.7020890969042275e-11
1.8661776841786646e-11
2.0460168062750276e-11
2.2433505029059337e-11
2.4593005227352154e-11
2.6961814243207023e-11
2.955769343522696e-11
3.241449916741887e-11
3.5519388557969434e-11
3.893566255742159e-11
4.2687779761499345e-11
4.678524366880752e-11
5.125544735186961e-11
5.6181254710516526e-11
6.15347426878432e-11
6.740850826286668e-11
7.385143911200758e-11
8.086807745287093e-11
8.849915731941655e-11
9.684886245304361e-11
1.0597813866829037e-10
1.1587886658067463e-10
1.2659520180233944e-10
1.3829494767116286e-10
1.508653977763655e-10
1.6452399537430936e-10
1.7916358859300822e-10
1.947878400513138e-10
2.1150784391002896e-10
2.2930913891728246e-10
2.479177611954495e-10
2.6743908878485063e-10
2.8756968648960397e-10
3.0841997154788134e-10
3.2919751730099313e-10
3.499150677549296e-10
3.7015062488421415e-10
3.8928531618359053e-10
4.0683388296606944e-10
4.2215500790222935e-10
4.3498229975778057e-10
4.4485658083116025e-10
4.509882258643036e-10
4.5353472677441687e-10
4.522421021019465e-10
4.471727998719655e-10
4.366413201628787e-10
4.254929565133828e-10
4.104642695990192e-10
3.9370587807305307e-10
3.752030063318106e-10
3.559387031726142e-10
3.350240815550189e-10
3.1467640193068715e-10
2.9397121004039767e-10
2.7328952441224614e-10
2.5360024630385186e-10
2.350023120700654e-10
2.1670779326127397e-10
1.9996603863209615e-10
1.8372774216343752e-10
1.6901003327795376e-10
1.5488630879375583e-10
1.4198294841971582e-10
1.302097567773466e-10
1.190282325491917e-10
1.0902040634132061e-10
9.954676151280096e-11
9.097622959288224e-11
8.322253081622248e-11
7.591087623272394e-11
6.931713220150518e-11
6.336060794300881e-11
1.0482359698577224e-11
9.684702497290393e-12
7.05818708819888e-12
6.534337810840484e-12
6.035508233552194e-12
5.563117670556441e-12
5.028122458363314e-12
3.5022436341667516e-12
3.150590958557167e-12
2.9679839740168816e-12
1.997914395020311e-12
1.8407707521593038e-12
1.6926316067793422e-12
1.6043561624014016e-12
1.426174807460529e-12
1.3489200518415697e-12
1.19709826938969e-12
1.1305403006152973e-12
6.993000169231836e-13
6.404236109141002e-13
4.605428335914756e-13
4.049582075985876e-13
3.1553568477755334e-13
2.879724050229432e-13
2.6598993245472866e-13
2.4182559699238535e-13
2.2217270918636286e-13
2.0266042929225202e-13
1.8536855861955128e-13
1.7001679905101748e-13
1.5591394136408635e-13
1.4114878879978954e-13
1.2886383612373652e-13
1.1730498599523615e-13
1.0734283214837947e-13
9.771025067795936e-14
8.863352235837281e-14
8.154504695929351e-14
7.439543408471738e-14
6.287560309397147e-14
5.638600160588036e-14
5.231668372558102e-14
4.772388809603686e-14
4.2601397338730414e-14
5.896300879793357e-15
6.4631144551667615e-15
7.104382862130005e-15
7.793059788946186e-15
8.542095671720973e-15
9.34544317825512e-15
1.0249568292211093e-14
1.1259985320339367e-14
1.2347361354810855e-14
1.3531468667646403e-14
1.4836830268482586e-14
1.6274263137154953e-14
1.784487740233713e-14
1.9560905976235545e-14
2.1445427624320672e-14
2.352363518812045e-14
2.5732507280032553e-14
2.827104764402737e-14
3.0942328151720857e-14
3.399823879421217e-14
3.727183102761594e-14
4.0794231995266554e-14
4.4812854991611484e-14
4.9138080839096626e-14
5.3872799591786206e-14
5.896475983635425e-14
6.464583965793633e-14
7.103075410616362e-14
7.787929529100734e-14
8.539394021230863e-14
9.363342269624478e-14
1.0265889677503901e-13
1.1256567263085538e-13
1.2318616901249125e-13
1.3533975265857718e-13
1.4838833142641798e-13
1.6270465326528468e-13
1.7841086884680746e-13
1.956158920784479e-13
2.1449928392087303e-13
2.3518428804367245e-13
2.5787372896698325e-13
2.827616882973116e-13
3.10043411542937e-13
3.3994570264602145e-13
3.727481987309979e-13
4.0871635530578703e-13
4.4813704418924826e-13
4.913772476745306e-13
5.37744341239654e-13
5.896082853107072e-13
6.464985553298758e-13
7.102500843657272e-13
7.772580450547482e-13
8.539131672369811e-13
9.362984298500231e-13
1.0266363282448915e-12
1.1234828073904779e-12
1.2342827437326103e-12
1.353363108938916e-12
1.4839303135365172e-12
1.6239167898907184e-12
1.784070571425974e-12
1.9561909103644544e-12
2.1449394110440656e-12
2.3518837463654443e-12
2.573722582493786e-12
2.827544450960654e-12
3.094281075157706e-12
3.3994288003770804e-12
3.727403838118156e-12
4.079017209110579e-12
4.481263903215389e-12
4.913609471957934e-12
5.3876568846824365e-12
5.90732799111304e-12
6.47718406493523e-12
7.088174399697515e-12
7.787084406038199e-12
8.53819732308527e-12
9.361735663820089e-12
1.0264728944413844e-11
1.1232610132968678e-11
1.2339705118590458e-11
1.352985970165059e-11
1.4834325281155353e-11
1.6232784653717238e-11
1.7832109511992595e-11
1.955064773593866e-11
2.143434542467206e-11
2.3499042671609138e-11
2.5761696647062144e-11
2.8186625459199664e-11
3.089792567531382e-11
3.3935391825041656e-11
3.719580925313801e-11
4.076706752723084e-11
4.4589862654862725e-11
4.89573003718202e-11
5.3640801192382525e-11
5.876315621825764e-11
6.423790159912901e-11
7.04821857461567e-11
7.701256012452071e-11
8.445070374010124e-11
9.221226414032705e-11
1.0083969786345536e-10
1.1043020938976918e-10
1.2062123654443537e-10
1.3139543545623463e-10
1.4327749606728147e-10
1.563842397756361e-10
1.7013484627451612e-10
1.8445445297525554e-10
2.0040702882185393e-10
2.1686117543911568e-10
2.3409568923759076e-10
2.5197809857293013e-10
2.7033694647530946e-10
2.8893395927715397e-10
3.074776436612022e-10
3.2561100619818596e-10
3.422533864339133e-10
3.5826054803282996e-10
3.7324817246846654e-10
3.8531363710574546e-10
3.9472296141735486e-10
4.011127486825625e-10
4.042247742620859e-10
4.031409605792857e-10
4.00242665536933e-10
3.9253985845515477e-10
3.813466470486789e-10
3.694788646001401e-10
3.5500166769510404e-10
3.3842881928810495e-10
3.2148216439366905e-10
3.033643530638317e-10
2.848905278770347e-10
2.664055498990261e-10
2.481963497749137e-10
2.3020298729005426e-10
2.1343979811698752e-10
1.9718469948170593e-10
1.8179637371692687e-10
1.6731936157790284e-10
1.5376739730173777e-10
1.4113854287549992e-10
1.2941123787672775e-10
1.1855444701468484e-10
1.085280690949063e-10
9.928800188211717e-11
9.078775579885113e-11
8.287849044812313e-11
7.581553375750136e-11
6.924872557928753e-11
6.323498884591612e-11
5.766073662706791e-11
9.524228283314304e-12
8.894566138351934e-12
6.2719092773142406e-12
5.810329517990002e-12
5.369312837977429e-12
4.95381510907578e-12
4.558130169687277e-12
3.0815424672146056e-12
2.803824272452492e-12
2.6135282841463613e-12
1.8325874744086306e-12
1.6956545700309437e-12
1.5045163454973728e-12
1.3769812070715537e-12
1.3098975879734548e-12
1.1672833985296206e-12
1.0998054375105655e-12
9.729206269690532e-13
6.779143277898418e-13
6.187522058644627e-13
4.2959904967926447e-13
3.8440409256291575e-13
2.765097127022399e-13
2.5424421213363466e-13
2.332015058431984e-13
2.1773069180537176e-13
1.9493773804214142e-13
1.782105761283629e-13
1.6757550276936725e-13
1.488048346872048e-13
1.3894694324226833e-13
1.26836733325445e-13
1.1330534613673492e-13
1.0570674751158653e-13
9.435798275698998e-14
8.61521205329834e-14
7.859529195638371e-14
7.171880281087402e-14
6.546966019155404e-14
5.647494867291489e-14
4.9097529953728035e-14
4.4791322901826077e-14
4.0860210943805476e-14
4.65248674469633e-15
5.099732132831185e-15
5.585385153514782e-15
6.137112273787101e-15
6.72674678188182e-15
7.374130110270203e-15
8.087558069249853e-15
8.868046571698134e-15
9.70632836905166e-15
1.0657039402879656e-14
1.1663042957350955e-14
1.28169038956203e-14
1.405340756184013e-14
1.5404946008153296e-14
1.6888575166347814e-14
1.8492473586380274e-14
2.0267948347027143e-14
2.2224639712847755e-14
2.4414360890624957e-14
2.6726111038386047e-14
2.93002303840095e-14
3.218824693574739e-14
3.5227009920889375e-14
3.8626556495730496e-14
4.234996033477539e-14
4.652693556687396e-14
5.1008153275253146e-14
5.5936599771433175e-14
6.12212834711195e-14
6.724984473007888e-14
7.360635791812157e-14
8.070056011746666e-14
8.848836621081269e-14
9.720197714766746e-14
1.0658323653985886e-13
1.168594619636079e-13
1.2813395131879682e-13
1.402494513044966e-13
1.5405161138629123e-13
1.6892311156461645e-13
1.8487886229254275e-13
2.0271478276649013e-13
2.22280112683155e-13
2.441654704032792e-13
2.6723123656377753e-13
2.935461324482021e-13
3.212910282046629e-13
3.5291809960742726e-13
3.869704925415443e-13
4.235417853589822e-13
4.652382022119505e-13
5.10127610232308e-13
5.583287491421255e-13
6.133048600590059e-13
6.712724535387537e-13
7.360279749732019e-13
8.070428889016345e-13
8.865000132410167e-13
9.72021459742709e-13
1.0638796883789755e-12
1.1686269834318518e-12
1.2813716153806328e-12
1.4024626563788679e-12
1.5377727585528355e-12
1.6891738753936766e-12
1.84880014666784e-12
2.0308326773040636e-12
2.226795119102288e-12
2.4416261386134757e-12
2.672327774175492e-12
2.9354210287459636e-12
3.2128068954250286e-12
3.529151505960141e-12
3.869580559634137e-12
4.242901815185259e-12
4.652175846177582e-12
5.101115144315867e-12
5.593066875735138e-12
6.121566879264229e-12
6.724201172740297e-12
7.372779004576213e-12
8.083905912436457e-12
8.86362004588307e-12
9.700925059083862e-12
1.065565244509671e-11
1.1683166193204395e-11
1.2786534150061368e-11
1.4044595544481761e-11
1.537132517396369e-11
1.6882462685398848e-11
1.8475906337116223e-11
2.0292133488248254e-11
2.2246163185302137e-11
2.4387636579332846e-11
2.6734257208107688e-11
2.9252498715785553e-11
3.212173232098397e-11
3.51427435602997e-11
3.851447778379543e-11
4.2205422934587704e-11
4.632781870244966e-11
5.075422271518731e-11
5.5493825944052294e-11
6.088238330796999e-11
6.6658416292518e-11
7.295949858623666e-11
7.982839318179735e-11
8.730700726677073e-11
9.526570521390488e-11
1.040745266811595e-10
1.1382155835689084e-10
1.2415201931097624e-10
1.352749457038435e-10
1.4695287618214525e-10
1.5969719329099085e-10
1.7357108881125238e-10
1.8757982630618042e-10
2.0261704312413892e-10
2.186542867504497e-10
2.343653133471422e-10
2.5119080786004217e-10
2.676167504336128e-10
2.837616482714208e-10
2.992782470598267e-10
3.137686859092155e-10
3.262295715796275e-10
3.380078854607998e-10
3.469425799025104e-10
3.532810738025368e-10
3.5612709839310384e-10
3.5662195817114725e-10
3.547474143232379e-10
3.4868964757228064e-10
3.402158334128642e-10
3.3030681855275955e-10
3.179064162582176e-10
3.0392123339919375e-10
2.887681336942294e-10
2.7284820616438706e-10
2.565267045257463e-10
2.4012525189210385e-10
2.2390956876476817e-10
2.0808968034841558e-10
1.9282878709259928e-10
1.7824356636668707e-10
1.6440583247485311e-10
1.513803791857353e-10
1.391697862310079e-10
1.2777551055409177e-10
1.1718738837308415e-10
1.0722847984784989e-10
9.831342056110341e-11
8.995652320691459e-11
8.226511764547165e-11
7.519772375572121e-11
6.871072563806877e-11
6.276396867110096e-11
5.7316732629075873e-11
5.225825686853548e-11
8.573018843424517e-12
7.938436358134413e-12
5.7088889616045044e-12
5.344077551646373e-12
4.941317714831217e-12
4.559263335991938e-12
4.157891931310832e-12
2.8707523201585985e-12
2.656993325221999e-12
2.437942851465509e-12
1.5589964771425174e-12
1.4373473246056346e-12
1.322917724261517e-12
1.2149267872005024e-12
1.1716315698995723e-12
1.0728297771842543e-12
9.842057549710732e-13
9.008164794018588e-13
5.751398861454359e-13
5.269043076413748e-13
3.8243536200391406e-13
3.5309241738219566e-13
2.4379600170777046e-13
2.353952636302059e-13
2.0615786055596895e-13
1.9744861987371014e-13
1.80656769791275e-13
1.5789744179368935e-13
1.5101081672705966e-13
1.3188864587549724e-13
1.2601573229375732e-13
1.150928224399452e-13
1.0071464873836282e-13
9.168614814198488e-14
8.367046535755458e-14
7.989336625298143e-14
6.968279748324734e-14
6.358107241404265e-14
5.793134630008049e-14
5.441502853947958e-14
4.715962905525776e-14
4.5277936873972676e-14
3.68824722302326e-15
4.0421639581654845e-15
4.424921680550205e-15
4.853303966082306e-15
5.320632635628822e-15
5.845470636589402e-15
6.396699609064311e-15
7.013397804335337e-15
7.691313039910594e-15
8.447308105842566e-15
9.241496634608375e-15
1.0137215363499e-14
1.1139814908069224e-14
1.2183805032062909e-14
1.3387386658748048e-14
1.4652278989974625e-14
1.6059975838996564e-14
1.761022941117232e-14
1.9311148628670667e-14
2.1177430351225573e-14
2.3217018331622832e-14
2.5459837127733456e-14
2.791268517498353e-14
3.0606988767624114e-14
3.355710862717118e-14
3.688196442332442e-14
4.0345410811583696e-14
4.4341325969440947e-14
4.851117196186706e-14
5.330899501353193e-14
5.845287929047234e-14
6.408734506631373e-14
7.011807763633405e-14
7.68830598042732e-14
8.430377475703411e-14
9.26344418817099e-14
1.0157261696234832e-13
1.1137892371128584e-13
1.2211873207196026e-13
1.3361428942568328e-13
1.4649705444868704e-13
1.60630801547344e-13
1.7613472328915952e-13
1.9312773002164048e-13
2.117538052423756e-13
2.321860267024463e-13
2.5458947227559985e-13
2.791490097163935e-13
3.060817813564996e-13
3.35613072419573e-13
3.679897395949719e-13
4.0349693578154833e-13
4.4242388066589645e-13
4.851057240888264e-13
5.319097884766396e-13
5.845096418883857e-13
6.394956063957079e-13
7.011918698818037e-13
7.705354990036001e-13
8.430163833817769e-13
9.244622823567398e-13
1.013571960963332e-12
1.1137520469753104e-12
1.2185302186513549e-12
1.3360896184900573e-12
1.4649934757852454e-12
1.6098615693627925e-12
1.7613429076041541e-12
1.935472661448245e-12
2.1175565233803373e-12
2.3218444929044834e-12
2.545844761069328e-12
2.791451090990224e-12
3.060789004574274e-12
3.356028592184773e-12
3.6797962985244245e-12
4.03480912929127e-12
4.424025881912654e-12
4.850795984361552e-12
5.318717862268761e-12
5.831788421480082e-12
6.394313272224081e-12
7.011086310958657e-12
7.704258653762209e-12
8.428863661990809e-12
9.241705613644003e-12
1.0154968073136337e-11
1.1109821311892246e-11
1.2180886649251051e-11
1.3355043202210433e-11
1.4642221357591778e-11
1.6053124202887102e-11
1.7638343899961032e-11
1.933698704310055e-11
2.115218263961913e-11
2.3239027070891145e-11
2.541800641054073e-11
2.7922332347789107e-11
3.053723242832992e-11
3.346787306863303e-11
3.6676048813944213e-11
4.0187023541267326e-11
4.402837232168206e-11
4.822911321988327e-11
5.281991302568406e-11
5.783579919159836e-11
6.330729479726008e-11
6.942585884494628e-11
7.577158677522872e-11
8.28399245869426e-11
9.071281098197826e-11
9.883119585756259e-11
1.080599319602132e-10
1.1776558296890816e-10
1.279359008232877e-10
1.390838995206249e-10
1.5095701261409402e-10
1.6353209112160338e-10
1.7675131699453643e-10
1.905325215375995e-10
2.0521160599414068e-10
2.1975994753959044e-10
2.343957110963172e-10
2.488362174290798e-10
2.62243826771062e-10
2.759585920417847e-10
2.872925553237684e-10
2.9832426251986947e-10
3.0613006406995104e-10
3.123546437707933e-10
3.1609971032307976e-10
3.1720960004485233e-10
3.1563898232699024e-10
3.1145204565412544e-10
3.045940713723523e-10
2.958782725069224e-10
2.8526702526696393e-10
2.7316425853083e-10
2.5993301894961686e-10
2.4621822733604987e-10
2.314929759304978e-10
2.1691995072698114e-10
2.024543403871416e-10
1.8852184600154474e-10
1.7481492172666272e-10
1.6168705837314852e-10
1.4921495045880934e-10
1.3728378634179932e-10
1.2629473145696723e-10
1.1595359362926538e-10
1.0637299030184359e-10
9.760385939844905e-11
8.927552321279217e-11
8.179556717617379e-11
7.4811641399743e-11
6.83935242680263e-11
6.242354009344859e-11
5.7025175829907274e-11
5.2079446253687925e-11
4.760730516145603e-11
4.340861129571664e-11
7.216140587650228e-12
6.669291165830626e-12
4.662714630533123e-12
4.407878748662569e-12
4.069348751932123e-12
3.668578719161917e-12
2.5804833229998367e-12
2.347213771609502e-12
2.1922491097990226e-12
1.9872553328786884e-12
1.3531108330847437e-12
1.2897213756414629e-12
1.1415845142617526e-12
1.0481962550645934e-12
9.99136786204678e-13
9.137847239486808e-13
8.065648301566643e-13
7.665389870349507e-13
4.922197258985772e-13
3.415510983446942e-13
3.137383738043163e-13
2.2071149301527303e-13
2.1465189401640977e-13
1.969468644372115e-13
1.6987913210881515e-13
1.6485943434079115e-13
1.5073392057809045e-13
1.3779498912174592e-13
1.259276447818585e-13
1.1525796206973226e-13
1.050489376835524e-13
9.592932436738337e-14
8.257980201593287e-14
7.99099072017068e-14
6.878752809467287e-14
6.276363711053338e-14
6.071901501385785e-14
5.532910954183949e-14
4.709105025380765e-14
4.445324146052004e-14
2.913564683175658e-15
3.1893291051418453e-15
3.503824724599842e-15
3.843862583099427e-15
4.206573468899653e-15
4.6183940523307295e-15
5.0654399431231135e-15
5.5448768515150145e-15
6.089922457600648e-15
6.6638552624384324e-15
7.317402402469576e-15
8.026995163480787e-15
8.787522095621184e-15
9.632814173662462e-15
1.057742284088358e-14
1.1602162021114133e-14
1.2716466471610446e-14
1.3943946385812709e-14
1.529076433677215e-14
1.6769002408101088e-14
1.8383456298847073e-14
2.0128107952523705e-14
2.2102342803138167e-14
2.4235480628108533e-14
2.6571879970284364e-14
2.909472511172589e-14
3.18966221947147e-14
3.5033606985430563e-14
3.84122008269572e-14
4.205292061603526e-14
4.618281001377221e-14
5.063438154827046e-14
5.552072774130359e-14
6.087817992335044e-14
6.675381309166051e-14
7.318942092746072e-14
8.012551863088462e-14
8.799785258192485e-14
9.648382110164927e-14
1.0579782380497072e-13
1.1599980142147335e-13
1.2719083456948151e-13
1.394666583456117e-13
1.5292171439843862e-13
1.6740863276943515e-13
1.8384942775696677e-13
2.0127490430087166e-13
2.2103438262500293e-13
2.4198309711416866e-13
2.657480066606402e-13
2.909290317642672e-13
3.1949651141415577e-13
3.4977382822072285e-13
3.841187372075736e-13
4.2117705745906057e-13
4.618118705335922e-13
5.063678853120994e-13
5.55220747580465e-13
6.078366353742334e-13
6.675200172529908e-13
7.319194013577797e-13
8.02540939129682e-13
8.785849320643689e-13
9.648592134138942e-13
1.0579457902954455e-12
1.16001214160398e-12
1.2699734596983375e-12
1.3924901598723907e-12
1.5291857131181521e-12
1.67412030308585e-12
1.8356303431550733e-12
2.015861627586367e-12
2.210392985989958e-12
2.4235750521926163e-12
2.6574335210588595e-12
2.913740081465525e-12
3.1948567759128893e-12
3.503071906694934e-12
3.841002120956378e-12
4.2115684651147845e-12
4.610595308019975e-12
5.063270217665662e-12
5.551643092513657e-12
6.087153856783801e-12
6.674282160479609e-12
7.317980774289659e-12
8.011416417338727e-12
8.797485714039e-12
9.645772106525246e-12
1.0575684038691585e-11
1.1595251813356876e-11
1.2693004089848062e-11
1.3938096004945466e-11
1.5280968172773516e-11
1.675254314461252e-11
1.836551884874041e-11
2.0133038704313384e-11
2.2035167888194693e-11
2.419148153498509e-11
2.6515656760646475e-11
2.9060858469605974e-11
3.179773613673923e-11
3.484338943313857e-11
3.823455425028293e-11
4.188411299207568e-11
4.580204356477437e-11
5.023134860437247e-11
5.498828971880185e-11
6.017673201497263e-11
6.582904295874235e-11
7.18659851267245e-11
7.865908646563659e-11
8.590477213447775e-11
9.373939750785464e-11
1.0219914620266232e-10
1.1111449933154275e-10
1.2103033696851453e-10
1.3121370565865633e-10
1.4240254295916653e-10
1.540440684827078e-10
1.659118614847277e-10
1.7844758809786246e-10
1.9157579696724514e-10
2.0422523793702943e-10
2.1741713052218454e-10
2.2993573167889257e-10
2.414274420180547e-10
2.5270571979812115e-10
2.6230350295327766e-10
2.70272965995049e-10
2.763233284293354e-10
2.797799303865239e-10
2.8179719409848254e-10
2.8050093316370897e-10
2.7741315227746283e-10
2.7109212942537647e-10
2.6397861910892703e-10
2.5484169188884997e-10
2.444347628258233e-10
2.3307227016200305e-10
2.2069995809520426e-10
2.0799974187111787e-10
1.9511761479859108e-10
1.8237457647069357e-10
1.6976443031521853e-10
1.574481662465698e-10
1.4571290996448375e-10
1.345430622221248e-10
1.2398630776872944e-10
1.1406743141062465e-10
1.0485044542005808e-10
9.621238961411798e-11
8.815024375447213e-11
8.078229143535837e-11
7.389856883441432e-11
6.763379531912095e-11
6.180426620499175e-11
5.6482396598279764e-11
5.1629478391907424e-11
4.7154419454364654e-11
4.305696279082637e-11
3.930775495226367e-11
6.603956614776596e-12
6.107006954102889e-12
4.349787630729832e-12
4.026888055412804e-12
3.726199036370902e-12
3.425658694749901e-12
3.1546330866885508e-12
2.209749297055923e-12
1.9765745192152805e-12
1.8755285235602915e-12
1.2541111131146451e-12
1.1119679248842583e-12
1.0650338500222145e-12
9.392952733355605e-13
8.973936690703693e-13
8.224517197503134e-13
7.532031054880149e-13
6.620133413088619e-13
4.596668325944729e-13
4.2068511940696e-13
2.815403478647518e-13
2.644740468201048e-13
1.9275115862123e-13
1.7502019462241118e-13
1.6202450493715501e-13
1.4808978485175146e-13
1.3547103340040019e-13
1.23850404329057e-13
1.1330310477387755e-13
9.784873658566227e-14
9.444076046616381e-14
8.158835146473272e-14
7.875726269753061e-14
6.799422986282308e-14
6.205058451803317e-14
5.663032915629755e-14
5.459293084378989e-14
4.9836159914935446e-14
4.2099275712742647e-14
2.304483310844454e-15
2.5256712945600732e-15
2.767969662665087e-15
3.0362750592789115e-15
3.328068064036718e-15
3.6482274794411025e-15
4.001450671067805e-15
4.391757331253104e-15
4.81106437470151e-15
5.272151930696347e-15
5.780575794881829e-15
6.340854834602026e-15
6.959929777498122e-15
7.621131157137129e-15
8.355582662201856e-15
9.165196059199013e-15
1.0045273680533538e-14
1.1015327434569739e-14
1.209107056999444e-14
1.3246506721040802e-14
1.4522090417703702e-14
1.5924711639643795e-14
1.7459367987465924e-14
1.914436112911025e-14
2.0989784889830837e-14
2.3018450875241995e-14
2.5260968238877035e-14
2.7673857339430796e-14
3.034326142058434e-14
3.3304347054379906e-14
3.648121838008112e-14
3.999788164263638e-14
4.3857866717672186e-14
4.8089508030529227e-14
5.278358831654959e-14
5.781487562096522e-14
6.345609367154088e-14
6.951238120978421e-14
7.629178821553212e-14
8.357259516741739e-14
9.172340987644128e-14
1.0047194879267066e-13
1.1016866730370967e-13
1.2079779720562727e-13
1.3244842541754974e-13
1.4522864341672243e-13
1.5924218043879839e-13
1.7477604782647046e-13
1.9163975228647758e-13
2.099204378847569e-13
2.301706929424455e-13
2.52379840821608e-13
2.7700180785932766e-13
3.0342569039415874e-13
3.3269997329298676e-13
3.6479867871768573e-13
3.99994989141684e-13
4.3858474117122667e-13
4.813787731257993e-13
5.272927318107796e-13
5.787418862429885e-13
6.345773605458161e-13
6.951044161192812e-13
7.621667430440234e-13
8.365320241654879e-13
9.163329518080707e-13
1.0057329214416914e-12
1.101676898896555e-12
1.209157551564726e-12
1.3258543076171392e-12
1.452317292186806e-12
1.5939761278250096e-12
1.7459937455890338e-12
1.9144564107163787e-12
2.099185007762652e-12
2.301673459731935e-12
2.526239350009728e-12
2.767201291162802e-12
3.0341977777715616e-12
3.3268302625976275e-12
3.651428051507975e-12
3.9996660322073396e-12
4.389846156477367e-12
4.80853978807084e-12
5.272348760865589e-12
5.7809087483355045e-12
6.338460117661041e-12
6.956689018316634e-12
7.61988282016978e-12
8.354687337333773e-12
9.160215834698678e-12
1.0053974552314655e-11
1.1011362375364355e-11
1.2073339503244219e-11
1.3248927114451064e-11
1.4510578877962238e-11
1.5907896071691304e-11
1.743995878801822e-11
1.9136026521569104e-11
2.0955314657398474e-11
2.296846951514498e-11
2.5198870136314445e-11
2.7588158345050985e-11
3.023108187628375e-11
3.312317699428811e-11
3.632251206339994e-11
3.9744691248049484e-11
4.3522972899791766e-11
4.764863723679836e-11
5.214851536012231e-11
5.705264164890799e-11
6.238997353818456e-11
6.825832469939124e-11
7.455768204610474e-11
8.129561581414062e-11
8.865066071712663e-11
9.656792836969366e-11
1.0505801097022042e-10
1.1412377878353089e-10
1.237517704620092e-10
1.3391201254719994e-10
1.4469753786052302e-10
1.5575243321740905e-10
1.6693587843641571e-10
1.784173254915508e-10
1.900577471439997e-10
2.010655074859166e-10
2.1175429221040646e-10
2.2165803712958695e-10
2.304804642788681e-10
2.379306398831605e-10
2.4374899465000994e-10
2.476862309611592e-10
2.4960794138417897e-10
2.496745677741522e-10
2.471466183846552e-10
2.4286613462313533e-10
2.360916368617632e-10
2.2864605855160595e-10
2.1951043280940423e-10
2.0968699669182558e-10
1.9894401009024777e-10
1.8773139806911063e-10
1.7616137251869907e-10
1.6472993787970533e-10
1.534712326635926e-10
1.4263030391725092e-10
1.3197784574158775e-10
1.2192654822022279e-10
1.1241164858073131e-10
1.0354132316173345e-10
9.508036394254228e-11
8.734042742147521e-11
8.001955818703461e-11
7.336440482627397e-11
6.710661203227516e-11
6.144357323351761e-11
5.6182092857808926e-11
5.130924027064225e-11
4.691662622073869e-11
4.281911094442387e-11
3.913161369797942e-11
3.569736006705113e-11
6.074280350776944e-12
5.620475531563124e-12
3.8837658817840085e-12
3.63653423961209e-12
3.36411439140825e-12
3.06665754901511e-12
2.822645348068814e-12
1.9954185109699117e-12
1.8392163940161204e-12
1.684837337256737e-12
1.1778204544607685e-12
1.0855006303172041e-12
9.5526146049793e-13
9.174682676108933e-13
8.078719701662377e-13
7.404256540560315e-13
6.781611179765749e-13
6.207453327300769e-13
4.296919380042713e-13
3.9367085475701237e-13
2.5582004787479796e-13
2.3950531307733044e-13
1.6344334008450287e-13
1.6183280719061597e-13
1.3725199804568154e-13
1.3562885398749247e-13
1.150336784999655e-13
1.1344949300955894e-13
9.60492682392988e-14
8.775801711852291e-14
8.014018006991403e-14
7.318047404148556e-14
7.213320126311592e-14
6.099075537311023e-14
5.566649782490568e-14
5.488788419118174e-14
4.617941937766199e-14
4.228702008606155e-14
1.8274358963863973e-15
2.0001481380714618e-15
2.1971288065839705e-15
2.410345039326966e-15
2.6381760736897183e-15
2.8959753241013543e-15
3.171705789025418e-15
3.482842715250079e-15
3.819047419877877e-15
4.179363766619637e-15
4.588826400407233e-15
5.026444172917802e-15
5.5191583088766225e-15
6.041401954840451e-15
6.623591395043137e-15
7.275406438841282e-15
7.963048529769318e-15
8.731722773214962e-15
9.574969722368104e-15
1.051535752314692e-14
1.1527893326913892e-14
1.2641538380821e-14
1.3859638949836997e-14
1.5197489303170572e-14
1.6638821022683134e-14
1.824714871078251e-14
2.0004793417519198e-14
2.1968467262836392e-14
2.408734571438234e-14
2.637416704680065e-14
2.8919055207709163e-14
3.175149677620309e-14
3.481575491876646e-14
3.812089585037182e-14
4.1859343102240674e-14
4.583027210345371e-14
5.032292650919149e-14
5.5180917606781676e-14
6.041680473239452e-14
6.634257624573797e-14
7.263726260729133e-14
7.975741667186818e-14
8.733188435126544e-14
9.575796481972602e-14
1.0514120713010548e-13
1.1528737710490534e-13
1.2623265487206707e-13
1.3840872871082826e-13
1.5176381855266485e-13
1.6640601006411035e-13
1.8246006627572099e-13
2.000627164472589e-13
2.1936534404983507e-13
2.4086855402937926e-13
2.6373474633019145e-13
2.8958848573141e-13
3.17527882154267e-13
3.476716964215749e-13
3.812143072998465e-13
4.1858182633766516e-13
4.58318028302976e-13
5.025359670755477e-13
5.517964334194976e-13
6.050292677200521e-13
6.624739022888556e-13
7.26391559647926e-13
7.964710097052754e-13
8.733078957273998e-13
9.575545845681774e-13
1.0499478211673892e-12
1.151238657788803e-12
1.2623652660719722e-12
1.3842147326054307e-12
1.5197922838700985e-12
1.664176336683865e-12
1.8271384288476477e-12
2.0005966618932e-12
2.193601941676031e-12
2.4086447640358874e-12
2.637257692509488e-12
2.8957710452189814e-12
3.1706324282236763e-12
3.4764924248858503e-12
3.817222603670488e-12
4.185459423005708e-12
4.58916772986429e-12
5.0246978658944105e-12
5.5093691590419475e-12
6.049280032184121e-12
6.623192235829049e-12
7.272181252264308e-12
7.962238630426902e-12
8.729739339447587e-12
9.584722126774967e-12
1.0508428629009493e-11
1.1504723474047503e-11
1.2630770081890194e-11
1.3827568229220812e-11
1.5180096938496783e-11
1.6617287275484387e-11
1.82152754777867e-11
1.996602502055052e-11
2.188342096070791e-11
2.398264475315442e-11
2.62809237252317e-11
2.8796040200564226e-11
3.154728965715335e-11
3.455557624626976e-11
3.784291264008392e-11
4.1491166779066545e-11
4.53493533797128e-11
4.9688962216515075e-11
5.434660288286218e-11
5.932150569047078e-11
6.4807303847374e-11
7.07495181587683e-11
7.713725698666393e-11
8.420157780845163e-11
9.150689183122648e-11
9.958253885354288e-11
1.080388153428847e-10
1.1680446080832246e-10
1.261682507897693e-10
1.3610096740564963e-10
1.461436758926508e-10
1.5635436514421575e-10
1.6657908346735994e-10
1.763780913812419e-10
1.860207461770267e-10
1.9530358439384242e-10
2.0314072939542282e-10
2.100956558537636e-10
2.1595298808799424e-10
2.195882511849835e-10
2.217574895199485e-10
2.2237816070903325e-10
2.2081031875682466e-10
2.1712643806198817e-10
2.1144703512877908e-10
2.0533179473150608e-10
1.9762732007397572e-10
1.8893384452023752e-10
1.7951440607668154e-10
1.6961834990794304e-10
1.5947197650921352e-10
1.492742373521972e-10
1.3919439195173542e-10
1.2935853214724424e-10
1.1987159916972215e-10
1.1080680039461097e-10
1.0220716772044648e-10
9.41052461978518e-11
8.651324117199975e-11
7.943117035398661e-11
7.273081791693884e-11
6.675080851741185e-11
6.101785266771044e-11
5.5920942336878714e-11
5.114006891828232e-11
4.674827804228289e-11
4.2713809127299835e-11
3.901688792259616e-11
3.5630720975863813e-11
3.25311670747608e-11
5.319663317327509e-12
4.864487413973084e-12
3.565364666058282e-12
3.3050162581332322e-12
3.0185276000138386e-12
2.7826410280188394e-12
2.5648071813673514e-12
1.777890261019605e-12
1.6393753236801438e-12
1.4407577143871046e-12
9.66624990839647e-13
8.913200558933667e-13
8.203280366578877e-13
7.708010629832943e-13
6.896596525020526e-13
6.493461847347255e-13
5.949073540719352e-13
5.314435704957197e-13
3.7469162810538957e-13
3.3092215039714953e-13
2.3479294362426126e-13
2.161700862987491e-13
1.508465876709923e-13
1.3828860150656073e-13
1.2671959722708418e-13
1.2220335246841776e-13
1.1181834474752138e-13
1.0223063431083714e-13
8.876369945331434e-14
8.105099273159974e-14
7.40421744798999e-14
6.761247984771797e-14
6.509829707715527e-14
5.934502390769323e-14
5.416566864323566e-14
4.6961173971313275e-14
4.2854998016604195e-14
1.4362082720051507e-15
1.5743772444589109e-15
1.733634254904939e-15
1.8943172167391e-15
2.0843700373914862e-15
2.2762270560151725e-15
2.5060254083303525e-15
2.7373824661627343e-15
3.0017071396663747e-15
3.289428899289927e-15
3.620524438571853e-15
3.971259043859069e-15
4.33808403208488e-15
4.7550949729476415e-15
5.21321316091596e-15
5.740197628089279e-15
6.267504548656551e-15
6.8988507808395755e-15
7.565268173070434e-15
8.29637150611201e-15
9.060716400858989e-15
9.93605172809347e-15
1.0934918785094885e-14
1.1990358683463508e-14
1.3146120220359617e-14
1.4416921704276152e-14
1.5745396031984575e-14
1.7332583927680718e-14
1.9004090294852815e-14
2.083803405493845e-14
2.2848898265806163e-14
2.5050950604483242e-14
2.7364045655309985e-14
3.000488304680031e-14
3.3025873175289946e-14
3.6209914296089235e-14
3.9703753705728083e-14
4.3536170582623715e-14
4.773466615243274e-14
5.214378289328854e-14
5.717200259282747e-14
6.292637251976389e-14
6.900047499014824e-14
7.565756954724982e-14
8.295446786746505e-14
9.095822257937927e-14
9.935615143065263e-14
1.093568032786284e-13
1.1990647215428953e-13
1.3097624164023757e-13
1.441590606867433e-13
1.5806837694357863e-13
1.7265967896862114e-13
1.893171351719685e-13
2.075826104542042e-13
2.276099082272363e-13
2.5052490726155453e-13
2.7469137676057593e-13
3.0119324197358597e-13
3.3025088198724435e-13
3.607353092063927e-13
3.955390498746963e-13
4.3369819979554334e-13
4.77354692911169e-13
5.214289672732283e-13
5.739060272673005e-13
6.26884382025888e-13
6.899933051175505e-13
7.566608248251915e-13
8.264374930751954e-13
9.06132002272212e-13
9.973371897441774e-13
1.0936129464404418e-12
1.1944985007864787e-12
1.3147337922800986e-12
1.4415730337998622e-12
1.5746426708598705e-12
1.7331936155814845e-12
1.9003434777364895e-12
2.076094968155724e-12
2.276020696046742e-12
2.505093854711377e-12
2.7468011351372012e-12
3.011740406129868e-12
3.3022583793277047e-12
3.6208058889995434e-12
3.955110965767381e-12
4.3529983623901086e-12
4.772853684850867e-12
5.213296675583669e-12
5.73788051838617e-12
6.267292719405684e-12
6.8716121560045045e-12
7.534440653445235e-12
8.260317578374364e-12
9.091192340083367e-12
9.929121069422225e-12
1.0885654422310408e-11
1.1979457612018324e-11
1.308312809959559e-11
1.4396763246783092e-11
1.5721465303783486e-11
1.7299225529098947e-11
1.895975665004715e-11
2.0779300328494975e-11
2.2684627118409426e-11
2.4856266679777226e-11
2.733604146959413e-11
2.9944006998148584e-11
3.2794513470572043e-11
3.5771619224055544e-11
3.9305388582889367e-11
4.30102777106087e-11
4.7044863794998436e-11
5.123744985762852e-11
5.598495357382504e-11
6.136313637654972e-11
6.694485128680826e-11
7.296440700569217e-11
7.943196334419924e-11
8.635417079687568e-11
9.372553476161825e-11
1.011452351801276e-10
1.0932125494794052e-10
1.18301290028583e-10
1.267024422137377e-10
1.361443173712086e-10
1.4465434673700149e-10
1.5416135160501202e-10
1.6281224412007856e-10
1.7095947419485205e-10
1.7769404759674885e-10
1.8411278136445792e-10
1.9006637734121132e-10
1.9319536919132168e-10
1.9625747121713183e-10
1.9694616448267267e-10
1.9525755818222836e-10
1.9263748575267377e-10
1.8947756196898101e-10
1.8367365388643818e-10
1.7709510832375263e-10
1.6992527170735638e-10
1.6136544182892501e-10
1.5298227642352495e-10
1.4400355500451135e-10
1.3466569472560567e-10
1.2594108769831722e-10
1.1713315408971827e-10
1.0862660921276554e-10
1.0025669947324402e-10
9.271097135880992e-11
8.522629475754541e-11
7.853705012973387e-11
7.21298632779402e-11
6.61698203471222e-11
6.052098297364977e-11
5.553482176920802e-11
5.082143903020887e-11
4.6388082338795497e-11
4.2493257322311714e-11
3.883135977376273e-11
3.540117516678762e-11
3.2396288038353065e-11
2.9519892827904416e-11
2.700369667591643e-11
4.595909428031743e-12
4.2478339414447496e-12
2.951711008434964e-12
2.7394538735804133e-12
2.5209008418900256e-12
2.3279201161693317e-12
1.5622262780975058e-12
1.448643368875972e-12
1.3340004744955398e-12
1.2202643311727173e-12
8.313352826814621e-13
7.654213196734511e-13
7.037643613434625e-13
6.616586777743248e-13
5.92650077803349e-13
5.432305648282446e-13
5.091916298962063e-13
4.549864373208768e-13
2.908812668474881e-13
2.1191497625122942e-13
1.9435052122820373e-13
1.389008586757061e-13
1.2741057155323677e-13
1.167769666532299e-13
1.1266268251674867e-13
1.030971087671682e-13
9.434316171386252e-14
8.183105046574395e-14
7.877433811466061e-14
6.856555769406715e-14
6.23448359149573e-14
5.697967110195908e-14
5.1979034666928285e-14
4.743593290391214e-14
4.3316783199393306e-14
1.1414332641815551e-15
1.2457111211616715e-15
1.3723835154625314e-15
1.4991237201846478e-15
1.6433705004519045e-15
1.8013323196290165e-15
1.975657222794502e-15
2.1757142295977705e-15
2.3854713975462464e-15
2.614230414112623e-15
2.854277842010366e-15
3.1441540636151425e-15
3.4476683746157133e-15
3.779041362385277e-15
4.143168492003853e-15
4.544568544155792e-15
4.981209525757338e-15
5.439109000967808e-15
5.964364379144298e-15
6.568837632034598e-15
7.200986102643755e-15
7.863649209739206e-15
8.657620906448411e-15
9.493262615547417e-15
1.0408281808560914e-14
1.1414205208012112e-14
1.2461030408843294e-14
1.3665004308977709e-14
1.4982994665108288e-14
1.6429093188947076e-14
1.8014062777030082e-14
1.983407874469668e-14
2.1748032002836068e-14
2.3846661713792923e-14
2.6147884343489356e-14
2.8549609909544996e-14
3.143503265631261e-14
3.446950588749607e-14
3.7793428875673833e-14
4.1266893750110765e-14
4.5437957800324817e-14
4.982173981874172e-14
5.4631286834496734e-14
5.990075533961353e-14
6.567815941189623e-14
7.201543498018759e-14
7.863180242915841e-14
8.621734459572945e-14
9.45357690176799e-14
1.0409547215900183e-13
1.1365684550215004e-13
1.2514924457523791e-13
1.3664358062690796e-13
1.5046170547004699e-13
1.6497872200398627e-13
1.8089624789270513e-13
1.9834848011406525e-13
2.174852607766946e-13
2.374643487728051e-13
2.6147339759140787e-13
2.866991855068081e-13
3.1435905897112083e-13
3.446883558442312e-13
3.7795142751622757e-13
4.144063400878293e-13
4.5438753137054914e-13
4.961275489444802e-13
5.4629479376193e-13
5.989954074542189e-13
6.567892077066556e-13
7.201582689609012e-13
7.863039001949757e-13
8.658161856970581e-13
9.493499649569778e-13
1.0365669792713066e-12
1.1413580932608669e-12
1.2462161552667944e-12
1.372214228141761e-12
1.504595100428432e-12
1.6428041867988257e-12
1.8012877904891454e-12
1.975059639299467e-12
2.1655824166475005e-12
2.3845615001414347e-12
2.603594110705841e-12
2.8668192935826974e-12
3.1433408521503666e-12
3.4465497954112995e-12
3.779004288040378e-12
4.143504805267593e-12
4.543323769409523e-12
4.960325331013546e-12
5.4616230651579575e-12
5.9883091371198825e-12
6.565711094540696e-12
7.19849287860709e-12
7.892350096376024e-12
8.652921746618434e-12
9.486533655122631e-12
1.0400220510710561e-11
1.1401577367636675e-11
1.2446272185083764e-11
1.3701204913970718e-11
1.4955262431171495e-11
1.6461249319307434e-11
1.796537040665833e-11
1.976419558009787e-11
2.1664881350486073e-11
2.3736292339904213e-11
2.5892686577668744e-11
2.8479482992419617e-11
3.1184378707535124e-11
3.413809098688448e-11
3.7201253613036604e-11
4.086754137312398e-11
4.4688661320686956e-11
4.8626951765472753e-11
5.3329787899649885e-11
5.819482089265089e-11
6.344449449466641e-11
6.908932665556306e-11
7.482115315944849e-11
8.124343535239192e-11
8.810162836721164e-11
9.5231649572187e-11
1.0272743956490332e-10
1.1096103529841817e-10
1.1849243731703372e-10
1.2698461996242926e-10
1.349794248023525e-10
1.4214937667647171e-10
1.4945107899450558e-10
1.5688284117608952e-10
1.6284111676214214e-10
1.6708205329408455e-10
1.7154633988695023e-10
1.7396189333608603e-10
1.7494285559943977e-10
1.7371062201103712e-10
1.7176418612956893e-10
1.6828834573400936e-10
1.6339420355888383e-10
1.578287835783347e-10
1.51738780102587e-10
1.446078240934968e-10
1.369910739892209e-10
1.2912075086578932e-10
1.2083774921639203e-10
1.1288661841708899e-10
1.0532724671210208e-10
9.750946302144996e-11
9.045395628345236e-11
8.352003120510576e-11
7.678594514969122e-11
7.064321253767481e-11
6.505357752372831e-11
5.969414463553578e-11
5.4592081458133176e-11
5.012016245833743e-11
4.587614180655216e-11
4.1962378509186955e-11
3.836554396927972e-11
3.498042345569811e-11
3.203306476308946e-11
2.9256299409684864e-11
2.6651287229283867e-11
2.4387913648061494e-11
4.0204560779849e-12
3.721341526912223e-12
2.633936588434222e-12
2.4383008979731493e-12
2.246541449051955e-12
2.072064115752566e-12
1.9057012110642634e-12
1.3736195472764506e-12
1.2421944794148951e-12
1.1639626740205563e-12
7.870375822156093e-13
7.251453527206463e-13
6.830925758872603e-13
6.12476470727077e-13
5.755934290959456e-13
5.150130015341167e-13
4.716092809267498e-13
4.3157948784172497e-13
2.7140551150910537e-13
1.9280313967182146e-13
1.799057792306135e-13
1.6487123771815214e-13
1.1766469336838596e-13
1.0788349448406364e-13
1.0069603690391856e-13
9.018333235456373e-14
8.259833672778094e-14
7.582363569508171e-14
6.900393415256851e-14
6.181689297586804e-14
5.876314567045113e-14
5.36678830451228e-14
4.8008008530430105e-14
4.490033420144722e-14
8.992456655419194e-16
9.858400099150654e-16
1.0839900753266175e-15
1.1889931089873914e-15
1.3003812616693579e-15
1.4252744145333878e-15
1.5633497807551717e-15
1.7179999280084202e-15
1.8838872696757707e-15
2.059866731749007e-15
2.2636031074519416e-15
2.482988427946281e-15
2.716562833326799e-15
2.9775594439369124e-15
3.2644983012739342e-15
3.580802238328396e-15
3.924739960626986e-15
4.303612894219671e-15
4.7300570104873795e-15
5.175413896685482e-15
5.6738051701325956e-15
6.221840310163186e-15
6.836967792517226e-15
7.479713380610925e-15
8.219547647848789e-15
8.993338607962202e-15
9.859563745939793e-15
1.0812249933136546e-14
1.1882284342360806e-14
1.3028813309104472e-14
1.4253271738317237e-14
1.562720443058387e-14
1.7174556730875114e-14
1.8790313990454292e-14
2.060212432316275e-14
2.258912574803243e-14
2.4824499409779628e-14
2.7220868158681657e-14
2.984575340210188e-14
3.2726846302178196e-14
3.588261337677736e-14
3.9344309217267496e-14
4.3141981611064705e-14
4.719544989274121e-14
5.186597534465905e-14
5.6741032203381194e-14
6.221601275634296e-14
6.821683699827048e-14
7.479939778780215e-14
8.22045965849075e-14
8.992796383461578e-14
9.860440206254888e-14
1.0811630960781392e-13
1.1882030037286006e-13
1.3028407912601446e-13
1.4252713605054562e-13
1.5663678533564327e-13
1.7138366824856514e-13
1.8788737544531652e-13
2.0601360842276806e-13
2.2588834931223024e-13
2.48250992042184e-13
2.722012836400078e-13
2.9778127593746367e-13
3.2650941099497436e-13
3.5883105226753677e-13
3.934571801659828e-13
4.314097817487484e-13
4.730315617152384e-13
5.17482444598185e-13
5.687087552052963e-13
6.221481237643563e-13
6.837379742606212e-13
7.497024435589451e-13
8.201505036280658e-13
9.013372303999111e-13
9.860398816252044e-13
1.0811720746682989e-12
1.188428367519233e-12
1.299836132570483e-12
1.4285062792113423e-12
1.5663199746793372e-12
1.7174826825965822e-12
1.8788118043474056e-12
2.0600500801914775e-12
2.2587823777696434e-12
2.4766892106349072e-12
2.7218355361795054e-12
2.984350703812396e-12
3.2647366863716657e-12
3.5878453020233302e-12
3.93388020808765e-12
4.303386732066221e-12
4.718422377313508e-12
5.185422124310074e-12
5.672176207672214e-12
6.233449053044616e-12
6.8184764518185645e-12
7.493156285727969e-12
8.214952183786997e-12
8.985222101896479e-12
9.8508022649717e-12
1.0798562429980544e-11
1.186469677583256e-11
1.2975686834815831e-11
1.4222516553817388e-11
1.562376628661254e-11
1.7122317743342605e-11
1.8719520736961915e-11
2.0510510631037558e-11
2.2469113548224468e-11
2.4666989336593495e-11
2.695049431681262e-11
2.952940208290738e-11
3.2291267296229185e-11
3.5328261695289346e-11
3.872163016655236e-11
4.2225208898337486e-11
4.6227196522199685e-11
5.033982116761943e-11
5.489392626162121e-11
5.979744253356965e-11
6.505375529293944e-11
7.066742147808985e-11
7.680474732523804e-11
8.29210593180353e-11
8.95098584146653e-11
9.63492739586354e-11
1.0361244954213869e-10
1.1047926260519079e-10
1.1784030625218138e-10
1.2478827396163675e-10
1.3112343679110068e-10
1.3756901041017646e-10
1.4271726043160255e-10
1.4766831282864413e-10
1.512746106957965e-10
1.533707741627684e-10
1.5456108808839652e-10
1.544472306781852e-10
1.5338803637439909e-10
1.5038819559265253e-10
1.4608592356781122e-10
1.4136680698133738e-10
1.3582525366343833e-10
1.297720286767242e-10
1.2312278601234335e-10
1.1621117084787725e-10
1.090006280804846e-10
1.0202904420146735e-10
9.496020272017158e-11
8.818371199582926e-11
8.166269430791448e-11
7.551817863222863e-11
6.962497228962454e-11
6.407972151854002e-11
5.883153154118531e-11
5.4000720547414484e-11
4.951282954527207e-11
4.540399255785464e-11
4.1563909690200057e-11
3.8025280551376843e-11
3.476990490690426e-11
3.177942258322274e-11
2.903559492850298e-11
2.649464911196284e-11
2.419374330761391e-11
2.211011074019891e-11
3.652567434777776e-12
3.379669028031449e-12
2.4632402905208528e-12
2.2818504899503876e-12
2.108772600382694e-12
1.9432561372552884e-12
1.7904292837267955e-12
1.1906806960320561e-12
1.118619976106427e-12
1.0292791634351097e-12
7.331257155208998e-13
6.410518457280005e-13
5.89794042532747e-13
5.710833544050503e-13
5.240453808150209e-13
4.558334135049396e-13
4.4025883048475273e-13
3.831510387595313e-13
2.5426612200157107e-13
2.325392067464806e-13
1.606244239962764e-13
1.5309426501533668e-13
1.1037529654322872e-13
1.0122350155964618e-13
9.065006239462507e-14
8.482300915190174e-14
7.759707058989813e-14
7.094544327558969e-14
6.490745341221877e-14
5.799209680951212e-14
5.367396345619259e-14
4.941979905683022e-14
4.413106623578117e-14
7.1179263553951025e-16
7.80042693573506e-16
8.558461530124449e-16
9.388261555626483e-16
1.0290735122552186e-15
1.1279706342326708e-15
1.2370987688486492e-15
1.356617202115412e-15
1.4874650685969604e-15
1.6302021823160948e-15
1.787389824039183e-15
1.960480262992257e-15
2.1498841605857424e-15
2.356336825250332e-15
2.5835565020739e-15
2.8339131996941714e-15
3.106114128317949e-15
3.405972992122445e-15
3.734722679831927e-15
4.095583973727698e-15
4.489832780910744e-15
4.923549402560626e-15
5.397975083410764e-15
5.918982613490737e-15
6.490196918652273e-15
7.110397297563108e-15
7.795399750238036e-15
8.55611246988402e-15
9.381326205842938e-15
1.0286560763138447e-14
1.127914370466705e-14
1.2366264236651158e-14
1.3559711412415324e-14
1.4869184929872047e-14
1.630493021449018e-14
1.7858691217143662e-14
1.959945639282027e-14
2.1493905576862485e-14
2.3563863937711737e-14
2.583866279397247e-14
2.8332335987415286e-14
3.1063369680617257e-14
3.406141377205996e-14
3.7347963350867074e-14
4.095436048165834e-14
4.490546075114983e-14
4.923359239667059e-14
5.3982590481136573e-14
5.91972930924983e-14
6.490848557832391e-14
7.116312423701632e-14
7.802952738442009e-14
8.555672383223455e-14
9.381103170621788e-14
1.0286396479145642e-13
1.1278611384989731e-13
1.2366829187524087e-13
1.3559933490525328e-13
1.485475078813897e-13
1.6302642952968046e-13
1.787551595960105e-13
1.9599991751827564e-13
2.149095795595263e-13
2.35644304392934e-13
2.583778331667197e-13
2.8330269720442393e-13
3.1063896521943723e-13
3.406097666976334e-13
3.73473703962888e-13
4.0913003699472534e-13
4.4901082922892644e-13
4.923300600990147e-13
5.393416250434845e-13
5.919093253125715e-13
6.484469905630129e-13
7.116308828548146e-13
7.802831198882799e-13
8.548012239800713e-13
9.381149071542844e-13
1.0286143894497892e-12
1.126829116124526e-12
1.2366575699971474e-12
1.3559555767683806e-12
1.4867737580721564e-12
1.6287402262516708e-12
1.7874765199673814e-12
1.9599453479651148e-12
2.1490309669665866e-12
2.3562690171165643e-12
2.583565560579712e-12
2.8327683669778123e-12
3.103201584728348e-12
3.4055766224759494e-12
3.7341396342096576e-12
4.090453329491545e-12
4.4889064323866615e-12
4.921700826181976e-12
5.396191630454872e-12
5.916359190722661e-12
6.486554146808456e-12
7.111574948209119e-12
7.796603364664963e-12
8.547437436811009e-12
9.37143886978538e-12
1.027183706106501e-11
1.1249419681613298e-11
1.233069233817199e-11
1.3514724636158333e-11
1.4824938274083537e-11
1.6244550671274454e-11
1.7784267675767072e-11
1.950128074900909e-11
2.136040490523704e-11
2.3371037282184016e-11
2.5611200938216304e-11
2.8007165416459767e-11
3.067187851473513e-11
3.354511968206056e-11
3.667138506355462e-11
4.005966066341019e-11
4.373260365881681e-11
4.765781854813611e-11
5.1928641769531144e-11
5.657894109774515e-11
6.14698000169804e-11
6.66829869776075e-11
7.219018705378846e-11
7.791952679961703e-11
8.401273495484348e-11
9.02107054951887e-11
9.651247155776654e-11
1.027302873035196e-10
1.0902647256390428e-10
1.1496434467394645e-10
1.205581319160364e-10
1.2556940707542136e-10
1.2975086929362355e-10
1.3330080191276331e-10
1.3573653135861499e-10
1.3695268047637882e-10
1.3726725047224244e-10
1.363003943178891e-10
1.3421603775460648e-10
1.3045670888557426e-10
1.2656549341547288e-10
1.2181729236266401e-10
1.1637718200996182e-10
1.1058031045950817e-10
1.0455065873829467e-10
9.819230778276556e-11
9.201226492239495e-11
8.57378497220743e-11
7.968031621670784e-11
7.38879143552094e-11
6.829899433781342e-11
6.29643539348688e-11
5.800683374092341e-11
5.33263453695302e-11
4.892676103779158e-11
4.490331335390842e-11
4.1116236349048487e-11
3.7645449296781324e-11
3.444540585587273e-11
3.150014540620234e-11
2.87941547068885e-11
2.632837682329754e-11
2.404967216884707e-11
2.19472179664577e-11
2.005201052280776e-11
3.391595923557607e-12
3.1403271514020495e-12
2.203121063296392e-12
2.0360703124897834e-12
1.8882028198242707e-12
1.7400777804964828e-12
1.6044067925473975e-12
1.1325009459802653e-12
1.0447134674556357e-12
9.612948950375477e-13
6.031670861229794e-13
5.398778607614936e-13
4.970089787592908e-13
4.704356959419959e-13
4.317995449995644e-13
3.893519539178198e-13
3.5216649340648437e-13
3.3207002078504695e-13
2.3722490650949316e-13
2.2621660902614105e-13
1.4599127745666742e-13
1.2474257071478928e-13
1.0568802744327766e-13
9.186786874456483e-14
8.414276223880567e-14
8.116724331967017e-14
7.050642129030699e-14
6.789800244492159e-14
5.891855340020575e-14
5.3840688375633087e-14
4.9174352820058296e-14
4.730492836959701e-14
5.622517235606248e-16
6.162580873172673e-16
6.789980489353844e-16
7.448424403250864e-16
8.164171835637056e-16
8.910581953840446e-16
9.81516923972639e-16
1.071767343914664e-15
1.1751297428497132e-15
1.2933155547028496e-15
1.4180672152606e-15
1.5554396166490585e-15
1.6982344500573738e-15
1.869597863309737e-15
2.049660711483135e-15
2.2483471784955922e-15
2.4642669052021064e-15
2.7021479242842467e-15
2.9632055376354726e-15
3.2495747207264395e-15
3.562433852294879e-15
3.889829957408226e-15
4.2830381597856316e-15
4.6964617997640086e-15
5.149259870889796e-15
5.646999310839867e-15
6.190739634838804e-15
6.7889262044386595e-15
7.443677072869704e-15
8.161907118895024e-15
8.949448825141427e-15
9.812062020375694e-15
1.0759012004917466e-14
1.1797303050904652e-14
1.2935799714139464e-14
1.4121862291893189e-14
1.555174535739514e-14
1.7052508984563065e-14
1.869695072354071e-14
2.050192495362262e-14
2.247878635648059e-14
2.4650618824134562e-14
2.7026246893216708e-14
2.963393380645181e-14
3.249180599268046e-14
3.5627946221277124e-14
3.906576329961814e-14
4.283285005842419e-14
4.6966132518882704e-14
5.149708276867799e-14
5.622296088901249e-14
6.191371572811038e-14
6.759265022583642e-14
7.443562265031738e-14
8.161739768847546e-14
8.949439587884197e-14
9.812619463594937e-14
1.0759494654636278e-13
1.1746476927339526e-13
1.2935396480528508e-13
1.4183395609702215e-13
1.5551812419083064e-13
1.6978529798621632e-13
1.8697550382468399e-13
2.0412652964068682e-13
2.2479180175726622e-13
2.464787208009068e-13
2.7026299723549546e-13
2.963328563292484e-13
3.249232678628885e-13
3.54732491685638e-13
3.9064706930172314e-13
4.2834247615669186e-13
4.696557236558987e-13
5.149862299908876e-13
5.646493785644818e-13
6.191256950191842e-13
6.788575257950037e-13
7.443999529533596e-13
8.16161970969279e-13
8.948989848770453e-13
9.812382498187897e-13
1.0712531503756385e-12
1.1796981341367202e-12
1.29351129805293e-12
1.4121650288348699e-12
1.5551204622973002e-12
1.705135400303321e-12
1.869777179610492e-12
2.049983476239157e-12
2.2477248420210275e-12
2.4646128173743996e-12
2.7022962515680527e-12
2.9629459395565524e-12
3.2486645050280713e-12
3.5465610278070535e-12
3.9059806994273e-12
4.281992007790687e-12
4.694857561244e-12
5.147842966417909e-12
5.643549910652257e-12
6.160596948007507e-12
6.783392628576221e-12
7.436859469197399e-12
8.149015549096254e-12
8.937254598601105e-12
9.79712661309494e-12
1.0738436695843292e-11
1.176985872740371e-11
1.2900081811185735e-11
1.4135870377042531e-11
1.5489067559167943e-11
1.6969749132711747e-11
1.8588745389945387e-11
2.035821101359672e-11
2.2290816007858055e-11
2.440022858374796e-11
2.6699784150995947e-11
2.9204651411537415e-11
3.192886197121918e-11
3.4738714572972205e-11
3.792888501625138e-11
4.1379050355848096e-11
4.529504748803911e-11
4.9309955446071675e-11
5.337546491734952e-11
5.818309062269413e-11
6.275772632060478e-11
6.81231744885e-11
7.343579039805515e-11
7.892030530016811e-11
8.451763676692185e-11
9.015188735031116e-11
9.569804585449282e-11
1.010709547921691e-10
1.0613191450311934e-10
1.1072933927275255e-10
1.1468182744430982e-10
1.1793711157468427e-10
1.1987023345220348e-10
1.2183351788341032e-10
1.2226006593307408e-10
1.2153589037627096e-10
1.2008216581714147e-10
1.168855999686739e-10
1.1353989417489296e-10
1.094687066260486e-10
1.0482665128571178e-10
9.948054628148232e-11
9.437091719695641e-11
8.859642679232537e-11
8.301955850298032e-11
7.768801706747304e-11
7.22564268974921e-11
6.700563922551145e-11
6.197117126010037e-11
5.719308818818452e-11
5.2679917293428606e-11
4.831988663818862e-11
4.4494950643945587e-11
4.0818133669671216e-11
3.740953996599445e-11
3.425754237508595e-11
3.135025774301802e-11
2.8673765379738927e-11
2.621278825115215e-11
2.3890518164348412e-11
2.182449379921215e-11
1.9984167384475277e-11
1.819906771924878e-11
1.6613514781421463e-11
2.8391287649188602e-12
2.6239870879855683e-12
1.910719202073203e-12
1.7678259948893188e-12
1.6319006488827162e-12
1.4534211371819359e-12
1.3379470000137487e-12
9.28468441900594e-13
8.548631539369661e-13
7.861806800554129e-13
5.149197047764007e-13
4.597708768521195e-13
4.2436065211353183e-13
3.88172776772759e-13
3.559807069937556e-13
3.261796536687128e-13
2.986590737185525e-13
2.732657662349887e-13
2.0317739300821385e-13
1.281466027483955e-13
1.1756477774174468e-13
9.2812598531159e-14
7.786395392981374e-14
7.678562117044758e-14
7.198908430333296e-14
6.538518776498601e-14
5.97978612880256e-14
5.466662401292071e-14
4.994671837329527e-14
4.1920451631447593e-14
4.435680256098904e-16
4.870350730175611e-16
5.333857497303477e-16
5.850810403318901e-16
6.424118122290781e-16
7.042204482388925e-16
7.723486962537347e-16
8.45385563276611e-16
9.269899178261125e-16
1.0177042655907935e-15
1.113910064983585e-15
1.221812828411215e-15
1.3420944937571757e-15
1.4684546801455381e-15
1.612886432770371e-15
1.766112119712574e-15
1.93913935861909e-15
2.1262943427475415e-15
2.327564630015481e-15
2.5525072406905186e-15
2.798298371881273e-15
3.0739623465392628e-15
3.3642561166643453e-15
3.68880192710815e-15
4.051375657899695e-15
4.4432302805136236e-15
4.871246098341185e-15
5.341883371055593e-15
5.857071909349547e-15
6.410979747969766e-15
7.029641807700967e-15
7.720439309189328e-15
8.450623721870494e-15
9.282583931218714e-15
1.0161024575228707e-14
1.1159843659311299e-14
1.2215342007371676e-14
1.339370781094899e-14
1.4712003985900317e-14
1.6104460232514793e-14
1.7656153524331013e-14
1.9360254897468997e-14
2.1229186929569337e-14
2.3276819468226763e-14
2.5522397706302297e-14
2.8033708119265122e-14
3.073913500296039e-14
3.3703769137295145e-14
3.6892205547191545e-14
4.052124776013217e-14
4.4354153664239403e-14
4.863252681989063e-14
5.342540673289591e-14
5.857930104887898e-14
6.411341966413174e-14
7.030051765106424e-14
7.720590911031284e-14
8.450706419588886e-14
9.282171230032945e-14
1.0159947227948996e-13
1.1159564065022517e-13
1.2236231612904874e-13
1.3393406657454346e-13
1.468689052741199e-13
1.613062277488502e-13
1.7655970956528076e-13
1.9393030717763627e-13
2.1227056269328575e-13
2.331686213905319e-13
2.5565020923771977e-13
2.798561455283229e-13
3.073620130294761e-13
3.370133432090302e-13
3.688834924707363e-13
4.045553456251627e-13
4.4354084186947104e-13
4.871390087764486e-13
5.341468421219645e-13
5.846388897340742e-13
6.423263605634782e-13
7.028991431084405e-13
7.707247128568407e-13
8.452696504734043e-13
9.265954604946817e-13
1.0177408882731586e-12
1.1139983114487085e-12
1.221457274374009e-12
1.3416442008705199e-12
1.4684960865083446e-12
1.6101560043526615e-12
1.7655602540908287e-12
1.93918235521461e-12
2.1261933464255827e-12
2.32722559287351e-12
2.5561377757601656e-12
2.79781279081811e-12
3.0676580797457234e-12
3.3634592127402885e-12
3.687789314705641e-12
4.04333555838646e-12
4.433126127940746e-12
4.868860933170154e-12
5.328765540418476e-12
5.842133283138977e-12
6.40644689534355e-12
7.033721754029414e-12
7.695474836054108e-12
8.452931741402243e-12
9.249577405647689e-12
1.0155236745794118e-11
1.1129903290015924e-11
1.2197098575234813e-11
1.3342580565385197e-11
1.4643176474266924e-11
1.60129934053358e-11
1.7568777578840674e-11
1.9237685650137906e-11
2.1023346773600032e-11
2.3006837244900685e-11
2.5211418890524608e-11
2.7518773098595665e-11
3.012553791460071e-11
3.289992485584196e-11
3.590078975043365e-11
3.907128568279933e-11
4.262215707040522e-11
4.627219884432123e-11
5.033235236387479e-11
5.4456070436667e-11
5.889320799741305e-11
6.364151453688211e-11
6.833081642804932e-11
7.324246823568926e-11
7.820407520890238e-11
8.326756860269361e-11
8.79085568651005e-11
9.242103469197344e-11
9.678277343595792e-11
1.0028417931121919e-10
1.0332999541945006e-10
1.0564325305868112e-10
1.0713303108728501e-10
1.0773548950224377e-10
1.074300532060037e-10
1.064101247969446e-10
1.038656681400122e-10
1.0119314847622282e-10
9.774303858653217e-11
9.375235636017703e-11
8.934574190995443e-11
8.464864259508287e-11
7.968908371525428e-11
7.483552800805885e-11
6.983359806055116e-11
6.500843304201693e-11
6.032095080090654e-11
5.588688618671148e-11
5.1603173131546977e-11
4.7501072062629924e-11
4.3749897754797226e-11
4.014860643609314e-11
3.688169009005664e-11
3.37717855486346e-11
3.093229195228498e-11
2.8343269947087353e-11
2.592648997748428e-11
2.3704412766777962e-11
2.163929823732668e-11
1.979134200377383e-11
1.8055938813610267e-11
1.6505300522303876e-11
1.505135857451587e-11
2.462538640521237e-12
2.2674949256148538e-12
1.697238447148143e-12
1.5712763726994119e-12
1.4555019802047926e-12
1.3416541340574522e-12
1.2330514241371087e-12
7.906263386382638e-13
7.28365672381565e-13
6.65965184528016e-13
4.402961149045395e-13
4.0559148278118067e-13
3.730156788416819e-13
3.66389438259708e-13
3.14339174337355e-13
3.0814211256502056e-13
2.638193253876251e-13
2.41445990348081e-13
1.756453830156411e-13
1.2234526035692717e-13
1.1221562671711213e-13
1.0130482432842995e-13
7.28516369558446e-14
6.859222907730267e-14
6.109523777598174e-14
5.728765806213766e-14
5.1143646463701115e-14
4.792051894384243e-14
4.3314046025717526e-14
3.540925518181447e-16
3.877453397258377e-16
4.2579078163187146e-16
4.670401674212465e-16
5.119166310243587e-16
5.61179466459537e-16
6.154819578810209e-16
6.748631478419534e-16
7.400515775435583e-16
8.101912598856252e-16
8.892011302688954e-16
9.753789728081502e-16
1.0695223650421745e-15
1.1723198792870708e-15
1.2852910488452195e-15
1.4098373988874443e-15
1.545227778110446e-15
1.6944395673272626e-15
1.8581796262169393e-15
2.037638854337359e-15
2.2339185148845535e-15
2.4472154958134008e-15
2.685736160021623e-15
2.944957405656666e-15
3.2287962823486422e-15
3.5408655838668497e-15
3.878120225668778e-15
4.252935026720992e-15
4.66757649731653e-15
5.112928626029591e-15
5.611864900878645e-15
6.146726478588076e-15
6.746534464683345e-15
7.398215299833369e-15
8.111487993007125e-15
8.884670347862361e-15
9.741895156033728e-15
1.0693118404156546e-14
1.1723983063831867e-14
1.2855853806504545e-14
1.4095512935992387e-14
1.5455559142470115e-14
1.6947092190540595e-14
1.858225183703367e-14
2.03745031348379e-14
2.2340482549687222e-14
2.449596285791734e-14
2.6858672562228893e-14
2.94503048762484e-14
3.229169870419704e-14
3.540791088052208e-14
3.882321757310437e-14
4.252606303793205e-14
4.6676513843343596e-14
5.117866198206864e-14
5.611630838272947e-14
6.153057983703193e-14
6.746632079379394e-14
7.397960323739062e-14
8.11120079192189e-14
8.893825886404116e-14
9.751855613433072e-14
1.0692664741178338e-13
1.17242662526172e-13
1.2855374765827992e-13
1.4095655196316232e-13
1.545555328955694e-13
1.694679059394701e-13
1.8582953024824672e-13
2.0374710753469188e-13
2.2340164151864082e-13
2.4495587993743703e-13
2.6859074892146533e-13
2.9450238551454996e-13
3.2259616382647733e-13
3.5407084783629657e-13
3.882292985655729e-13
4.2568607850859803e-13
4.667518367223303e-13
5.11274476720802e-13
5.6115889116875e-13
6.146848806586363e-13
6.746569224203387e-13
7.397757374035674e-13
8.103068086753093e-13
8.893587055928497e-13
9.752094001383768e-13
1.0692440141967473e-12
1.1723961640624777e-12
1.2855727587615464e-12
1.4095055910852114e-12
1.544028789690669e-12
1.6945680597691428e-12
1.8580115700392547e-12
2.035203893311493e-12
2.2337166618731413e-12
2.4491651481902284e-12
2.6827103263198323e-12
2.9443316669069477e-12
3.2282432145213954e-12
3.5395196092110544e-12
3.876896049054158e-12
4.2548089060606186e-12
4.664812016639527e-12
5.114234220443781e-12
5.60708766378539e-12
6.146771846042789e-12
6.739279896917037e-12
7.386754020457004e-12
8.096906306502632e-12
8.874938071005046e-12
9.72885338444681e-12
1.0659968482951833e-11
1.168125123697099e-11
1.2798692761350687e-11
1.402100546998809e-11
1.5358554963711795e-11
1.681723318495682e-11
1.841209037250486e-11
2.0149936262575394e-11
2.2023075357521403e-11
2.4083437605555487e-11
2.6348937771559407e-11
2.8751993442877128e-11
3.1412518065307736e-11
3.4220369984769065e-11
3.7313573566076664e-11
4.056720151894506e-11
4.4097305043076526e-11
4.781726660069329e-11
5.1749335164071306e-11
5.579967762164795e-11
6.009660757474086e-11
6.448557389720406e-11
6.887126396501659e-11
7.336398395607674e-11
7.769074670007394e-11
8.18306565856246e-11
8.565363302914546e-11
8.897433024445579e-11
9.185481216268773e-11
9.418061280806724e-11
9.570490756086901e-11
9.644761654907389e-11
9.637700587360109e-11
9.544544174493906e-11
9.384221372990833e-11
9.122047691421413e-11
8.827359047861381e-11
8.474539628436094e-11
8.088812625640147e-11
7.678545768243618e-11
7.241867056099252e-11
6.806349516706473e-11
6.364702069430911e-11
5.929575243148187e-11
5.5064512530979464e-11
5.0951534389246816e-11
4.710892706906071e-11
4.3433169401727224e-11
3.9973671186549357e-11
3.673630349869852e-11
3.371900035801086e-11
3.091722950160366e-11
2.832392931002502e-11
2.592819295096951e-11
2.3720789723477263e-11
2.1689930925985698e-11
1.982455911275977e-11
1.8112729191822684e-11
1.6530798894255944e-11
1.510736280196029e-11
1.3792476459215848e-11
2.1951271198813366e-12
2.0918222395964387e-12
1.4978428321265926e-12
1.3875032036834213e-12
1.306189391309972e-12
1.182473513582899e-12
1.0885530811834685e-12
7.462704738715359e-13
6.878448524283541e-13
6.328913387577369e-13
4.481767166789513e-13
4.130775051509599e-13
3.6787285157361146e-13
3.382575401900856e-13
3.102883762926516e-13
2.8428519691658445e-13
2.6906624149805656e-13
2.4624317151423614e-13
1.5673205167826303e-13
1.4157565575602028e-13
1.0058859403273588e-13
1.0004724502553858e-13
7.300757976468869e-14
6.123484841476264e-14
5.6145926009765436e-14
5.636122679912216e-14
5.1400946789784e-14
4.694838048692384e-14
2.806083766517105e-16
3.075968823805921e-16
3.373704665785307e-16
3.7013652494559677e-16
4.0404612453294665e-16
4.428361781565004e-16
4.856801396746242e-16
5.326563882146905e-16
5.865058634480567e-16
6.427327903993487e-16
7.047276389470525e-16
7.7300052224989465e-16
8.441388270831702e-16
9.290885818093613e-16
1.0186438057643183e-15
1.117317850570009e-15
1.224357103538772e-15
1.3425438825660054e-15
1.4725185534484256e-15
1.6145176975520264e-15
1.7699880378334726e-15
1.941378188809661e-15
2.1282669310731316e-15
2.3339256474947936e-15
2.5583039763584653e-15
2.794574820983504e-15
3.076468404972919e-15
3.3730019503722164e-15
3.699155366684329e-15
4.056067052343709e-15
4.446449935426713e-15
4.876085014829254e-15
5.346620206006247e-15
5.86261607185394e-15
6.428237096337736e-15
7.0176289398682916e-15
7.726498876963155e-15
8.472332786753057e-15
9.291182669117862e-15
1.018612015423069e-14
1.1170944258308308e-14
1.2248572896440265e-14
1.3430607701013373e-14
1.4726446037024057e-14
1.6143170493825846e-14
1.77008695506326e-14
1.9333732167983858e-14
2.128094222769135e-14
2.3238351771532412e-14
2.558913717125781e-14
2.7938479084558172e-14
3.0760735441809154e-14
3.372810807035992e-14
3.6830141271736555e-14
4.0550341497415344e-14
4.4462700470269067e-14
4.8752454467461044e-14
5.3457381575976117e-14
5.837208409743125e-14
6.42679515770016e-14
7.046840857498098e-14
7.726760798265504e-14
8.472154138609567e-14
9.289550256231054e-14
1.0186289955522214e-13
1.1169063059774578e-13
1.2246112466579208e-13
1.3427632753546012e-13
1.4723112053025849e-13
1.6143323878605444e-13
1.7700732638630176e-13
1.9409205706781415e-13
2.1281172226444113e-13
2.3334036234551746e-13
2.5585522194181503e-13
2.805375459490565e-13
3.076027574133095e-13
3.358923248041153e-13
3.698220518409292e-13
4.055003148690541e-13
4.4279532586704065e-13
4.855117888867013e-13
5.345537411046172e-13
5.861476713323145e-13
6.427507516124306e-13
7.045422384828233e-13
7.726498018829719e-13
8.435351155824982e-13
9.289175807112615e-13
1.0185469343734182e-12
1.1168020214637993e-12
1.2245414204723847e-12
1.3426733369597013e-12
1.4721887739899653e-12
1.6142007655407587e-12
1.7698962825101511e-12
1.9406110362901336e-12
2.1190213667241214e-12
2.333001601837941e-12
2.55801227525054e-12
2.8046612842000864e-12
3.0624211983755963e-12
3.3576938793058073e-12
3.6960640957180756e-12
4.036103764335462e-12
4.443284041376008e-12
4.871281472793299e-12
5.340343536275179e-12
5.854484010257234e-12
6.417761265250917e-12
7.0349343201524484e-12
7.705673483010762e-12
8.451488173273473e-12
9.262620053511974e-12
1.0150025864264772e-11
1.1123820548144684e-11
1.218395783010961e-11
1.3345752606100985e-11
1.4615425288817364e-11
1.600190664986178e-11
1.7514742254610186e-11
1.9164286554357868e-11
2.0873709154209104e-11
2.2816626223372954e-11
2.5029108960165288e-11
2.732400607760517e-11
2.9802955979486926e-11
3.2349265936026265e-11
3.519586589257692e-11
3.8405928915549346e-11
4.166606613759479e-11
4.492624123351201e-11
4.8727692044831246e-11
5.2489645296839314e-11
5.6131285731240453e-11
6.030063705427867e-11
6.424357911698135e-11
6.813049991332012e-11
7.184390440405913e-11
7.53218286905845e-11
7.845520826555757e-11
8.114139212103447e-11
8.328972377422853e-11
8.480763020860997e-11
8.564798378166699e-11
8.576958799623148e-11
8.480911129044578e-11
8.385893166690078e-11
8.126523885228345e-11
7.881130825768675e-11
7.599519169755868e-11
7.265617926921986e-11
6.890114871268055e-11
6.522712810576939e-11
6.132603970099573e-11
5.7402091811256153e-11
5.352479996833777e-11
4.96524494872275e-11
4.600933158216806e-11
4.260803680859673e-11
3.928314226890511e-11
3.618667956652794e-11
3.3267109517353856e-11
3.0543929557396275e-11
2.8012914656302195e-11
2.564309554189953e-11
2.3501157426072254e-11
2.146397646664364e-11
1.9665331918309948e-11
1.799285339041142e-11
1.6424775194202152e-11
1.5003313452109037e-11
1.3701253139069226e-11
1.2486207275414005e-11
2.0456190036492484e-12
1.9252822413337504e-12
1.3390905125764486e-12
1.3127040410793845e-12
1.1473952709619747e-12
1.119595870886551e-12
1.0311753043622539e-12
6.366619867595191e-13
5.854087797476812e-13
5.327260413015777e-13
3.7976961576596527e-13
3.7616012695409404e-13
3.223274464460074e-13
3.1814845983465603e-13
2.9208256653618596e-13
2.5027286331097813e-13
2.28407299996347e-13
2.2460176282250144e-13
1.301464264834289e-13
1.1847581021510013e-13
8.852128548496085e-14
8.114356905662641e-14
5.858563620864192e-14
5.4894870293859264e-14
4.878963991621009e-14
4.507518199306162e-14
4.2113565706365125e-14
2.2107739473629976e-16
2.423511995405501e-16
2.6513688728376995e-16
2.9084256244295716e-16
3.188035892806623e-16
3.4950154101975855e-16
3.833088552082167e-16
4.203128372999079e-16
4.621106567485808e-16
5.050934190005173e-16
5.552395627330942e-16
6.074365405695913e-16
6.678864506198496e-16
7.321033103443719e-16
8.004912814634741e-16
8.780455150787912e-16
9.62388677148034e-16
1.0553170878082222e-15
1.1572375821600058e-15
1.2724282911370428e-15
1.3912621685753285e-15
1.525703012715874e-15
1.67715925739264e-15
1.83415227596694e-15
2.016281060505051e-15
2.211193172039074e-15
2.4177407172196372e-15
2.6584218498957477e-15
2.9148070290478676e-15
3.187591977730523e-15
3.5044623649098448e-15
3.8320474987122336e-15
4.201855635230799e-15
4.6073058763557934e-15
5.051985835996879e-15
5.539045226044054e-15
6.073448695339287e-15
6.6597276459976474e-15
7.321375110520322e-15
8.006852557322163e-15
8.802272973152259e-15
9.651476784056789e-15
1.0554840884601147e-14
1.1604052639520404e-14
1.2723281710436542e-14
1.3913938512649227e-14
1.5256544834287653e-14
1.6772602394933474e-14
1.834221874413323e-14
2.0165414882377756e-14
2.205207608715825e-14
2.4244217867797244e-14
2.651241008219877e-14
2.9070373635041686e-14
3.187514554922903e-14
3.504348318882566e-14
3.84243143350883e-14
4.201983436915017e-14
4.607377537272146e-14
5.0518791612129246e-14
5.5392309703620135e-14
6.073663227464167e-14
6.659640351478624e-14
7.321578626732113e-14
8.006640018613353e-14
8.802444038982888e-14
9.626062246052253e-14
1.0582858468241093e-13
1.160385914711637e-13
1.2689604842152408e-13
1.3914009910327347e-13
1.5256534254984614e-13
1.6773990027140722e-13
1.8390976779857025e-13
2.011180782196965e-13
2.21108472457669e-13
2.424401936723543e-13
2.651333082962035e-13
2.914765783589178e-13
3.195966573895108e-13
3.504356743324349e-13
3.8321680268335576e-13
4.201911965343176e-13
4.619572827055095e-13
5.051803440330722e-13
5.539176385124101e-13
6.073581627095688e-13
6.65950485829993e-13
7.301975882458261e-13
8.028565878685344e-13
8.778820868177808e-13
9.62582599376863e-13
1.0582358150034067e-12
1.1603201160462213e-12
1.2688891735306724e-12
1.3949823823988777e-12
1.5295444110595018e-12
1.6726380480876918e-12
1.83881952726912e-12
2.0161582471688225e-12
2.2106071175380602e-12
2.4173742258887424e-12
2.6489551483738434e-12
2.9059764821836182e-12
3.194569260792912e-12
3.493169251176867e-12
3.840082311630532e-12
4.1986738939817216e-12
4.603101015567118e-12
5.0462667477684345e-12
5.53183392930134e-12
6.080046306162501e-12
6.6600446362968705e-12
7.285210179505764e-12
7.984300718075577e-12
8.749679486831252e-12
9.612996958641082e-12
1.0503741377472195e-11
1.1505876150886932e-11
1.2634598836664659e-11
1.3780542481129811e-11
1.5142898578509907e-11
1.65264223667452e-11
1.8060630773382442e-11
1.976311663247878e-11
2.1594015890422436e-11
2.3577948607996154e-11
2.5723519287591656e-11
2.8110760473766413e-11
3.060257865384474e-11
3.318091408555191e-11
3.6013530334952316e-11
3.911643397354814e-11
4.216616978877443e-11
4.5455043159542356e-11
4.8979519979775844e-11
5.2313424322582516e-11
5.594306352914698e-11
5.939190994397191e-11
6.255964562897936e-11
6.572688107464248e-11
6.85383059165046e-11
7.12131878392409e-11
7.322647649251776e-11
7.451717515552196e-11
7.541035122323951e-11
7.567881035479811e-11
7.550421034084599e-11
7.430717022494836e-11
7.2684508343142e-11
7.060102507666068e-11
6.807266359974544e-11
6.518413485782905e-11
6.206221215151841e-11
5.869317091748383e-11
5.52487535510939e-11
5.1607472585434705e-11
4.8314856500169974e-11
4.493212089900406e-11
4.1665764808556454e-11
3.853655637240114e-11
3.5564019668142413e-11
3.2758667621748574e-11
3.0123136212303086e-11
2.7668906990006688e-11
2.538258235810275e-11
2.3262938209025812e-11
2.1303629284260916e-11
1.9495120544765798e-11
1.7775017314110714e-11
1.6300329325956528e-11
1.4895567066778334e-11
1.3607815188373231e-11
1.2428018596804182e-11
1.1311364777584533e-11
1.0350616692083294e-11
1.6802105958177943e-12
1.5815700667219368e-12
1.1719516487168401e-12
1.0622740495976477e-12
9.806169213124597e-13
9.036685022777896e-13
8.311288461956549e-13
5.850740037036862e-13
5.537509493851697e-13
5.090101072082106e-13
3.260788395441039e-13
2.99330449162267e-13
2.7521531322073703e-13
2.6214524053020343e-13
2.317681786919959e-13
2.204206678248832e-13
1.94581331338388e-13
1.7791989527673247e-13
1.2741709834126777e-13
8.827423304166849e-14
8.091364265117174e-14
5.910598936993083e-14
5.420200254142621e-14
4.58155864432452e-14
4.1926840759422445e-14
1.7394976536029397e-16
1.91065983958067e-16
2.0958951787497828e-16
2.2992518823991006e-16
2.5201952199323205e-16
2.7626514493847017e-16
3.023418702733614e-16
3.3220561579970945e-16
3.643023323227573e-16
3.992435315264263e-16
4.377335433798813e-16
4.801636090753767e-16
5.253956411261148e-16
5.759059866542364e-16
6.327024066065064e-16
6.940177223428911e-16
7.606391864052028e-16
8.341417069757928e-16
9.146502584793112e-16
1.0030497169402107e-15
1.0996334887589051e-15
1.2033351669813528e-15
1.3221140565612508e-15
1.449667239027026e-15
1.5894590828090443e-15
1.7430050718019046e-15
1.9070833231193256e-15
2.09552544172701e-15
2.2976483049285096e-15
2.5140600173374454e-15
2.7566328456932007e-15
3.022312184741827e-15
3.3210259503665618e-15
3.641815803117218e-15
3.992882679556613e-15
4.368629684289114e-15
4.80018450696718e-15
5.263588784183082e-15
5.771206679152521e-15
6.328285885254036e-15
6.938497605333047e-15
7.607888624885217e-15
8.342200526789821e-15
9.146994834222439e-15
1.00294671296504e-14
1.0996942696943142e-14
1.2033233930599184e-14
1.3193344110292695e-14
1.449693579052638e-14
1.5895550831754797e-14
1.7429033632771726e-14
1.9110616970711513e-14
2.095737293116503e-14
2.297587576474039e-14
2.5139580774272444e-14
2.7565109048089273e-14
3.028820996281614e-14
3.3210150856542637e-14
3.641446376885077e-14
3.9929734980640934e-14
4.377965899240308e-14
4.80034081809161e-14
5.2634642975567295e-14
5.771422659842253e-14
6.328073458677324e-14
6.938632174362825e-14
7.592036480286507e-14
8.341938099618491e-14
9.14698660899612e-14
1.0029523854962374e-13
1.099693182629603e-13
1.2057749857851543e-13
1.319351919698564e-13
1.4497361570628772e-13
1.5861941013097606e-13
1.7399228383764787e-13
1.907095350013725e-13
2.0955817289509752e-13
2.2975818172903485e-13
2.5192544227659535e-13
2.7564811389251006e-13
3.022424543576474e-13
3.320974235459056e-13
3.641392613729936e-13
3.9917958528280647e-13
4.3778993358783103e-13
4.79916967519423e-13
5.263370360761255e-13
5.771249338658049e-13
6.327925316864308e-13
6.938376385426927e-13
7.607773459065357e-13
8.341617201627577e-13
9.127215078463086e-13
1.0028738117619557e-12
1.0996147636053194e-12
1.205696306489397e-12
1.32198382313e-12
1.4494986868309291e-12
1.589323956994567e-12
1.7426082870527695e-12
1.906731767757007e-12
2.0949035799342135e-12
2.2969024121454843e-12
2.5183582720437175e-12
2.7553309803458537e-12
3.0282019295229705e-12
3.310954672342768e-12
3.638902221807417e-12
3.9892122945276516e-12
4.3736133194535265e-12
4.79445991648131e-12
5.25544500266329e-12
5.76067473652985e-12
6.301049928523728e-12
6.919194194323569e-12
7.58357338582078e-12
8.309901527156202e-12
9.104531525260319e-12
9.97360023603018e-12
1.0901856548301462e-11
1.1936232987813133e-11
1.30665752505495e-11
1.4299505240066456e-11
1.5675499780296682e-11
1.7104002150252616e-11
1.8733786042253673e-11
2.0412664412606385e-11
2.232220243863748e-11
2.433535959448583e-11
2.6500661485192736e-11
2.876001421878986e-11
3.129725286307463e-11
3.391783972514829e-11
3.660522569527998e-11
3.956973275549454e-11
4.2535035660732027e-11
4.558083963872863e-11
4.870761624373369e-11
5.166362931633462e-11
5.463901672920211e-11
5.747002808723085e-11
6.017739007489437e-11
6.246840659243658e-11
6.435841615060346e-11
6.566066494935647e-11
6.656517292742714e-11
6.708359593097112e-11
6.69128530930498e-11
6.61616418867419e-11
6.447702465152666e-11
6.293741044867167e-11
6.079146297127534e-11
5.831005128644472e-11
5.5569430260113033e-11
5.264805586157012e-11
4.948967408674533e-11
4.642383302508358e-11
4.3481586820550714e-11
4.0370004795668645e-11
3.762192822871267e-11
3.466911105787961e-11
3.209501094543337e-11
2.957652995583294e-11
2.7139542911493284e-11
2.4933532466173042e-11
2.2938645395789234e-11
2.102807067267475e-11
1.925981277026516e-11
1.7628234345738338e-11
1.608312944193015e-11
1.474278514912667e-11
1.3421969708903183e-11
1.227742416866259e-11
1.121365576798958e-11
1.0269415195246239e-11
9.348652029548167e-12
1.6167693226522768e-12
1.468968409799898e-12
1.0370598532787167e-12
9.389347319683167e-13
8.666381974956917e-13
7.969605059501755e-13
7.343073084856838e-13
5.205673851013433e-13
4.795925330221822e-13
4.411303664829007e-13
3.049311427449822e-13
2.810838126283813e-13
2.380860117431126e-13
2.3690764291025734e-13
2.0058615771988322e-13
1.9949151603028064e-13
1.6837684969077287e-13
1.6722113904418885e-13
1.0306574544717993e-13
7.156302177337093e-14
7.07915810693296e-14
6.015790808473636e-14
4.7547763841506385e-14
3.9889521233154996e-14
1.3845375584033733e-16
1.5184078788860661e-16
1.6665278136170142e-16
1.8263107579182887e-16
2.0017735220613133e-16
2.19587388418933e-16
2.4081590964113774e-16
2.6404491212966925e-16
2.8935258584795486e-16
3.171119111137015e-16
3.4768151497552296e-16
3.8162763249008144e-16
4.1841971378771056e-16
4.583899406767718e-16
5.025620570276022e-16
5.51250478800968e-16
6.042391761333057e-16
6.629178193071228e-16
7.269526684597761e-16
7.967461515792894e-16
8.734698747786903e-16
9.583760137990109e-16
1.0501388267737269e-15
1.1515105549846008e-15
1.2632141078450708e-15
1.3853187726415755e-15
1.5188375033003336e-15
1.664612372620929e-15
1.825078287873046e-15
2.0023589229647758e-15
2.1957100132682483e-15
2.4071818818869003e-15
2.63792581012657e-15
2.894168775277312e-15
3.17349727987234e-15
3.4794372005236795e-15
3.81292726144216e-15
4.183428883621174e-15
4.584230136757134e-15
5.026729926251967e-15
5.514959555671224e-15
6.043147899936448e-15
6.6304616743570434e-15
7.265730852773823e-15
7.966529318829707e-15
8.740381646321163e-15
9.57820231633445e-15
1.05080685891825e-14
1.1515311478353279e-14
1.2626345206619121e-14
1.385234103489545e-14
1.5180130819324132e-14
1.6654296494030617e-14
1.8250659633536022e-14
2.0011262304533727e-14
2.195463399749941e-14
2.4058734569431972e-14
2.6382234057432935e-14
2.8946968208666485e-14
3.1719082270072233e-14
3.477541825696279e-14
3.813043418527915e-14
4.180913711655087e-14
4.5842951900451006e-14
5.02994917704587e-14
5.511576754195488e-14
6.046757858902826e-14
6.626516519385807e-14
7.269943007312999e-14
7.966616112390379e-14
8.735164590291511e-14
9.583992059124366e-14
1.0501983064710001e-13
1.1515198617341506e-13
1.2633604124623266e-13
1.3852534788781042e-13
1.518891700022729e-13
1.665424263446865e-13
1.8250474975416882e-13
2.002282102986444e-13
2.1956044423480314e-13
2.405842366383075e-13
2.637971932797697e-13
2.8924815613355676e-13
3.173381491163624e-13
3.4775146781181027e-13
3.8130083535947703e-13
4.1833264675125497e-13
4.586936469851678e-13
5.029353131830601e-13
5.511433700130279e-13
6.043691217476927e-13
6.626112372931176e-13
7.269521874358078e-13
7.970887907025396e-13
8.734736903888956e-13
9.577311877163383e-13
1.0501205719695118e-12
1.1514593686620915e-12
1.2624693256122241e-12
1.3842404087465488e-12
1.5191108212117473e-12
1.6643037439779289e-12
1.8256792129712804e-12
2.000573288106015e-12
2.193839486296844e-12
2.4063197232344056e-12
2.638229589109529e-12
2.8910555271605528e-12
3.171173570382998e-12
3.476653922454221e-12
3.811396748815761e-12
4.177508840852053e-12
4.580279867448965e-12
5.016854887333931e-12
5.503075665850281e-12
6.031392299889183e-12
6.609894664772864e-12
7.243283284243108e-12
7.928443812638498e-12
8.688845738070487e-12
9.522518439845705e-12
1.0427769995727533e-11
1.1416156988269365e-11
1.2487257984388513e-11
1.3661430996538307e-11
1.4939459136326163e-11
1.6328639795009025e-11
1.783524399080066e-11
1.9473438384656927e-11
2.1227752055976975e-11
2.3140626272033915e-11
2.5171207054595013e-11
2.734845316362707e-11
2.964998021807732e-11
3.206594157993404e-11
3.4613626544133414e-11
3.725825457555485e-11
3.997250693363601e-11
4.274747046910164e-11
4.54908694805927e-11
4.817350698522166e-11
5.073489276636876e-11
5.3076245415662636e-11
5.5227024379645645e-11
5.697257852213426e-11
5.836398307632596e-11
5.93123911515609e-11
5.980533987511088e-11
5.976000043699521e-11
5.918765656378039e-11
5.815418152762057e-11
5.6528842663877086e-11
5.470632421787456e-11
5.256290185321507e-11
5.0166575850756843e-11
4.7657092573006384e-11
4.49139283288852e-11
4.2186085715572707e-11
3.944171101346134e-11
3.671729099694988e-11
3.4123311534380996e-11
3.1586950101455894e-11
2.919330767273148e-11
2.6914685894978453e-11
2.477106314836102e-11
2.276677629085635e-11
2.089538500059599e-11
1.915926021085962e-11
1.755210533786439e-11
1.6067452724846272e-11
1.469962616784231e-11
1.3441118945298162e-11
1.2285942293855474e-11
1.1225352268091376e-11
1.0252876386547922e-11
9.363053717144993e-12
8.547600548358378e-12
1.476609143711996e-12
1.3663556378404682e-12
9.36526257830212e-13
8.796106229902105e-13
8.026157167917018e-13
6.905018792230846e-13
6.356205415692089e-13
4.4543787347992966e-13
3.9695569861683734e-13
3.778100827579751e-13
2.516708232407761e-13
2.4229067200706643e-13
2.1339797227728197e-13
1.960470485862409e-13
1.8794124394034786e-13
1.723404922077929e-13
1.5108173913519896e-13
1.3688619050832581e-13
1.1337737171661982e-13
1.0539916576711912e-13
6.591212493811672e-14
5.819590104250464e-14
4.196220855359733e-14
1.0913704868974382e-16
1.1959773824135222e-16
1.3093964196202978e-16
1.4363766052397194e-16
1.5744765489295915e-16
1.7295226876202583e-16
1.8928718355852934e-16
2.0796741939080224e-16
2.280544097420397e-16
2.4991176143407047e-16
2.7401117154848734e-16
2.999669987627752e-16
3.295854090571634e-16
3.6053851601169366e-16
3.9607293201362397e-16
4.335883951042061e-16
4.752161934002069e-16
5.211160799793402e-16
5.714762381778694e-16
6.266843960744704e-16
6.870023666601956e-16
7.548956859036553e-16
8.259596096625259e-16
9.056916365052598e-16
9.930630638305366e-16
1.0890016066224935e-15
1.1962511884203516e-15
1.309403637856553e-15
1.4354753879378894e-15
1.5771826012403203e-15
1.729467022216396e-15
1.8960133350635242e-15
2.074825434933075e-15
2.2796107197333278e-15
2.494632092497244e-15
2.740616685926051e-15
2.998972767587754e-15
3.2884829004009614e-15
3.605541989682207e-15
3.961612960416621e-15
4.343647175615968e-15
4.753156305896191e-15
5.211855608883413e-15
5.7147870415254626e-15
6.265866971227369e-15
6.8704920745436524e-15
7.548555079129053e-15
8.277166317687236e-15
9.075330963099083e-15
9.93120250282306e-15
1.0910922300869767e-14
1.1939583697791112e-14
1.3117792871515689e-14
1.4354443992749212e-14
1.577310054626648e-14
1.7257899849870625e-14
1.8923076555034422e-14
2.0748767699805553e-14
2.2796192855873802e-14
2.4945164259857106e-14
2.7406922109372913e-14
3.005135666670693e-14
3.2950529706114256e-14
3.6057499120588095e-14
3.9615131843896997e-14
4.335534219096885e-14
4.762786490299945e-14
5.211811133345188e-14
5.726494386949386e-14
6.278594437559824e-14
6.884511451588147e-14
7.53326895447005e-14
8.2582236438647e-14
9.075251045968111e-14
9.930921479159353e-14
1.0888946583838699e-13
1.196360940607068e-13
1.3117875847997777e-13
1.4354721859704246e-13
1.5739492516857664e-13
1.7259452850942266e-13
1.8923792038835338e-13
2.0790332270550935e-13
2.279608421179491e-13
2.494505902940686e-13
2.7353734979747767e-13
2.9990267480235386e-13
3.2887293125418005e-13
3.6056255696212626e-13
3.953493378742887e-13
4.334907659444777e-13
4.76301606884861e-13
5.211663151990726e-13
5.714393011429136e-13
6.265804040160542e-13
6.870151725150117e-13
7.533035965247064e-13
8.259609520309806e-13
9.056347092582087e-13
9.930009645012674e-13
1.088784370536411e-12
1.1962054421669605e-12
1.3089440042489903e-12
1.4380731372329058e-12
1.5735848300174805e-12
1.7253199846807558e-12
1.891802512839928e-12
2.0740515149419835e-12
2.27860331046061e-12
2.498156832211724e-12
2.7388423309452813e-12
2.996665591573706e-12
3.285243632440156e-12
3.6087454593483394e-12
3.956277680685897e-12
4.336384109299878e-12
4.743587906639708e-12
5.209605122486142e-12
5.699360264081401e-12
6.2439657804739655e-12
6.841694583525886e-12
7.510557325054757e-12
8.234778312181878e-12
9.009006991096181e-12
9.843995822448659e-12
1.0796035542709007e-11
1.1812454993111144e-11
1.2919321994716142e-11
1.4094266783331048e-11
1.53974769670456e-11
1.68428448814217e-11
1.8370687281574167e-11
2.001699060401875e-11
2.1784341528413522e-11
2.3674052488634355e-11
2.563439881576932e-11
2.7751301746229887e-11
2.997561058434135e-11
3.2290327681979616e-11
3.467321920354034e-11
3.709533600423333e-11
3.959987071704799e-11
4.1904806199005885e-11
4.4196033487197513e-11
4.633535457953565e-11
4.826714293761201e-11
4.990228000582459e-11
5.1240167255471516e-11
5.227616327986399e-11
5.268599724427389e-11
5.2759009786260476e-11
5.247414766383549e-11
5.158526098644681e-11
5.007332075919052e-11
4.854601702261349e-11
4.6724132292683095e-11
4.4903249078284983e-11
4.2441400427126236e-11
4.010134383733727e-11
3.770283773998512e-11
3.52921106517638e-11
3.290847421716089e-11
3.058322021198432e-11
2.83405437047519e-11
2.6196917988904372e-11
2.4163677414922852e-11
2.225189431172264e-11
2.0453647768591083e-11
1.877916064309227e-11
1.7223245569986998e-11
1.5781683813672538e-11
1.4449110686291155e-11
1.322112646482453e-11
1.2082502288972644e-11
1.105200582622531e-11
1.0098535252066002e-11
9.22501602878809e-12
8.464013875413755e-12
7.696393557246534e-12
1.3216955370625272e-12
1.1996320289395722e-12
8.642900578508669e-13
8.021460468695526e-13
7.597883530421305e-13
7.008885140943492e-13
6.455089344755413e-13
4.139679689169458e-13
3.8559889249593756e-13
3.750993770112184e-13
2.4581169118472507e-13
2.469065381156462e-13
2.0787992722042964e-13
1.916784145962897e-13
1.7595964958561237e-13
1.6133869381097546e-13
1.6104178497574528e-13
1.4745149441318986e-13
8.982264344811274e-14
8.228870280900347e-14
5.803435105302116e-14
4.953597443063798e-14
8.592685075752275e-17
9.414374193428751e-17
1.0355773964004761e-16
1.1361374665559493e-16
1.2421817148873469e-16
1.3651371720069473e-16
1.4973369323875564e-16
1.6412465986195274e-16
1.8004930690313954e-16
1.967737496741917e-16
2.1634595660846588e-16
2.3728906747147447e-16
2.6011346937392613e-16
2.852355677970898e-16
3.1258284666228264e-16
3.428743778824386e-16
3.758657784359964e-16
4.1222333169563725e-16
4.508465203348341e-16
4.957474018899941e-16
5.434706833403183e-16
5.9440902762723765e-16
6.531808369212566e-16
7.16342077063574e-16
7.855769491331177e-16
8.591275164179121e-16
9.441034118636065e-16
1.0353399254141107e-15
1.1355186580526192e-15
1.2414523374802316e-15
1.3648347532838426e-15
1.4929493546305735e-15
1.6412582905427965e-15
1.7997164741149145e-15
1.9681980974303833e-15
2.157887551462086e-15
2.3716363513341033e-15
2.594509051434322e-15
2.8442793003889588e-15
3.1270811155464504e-15
3.420209744215492e-15
3.75036794972321e-15
4.122743953574159e-15
4.520839741619631e-15
4.956992545170051e-15
5.43407094694462e-15
5.94409651879094e-15
6.517370679001159e-15
7.165114918135575e-15
7.855886930109184e-15
8.589745903324584e-15
9.444992605808054e-15
1.0325588903007077e-14
1.1356009994032187e-14
1.2451678493058367e-14
1.3616247360923972e-14
1.4968878152077484e-14
1.641070933671561e-14
1.7949573645931962e-14
1.9729940772678055e-14
2.1580576256253237e-14
2.3720552675838093e-14
2.5946280003979333e-14
2.8523579592957385e-14
3.1193005213463305e-14
3.4286490559651316e-14
3.749013783561487e-14
4.1215433969728014e-14
4.519183787313508e-14
4.955169194377322e-14
5.433341225434557e-14
5.957458819410918e-14
6.532209929604421e-14
7.16397157955693e-14
7.855525236784439e-14
8.611088259447843e-14
9.442065498137247e-14
1.035286745915774e-13
1.1351730264618083e-13
1.2414104016387784e-13
1.3647725602348577e-13
1.4964857137864645e-13
1.640716914414996e-13
1.7991335692042929e-13
1.9675098614526971e-13
2.1575889356133767e-13
2.371667373199497e-13
2.600497482846192e-13
2.8514098455843517e-13
3.118239722008905e-13
3.4281351372244354e-13
3.7588393344619775e-13
4.1214678625813006e-13
4.507262435769378e-13
4.942025301121948e-13
5.418785993375808e-13
5.957274119739246e-13
6.532360877700938e-13
7.162064495973728e-13
7.85348277669881e-13
8.610448252870421e-13
9.416248492746397e-13
1.0351518771554048e-12
1.1350033400634303e-12
1.2412312785720239e-12
1.3645076376708112e-12
1.4921325192441755e-12
1.6403188313103573e-12
1.7984705791286701e-12
1.9718307311995504e-12
2.156188230639752e-12
2.370180522372534e-12
2.591658108173804e-12
2.841298060445437e-12
3.123051640180888e-12
3.423580968601908e-12
3.742179503778894e-12
4.113581207298528e-12
4.508717758590991e-12
4.941429100538413e-12
5.4150763346103704e-12
5.917971482269956e-12
6.483663479576286e-12
7.120845819881868e-12
7.7986828484411e-12
8.523307256981491e-12
9.346869412855607e-12
1.020115923649996e-11
1.1187387233136241e-11
1.2231079290735243e-11
1.336419262212952e-11
1.4553621963342907e-11
1.5919656994350066e-11
1.7339975708293236e-11
1.8889125580126528e-11
2.0537130843940773e-11
2.228821611300655e-11
2.4146628480580456e-11
2.6096422417847784e-11
2.8131432453721533e-11
3.023257547963843e-11
3.229058054587972e-11
3.4530757301195926e-11
3.666044615462165e-11
3.87176264344322e-11
4.065513570271053e-11
4.2417756593437154e-11
4.394964915394876e-11
4.5198578904484146e-11
4.611742624687005e-11
4.654782654496547e-11
4.671109069509457e-11
4.660308314167886e-11
4.603540068535866e-11
4.487259074058789e-11
4.358663131273097e-11
4.202518122220499e-11
4.012722564123598e-11
3.829681799812102e-11
3.622931027681476e-11
3.410281531953166e-11
3.1927951085566845e-11
2.982482305036577e-11
2.7739869859061253e-11
2.5722508228398228e-11
2.3790942201541374e-11
2.19557007839415e-11
2.0184439613117746e-11
1.8599070124779347e-11
1.7055766370613723e-11
1.562555280242952e-11
1.4361815055804491e-11
1.3114290252227898e-11
1.203547542420194e-11
1.100780659178858e-11
1.0063205708150289e-11
9.195971434354627e-12
8.37669454740197e-12
7.672007355414506e-12
7.00508926763225e-12
6.39484977553572e-12
1.065158537011707e-12
1.011426708984045e-12
7.167093843166405e-13
6.449135935576495e-13
5.963208325830619e-13
5.494542038886617e-13
5.188161325860907e-13
3.6179568632991366e-13
3.2162707826270497e-13
2.9572944312711364e-13
2.0219159320719358e-13
1.861841026020439e-13
1.7928715275451584e-13
1.6460134224805553e-13
1.4375687919741013e-13
1.3227573098359153e-13
1.2093540447063493e-13
1.1056999353004022e-13
6.25134147981066e-14
5.13192850989178e-14
6.84478141485383e-17
7.500101621692807e-17
8.201454331964747e-17
8.997426908229463e-17
9.893172281092766e-17
1.0808608649475037e-16
1.1854876510166807e-16
1.2998785010937528e-16
1.4254058898415562e-16
1.5621069713221276e-16
1.7127338221609594e-16
1.8790248539422106e-16
2.0600688095517733e-16
2.258097614711533e-16
2.475641620411938e-16
2.7244833110694316e-16
2.976300272565188e-16
3.263679947158864e-16
3.5906033524363106e-16
3.925242006042543e-16
4.3026683076597143e-16
4.73470457528653e-16
5.190067058082568e-16
5.690875345381798e-16
6.219080724858478e-16
6.842633099897214e-16
7.501586493196032e-16
8.226501833286101e-16
8.990357882949074e-16
9.89037008804491e-16
1.08480619473113e-15
1.1889926519050071e-15
1.2994730786089592e-15
1.4248474877967203e-15
1.5675060680953283e-15
1.7186325641691402e-15
1.8782825930648526e-15
2.066315201625336e-15
2.2655929134334142e-15
2.484319920413691e-15
2.7149761887262213e-15
2.9768994489592913e-15
3.2641717136556533e-15
3.579128460300922e-15
3.937179328175642e-15
4.302986218779197e-15
4.718375159686583e-15
5.190322756841752e-15
5.6724469964902125e-15
6.219746842513793e-15
6.842141454255848e-15
7.477761463681124e-15
8.226014790056836e-15
9.019908573377287e-15
9.889932814406861e-15
1.0808727575776821e-14
1.185179780865086e-14
1.303749430242489e-14
1.4297884368891594e-14
1.567441830005211e-14
1.718667282725437e-14
1.8784523684158827e-14
2.0662910753630094e-14
2.2582344103122158e-14
2.4762727314561222e-14
2.7154279096078155e-14
2.9867133237131527e-14
3.264172134136692e-14
3.579084885610667e-14
3.937298061392204e-14
4.304125297209305e-14
4.718179469881803e-14
5.173346151218527e-14
5.6910442482687e-14
6.219931230467227e-14
6.819804473686228e-14
7.502315357557876e-14
8.226031106803588e-14
8.990387579404394e-14
9.891782619870151e-14
1.084404494158117e-13
1.1890237860314805e-13
1.299755104566351e-13
1.424892058431373e-13
1.562329665562292e-13
1.7135134647052523e-13
1.878337000259476e-13
2.0662822171117983e-13
2.2582474676475133e-13
2.4761367201448484e-13
2.7149924920881404e-13
2.9866463504208185e-13
3.2748635176478046e-13
3.5790511292569726e-13
3.937353059371673e-13
4.317012892242272e-13
4.718054144061974e-13
5.190086128478828e-13
5.69105250118637e-13
6.219888331060395e-13
6.819331176422738e-13
7.502809856555503e-13
8.225270639182825e-13
8.989246583370289e-13
9.856294909247741e-13
1.084228688267543e-12
1.18490942391789e-12
1.3034799182301541e-12
1.4291002232579677e-12
1.5617647781689709e-12
1.7179503600529293e-12
1.8773766113813674e-12
2.058305280884074e-12
2.2640014812498214e-12
2.4739335164655387e-12
2.712186567315592e-12
2.9828737170098334e-12
3.2592024882531523e-12
3.5725378371145593e-12
3.915742009693106e-12
4.2915383214797366e-12
4.718459078604434e-12
5.170288227102238e-12
5.664769416733396e-12
6.185189152547681e-12
6.774320170496491e-12
7.409883239272786e-12
8.147052177035177e-12
8.915766642521613e-12
9.753178212472996e-12
1.0629457842000713e-11
1.1656992804643846e-11
1.2685821728908716e-11
1.3843089701806256e-11
1.5141088501280702e-11
1.643459871889279e-11
1.787311542421413e-11
1.9488135220094868e-11
2.10343516718413e-11
2.2728892337732e-11
2.4540382956546465e-11
2.649378981394752e-11
2.829077307379088e-11
3.017879993604989e-11
3.210703430217163e-11
3.395828143529316e-11
3.570864472766017e-11
3.731821484630262e-11
3.886237487784629e-11
3.991235714899467e-11
4.093943818111596e-11
4.1516600839254074e-11
4.161602649764774e-11
4.149596821571841e-11
4.11698608304016e-11
4.008012608263218e-11
3.9029974444267725e-11
3.782961720186812e-11
3.628444056302285e-11
3.446094696023661e-11
3.264962303541162e-11
3.0770304545602505e-11
2.8887734962686475e-11
2.696505057856702e-11
2.5099918073217676e-11
2.337163909283634e-11
2.1629320869473225e-11
1.9903287778317065e-11
1.8404525871024795e-11
1.6874207608478063e-11
1.5502648402784996e-11
1.4225132694515832e-11
1.3084896248430647e-11
1.198458717028945e-11
1.0932108460121906e-11
9.999764217135294e-12
9.142787786939959e-12
8.384252438946697e-12
7.63348555432755e-12
6.971912350086583e-12
6.365045579708389e-12
5.8316894896427894e-12
9.610065960595531e-13
8.886575471991635e-13
6.012730085815024e-13
5.731752040272268e-13
5.141114652590926e-13
4.738654161730013e-13
4.490367884099286e-13
3.186417811470233e-13
3.0467842094840556e-13
2.830077317095635e-13
1.606692568922253e-13
1.564485519679292e-13
1.4389543387941338e-13
1.3219998099212642e-13
1.212655683254725e-13
1.0513056128829401e-13
9.65014515537471e-14
8.814016881478039e-14
7.033103870012529e-14
5.388946587641863e-17
5.89969112248572e-17
6.479359528451672e-17
7.099242755389655e-17
7.781455294260711e-17
8.53023508194543e-17
9.366181602170518e-17
1.0269773181687319e-16
1.1262617057177012e-16
1.2342036022973434e-16
1.353248962127506e-16
1.4843727612391084e-16
1.6275620656395668e-16
1.7841444479621367e-16
1.955981478064987e-16
2.1454682961253754e-16
2.3516430433103454e-16
2.578624101566191e-16
2.8242701413745005e-16
3.100879876979381e-16
3.3995635504068044e-16
3.727903131435281e-16
4.0870909350547635e-16
4.481718638580508e-16
4.913848514641789e-16
5.382274482770914e-16
5.907638203287603e-16
6.479012088088767e-16
7.103246246840322e-16
7.7795109851213975e-16
8.540219148636432e-16
9.363340821449582e-16
1.0266832199106715e-15
1.1257656756547417e-15
1.232993142345634e-15
1.3534766396007098e-15
1.4822958002858787e-15
1.6272462569363607e-15
1.784250906914692e-15
1.956473357701735e-15
2.145170749518824e-15
2.352046619930777e-15
2.576011454504735e-15
2.827831010093556e-15
3.1005643362809772e-15
3.399792855110065e-15
3.7234251042242404e-15
4.083606611103439e-15
4.4824041271494745e-15
4.91422219224962e-15
5.388318160647371e-15
5.908745944159131e-15
6.4781318818046565e-15
7.09485847096978e-15
7.788400886208277e-15
8.539828147437195e-15
9.363858993167374e-15
1.0267363083360516e-14
1.1244526904168931e-14
1.2343964841359462e-14
1.3534815204201168e-14
1.4840403238799817e-14
1.627242352415039e-14
1.784303548468232e-14
1.9540732185879818e-14
2.1451205321510107e-14
2.3520836945203706e-14
2.5793370258605507e-14
2.8278429978680986e-14
3.1006533267320403e-14
3.395826695435363e-14
3.7282364965751064e-14
4.08742856028104e-14
4.481787956990714e-14
4.914197089089495e-14
5.388821114620631e-14
5.90132772441213e-14
6.478234097784351e-14
7.103124642948196e-14
7.79051314260771e-14
8.53991045868413e-14
9.352756559904836e-14
1.026719776453823e-13
1.1244684933576656e-13
1.2343899594643847e-13
1.3534755352951836e-13
1.4840516163709207e-13
1.6276782126721718e-13
1.7842410805240819e-13
1.9564482566977895e-13
2.145105051283973e-13
2.3520672641760333e-13
2.5789823214606893e-13
2.8244455334426426e-13
3.0969279385965814e-13
3.3999275668454677e-13
3.723336477374975e-13
4.0873046416580133e-13
4.4816699519883676e-13
4.913981425330709e-13
5.387983343178128e-13
5.900841055246256e-13
6.477734044986383e-13
7.102786349602288e-13
7.77930073942801e-13
8.528585462688365e-13
9.362201184861424e-13
1.025302798081596e-12
1.1255102930277173e-12
1.2326246583615394e-12
1.351429178918315e-12
1.4834537483354748e-12
1.6264739670198678e-12
1.7814337998261602e-12
1.954994327612975e-12
2.1422426560416633e-12
2.3497046520342248e-12
2.5759614601869606e-12
2.8262349181925925e-12
3.09532012729842e-12
3.3926212421936155e-12
3.714146024618756e-12
4.074996102098331e-12
4.460106062244008e-12
4.892488692830783e-12
5.359843593277211e-12
5.870632441263667e-12
6.428636509278213e-12
7.03792731390634e-12
7.702660292546803e-12
8.42702375302267e-12
9.204666157639278e-12
1.0072216639115779e-11
1.1001961176528363e-11
1.1983412979077085e-11
1.309443750358285e-11
1.4263865945366485e-11
1.5499358733573464e-11
1.6856722014444262e-11
1.825796613221294e-11
1.977965444985551e-11
2.1326859147035776e-11
2.295681399276292e-11
2.4646696454818386e-11
2.635389230302482e-11
2.8044729314180397e-11
2.969117712222412e-11
3.127705711273595e-11
3.274799679589417e-11
3.404305770479571e-11
3.510268767226931e-11
3.595932945907166e-11
3.6584802570948904e-11
3.6868666014669095e-11
3.6798622502979564e-11
3.650473556493983e-11
3.583144518479254e-11
3.4808156393106945e-11
3.373802484031407e-11
3.241098046133544e-11
3.0890849299651045e-11
2.934950589767664e-11
2.7695207935392708e-11
2.6008496044659837e-11
2.4286649482118868e-11
2.265831379254037e-11
2.1011415098625623e-11
1.9457722714393373e-11
1.7975955373869885e-11
1.6596803091332203e-11
1.525310469072346e-11
1.4017872052013351e-11
1.2866279718633661e-11
1.1797324749920031e-11
1.080770663850954e-11
9.915936415417598e-12
9.065662248778454e-12
8.276399234444457e-12
7.564454699369745e-12
6.912340240553597e-12
6.317860767904356e-12
5.764623298831625e-12
5.270676382612366e-12
8.848188909258782e-13
8.187572131758154e-13
5.804190947958496e-13
5.375550155336808e-13
4.968002858188274e-13
4.854999904299877e-13
4.482930548539456e-13
2.7506700166693437e-13
2.748956760324077e-13
2.332755745908608e-13
1.844634911486253e-13
1.6191031204890201e-13
1.5659132534898086e-13
1.4415729333064716e-13
1.3185575919805585e-13
1.1513935065256173e-13
1.1103358489998848e-13
1.0135670140032066e-13
4.2628683693365905e-17
4.695415435562004e-17
5.1257507725326813e-17
5.622910059982975e-17
6.193486877706897e-17
6.789305081371614e-17
7.409967399130301e-17
8.16399475756915e-17
8.90956751352538e-17
9.76372309469471e-17
1.0705626597362795e-16
1.1742800433851302e-16
1.2876029997759947e-16
1.4113589138244643e-16
1.5473975550005002e-16
1.6973877696634664e-16
1.860341134276547e-16
2.0399346262861426e-16
2.236931723509308e-16
2.453219563353801e-16
2.6893963383527217e-16
2.9634889351176423e-16
3.233376321968888e-16
3.5466083620701914e-16
3.887204942800157e-16
4.262928398939342e-16
4.69624537959843e-16
5.150002146933481e-16
5.619377334421922e-16
6.161587775894227e-16
6.756269216105875e-16
7.407451563583564e-16
8.122209892445681e-16
8.906014328878648e-16
9.768848013204671e-16
1.0758987274599969e-15
1.1797074089118053e-15
1.287359203120526e-15
1.4114727763478946e-15
1.5556576234104811e-15
1.7052000694869144e-15
1.8607538807443686e-15
2.0403736191526516e-15
2.2371369901911336e-15
2.452894334634737e-15
2.6895840386830565e-15
2.9491530783320945e-15
3.2335707582497134e-15
3.54555344376127e-15
3.9064281393467405e-15
4.262701970153847e-15
4.6740195879300695e-15
5.125038053890793e-15
5.619346069928596e-15
6.16150191798722e-15
6.7559872070807745e-15
7.407895604629738e-15
8.122596561443168e-15
8.949270477747895e-15
9.765319926102767e-15
1.0759495838186337e-14
1.1742947285249597e-14
1.2873355730895182e-14
1.4115185441143348e-14
1.5551943526243826e-14
1.6970146628679554e-14
1.8697635403790134e-14
2.0402441404437686e-14
2.2371022797682023e-14
2.452947342611134e-14
2.7026349102521594e-14
2.94915927024424e-14
3.233646954469882e-14
3.5455727199811923e-14
3.906493356933893e-14
4.262722039157693e-14
4.673982989032753e-14
5.149776037142577e-14
5.6194161709482225e-14
6.161500623515764e-14
6.788695376543426e-14
7.407715563764438e-14
8.12240637480458e-14
8.906130322914498e-14
9.765271846816914e-14
1.0707386418510144e-13
1.1740715328808602e-13
1.2935728887968447e-13
1.4115242202482424e-13
1.5481342429064232e-13
1.6970053521060853e-13
1.8607480079149308e-13
2.0501574729034576e-13
2.2479190862444283e-13
2.452917508035542e-13
2.702558040418865e-13
2.94926784441996e-13
3.2335617636386726e-13
3.5454636853030566e-13
3.8875255321017865e-13
4.2625561960587944e-13
4.696364524753243e-13
5.12487396738473e-13
5.646223230494966e-13
6.160922439068883e-13
6.755070721527032e-13
7.442620521110649e-13
8.160654772616386e-13
8.904573453824384e-13
9.76318646044102e-13
1.0756742342414286e-12
1.1736955302446344e-12
1.293153423866512e-12
1.4177270653510026e-12
1.5468392296601656e-12
1.6958753971648195e-12
1.859916164404201e-12
2.038314826689488e-12
2.234606937583997e-12
2.4494917568597298e-12
2.685694709530518e-12
2.9431014268090435e-12
3.2413526299052505e-12
3.5352477693003898e-12
3.872557837526743e-12
4.2652914275602204e-12
4.649724005692258e-12
5.118446173714107e-12
5.578406550158037e-12
6.107411197783683e-12
6.692613301620735e-12
7.314208260431715e-12
8.03826917982123e-12
8.744557325005323e-12
9.553527811002553e-12
1.0429065470309134e-11
1.1375066656699761e-11
1.2395165407869835e-11
1.34886832182108e-11
1.4729726480815976e-11
1.5902507485374527e-11
1.7301243545575766e-11
1.859813968922212e-11
2.00340860906456e-11
2.1512129994546612e-11
2.3126550301790953e-11
2.452013382792771e-11
2.5999064029553263e-11
2.7553614031824482e-11
2.8749260850394354e-11
2.9944214318023544e-11
3.096969781615825e-11
3.1788001033678404e-11
3.236895170372874e-11
3.2849926140636864e-11
3.2733731017331174e-11
3.2503016016482614e-11
3.200566423518872e-11
3.116456943395107e-11
3.021386115014622e-11
2.9081101170499257e-11
2.780097780238807e-11
2.64149794861634e-11
2.4968851375080824e-11
2.3466149346754996e-11
2.196473112566118e-11
2.0575065958665022e-11
1.9034123243213954e-11
1.7641310077028736e-11
1.6379533164914816e-11
1.5038884066424163e-11
1.3846936951611999e-11
1.272979009849544e-11
1.1741426139321319e-11
1.0719555450806795e-11
9.866961337006383e-12
9.033953734662313e-12
8.266106706162635e-12
7.52530478634007e-12
6.909917403362978e-12
6.284939322935842e-12
5.741234166054968e-12
5.242890843389774e-12
4.786767859654683e-12
7.725693456296229e-13
7.509685368406657e-13
5.435620427205633e-13
5.037760568749031e-13
4.5191643062906677e-13
4.169288194470671e-13
3.8417614540756865e-13
2.861872009938496e-13
2.346776678834205e-13
2.1774463457774557e-13
1.37787594962208e-13
1.2672330128345004e-13
1.2410786926131452e-13
1.0750180669616042e-13
9.863137360616784e-14
9.072729491305302e-14
8.794293140808186e-14
3.3499305493958103e-17
3.6897942908975076e-17
4.0285065348475914e-17
4.4398603658109694e-17
4.868749089166222e-17
5.309282050473927e-17
5.82333267948738e-17
6.415657515634665e-17
7.001465469350007e-17
7.709607538439206e-17
8.412764374154989e-17
9.227351024414466e-17
1.0118349122652877e-16
1.1091289331778635e-16
1.2159816857185214e-16
1.3338348973540735e-16
1.461895149661933e-16
1.6030411384861386e-16
1.7578014956953349e-16
1.9277406969749768e-16
2.1133709967982596e-16
2.3287422067065277e-16
2.540839949932179e-16
2.786073896328596e-16
3.054637347036919e-16
3.3498613193166615e-16
3.6903438316038347e-16
4.0469329805807287e-16
4.4159758626488626e-16
4.842016671533205e-16
5.309163014847547e-16
5.821120294221208e-16
6.383018944428859e-16
6.998386754166785e-16
7.711095047072457e-16
8.454479921190727e-16
9.272043017879684e-16
1.0116156202698057e-15
1.1091997071216223e-15
1.216227192010436e-15
1.333510069337507e-15
1.46216486758157e-15
1.6032850474463996e-15
1.7579744404334732e-15
1.9275211587443496e-15
2.1135279527805996e-15
2.3174226349186716e-15
2.540990547377363e-15
2.7861776465764457e-15
3.069761832543262e-15
3.3496795818209774e-15
3.672887048132357e-15
4.027185360640575e-15
4.4157590029721344e-15
4.841775733986825e-15
5.308926989184248e-15
5.8211064520385636e-15
6.4136335900813e-15
7.032749012850641e-15
7.673697983527162e-15
8.455072173857867e-15
9.225796352922742e-15
1.0116166035132753e-14
1.1091817610926243e-14
1.2162003937886841e-14
1.333545637841559e-14
1.4692788427611023e-14
1.6035012477661244e-14
1.7579664071689606e-14
1.9275484613476597e-14
2.1135037205447955e-14
2.317421453089683e-14
2.540987871513985e-14
2.7862316178989763e-14
3.069744090764221e-14
3.349708141437069e-14
3.6728818814318926e-14
4.0272316559373986e-14
4.415766332301677e-14
4.841766628537173e-14
5.3089216084316514e-14
5.821152616360145e-14
6.382685606251836e-14
7.000484736377557e-14
7.673730551996437e-14
8.413974178253202e-14
9.226035326239303e-14
1.0164891511437384e-13
1.1091839354496907e-13
1.2162280864655397e-13
1.3335383431540937e-13
1.469266191037441e-13
1.6032542732591775e-13
1.757943963328865e-13
1.9368644983130786e-13
2.1135129359658667e-13
2.3160160490906446e-13
2.5409777304777643e-13
2.7860961629576673e-13
3.0548895022185166e-13
3.34957417362825e-13
3.690507340073369e-13
4.0268443234890923e-13
4.4155716174553567e-13
4.841422181022076e-13
5.309603849991141e-13
5.820507227389889e-13
6.41284377493845e-13
6.997471929287459e-13
7.672380906354553e-13
8.45533371811946e-13
9.223492550368619e-13
1.011285469198019e-12
1.1088236973915548e-12
1.2156839359137818e-12
1.3392895996169546e-12
1.4612736420145589e-12
1.6020115836058888e-12
1.7563001439545137e-12
1.9253793269266705e-12
2.110324708107526e-12
2.3116689167364485e-12
2.548349377163066e-12
2.7798666194402356e-12
3.0464014372226215e-12
3.3546572457252285e-12
3.658058229710224e-12
4.007917795320118e-12
4.3855914310396165e-12
4.831988227221757e-12
5.261457004429415e-12
5.7607182366999664e-12
6.296993557924758e-12
6.8971934165562885e-12
7.540548313470063e-12
8.239061266999812e-12
8.996250722491469e-12
9.814914222651247e-12
1.0697110213491985e-11
1.170186097968893e-11
1.2660234298398264e-11
1.3722874210224152e-11
1.4885628730804888e-11
1.6088683391290356e-11
1.734318312424882e-11
1.8638516407456348e-11
1.9960089822587955e-11
2.1288251415242535e-11
2.271024977408371e-11
2.3869595442768514e-11
2.518679082149217e-11
2.6277582210313232e-11
2.709566256559769e-11
2.7865341315206642e-11
2.8433177765900033e-11
2.8773314651810896e-11
2.8874207333923134e-11
2.88703322819046e-11
2.8287572585564963e-11
2.7643901135033846e-11
2.6862607862638592e-11
2.5900462574214785e-11
2.480187926813965e-11
2.359969006234136e-11
2.232868107321309e-11
2.1081418687624494e-11
1.969455764082561e-11
1.8381091386094043e-11
1.709588392083485e-11
1.590070235864988e-11
1.4706715646626346e-11
1.353158020748868e-11
1.2501716086821398e-11
1.1497448810558889e-11
1.0528055163296912e-11
9.686826426596465e-12
8.851028140185167e-12
8.124884872250238e-12
7.417587196845788e-12
6.7842796148906905e-12
6.220725857404941e-12
5.684676510812036e-12
5.193044715234463e-12
4.728367439978569e-12
4.330307529967957e-12
3.941153568364303e-12
6.709263276935714e-13
6.517295818918294e-13
4.69600499157723e-13
4.34305374494213e-13
4.0092959629516594e-13
3.713154455391733e-13
3.397871992705853e-13
2.272157209329146e-13
2.0924274008844874e-13
1.8403188556511396e-13
1.2231451711179436e-13
1.1374164839303043e-13
1.035838727158717e-13
9.709078942009737e-14
8.906148324241116e-14
2.679843332231304e-17
2.93722353484048e-17
3.222526429403904e-17
3.534814691810309e-17
3.874513590706969e-17
4.247302239065842e-17
4.6581617171020864e-17
5.1077494075933374e-17
5.598826707936753e-17
6.138126957227924e-17
6.727228317206757e-17
7.37903184208028e-17
8.094637148493639e-17
8.872861187848622e-17
9.727560643231849e-17
1.0666200868070998e-16
1.1690434024693537e-16
1.282392195168698e-16
1.4062655659591862e-16
1.5415684998151004e-16
1.6900387262737915e-16
1.8549349006064314e-16
2.032687191736597e-16
2.228874165606178e-16
2.443139460938916e-16
2.68003905198517e-16
2.9380293891909034e-16
3.220675158201038e-16
3.5327093634656476e-16
3.8736194153675857e-16
4.2456737601356083e-16
4.65673568274355e-16
5.106110235345647e-16
5.598790017155134e-16
6.139113468203888e-16
6.731050758776505e-16
7.380500258784333e-16
8.089747079107856e-16
8.873574661463063e-16
9.72614643486056e-16
1.066403240500058e-15
1.169745822478193e-15
1.282645517295534e-15
1.405835157215983e-15
1.5414304396244129e-15
1.690188725013738e-15
1.8539794486171303e-15
2.032036115948715e-15
2.2289481865811624e-15
2.44304225558937e-15
2.6787111176357625e-15
2.937258695277173e-15
3.2205280793106403e-15
3.531243762180572e-15
3.871942828859542e-15
4.247202619832198e-15
4.657003268383474e-15
5.104218921790382e-15
5.5990307777632035e-15
6.1366328781792585e-15
6.731368956189437e-15
7.380821807782153e-15
8.089670144340113e-15
8.87505384392245e-15
9.72955231315234e-15
1.0664107325433438e-14
1.1697623397321092e-14
1.282129061881444e-14
1.4058112648003858e-14
1.542497791011164e-14
1.6909565850421768e-14
1.854024415050208e-14
2.0320167591579686e-14
2.2281788576516252e-14
2.4439957234002754e-14
2.6786950838569873e-14
2.938333138672758e-14
3.221266995499153e-14
3.5312378814073724e-14
3.8734756618820364e-14
4.247168000717555e-14
4.6550727376307626e-14
5.1065993459112225e-14
5.5966570983883735e-14
6.139041425025357e-14
6.728685554706401e-14
7.380778080775983e-14
8.092833094813746e-14
8.87449515278613e-14
9.729645526610588e-14
1.0664306734051191e-13
1.1697853471094015e-13
1.2820921854069422e-13
1.406672647552723e-13
1.5420273773422583e-13
1.6901258826211782e-13
1.8532378685057588e-13
2.032784577142281e-13
2.228030146572337e-13
2.4430181190327826e-13
2.679771428558186e-13
2.9382308373603793e-13
3.2163768465338304e-13
3.532487522001122e-13
3.8717250779182567e-13
4.246928437948829e-13
4.65656900349211e-13
5.105008795715861e-13
5.597671738404739e-13
6.135746446287998e-13
6.727436728967111e-13
7.379303488901367e-13
8.090721505068969e-13
8.867616400214887e-13
9.723196002002872e-13
1.066389054789193e-12
1.1691757335922282e-12
1.281849161587531e-12
1.4048099256851985e-12
1.5401021824124504e-12
1.6883577653913761e-12
1.8516177876565452e-12
2.0297278901044566e-12
2.224902155990896e-12
2.43762613481161e-12
2.672619810650926e-12
2.9281302314878135e-12
3.209431084823799e-12
3.514923388921524e-12
3.852010967363395e-12
4.218840658807537e-12
4.619686190887229e-12
5.057223312621153e-12
5.532090976993536e-12
6.054136759233074e-12
6.617072513677288e-12
7.234400825302572e-12
7.901283298982077e-12
8.621019627598455e-12
9.398547941798153e-12
1.023509611375273e-11
1.1110809110322716e-11
1.2081449730218979e-11
1.3094471299538226e-11
1.416126923139082e-11
1.528256995041901e-11
1.6397641721303195e-11
1.7612013915000724e-11
1.8803731601890212e-11
1.9995177863485776e-11
2.114664197452524e-11
2.2238633687550258e-11
2.324041235269813e-11
2.4113837828989873e-11
2.485587645736463e-11
2.540297308874195e-11
2.5748860287898615e-11
2.5915660681779035e-11
2.5832462482499304e-11
2.559392776101485e-11
2.4975134231484823e-11
2.4280704469742847e-11
2.3477511210771514e-11
2.251898014366199e-11
2.1460272565443562e-11
2.0311273409450474e-11
1.9142401881164042e-11
1.7975009122809767e-11
1.6792204428002972e-11
1.5630860396042e-11
1.4505325201255308e-11
1.3409779588485921e-11
1.2395414032639992e-11
1.1422134754267833e-11
1.0508411638930786e-11
9.654122101513429e-12
8.858778685430084e-12
8.112347720554462e-12
7.438588361436628e-12
6.800913927690244e-12
6.227563136847839e-12
5.6877697712804244e-12
5.2034204636093166e-12
4.748870142867063e-12
4.34190709830748e-12
3.9644508947959255e-12
3.623624902303185e-12
6.098252588617024e-13
5.815572069520537e-13
3.84990586759553e-13
3.564548001469286e-13
3.411288045866144e-13
3.0853658781070413e-13
2.7931188249517306e-13
2.1189757568577377e-13
1.848514035515778e-13
1.715427997849762e-13
9.84394902015762e-14
9.066785761127925e-14
8.339430170287951e-14
7.661217908118032e-14
2.1015646653380824e-17
2.30348196363103e-17
2.5269060780469723e-17
2.7754546787858143e-17
3.0382984993766556e-17
3.330512691470335e-17
3.657815000861228e-17
4.005571842800155e-17
4.392190980788699e-17
4.813663564895395e-17
5.2776939726177234e-17
5.789404306294992e-17
6.347536157380812e-17
6.966911022181056e-17
7.638292910500141e-17
8.378597180214178e-17
9.171263777986775e-17
1.0069574811090342e-16
1.1027718880178023e-16
1.2109631607680195e-16
1.327618546058195e-16
1.4539172365933727e-16
1.5940077202098835e-16
1.7478373521542573e-16
1.9188757554051755e-16
2.1043241705437226e-16
2.3039944672342906e-16
2.52993269672328e-16
2.7739324325763366e-16
3.037629726163111e-16
3.335056821580199e-16
3.656538772467687e-16
4.0094256555731366e-16
4.3963387135661815e-16
4.814307793084911e-16
5.278476774701216e-16
5.787663994034587e-16
6.354765603299699e-16
6.967486740668717e-16
7.640191927005031e-16
8.365888591330347e-16
9.18504679629348e-16
1.0058580875523994e-15
1.1028971892882758e-15
1.2092500844187287e-15
1.3259377391563689e-15
1.4539176850049596e-15
1.5941207822025464e-15
1.7479293011188386e-15
1.919092543827997e-15
2.104216667843792e-15
2.3072395719009545e-15
2.5265134329352827e-15
2.7702798514004006e-15
3.0375276314861255e-15
3.3306410836968446e-15
3.656799075301238e-15
4.009655344370304e-15
4.390586068217785e-15
4.8205194744921185e-15
5.278765804259404e-15
5.7954980245023755e-15
6.3547318589064056e-15
6.967685204798897e-15
7.629924345762432e-15
8.366071489043112e-15
9.173308797810953e-15
1.0071327455272668e-14
1.1028648852312076e-14
1.210834334998152e-14
1.3278124352406485e-14
1.456579567981317e-14
1.59411656830795e-14
1.747923329880793e-14
1.9168867629701273e-14
2.1041992919510044e-14
2.304214583290388e-14
2.5265459395227883e-14
2.7738782226783814e-14
3.041655703038006e-14
3.335057203791563e-14
3.656743302875006e-14
4.009504683858707e-14
4.3963447512008884e-14
4.814251952941921e-14
5.285511513864236e-14
5.793347270960376e-14
6.346630809246798e-14
6.958631760473215e-14
7.639826882727045e-14
8.377061409782136e-14
9.18522206810213e-14
1.0058451990543537e-13
1.1044258744384219e-13
1.2092791445387066e-13
1.3276434380087872e-13
1.45575243259542e-13
1.5941310257386093e-13
1.7501805741279679e-13
1.9190826117433202e-13
2.1042416248858035e-13
2.3072341822128165e-13
2.5297379280311867e-13
2.77019186225099e-13
3.0413864624996e-13
3.330437479826709e-13
3.651811831132218e-13
4.004112313003336e-13
4.390405192650926e-13
4.820034184703238e-13
5.277983066252312e-13
5.787242923717625e-13
6.353423746140931e-13
6.957350162360183e-13
7.636193934110922e-13
8.363141451460498e-13
9.181457890095098e-13
1.005783495577038e-12
1.1036625175663468e-12
1.2100097330875277e-12
1.3248151233098283e-12
1.4523723576600646e-12
1.5921871318090566e-12
1.745304678432804e-12
1.9131865332549744e-12
2.0970808482310632e-12
2.298932872843384e-12
2.517278177314161e-12
2.764104156831112e-12
3.0241828904592837e-12
3.3174947368509675e-12
3.628676756950503e-12
3.976973677300805e-12
4.355986401899573e-12
4.761215638464541e-12
5.215785980234161e-12
5.703828663456302e-12
6.2236555721606145e-12
6.7953429984458845e-12
7.422337904431322e-12
8.094229613946083e-12
8.828133273287406e-12
9.591665841887416e-12
1.0433283531171717e-11
1.1298742417742343e-11
1.22419856817758e-11
1.3214953320232867e-11
1.4224425157652777e-11
1.5260800602792524e-11
1.6310675623926502e-11
1.7334562583641954e-11
1.8358435147095916e-11
1.9333178614990476e-11
2.025047201586214e-11
2.104336242222321e-11
2.1751483306439345e-11
2.2282736751213404e-11
2.2613636545595458e-11
2.2819133056462078e-11
2.2776292396952372e-11
2.2564338097429136e-11
2.2173285245286448e-11
2.1918317701927336e-11
2.1235412114541054e-11
2.0345908625142096e-11
1.942016207654066e-11
1.8424875978825966e-11
1.738673769395301e-11
1.6333441879166532e-11
1.5268363542734446e-11
1.4224680373409288e-11
1.3209277567201985e-11
1.226740077848957e-11
1.1332716961936314e-11
1.0445584687125894e-11
9.616024549488494e-12
8.830488777117348e-12
8.08870553973249e-12
7.437367827276872e-12
6.813430522701764e-12
6.2372604781774975e-12
5.690224932488352e-12
5.217743466239394e-12
4.7690046509980506e-12
4.346307751595129e-12
3.968601411636609e-12
3.624148548159005e-12
3.309023660595189e-12
5.891001037705586e-13
5.451532356574505e-13
3.7210755083000134e-13
3.43682360046077e-13
3.096171255407045e-13
2.950508315640536e-13
2.606858038973068e-13
1.6866396269410015e-13
1.4802797317663094e-13
1.4389893118085975e-13
1.0437184259542522e-13
1.0252319864625807e-13
9.433784379937673e-14
1.672538376556124e-17
1.8333228692256745e-17
2.0165227609545545e-17
2.212052834327735e-17
2.4184313249638876e-17
2.6578347009597328e-17
2.907442433482556e-17
3.196304090182912e-17
3.505328098810364e-17
3.8308712337003826e-17
4.2113017621063174e-17
4.619379106005366e-17
5.051880028376571e-17
5.552313590830523e-17
6.071082611341644e-17
6.677030188606486e-17
7.318429820803634e-17
8.025200687352756e-17
8.776704005950713e-17
9.650546598549773e-17
1.0552194259858647e-16
1.1601872410883135e-16
1.2686183476852582e-16
1.3910855560348828e-16
1.5259543725269892e-16
1.677024528001883e-16
1.8337699032136814e-16
2.016187787533869e-16
2.2105986868372142e-16
2.417536030759389e-16
2.6508037603868097e-16
2.906770232533009e-16
3.1953459128643694e-16
3.4943029225155036e-16
3.841735379567856e-16
4.2120617231237983e-16
4.60703901832325e-16
5.05092733684968e-16
5.538034410420815e-16
6.088879209003224e-16
6.675811600847188e-16
7.319885878509688e-16
8.026364568795919e-16
8.800698454776e-16
9.624333807132333e-16
1.0555089323265422e-15
1.157129551964016e-15
1.2688588326938252e-15
1.3911079611502243e-15
1.525326758022873e-15
1.6724805156196682e-15
1.838698638975266e-15
2.0107795824608275e-15
2.204757092645544e-15
2.424156358293593e-15
2.6507208677257713e-15
2.9064234447766685e-15
3.186864541787285e-15
3.4943534785630262e-15
3.841678351691026e-15
4.2013980641140875e-15
4.6065104784807485e-15
5.051357802617923e-15
5.5527929444632365e-15
6.072586755366783e-15
6.658205473859419e-15
7.300542352517053e-15
8.02628099740469e-15
8.800639456677248e-15
9.651590166929627e-15
1.0552563559764597e-14
1.1601474739444874e-14
1.2687291908837794e-14
1.3947887836265824e-14
1.5252819685758298e-14
1.6769167107568558e-14
1.8338416795180677e-14
2.0109439267718523e-14
2.2112078157885084e-14
2.4240298828687024e-14
2.6579272909762933e-14
2.9142019257741184e-14
3.186844209947513e-14
3.4943880716524584e-14
3.8417215211436083e-14
4.2079264399380185e-14
4.6186034746762886e-14
5.0642731198449724e-14
5.538163155075377e-14
6.072488245016958e-14
6.675979338278511e-14
7.30069990513294e-14
8.00498411042751e-14
8.777507665947561e-14
9.624113243175232e-14
1.0552575762992928e-13
1.1601467505578292e-13
1.2689827695247609e-13
1.3910925579958695e-13
1.5293231523818114e-13
1.67249061878764e-13
1.8337850480192852e-13
2.0160737701017093e-13
2.210673204726072e-13
2.417381181485652e-13
2.6505677213138266e-13
2.914065600231584e-13
3.195033241083934e-13
3.4941865599227485e-13
3.841256182004888e-13
4.212743453199965e-13
4.618086307557493e-13
5.063535802006617e-13
5.537422009572355e-13
6.071085366714434e-13
6.657560048358108e-13
7.299571115105849e-13
8.002408650066459e-13
8.806484632886685e-13
9.644303054072853e-13
1.0546079546855594e-12
1.1561370593420133e-12
1.270848227047229e-12
1.3895073140457648e-12
1.5272684197739568e-12
1.6696882390449029e-12
1.830144296357431e-12
2.00588807097354e-12
2.2044139885223542e-12
2.4117200770422675e-12
2.6396057864105283e-12
2.8994164187376637e-12
3.1741001795218802e-12
3.46885304533006e-12
3.797815938380446e-12
4.170103380866399e-12
4.561355880210373e-12
4.987450325812861e-12
5.452106139319308e-12
5.954133816050595e-12
6.502170001472367e-12
7.073538805304386e-12
7.707326133368528e-12
8.409992225698515e-12
9.139784025352446e-12
9.915054881561137e-12
1.0734966719249957e-11
1.1564771778148108e-11
1.2457684260732317e-11
1.3412695047514289e-11
1.4349664285434203e-11
1.524725472816242e-11
1.621025507220436e-11
1.7096227172855103e-11
1.7924673830477377e-11
1.8669544990209704e-11
1.9270202068020395e-11
1.976681658135833e-11
2.018112421166856e-11
2.038078730439612e-11
2.035491647548173e-11
2.021125671142921e-11
1.9902170073141358e-11
1.943460079270278e-11
1.876057739783669e-11
1.813351154667808e-11
1.7335870244152e-11
1.647140033018477e-11
1.556329132198877e-11
1.463240318163036e-11
1.3696809560277168e-11
1.2771924613014404e-11
1.1869269964372176e-11
1.0999259291681038e-11
1.0167619723969e-11
9.37830479859667e-12
8.63481568883766e-12
7.904245865039274e-12
7.2572438080356126e-12
6.684256730257271e-12
6.124758631412953e-12
5.584076845045747e-12
5.131131535545423e-12
4.6923637784672735e-12
4.270174126156818e-12
3.919718914471338e-12
3.597093230636531e-12
3.2608927659128905e-12
2.9850440061091697e-12
5.051779883497908e-13
4.684387787522925e-13
3.0494958547827955e-13
3.0941726924477017e-13
2.6354152845594937e-13
2.6394477675926656e-13
2.448547944573576e-13
1.8056578831151936e-13
1.4491077419192636e-13
1.3239047006073245e-13
8.018902344631121e-14
7.382792191235978e-14
1.342325734593702e-17
1.4615059811771948e-17
1.6141662867315462e-17
1.7705661288663845e-17
1.940838501057099e-17
2.1131503963444876e-17
2.333119512260528e-17
2.5411978841376508e-17
2.8055670913888324e-17
3.053848453442407e-17
3.370991264097678e-17
3.697542389774762e-17
4.054283338501198e-17
4.444221911763729e-17
4.873102901694092e-17
5.3449331315449246e-17
5.858322442388138e-17
6.423591045862886e-17
6.996238640945259e-17
7.724638279072988e-17
8.468703797902666e-17
9.224625582432378e-17
1.0181460039871561e-16
1.1164107963804506e-16
1.2240305312000902e-16
1.3425140825963978e-16
1.4619436954515049e-16
1.613832738132067e-16
1.769468351486818e-16
1.9271946288062578e-16
2.1131227666698479e-16
2.316806883900911e-16
2.557601493885231e-16
2.8043768988036456e-16
3.0750676369906777e-16
3.34884419845674e-16
3.6968592946035193e-16
4.053717258620696e-16
4.444588274380496e-16
4.87370335591581e-16
5.30762355019546e-16
5.859156908794462e-16
6.424785244285588e-16
7.044424777066463e-16
7.723897314742328e-16
8.469206771341583e-16
9.286463733716651e-16
1.018213396486109e-15
1.1164640256636303e-15
1.2242044683962052e-15
1.3422665390308335e-15
1.4718102985397265e-15
1.602905397493672e-15
1.7694502746724641e-15
1.940194303342224e-15
2.1131535723960855e-15
2.332630629769301e-15
2.557675028384055e-15
2.804466011488884e-15
3.0750113965167693e-15
3.3716904759175814e-15
3.697079518576098e-15
4.053753092348571e-15
4.444857176943451e-15
4.873538662033214e-15
5.3437187730652116e-15
5.819685675265062e-15
6.424584846063272e-15
7.045181864941569e-15
7.67210699573864e-15
8.412257098361299e-15
9.286380201154336e-15
1.0186477861785304e-14
1.116756363029193e-14
1.2159441508276893e-14
1.3422819758242e-14
1.46185774843864e-14
1.6029039545582745e-14
1.769467729207426e-14
1.9401923902902436e-14
2.1130610575097373e-14
2.3326375155892884e-14
2.5576687006682974e-14
2.8044650385909046e-14
3.0750527374678406e-14
3.371655844024112e-14
3.696957830475132e-14
4.054095481243322e-14
4.444712238731812e-14
4.8412581762127685e-14
5.3438021061431016e-14
5.820894733738723e-14
6.42456278973861e-14
6.996947604943041e-14
7.723929117697265e-14
8.469089018373009e-14
9.287900854570056e-14
1.0182311848053115e-13
1.1165553771051386e-13
1.2241697787056504e-13
1.3423659080924996e-13
1.4618974838351537e-13
1.6137960138679103e-13
1.7694657076480688e-13
1.9407103955771736e-13
2.1275090113658793e-13
2.3286870346193893e-13
2.5575795933267207e-13
2.8058426160192807e-13
3.054083126705581e-13
3.371360637266596e-13
3.696506283213641e-13
4.025844875587287e-13
4.44407514355293e-13
4.873153281298126e-13
5.342612369596295e-13
5.85801699740721e-13
6.422692340218697e-13
6.994655730363067e-13
7.721470923264674e-13
8.464595311220152e-13
9.217661350522445e-13
1.0168700465068531e-12
1.1093043113288609e-12
1.2228597427220946e-12
1.3407357091291834e-12
1.4596469762068434e-12
1.5998126117873814e-12
1.7653649299229071e-12
1.9347718342159727e-12
2.1202781153232588e-12
2.32321382045261e-12
2.545299213159828e-12
2.7881338744020885e-12
3.032893730022512e-12
3.343864628068242e-12
3.659805726439614e-12
4.00487310359287e-12
4.380376993382959e-12
4.788921513505664e-12
5.197431046139133e-12
5.713665950995248e-12
6.23328085362771e-12
6.7704021781988205e-12
7.396148732180352e-12
8.071017019383315e-12
8.726840344783106e-12
9.453540344076069e-12
1.021776711367887e-11
1.097729310669244e-11
1.1757619762005632e-11
1.267666901321826e-11
1.3429203403229633e-11
1.428151056194864e-11
1.5159485513384845e-11
1.5887688168991955e-11
1.6608121872787667e-11
1.720856924448009e-11
1.7697179449323017e-11
1.793519567484465e-11
1.8150476622272294e-11
1.8281003482857136e-11
1.8124192310753536e-11
1.78647018961946e-11
1.7418955037204963e-11
1.696663915419525e-11
1.636074487924672e-11
1.5665033339100907e-11
1.4864497807098922e-11
1.4102805992294914e-11
1.3242231003350921e-11
1.243900969374755e-11
1.1609677096353946e-11
1.076802899562989e-11
9.973218768724492e-12
9.235548339239745e-12
8.546632853223303e-12
7.850837560225957e-12
7.220376462396176e-12
6.63202986796396e-12
6.082938112817107e-12
5.575005846950491e-12
5.105308156307098e-12
4.685211361888606e-12
4.273808288852719e-12
3.9172717756896285e-12
3.569793477373441e-12
3.261058614059481e-12
2.978238336865337e-12
2.7271930767001187e-12
2.482343299525306e-12
4.2339709578310794e-13
4.0361080728849294e-13
2.971821641651962e-13
2.753014990484886e-13
2.2575455676796251e-13
2.339467631397668e-13
1.9135015140919764e-13
1.3186605790979532e-13
1.0726455937748402e-13
1.116907807586852e-13
1.0450953046068177e-17
1.1404228332618675e-17
1.2567618414378739e-17
1.378862236975184e-17
1.5110376598007126e-17
1.648295211945104e-17
1.8165544666537977e-17
1.991756807701827e-17
2.184285050992512e-17
2.3936087950323897e-17
2.624762728862421e-17
2.878611000164689e-17
3.156481327669157e-17
3.460465574549485e-17
3.7933451115550284e-17
4.1613680203620065e-17
4.5606443744077087e-17
5.001600972030756e-17
5.484499818638222e-17
6.013868901049927e-17
6.593750765155483e-17
7.229909928626767e-17
7.927477536290536e-17
8.69137711879226e-17
9.530774989392729e-17
1.0450447652939044e-16
1.1459530781195252e-16
1.2563939539076872e-16
1.3775384809458383e-16
1.5104670083432822e-16
1.656231517028153e-16
1.8159003183309265e-16
1.9911179645286691e-16
2.18328067486241e-16
2.393996653100951e-16
2.6123206552854083e-16
2.878339689839939e-16
3.156058311045088e-16
3.4601517278835295e-16
3.776315242486397e-16
4.1603804944876043e-16
4.561327962454894e-16
5.001535602130503e-16
5.484264704342042e-16
6.013131525904567e-16
6.593693227899112e-16
7.229532705941252e-16
7.928038244474053e-16
8.691676755425279e-16
9.5304424636979e-16
1.044994795811486e-15
1.1458826649757144e-15
1.2563175994228419e-15
1.377555079961004e-15
1.51044364490208e-15
1.6482064711558142e-15
1.815997518942905e-15
1.991214938572379e-15
2.183246779971202e-15
2.393882492561185e-15
2.6248458359157926e-15
2.878046853556536e-15
3.156633289161994e-15
3.4602819381724956e-15
3.7945102212181915e-15
4.160088346674675e-15
4.539529227205762e-15
5.001834446506468e-15
5.484077467452206e-15
5.984982906646481e-15
6.593819334143101e-15
7.230192342914486e-15
7.926827729649986e-15
8.691633030335698e-15
9.484417589708143e-15
1.0449611815007857e-14
1.1402878669343344e-14
1.2563306190337863e-14
1.377535243579662e-14
1.5104413425534532e-14
1.648243689743582e-14
1.8159401283567742e-14
1.9911942739679297e-14
2.183251985481475e-14
2.393886674855102e-14
2.624877574024301e-14
2.8781172242950594e-14
3.156188752863071e-14
3.4602103780416634e-14
3.7941783052058687e-14
4.1601193676213796e-14
4.561485825184196e-14
5.001555709618247e-14
5.484049460607818e-14
6.01326146766086e-14
6.596462757805717e-14
7.229305565438405e-14
7.889923119105151e-14
8.69180219474591e-14
9.530195889662408e-14
1.0449638365150722e-13
1.1402606859811572e-13
1.256335809616621e-13
1.3775014498669038e-13
1.5106751209345005e-13
1.6561244994511567e-13
1.8118925806567193e-13
1.9911620346154308e-13
2.1832510229998537e-13
2.3937585359468214e-13
2.624673513712051e-13
2.877869015135592e-13
3.155484714444997e-13
3.4422695324353487e-13
3.793861411071901e-13
4.15939905126833e-13
4.560619580553703e-13
5.000320803639104e-13
5.482726104358564e-13
6.011007167724125e-13
6.590713866708496e-13
7.19221841568891e-13
7.883908454593485e-13
8.68549865001663e-13
9.521801632249273e-13
1.0388391472064957e-12
1.1443189833627404e-12
1.2544075367549628e-12
1.3750226965219908e-12
1.507327658759172e-12
1.651756758535023e-12
1.8101582412147559e-12
1.983487015212909e-12
2.1777359526455313e-12
2.380163448585409e-12
2.6119760321348214e-12
2.85989822318163e-12
3.125441680667318e-12
3.4203428288244764e-12
3.741704385781909e-12
4.069576751357065e-12
4.449375389909927e-12
4.882474573828517e-12
5.328223180051965e-12
5.8053956609034814e-12
6.325539919169612e-12
6.878979338365165e-12
7.469566945802724e-12
8.09311596605586e-12
8.743269595397166e-12
9.444747191747283e-12
1.0095173188162359e-11
1.08364276008492e-11
1.1626462814547551e-11
1.2357415845710546e-11
1.307192899812995e-11
1.3677595446889965e-11
1.4363186803279881e-11
1.4910689457449937e-11
1.5361782670145976e-11
1.56135782747794e-11
1.5931958965556914e-11
1.601647650384016e-11
1.597099500422799e-11
1.5792132920343126e-11
1.5436695238059914e-11
1.510025813563653e-11
1.4510435517845591e-11
1.3918375532113184e-11
1.3263793100116267e-11
1.256669979775804e-11
1.1843689011708189e-11
1.110996919491633e-11
1.033767257552963e-11
9.660900005811559e-12
8.929516290670078e-12
8.296739640449248e-12
7.630792678390542e-12
7.05968876709325e-12
6.494773696671413e-12
5.967101976904684e-12
5.45369100304418e-12
5.01090019172633e-12
4.597138279331879e-12
4.209412310913657e-12
3.8337146092235655e-12
3.519030908197278e-12
3.2161012173450673e-12
2.9382092804000845e-12
2.6835826462906423e-12
2.4496059010896208e-12
2.2461645593597663e-12
3.5449541389931286e-13
3.403883061079869e-13
2.539594191334121e-13
2.2500917147512034e-13
2.0783041030472447e-13
2.0083441051499078e-13
1.7424734961962793e-13
1.2657244600701487e-13
1.1663002494363228e-13
8.285143126231485e-18
9.133110154500163e-18
1.0017536773589971e-17
1.09892417329836e-17
1.2046187237059296e-17
1.3204064637707328e-17
1.4482227076626826e-17
1.5879066797184853e-17
1.7412765930322367e-17
1.9081648191131503e-17
2.080833207107189e-17
2.295063459719435e-17
2.5163796310371068e-17
2.7583334001172508e-17
3.024222164230374e-17
3.317169078483894e-17
3.615872967668187e-17
3.9867331893007514e-17
4.3478670471123e-17
4.7943514920418755e-17
5.2559975151061756e-17
5.735693191071466e-17
6.319489328185888e-17
6.929178404425424e-17
7.596908960517717e-17
8.285754821839205e-17
9.083698859738653e-17
1.0016295984003939e-16
1.0982393782819085e-16
1.1976205200169064e-16
1.3204036587376988e-16
1.4407138943400868e-16
1.587373666733874e-16
1.7405331152907252e-16
1.908615126724317e-16
2.0830039852463233e-16
2.294429035259118e-16
2.5159109595604574e-16
2.7586650820079176e-16
3.008322217158123e-16
3.3165648105735863e-16
3.6364689741843146e-16
3.987436182695773e-16
4.372124701243717e-16
4.795857997352734e-16
5.256721215247162e-16
5.732015076661953e-16
6.319557833437447e-16
6.930601398545864e-16
7.597858406343968e-16
8.330974596196981e-16
9.134616704151496e-16
1.001568254728211e-15
1.0981912020259739e-15
1.20416869015008e-15
1.3203542865369478e-15
1.4478489442959821e-15
1.5874112484758257e-15
1.731043717331056e-15
1.908985374611864e-15
2.09265609736746e-15
2.2819261615370887e-15
2.5158620107825345e-15
2.7585554202555196e-15
3.0247557864636098e-15
3.31706492208537e-15
3.616638162280219e-15
3.9875467880202846e-15
4.372040364517572e-15
4.793880428360783e-15
5.257958885836763e-15
5.731935376037776e-15
6.2858501586435846e-15
6.929249539973231e-15
7.556234940190923e-15
8.330861027121157e-15
9.0849298359108e-15
1.0017010990211626e-14
1.0982136717421461e-14
1.2042649700591074e-14
1.3131237636450425e-14
1.4477573283303485e-14
1.5873915241767145e-14
1.7407275960315948e-14
1.908600141795743e-14
2.081151327238191e-14
2.281942987188569e-14
2.5159153222731306e-14
2.758533831811434e-14
3.024690999778027e-14
3.316555877962776e-14
3.616637651880266e-14
3.9873948343585515e-14
4.3720504036236294e-14
4.7683247219230057e-14
5.22753101961847e-14
5.763491650572228e-14
6.319895390834745e-14
6.929117716996997e-14
7.598073574739672e-14
8.330976483212381e-14
9.08450183447282e-14
1.0015473598707814e-13
1.0982135580710382e-13
1.2041637936070243e-13
1.3132018372189996e-13
1.447328436107e-13
1.578686275361186e-13
1.7384435661268998e-13
1.908402732263702e-13
2.0929575014057993e-13
2.294355022063912e-13
2.50280923608938e-13
2.7583390972779125e-13
3.0243964916233107e-13
3.316189905652037e-13
3.6162462454992325e-13
3.986665134683002e-13
4.3710422614337054e-13
4.792608298864813e-13
5.255465343915995e-13
5.729627406170888e-13
6.28202345559783e-13
6.927354132624621e-13
7.592581365483701e-13
8.357775195331171e-13
9.126304532190618e-13
1.0003593966548108e-12
1.096636618111874e-12
1.2020528422502312e-12
1.3175516673880996e-12
1.4361231362490918e-12
1.5739092279195886e-12
1.7342156439414792e-12
1.900058314667966e-12
2.081523846874097e-12
2.279825222086951e-12
2.4968431892337454e-12
2.7155838814015478e-12
2.975054964866404e-12
3.2727411995800365e-12
3.5593743423102282e-12
3.891932129316296e-12
4.272620676733443e-12
4.664032737659381e-12
5.085281066915181e-12
5.539482946435338e-12
6.026998291861379e-12
6.546912156867929e-12
7.0988102065398586e-12
7.639573439932362e-12
8.29198252628685e-12
8.92544736146612e-12
9.575728211705535e-12
1.0234634094031273e-11
1.0891342453773052e-11
1.1534041690981582e-11
1.2147085730267365e-11
1.264544785788524e-11
1.3153273744112853e-11
1.354717213075603e-11
1.3981634902397468e-11
1.4131312520329316e-11
1.4317863978171996e-11
1.4229190199047671e-11
1.4177333229863199e-11
1.3931332940780241e-11
1.3476225983287319e-11
1.3017033686021277e-11
1.2506590012598038e-11
1.1937439006551393e-11
1.1325442345489871e-11
1.0674872017011386e-11
1.0036308728816205e-11
9.402537874439475e-12
8.757338422418124e-12
8.134672959027421e-12
7.533298266428257e-12
6.946835175031609e-12
6.399658797124338e-12
5.905475496785801e-12
5.4228007042724e-12
4.972106586571505e-12
4.558974806910127e-12
4.17660263023621e-12
3.823379913342002e-12
3.497768847201216e-12
3.204314098612735e-12
2.9287376537938043e-12
2.6705283197173235e-12
2.442646895106091e-12
2.2296290955316624e-12
2.037985353642209e-12
3.4435471122508454e-13
3.1628346868269466e-13
2.3528706578161923e-13
2.0826687629859273e-13
2.013306970466175e-13
1.7747339277444976e-13
1.6330567092048766e-13
1.2427474129701283e-13
6.609303989517796e-18
7.24471657573935e-18
7.919341977331703e-18
8.688866697961569e-18
9.523580613344305e-18
1.0474239975460045e-17
1.1488996462489436e-17
1.2553823007287774e-17
1.3765255044968431e-17
1.508419998317222e-17
1.6539702425463936e-17
1.814249048362357e-17
1.9962635967630556e-17
2.1806034421351947e-17
2.3991232083660168e-17
2.6314932376990804e-17
2.8741939028948207e-17
3.151704257991758e-17
3.4563971094374785e-17
3.7901343296156854e-17
4.155267412139381e-17
4.572563250154992e-17
5.013004059803891e-17
5.477609357048345e-17
6.00560954652048e-17
6.587606010948423e-17
7.2457948562482e-17
7.918211687942655e-17
8.681846935371891e-17
9.55390792273584e-17
1.0474893951160307e-16
1.1446729052793533e-16
1.2549510772151124e-16
1.375962820081188e-16
1.508809687488649e-16
1.6600413363183545e-16
1.8201870217240535e-16
1.9889904046851148e-16
2.180808594666044e-16
2.3996227646575878e-16
2.6217959500813106e-16
2.8748654477261616e-16
3.1632985129785795e-16
3.4562991666565498e-16
3.789644703415947e-16
4.1554468931874287e-16
4.572271911852471e-16
4.99578626776698e-16
5.497062859117259e-16
6.006240819816412e-16
6.6088916466720535e-16
7.221283674398845e-16
7.947437761488269e-16
8.681731312586301e-16
9.519373497340301e-16
1.0474403232435636e-15
1.1485048623425561e-15
1.2548934430719835e-15
1.3807742010003153e-15
1.5087114405743907e-15
1.6542824454873672e-15
1.8202331179580286e-15
1.995930903602966e-15
2.1807626642011563e-15
2.391108979651976e-15
2.631073455503137e-15
2.885059928563957e-15
3.1632830832285764e-15
3.4562998671737538e-15
3.8030189050751826e-15
4.1698697865954744e-15
4.556306841187467e-15
4.995786242403841e-15
5.477786242880101e-15
6.027356473921368e-15
6.609660375095123e-15
7.246404329715691e-15
7.919019679218348e-15
8.712193737883913e-15
9.520768752507256e-15
1.047471830020772e-14
1.1485006185272355e-14
1.2593028803745747e-14
1.3759820877945586e-14
1.50871544697655e-14
1.6542958543792694e-14
1.8202702738566154e-14
1.995857118617454e-14
2.1807318957782825e-14
2.3995404085994462e-14
2.6218609537350215e-14
2.874809364277751e-14
3.16324218575271e-14
3.468415820712827e-14
3.8031429644724265e-14
4.155340268720539e-14
4.5562583384540484e-14
5.0133180170389915e-14
5.4970683496845754e-14
6.00627413849746e-14
6.585821210385354e-14
7.24649342627399e-14
7.917852600314735e-14
8.712166251008971e-14
9.552837036998792e-14
1.047448899466292e-13
1.1444359326986694e-13
1.2548581153190377e-13
1.3808076159002942e-13
1.513988593343192e-13
1.6541906971376428e-13
1.820137964607583e-13
1.9957403536690667e-13
2.1881619916881934e-13
2.390947451043336e-13
2.6307710693683206e-13
2.874573154750136e-13
3.151711574517603e-13
3.4556403007984493e-13
3.788867934238248e-13
4.16881779164587e-13
4.567827530473078e-13
5.011694124546153e-13
5.494556901133027e-13
6.025256745006182e-13
6.605098652512111e-13
7.240693403540831e-13
7.910751052822155e-13
8.671631758166278e-13
9.506266263419218e-13
1.0457876880765788e-12
1.1461830224641595e-12
1.2518621494175173e-12
1.3761838849816645e-12
1.5083446622365715e-12
1.6473312608729793e-12
1.8110199306209308e-12
1.983732745405369e-12
2.17244711438732e-12
2.3784738876424644e-12
2.6033193899038308e-12
2.848487433334909e-12
3.1152947584840313e-12
3.393729273792122e-12
3.7204061002416156e-12
4.047195577441429e-12
4.4333005729784425e-12
4.810040191127175e-12
5.2531983672381606e-12
5.6714107583806515e-12
6.19313929266908e-12
6.681965025024763e-12
7.217610911865184e-12
7.802197375661427e-12
8.39699604527471e-12
8.963430093858866e-12
9.555922196661058e-12
1.012540756642516e-11
1.0678786560637914e-11
1.1195911771824607e-11
1.1661855527378683e-11
1.2060877641824955e-11
1.2379736225220173e-11
1.2605320226457033e-11
1.2730171731148555e-11
1.2743801248314897e-11
1.26581228557293e-11
1.2464634253157589e-11
1.2075864689400082e-11
1.1748359494808473e-11
1.1307660151772841e-11
1.0810370175058734e-11
1.0254110404394516e-11
9.704993541033491e-12
9.089644260701928e-12
8.522694312329728e-12
7.963987398744095e-12
7.401479789982327e-12
6.844048259604161e-12
6.3398173728111586e-12
5.835088202706676e-12
5.384296894796262e-12
4.939189336587728e-12
4.534959729244645e-12
4.159077503879407e-12
3.811228744303832e-12
3.4837815954208126e-12
3.199575291376411e-12
2.919704821233291e-12
2.674957346397176e-12
2.4387960264674445e-12
2.227845318281879e-12
2.0342549107883122e-12
1.8572818147244625e-12
2.922421082820895e-13
2.702053636252601e-13
2.1573985915321234e-13
2.0162487534762272e-13
1.8495207043481953e-13
1.719827636546624e-13
1.583914608455412e-13
5.147562310966579e-18
5.597720540487729e-18
6.14081129216255e-18
6.7356310171340004e-18
7.442664502712907e-18
8.160921863449805e-18
8.948101135186065e-18
9.81125787616992e-18
1.0673637895084686e-17
1.169662836155562e-17
1.2824317225112274e-17
1.4067827867924153e-17
1.5424984019925672e-17
1.6908128391569783e-17
1.8537222528091595e-17
2.033351183389734e-17
2.2287605116081203e-17
2.4633644602625388e-17
2.679854661002933e-17
2.938822090378278e-17
3.22185016968529e-17
3.5612903528345606e-17
3.873580670591934e-17
4.2475330202072913e-17
4.6568337614321046e-17
5.148159027485412e-17
5.643695476536775e-17
6.140156673518225e-17
6.731936046615076e-17
7.381605223740904e-17
8.09391331080626e-17
8.874019121309225e-17
9.730667624631075e-17
1.066928923071936e-16
1.1792761226354682e-16
1.2929527257469422e-16
1.4064566358133668e-16
1.542264447696476e-16
1.6910109762094825e-16
1.8541803584919878e-16
2.0332667677668678e-16
2.2291233334370575e-16
2.4442567352362483e-16
2.680150492428204e-16
2.9385736316161797e-16
3.2221191898310284e-16
3.5329993729495104e-16
3.873763552004606e-16
4.2477393305517913e-16
4.657355650538542e-16
5.147488073960397e-16
5.644602666379994e-16
6.139999821650497e-16
6.731916175416676e-16
7.44045555416436e-16
8.093635057398147e-16
8.874553446519953e-16
9.730740439780592e-16
1.075474011667822e-15
1.1703907997929869e-15
1.2827408624115788e-15
1.406763730010051e-15
1.5422042654842548e-15
1.6910333109238906e-15
1.8541792777018342e-15
2.033085277426713e-15
2.2469750189222738e-15
2.4442179337214707e-15
2.6801030019998036e-15
2.939012464474047e-15
3.222109601001269e-15
3.5331112851754984e-15
3.90495348326272e-15
4.2475976142516024e-15
4.695011041608143e-15
5.1068761438350826e-15
5.5993334855443286e-15
6.139934631557548e-15
6.7320284605666744e-15
7.381400857673502e-15
8.159185063311443e-15
8.87441548025559e-15
9.730794498027424e-15
1.0670180704555329e-14
1.1792407067700799e-14
1.2826865200551698e-14
1.4177972302073614e-14
1.554521793472465e-14
1.6909861754452954e-14
1.854213795320947e-14
2.0330679176686552e-14
2.246969398925251e-14
2.4442446848878146e-14
2.6806028628012132e-14
2.938613770801077e-14
3.222145770532497e-14
3.533287316946713e-14
3.9047922244146546e-14
4.2476233923045415e-14
4.657325440999333e-14
5.106653446675138e-14
5.644221679894192e-14
6.140790458182898e-14
6.73186117979399e-14
7.440960604107542e-14
8.09349722428478e-14
8.874404237971827e-14
9.730341814821965e-14
1.0669166772499396e-13
1.1698876389824708e-13
1.282709261313221e-13
1.4065517286759002e-13
1.542315514335949e-13
1.7046150350866458e-13
1.8540356371673566e-13
2.0328851076458253e-13
2.2289580109160064e-13
2.4451487628949877e-13
2.677577279618003e-13
2.938070099542501e-13
3.247185342779781e-13
3.560349399036503e-13
3.904510821194513e-13
4.2816353859352554e-13
4.655495277367239e-13
5.14518818354566e-13
5.640564743902396e-13
6.183886457068456e-13
6.725873693696646e-13
7.373093982549168e-13
8.147339453205455e-13
8.931001439076571e-13
9.789689254881757e-13
1.0729805629702427e-12
1.1759784404107802e-12
1.2784239931191276e-12
1.4120467909007616e-12
1.5470122612670178e-12
1.6800885501880422e-12
1.8411625783517896e-12
2.0203377655831434e-12
2.206735165248384e-12
2.4146909977109104e-12
2.6370171462004117e-12
2.8876514775446073e-12
3.1536047912041565e-12
3.4450124375811007e-12
3.759105174125391e-12
4.129646863661645e-12
4.500435263028763e-12
4.8481674636074475e-12
5.304095586611841e-12
5.700387531029097e-12
6.1614163515841645e-12
6.642033366714029e-12
7.137698325255009e-12
7.643532668861367e-12
8.152541013412354e-12
8.654870101108833e-12
9.213819115429784e-12
9.598428010463662e-12
1.001428299072573e-11
1.045906768464072e-11
1.0671166794798092e-11
1.0887982374961785e-11
1.1028626300505519e-11
1.105711125398828e-11
1.1002585204744403e-11
1.0856423051703378e-11
1.0649594495818614e-11
1.0344330073989527e-11
9.916132580976216e-12
9.49548253872375e-12
9.087805235736807e-12
8.548611047144566e-12
8.012246052608538e-12
7.540198492252368e-12
7.078185200287814e-12
6.545555976717281e-12
6.104648647266065e-12
5.646498352138934e-12
5.211000764622259e-12
4.799828706397792e-12
4.3886337447168614e-12
4.0305997711709665e-12
3.719037717703139e-12
3.408392375933364e-12
3.121313127457287e-12
2.83988563307597e-12
2.597548621225799e-12
2.3745010455995076e-12
2.1730695102853914e-12
1.9891425817579477e-12
1.810313725737866e-12
1.6625881296235638e-12
1.5091238787527463e-12
2.6794459342446883e-13
2.3115032946474943e-13
1.5764048046116153e-13
1.4573514196978107e-13
1.3455724616469862e-13
4.095602348004238e-18
4.491094823962794e-18
4.98854613610712e-18
5.471642912424803e-18
5.92026306233566e-18
6.491907733820984e-18
7.118148411028586e-18
7.80492345947049e-18
8.558740956800794e-18
9.37865744994262e-18
1.041736840476241e-17
1.1427087438096192e-17
1.2368665539450664e-17
1.3557934770860892e-17
1.4864092617157673e-17
1.6304996236469607e-17
1.787063202677441e-17
1.9850778625783592e-17
2.176765690351193e-17
2.387114642747442e-17
2.6170031558123953e-17
2.8329688468638845e-17
3.1467061145212576e-17
3.450087350734826e-17
3.7340262271900156e-17
4.0949170637794134e-17
4.48945837028963e-17
4.98721611406027e-17
5.3979687329181285e-17
5.918836410388323e-17
6.574433904698752e-17
7.115536821770165e-17
7.802916461718274e-17
8.55502225565812e-17
9.380571952434311e-17
1.0285138076503893e-16
1.1277426532102638e-16
1.236607487711616e-16
1.3735033618875012e-16
1.5060936315343914e-16
1.6305590660161446e-16
1.8106410744013194e-16
1.9598837955093376e-16
2.149059934315757e-16
2.356227920284353e-16
2.6172109973878773e-16
2.8345568189415814e-16
3.1073352289794865e-16
3.405854339076438e-16
3.7344561796573114e-16
4.094701111390441e-16
4.548236997791755e-16
4.922890854741034e-16
5.397877072530531e-16
5.995707122596791e-16
6.489764148963156e-16
7.115923452060295e-16
7.903988906586552e-16
8.554953611164297e-16
9.502484555251063e-16
1.028541808374112e-15
1.12792248920831e-15
1.236588042229848e-15
1.3564117361463265e-15
1.486781584002595e-15
1.6513729122097212e-15
1.787419890742041e-15
1.9853522353277944e-15
2.148933394350832e-15
2.3869053096405816e-15
2.6173174150811546e-15
2.869796287447034e-15
3.1061040314593976e-15
3.4057546885139144e-15
3.782991611161798e-15
4.094718864231198e-15
4.489731729792712e-15
4.922869970169523e-15
5.468709704128337e-15
5.995721961850138e-15
6.574161002306928e-15
7.208393866714458e-15
7.802373701454065e-15
8.666226509381863e-15
9.502551688746006e-15
1.0419335573421813e-14
1.1433743323621655e-14
1.2365829155107117e-14
1.3558884074988405e-14
1.506090105187298e-14
1.651485040696368e-14
1.7873973343818707e-14
1.9854191947306456e-14
2.148917564982114e-14
2.3563849773261787e-14
2.5837095248133506e-14
2.8328259674827558e-14
3.106187080341244e-14
3.407168968795389e-14
3.78322480059218e-14
4.148056506214205e-14
4.4897687924759156e-14
4.987042839635777e-14
5.397902421646008e-14
5.918663730894617e-14
6.48993203653371e-14
7.210692768060209e-14
7.903803946549664e-14
8.666151350109325e-14
9.380349463534137e-14
1.0285283817897981e-13
1.1423990443807599e-13
1.2365330462719283e-13
1.3558456952823693e-13
1.4868831712269644e-13
1.6300394050959494e-13
1.8105357416291585e-13
1.9596295532488926e-13
2.1487010825768e-13
2.3866467116064415e-13
2.6167959879277445e-13
2.8325193727043546e-13
3.105417492052937e-13
3.4048639924521333e-13
3.7331334954594097e-13
4.093119913244409e-13
4.4874340452594675e-13
4.919928300224341e-13
5.464317715032495e-13
5.990431143306999e-13
6.482933972453748e-13
7.199344592259881e-13
7.88052092031464e-13
8.539359316818419e-13
9.359399374032052e-13
1.039173681481031e-12
1.138797544765298e-12
1.2478245369272245e-12
1.3683905348747358e-12
1.477256600676314e-12
1.6192780530428316e-12
1.773542057666875e-12
1.9663789983774293e-12
2.1518448294629983e-12
2.323661292135697e-12
2.5724849405793474e-12
2.7765621591634108e-12
3.0691033106151064e-12
3.352223513726734e-12
3.654493972164719e-12
3.928373420050776e-12
4.272593253570094e-12
4.693059652851759e-12
5.05579572888369e-12
5.4374116768742246e-12
5.9418294004744765e-12
6.309066382939768e-12
6.76241921962657e-12
7.220661454279037e-12
7.668300515102013e-12
8.116702855858426e-12
8.646509993586952e-12
9.036611575288466e-12
9.379862142305043e-12
9.66459920860448e-12
9.865870203292555e-12
9.891235437417114e-12
1.0080062072037824e-11
9.919525546199374e-12
9.935293114352185e-12
9.70764885040887e-12
9.447507071511463e-12
9.125406362549971e-12
8.765259896115506e-12
8.341986431721202e-12
7.903188182358655e-12
7.447990623634575e-12
6.904405170476102e-12
6.527336250298413e-12
6.075637899201757e-12
5.638568015667093e-12
5.156224782445167e-12
4.817748490712952e-12
4.439780358013964e-12
4.084526595160702e-12
3.752666591832382e-12
3.402741040659891e-12
3.1266819697152183e-12
2.8912283742770157e-12
2.646164682040914e-12
2.420580014093421e-12
2.2131030780759298e-12
1.998718616123458e-12
1.82312218585316e-12
1.687654835579276e-12
1.5228860594323342e-12
1.4068417975870878e-12
2.402911937488826e-13
2.2228468573782816e-13
1.513393126205521e-13
1.4007630187101944e-13
3.263527149695437e-18
3.577789580671723e-18
3.9425701864347265e-18
4.3251684743777445e-18
4.741083369872431e-18
5.196637476784587e-18
5.699578304001444e-18
6.219857164219475e-18
6.820424704220292e-18
7.51013900194222e-18
8.19506867573435e-18
9.032024616091905e-18
9.85648181127736e-18
1.0855630894012383e-17
1.1901772705543141e-17
1.3055203638187896e-17
1.4308732078242982e-17
1.569035500521717e-17
1.7124706512520856e-17
1.8868712285698502e-17
2.0587466951645725e-17
2.2578219387130525e-17
2.486935609114826e-17
2.7271286161179177e-17
2.9898853464466076e-17
3.2793366965857205e-17
3.577506445178428e-17
3.9233542286316e-17
4.3017662496263704e-17
4.716795586280393e-17
5.196486305250093e-17
5.700533998243712e-17
6.247668532516684e-17
6.817616263062342e-17
7.475582726772381e-17
8.1963830366848e-17
8.987073610859825e-17
9.855008059780438e-17
1.0856450273542828e-16
1.185249776912857e-16
1.3052530846702672e-16
1.4311608072049463e-16
1.5698363881261482e-16
1.7207065478460686e-16
1.877749331586077e-16
2.0588781303798524e-16
2.2575698213401567e-16
2.475334503170926e-16
2.7270789894362205e-16
2.9901926890160354e-16
3.263098879906106e-16
3.5949496433679014e-16
3.923099164842803e-16
4.322067897276444e-16
4.739157866511066e-16
5.17166910049846e-16
5.697639030475449e-16
6.247352700915772e-16
6.817716017917898e-16
7.510953795946049e-16
8.235597153163373e-16
9.030240861029144e-16
9.85444397992239e-16
1.085657596096895e-15
1.1856410989324766e-15
1.3052885580471e-15
1.4243996720077126e-15
1.569255932988033e-15
1.7207024984635783e-15
1.8866438076694086e-15
2.0686816146642293e-15
2.2682381811605042e-15
2.4871300076162673e-15
2.727103683992283e-15
2.9760130502068885e-15
3.278660818482425e-15
3.5782404027089526e-15
3.923134848535967e-15
4.322053856922794e-15
4.738997161009033e-15
5.196336418896251e-15
5.670695747573798e-15
6.217803097193115e-15
6.817774049749487e-15
7.51100779538974e-15
8.245345463973497e-15
8.987473273187203e-15
9.854564939941002e-15
1.0856691855885035e-14
1.1907001475842922e-14
1.3052775272053974e-14
1.4312039376043645e-14
1.5693117128642493e-14
1.7208319815896484e-14
1.8866692331185996e-14
2.0588937609121715e-14
2.2682620944810514e-14
2.4871026229122154e-14
2.727114465406318e-14
2.991449006508079e-14
3.278594351853213e-14
3.580499923665168e-14
3.941809868239052e-14
4.3220080594887426e-14
4.7390877546362287e-14
5.196181872659305e-14
5.672293034741908e-14
6.24730061089936e-14
6.81772103318842e-14
7.486938557518031e-14
8.197306409534739e-14
9.030134259152837e-14
9.854299720425062e-14
1.0857296977185939e-13
1.1847725794486033e-13
1.3051691988477929e-13
1.431092872377156e-13
1.561721120649729e-13
1.720509246198213e-13
1.886425833140884e-13
2.0683858432269993e-13
2.2679593384621212e-13
2.474792357177737e-13
2.726487634180709e-13
2.9892536893331307e-13
3.277553386968073e-13
3.57645951882405e-13
3.937544121242968e-13
4.3258080859149494e-13
4.735929517668977e-13
5.191780633640535e-13
5.692129402276861e-13
6.210258615542069e-13
6.840325435227261e-13
7.499399534394193e-13
8.201401093947112e-13
9.055635462474978e-13
9.871162625818561e-13
1.0816768813261328e-12
1.1798695748032201e-12
1.292678889778439e-12
1.4220884224913813e-12
1.5572734578121446e-12
1.7048403463356822e-12
1.8570844683325476e-12
2.0290705728874064e-12
2.2182935205461448e-12
2.4283672845210986e-12
2.6524460974104407e-12
2.9087960501726538e-12
3.1718615881356038e-12
3.4388613284446383e-12
3.759016829838576e-12
4.083366412075676e-12
4.406805051095613e-12
4.7914090875750755e-12
5.1476824411911625e-12
5.540780915931804e-12
5.973053805444495e-12
6.353474111692495e-12
6.7939038003883004e-12
7.160672669814013e-12
7.541335193277995e-12
7.89351786140887e-12
8.2466462966719e-12
8.512951002196023e-12
8.720937818155867e-12
8.820785590562242e-12
8.930782744055232e-12
8.924324249003012e-12
8.800840310382183e-12
8.68988182959626e-12
8.440890350467277e-12
8.168000138706225e-12
7.8478364433749e-12
7.473349593212604e-12
7.095096954800575e-12
6.682210007173444e-12
6.269439184981964e-12
5.868098535942292e-12
5.486741693155513e-12
5.076611283176801e-12
4.7183455349173315e-12
4.358974299342892e-12
4.004303171818989e-12
3.686411554795225e-12
3.399143567659822e-12
3.1087317362164245e-12
2.8608609374584577e-12
2.6208396061216254e-12
2.3991742066374065e-12
2.186994323523369e-12
2.0071160896029676e-12
1.8277726710935478e-12
1.6691078373953525e-12
1.5315930810847423e-12
1.3980582939545707e-12
1.2763207838799925e-12
2.215774780146821e-13
2.0510674850463185e-13
1.6353309004935464e-13

